Heterogeneous Resource Allocation with Multi-task Learning for Wireless Networks

The optimal solution to an optimization problem depends on the problem's objective function, constraints, and size. While deep neural networks (DNNs) have proven effective in solving optimization problems, changes in the problem's size, objectives, or constraints often require adjustments to the DNN architecture to maintain effectiveness, or even retraining a new DNN from scratch. Given the dynamic nature of wireless networks, which involve multiple and diverse objectives that can have conflicting requirements and constraints, we propose a multi-task learning (MTL) framework to enable a single DNN to jointly solve a range of diverse optimization problems. In this framework, optimization problems with varying dimensionality values, objectives, and constraints are treated as distinct tasks. To jointly address these tasks, we propose a conditional computation-based MTL approach with routing. The multi-task DNN consists of two components, the base DNN (bDNN), which is the single DNN used to extract the solutions for all considered optimization problems, and the routing DNN (rDNN), which manages which nodes and layers of the bDNN to be used during the forward propagation of each task. The output of the rDNN is a binary vector which is multiplied with all bDNN's weights during the forward propagation, creating a unique computational path through the bDNN for each task. This setup allows the tasks to either share parameters or use independent ones, with the decision controlled by the rDNN. The proposed framework supports both supervised and unsupervised learning scenarios. Numerical results demonstrate the efficiency of the proposed MTL approach in solving diverse optimization problems. In contrast, benchmark DNNs lacking the rDNN mechanism were unable to achieve similar levels of performance, highlighting the effectiveness of the proposed architecture.

==> figs/N_12_supervised/hard_shar.dat <==
   1.0000000e+00   8.4092000e-01
   1.1009009e+01   7.4043000e-01
   2.1018018e+01   6.7167000e-01
   3.1027027e+01   5.8638000e-01
   4.1036036e+01   4.9120000e-01
   5.1045045e+01   4.0125000e-01
   6.1054054e+01   3.3613000e-01
   7.1063063e+01   2.9123000e-01
   8.1072072e+01   2.5935000e-01
   9.1081081e+01   2.3860000e-01
   1.0109009e+02   2.2185000e-01
   1.1109910e+02   2.0475000e-01
   1.2110811e+02   1.9173000e-01
   1.3111712e+02   1.8085000e-01
   1.4112613e+02   1.7223000e-01
   1.5113514e+02   1.6580000e-01
   1.6114414e+02   1.6056000e-01
   1.7115315e+02   1.5609000e-01
   1.8116216e+02   1.5234000e-01
   1.9117117e+02   1.4913000e-01
   2.0118018e+02   1.4621000e-01
   2.1118919e+02   1.4403000e-01
   2.2119820e+02   1.4216000e-01
   2.3120721e+02   1.4041000e-01
   2.4121622e+02   1.3853000e-01
   2.5122523e+02   1.3703000e-01
   2.6123423e+02   1.3527000e-01
   2.7124324e+02   1.3414000e-01
   2.8125225e+02   1.3278000e-01
   2.9126126e+02   1.3152000e-01
   3.0127027e+02   1.3062000e-01
   3.1127928e+02   1.2948000e-01
   3.2128829e+02   1.2848000e-01
   3.3129730e+02   1.2771000e-01
   3.4130631e+02   1.2743000e-01
   3.5131532e+02   1.2635000e-01
   3.6132432e+02   1.2564000e-01
   3.7133333e+02   1.2534000e-01
   3.8134234e+02   1.2479000e-01
   3.9135135e+02   1.2431000e-01
   4.0136036e+02   1.2403000e-01
   4.1136937e+02   1.2357000e-01
   4.2137838e+02   1.2316000e-01
   4.3138739e+02   1.2278000e-01
   4.4139640e+02   1.2267000e-01
   4.5140541e+02   1.2242000e-01
   4.6141441e+02   1.2206000e-01
   4.7142342e+02   1.2211000e-01
   4.8143243e+02   1.2154000e-01
   4.9144144e+02   1.2132000e-01
   5.0145045e+02   1.2128000e-01
   5.1145946e+02   1.2091000e-01
   5.2146847e+02   1.2095000e-01
   5.3147748e+02   1.2078000e-01
   5.4148649e+02   1.2047000e-01
   5.5149550e+02   1.2039000e-01
   5.6150450e+02   1.2024000e-01
   5.7151351e+02   1.2005000e-01
   5.8152252e+02   1.2001000e-01
   5.9153153e+02   1.1983000e-01
   6.0154054e+02   1.1959000e-01
   6.1154955e+02   1.1968000e-01
   6.2155856e+02   1.1933000e-01
   6.3156757e+02   1.1916000e-01
   6.4157658e+02   1.1933000e-01
   6.5158559e+02   1.1943000e-01
   6.6159459e+02   1.1891000e-01
   6.7160360e+02   1.1874000e-01
   6.8161261e+02   1.1865000e-01
   6.9162162e+02   1.1869000e-01
   7.0163063e+02   1.1854000e-01
   7.1163964e+02   1.1852000e-01
   7.2164865e+02   1.1839000e-01
   7.3165766e+02   1.1830000e-01
   7.4166667e+02   1.1814000e-01
   7.5167568e+02   1.1804000e-01
   7.6168468e+02   1.1801000e-01
   7.7169369e+02   1.1810000e-01
   7.8170270e+02   1.1814000e-01
   7.9171171e+02   1.1781000e-01
   8.0172072e+02   1.1767000e-01
   8.1172973e+02   1.1786000e-01
   8.2173874e+02   1.1737000e-01
   8.3174775e+02   1.1731000e-01
   8.4175676e+02   1.1732000e-01
   8.5176577e+02   1.1740000e-01
   8.6177477e+02   1.1722000e-01
   8.7178378e+02   1.1715000e-01
   8.8179279e+02   1.1727000e-01
   8.9180180e+02   1.1712000e-01
   9.0181081e+02   1.1673000e-01
   9.1181982e+02   1.1690000e-01
   9.2182883e+02   1.1700000e-01
   9.3183784e+02   1.1691000e-01
   9.4184685e+02   1.1697000e-01
   9.5185586e+02   1.1679000e-01
   9.6186486e+02   1.1667000e-01
   9.7187387e+02   1.1661000e-01
   9.8188288e+02   1.1659000e-01
   9.9189189e+02   1.1659000e-01
   1.0019009e+03   1.1623000e-01
   1.0119099e+03   1.1625000e-01
   1.0219189e+03   1.1614000e-01
   1.0319279e+03   1.1618000e-01
   1.0419369e+03   1.1616000e-01
   1.0519459e+03   1.1603000e-01
   1.0619550e+03   1.1595000e-01
   1.0719640e+03   1.1589000e-01
   1.0819730e+03   1.1583000e-01
   1.0919820e+03   1.1572000e-01
   1.1019910e+03   1.1568000e-01
   1.1120000e+03   1.1569000e-01
   1.1220090e+03   1.1562000e-01
   1.1320180e+03   1.1570000e-01
   1.1420270e+03   1.1556000e-01
   1.1520360e+03   1.1542000e-01
   1.1620450e+03   1.1549000e-01
   1.1720541e+03   1.1544000e-01
   1.1820631e+03   1.1543000e-01
   1.1920721e+03   1.1543000e-01
   1.2020811e+03   1.1551000e-01
   1.2120901e+03   1.1536000e-01
   1.2220991e+03   1.1522000e-01
   1.2321081e+03   1.1526000e-01
   1.2421171e+03   1.1516000e-01
   1.2521261e+03   1.1516000e-01
   1.2621351e+03   1.1507000e-01
   1.2721441e+03   1.1495000e-01
   1.2821532e+03   1.1491000e-01
   1.2921622e+03   1.1497000e-01
   1.3021712e+03   1.1513000e-01
   1.3121802e+03   1.1478000e-01
   1.3221892e+03   1.1475000e-01
   1.3321982e+03   1.1467000e-01
   1.3422072e+03   1.1523000e-01
   1.3522162e+03   1.1483000e-01
   1.3622252e+03   1.1469000e-01
   1.3722342e+03   1.1454000e-01
   1.3822432e+03   1.1445000e-01
   1.3922523e+03   1.1431000e-01
   1.4022613e+03   1.1434000e-01
   1.4122703e+03   1.1451000e-01
   1.4222793e+03   1.1447000e-01
   1.4322883e+03   1.1435000e-01
   1.4422973e+03   1.1423000e-01
   1.4523063e+03   1.1416000e-01
   1.4623153e+03   1.1413000e-01
   1.4723243e+03   1.1408000e-01
   1.4823333e+03   1.1439000e-01
   1.4923423e+03   1.1436000e-01
   1.5023514e+03   1.1433000e-01
   1.5123604e+03   1.1417000e-01
   1.5223694e+03   1.1421000e-01
   1.5323784e+03   1.1396000e-01
   1.5423874e+03   1.1421000e-01
   1.5523964e+03   1.1408000e-01
   1.5624054e+03   1.1383000e-01
   1.5724144e+03   1.1398000e-01
   1.5824234e+03   1.1402000e-01
   1.5924324e+03   1.1398000e-01
   1.6024414e+03   1.1402000e-01
   1.6124505e+03   1.1409000e-01
   1.6224595e+03   1.1343000e-01
   1.6324685e+03   1.1345000e-01
   1.6424775e+03   1.1342000e-01
   1.6524865e+03   1.1346000e-01
   1.6624955e+03   1.1361000e-01
   1.6725045e+03   1.1338000e-01
   1.6825135e+03   1.1325000e-01
   1.6925225e+03   1.1363000e-01
   1.7025315e+03   1.1329000e-01
   1.7125405e+03   1.1315000e-01
   1.7225495e+03   1.1320000e-01
   1.7325586e+03   1.1335000e-01
   1.7425676e+03   1.1320000e-01
   1.7525766e+03   1.1329000e-01
   1.7625856e+03   1.1308000e-01
   1.7725946e+03   1.1324000e-01
   1.7826036e+03   1.1326000e-01
   1.7926126e+03   1.1304000e-01
   1.8026216e+03   1.1299000e-01
   1.8126306e+03   1.1323000e-01
   1.8226396e+03   1.1320000e-01
   1.8326486e+03   1.1310000e-01
   1.8426577e+03   1.1301000e-01
   1.8526667e+03   1.1297000e-01
   1.8626757e+03   1.1286000e-01
   1.8726847e+03   1.1284000e-01
   1.8826937e+03   1.1291000e-01
   1.8927027e+03   1.1256000e-01
   1.9027117e+03   1.1268000e-01
   1.9127207e+03   1.1243000e-01
   1.9227297e+03   1.1274000e-01
   1.9327387e+03   1.1248000e-01
   1.9427477e+03   1.1239000e-01
   1.9527568e+03   1.1248000e-01
   1.9627658e+03   1.1235000e-01
   1.9727748e+03   1.1226000e-01
   1.9827838e+03   1.1260000e-01
   1.9927928e+03   1.1223000e-01
   2.0028018e+03   1.1243000e-01
   2.0128108e+03   1.1219000e-01
   2.0228198e+03   1.1218000e-01
   2.0328288e+03   1.1204000e-01
   2.0428378e+03   1.1233000e-01
   2.0528468e+03   1.1202000e-01
   2.0628559e+03   1.1212000e-01
   2.0728649e+03   1.1214000e-01
   2.0828739e+03   1.1202000e-01
   2.0928829e+03   1.1204000e-01
   2.1028919e+03   1.1197000e-01
   2.1129009e+03   1.1173000e-01
   2.1229099e+03   1.1202000e-01
   2.1329189e+03   1.1229000e-01
   2.1429279e+03   1.1162000e-01
   2.1529369e+03   1.1182000e-01
   2.1629459e+03   1.1162000e-01
   2.1729550e+03   1.1139000e-01
   2.1829640e+03   1.1146000e-01
   2.1929730e+03   1.1140000e-01
   2.2029820e+03   1.1146000e-01
   2.2129910e+03   1.1154000e-01
   2.2230000e+03   1.1141000e-01
   2.2330090e+03   1.1170000e-01
   2.2430180e+03   1.1135000e-01
   2.2530270e+03   1.1132000e-01
   2.2630360e+03   1.1145000e-01
   2.2730450e+03   1.1173000e-01
   2.2830541e+03   1.1159000e-01
   2.2930631e+03   1.1109000e-01
   2.3030721e+03   1.1125000e-01
   2.3130811e+03   1.1144000e-01
   2.3230901e+03   1.1137000e-01
   2.3330991e+03   1.1129000e-01
   2.3431081e+03   1.1112000e-01
   2.3531171e+03   1.1081000e-01
   2.3631261e+03   1.1139000e-01
   2.3731351e+03   1.1085000e-01
   2.3831441e+03   1.1103000e-01
   2.3931532e+03   1.1086000e-01
   2.4031622e+03   1.1115000e-01
   2.4131712e+03   1.1106000e-01
   2.4231802e+03   1.1125000e-01
   2.4331892e+03   1.1095000e-01
   2.4431982e+03   1.1133000e-01
   2.4532072e+03   1.1145000e-01
   2.4632162e+03   1.1084000e-01
   2.4732252e+03   1.1085000e-01
   2.4832342e+03   1.1114000e-01
   2.4932432e+03   1.1095000e-01
   2.5032523e+03   1.1080000e-01
   2.5132613e+03   1.1085000e-01
   2.5232703e+03   1.1057000e-01
   2.5332793e+03   1.1068000e-01
   2.5432883e+03   1.1070000e-01
   2.5532973e+03   1.1070000e-01
   2.5633063e+03   1.1083000e-01
   2.5733153e+03   1.1070000e-01
   2.5833243e+03   1.1057000e-01
   2.5933333e+03   1.1059000e-01
   2.6033423e+03   1.1058000e-01
   2.6133514e+03   1.1026000e-01
   2.6233604e+03   1.1071000e-01
   2.6333694e+03   1.1043000e-01
   2.6433784e+03   1.1035000e-01
   2.6533874e+03   1.1039000e-01
   2.6633964e+03   1.1021000e-01
   2.6734054e+03   1.1035000e-01
   2.6834144e+03   1.1031000e-01
   2.6934234e+03   1.1031000e-01
   2.7034324e+03   1.1008000e-01
   2.7134414e+03   1.1039000e-01
   2.7234505e+03   1.1022000e-01
   2.7334595e+03   1.1026000e-01
   2.7434685e+03   1.1079000e-01
   2.7534775e+03   1.0999000e-01
   2.7634865e+03   1.1024000e-01
   2.7734955e+03   1.1016000e-01
   2.7835045e+03   1.1005000e-01
   2.7935135e+03   1.1050000e-01
   2.8035225e+03   1.1014000e-01
   2.8135315e+03   1.1000000e-01
   2.8235405e+03   1.1014000e-01
   2.8335495e+03   1.0989000e-01
   2.8435586e+03   1.1027000e-01
   2.8535676e+03   1.1037000e-01
   2.8635766e+03   1.1002000e-01
   2.8735856e+03   1.0984000e-01
   2.8835946e+03   1.0987000e-01
   2.8936036e+03   1.1037000e-01
   2.9036126e+03   1.1006000e-01
   2.9136216e+03   1.0991000e-01
   2.9236306e+03   1.0988000e-01
   2.9336396e+03   1.1016000e-01
   2.9436486e+03   1.1002000e-01
   2.9536577e+03   1.0977000e-01
   2.9636667e+03   1.0979000e-01
   2.9736757e+03   1.0983000e-01
   2.9836847e+03   1.1032000e-01
   2.9936937e+03   1.0992000e-01
   3.0037027e+03   1.0997000e-01
   3.0137117e+03   1.0979000e-01
   3.0237207e+03   1.0967000e-01
   3.0337297e+03   1.0970000e-01
   3.0437387e+03   1.0975000e-01
   3.0537477e+03   1.0947000e-01
   3.0637568e+03   1.0975000e-01
   3.0737658e+03   1.0977000e-01
   3.0837748e+03   1.0982000e-01
   3.0937838e+03   1.0974000e-01
   3.1037928e+03   1.0984000e-01
   3.1138018e+03   1.0950000e-01
   3.1238108e+03   1.0977000e-01
   3.1338198e+03   1.0940000e-01
   3.1438288e+03   1.0942000e-01
   3.1538378e+03   1.1004000e-01
   3.1638468e+03   1.0927000e-01
   3.1738559e+03   1.0948000e-01
   3.1838649e+03   1.0932000e-01
   3.1938739e+03   1.0961000e-01
   3.2038829e+03   1.0940000e-01
   3.2138919e+03   1.0915000e-01
   3.2239009e+03   1.0892000e-01
   3.2339099e+03   1.0948000e-01
   3.2439189e+03   1.0941000e-01
   3.2539279e+03   1.0951000e-01
   3.2639369e+03   1.0949000e-01
   3.2739459e+03   1.0962000e-01
   3.2839550e+03   1.0923000e-01
   3.2939640e+03   1.0926000e-01
   3.3039730e+03   1.0932000e-01
   3.3139820e+03   1.0899000e-01
   3.3239910e+03   1.0892000e-01
   3.3340000e+03   1.0915000e-01
   3.3440090e+03   1.0892000e-01
   3.3540180e+03   1.0905000e-01
   3.3640270e+03   1.0891000e-01
   3.3740360e+03   1.0883000e-01
   3.3840450e+03   1.0894000e-01
   3.3940541e+03   1.0914000e-01
   3.4040631e+03   1.0904000e-01
   3.4140721e+03   1.0891000e-01
   3.4240811e+03   1.0880000e-01
   3.4340901e+03   1.0862000e-01
   3.4440991e+03   1.0878000e-01
   3.4541081e+03   1.0889000e-01
   3.4641171e+03   1.0881000e-01
   3.4741261e+03   1.0891000e-01
   3.4841351e+03   1.0870000e-01
   3.4941441e+03   1.0860000e-01
   3.5041532e+03   1.0864000e-01
   3.5141622e+03   1.0893000e-01
   3.5241712e+03   1.0862000e-01
   3.5341802e+03   1.0838000e-01
   3.5441892e+03   1.0842000e-01
   3.5541982e+03   1.0875000e-01
   3.5642072e+03   1.0835000e-01
   3.5742162e+03   1.0842000e-01
   3.5842252e+03   1.0860000e-01
   3.5942342e+03   1.0853000e-01
   3.6042432e+03   1.0849000e-01
   3.6142523e+03   1.0837000e-01
   3.6242613e+03   1.0836000e-01
   3.6342703e+03   1.0854000e-01
   3.6442793e+03   1.0848000e-01
   3.6542883e+03   1.0815000e-01
   3.6642973e+03   1.0852000e-01
   3.6743063e+03   1.0787000e-01
   3.6843153e+03   1.0818000e-01
   3.6943243e+03   1.0806000e-01
   3.7043333e+03   1.0781000e-01
   3.7143423e+03   1.0813000e-01
   3.7243514e+03   1.0792000e-01
   3.7343604e+03   1.0788000e-01
   3.7443694e+03   1.0814000e-01
   3.7543784e+03   1.0808000e-01
   3.7643874e+03   1.0790000e-01
   3.7743964e+03   1.0768000e-01
   3.7844054e+03   1.0786000e-01
   3.7944144e+03   1.0763000e-01
   3.8044234e+03   1.0795000e-01
   3.8144324e+03   1.0770000e-01
   3.8244414e+03   1.0797000e-01
   3.8344505e+03   1.0775000e-01
   3.8444595e+03   1.0768000e-01
   3.8544685e+03   1.0770000e-01
   3.8644775e+03   1.0746000e-01
   3.8744865e+03   1.0752000e-01
   3.8844955e+03   1.0753000e-01
   3.8945045e+03   1.0795000e-01
   3.9045135e+03   1.0755000e-01
   3.9145225e+03   1.0761000e-01
   3.9245315e+03   1.0780000e-01
   3.9345405e+03   1.0751000e-01
   3.9445495e+03   1.0762000e-01
   3.9545586e+03   1.0748000e-01
   3.9645676e+03   1.0767000e-01
   3.9745766e+03   1.0758000e-01
   3.9845856e+03   1.0726000e-01
   3.9945946e+03   1.0731000e-01
   4.0046036e+03   1.0731000e-01
   4.0146126e+03   1.0740000e-01
   4.0246216e+03   1.0758000e-01
   4.0346306e+03   1.0726000e-01
   4.0446396e+03   1.0704000e-01
   4.0546486e+03   1.0750000e-01
   4.0646577e+03   1.0695000e-01
   4.0746667e+03   1.0730000e-01
   4.0846757e+03   1.0700000e-01
   4.0946847e+03   1.0716000e-01
   4.1046937e+03   1.0695000e-01
   4.1147027e+03   1.0686000e-01
   4.1247117e+03   1.0703000e-01
   4.1347207e+03   1.0671000e-01
   4.1447297e+03   1.0712000e-01
   4.1547387e+03   1.0719000e-01
   4.1647477e+03   1.0700000e-01
   4.1747568e+03   1.0703000e-01
   4.1847658e+03   1.0692000e-01
   4.1947748e+03   1.0729000e-01
   4.2047838e+03   1.0695000e-01
   4.2147928e+03   1.0659000e-01
   4.2248018e+03   1.0656000e-01
   4.2348108e+03   1.0664000e-01
   4.2448198e+03   1.0671000e-01
   4.2548288e+03   1.0652000e-01
   4.2648378e+03   1.0679000e-01
   4.2748468e+03   1.0674000e-01
   4.2848559e+03   1.0649000e-01
   4.2948649e+03   1.0645000e-01
   4.3048739e+03   1.0679000e-01
   4.3148829e+03   1.0712000e-01
   4.3248919e+03   1.0647000e-01
   4.3349009e+03   1.0666000e-01
   4.3449099e+03   1.0642000e-01
   4.3549189e+03   1.0662000e-01
   4.3649279e+03   1.0637000e-01
   4.3749369e+03   1.0645000e-01
   4.3849459e+03   1.0662000e-01
   4.3949550e+03   1.0665000e-01
   4.4049640e+03   1.0652000e-01
   4.4149730e+03   1.0651000e-01
   4.4249820e+03   1.0638000e-01
   4.4349910e+03   1.0664000e-01
   4.4450000e+03   1.0677000e-01
   4.4550090e+03   1.0653000e-01
   4.4650180e+03   1.0616000e-01
   4.4750270e+03   1.0626000e-01
   4.4850360e+03   1.0605000e-01
   4.4950450e+03   1.0630000e-01
   4.5050541e+03   1.0619000e-01
   4.5150631e+03   1.0627000e-01
   4.5250721e+03   1.0618000e-01
   4.5350811e+03   1.0597000e-01
   4.5450901e+03   1.0615000e-01
   4.5550991e+03   1.0631000e-01
   4.5651081e+03   1.0604000e-01
   4.5751171e+03   1.0594000e-01
   4.5851261e+03   1.0593000e-01
   4.5951351e+03   1.0591000e-01
   4.6051441e+03   1.0596000e-01
   4.6151532e+03   1.0600000e-01
   4.6251622e+03   1.0576000e-01
   4.6351712e+03   1.0589000e-01
   4.6451802e+03   1.0602000e-01
   4.6551892e+03   1.0591000e-01
   4.6651982e+03   1.0613000e-01
   4.6752072e+03   1.0589000e-01
   4.6852162e+03   1.0599000e-01
   4.6952252e+03   1.0595000e-01
   4.7052342e+03   1.0585000e-01
   4.7152432e+03   1.0589000e-01
   4.7252523e+03   1.0583000e-01
   4.7352613e+03   1.0578000e-01
   4.7452703e+03   1.0568000e-01
   4.7552793e+03   1.0566000e-01
   4.7652883e+03   1.0557000e-01
   4.7752973e+03   1.0573000e-01
   4.7853063e+03   1.0562000e-01
   4.7953153e+03   1.0559000e-01
   4.8053243e+03   1.0603000e-01
   4.8153333e+03   1.0569000e-01
   4.8253423e+03   1.0604000e-01
   4.8353514e+03   1.0556000e-01
   4.8453604e+03   1.0624000e-01
   4.8553694e+03   1.0548000e-01
   4.8653784e+03   1.0560000e-01
   4.8753874e+03   1.0598000e-01
   4.8853964e+03   1.0555000e-01
   4.8954054e+03   1.0563000e-01
   4.9054144e+03   1.0565000e-01
   4.9154234e+03   1.0581000e-01
   4.9254324e+03   1.0549000e-01
   4.9354414e+03   1.0550000e-01
   4.9454505e+03   1.0534000e-01
   4.9554595e+03   1.0559000e-01
   4.9654685e+03   1.0549000e-01
   4.9754775e+03   1.0551000e-01
   4.9854865e+03   1.0622000e-01
   4.9954955e+03   1.0580000e-01
   5.0055045e+03   1.0538000e-01
   5.0155135e+03   1.0531000e-01
   5.0255225e+03   1.0552000e-01
   5.0355315e+03   1.0548000e-01
   5.0455405e+03   1.0557000e-01
   5.0555495e+03   1.0548000e-01
   5.0655586e+03   1.0544000e-01
   5.0755676e+03   1.0529000e-01
   5.0855766e+03   1.0542000e-01
   5.0955856e+03   1.0547000e-01
   5.1055946e+03   1.0520000e-01
   5.1156036e+03   1.0559000e-01
   5.1256126e+03   1.0595000e-01
   5.1356216e+03   1.0539000e-01
   5.1456306e+03   1.0543000e-01
   5.1556396e+03   1.0533000e-01
   5.1656486e+03   1.0535000e-01
   5.1756577e+03   1.0543000e-01
   5.1856667e+03   1.0505000e-01
   5.1956757e+03   1.0528000e-01
   5.2056847e+03   1.0517000e-01
   5.2156937e+03   1.0534000e-01
   5.2257027e+03   1.0497000e-01
   5.2357117e+03   1.0535000e-01
   5.2457207e+03   1.0537000e-01
   5.2557297e+03   1.0522000e-01
   5.2657387e+03   1.0536000e-01
   5.2757477e+03   1.0510000e-01
   5.2857568e+03   1.0501000e-01
   5.2957658e+03   1.0523000e-01
   5.3057748e+03   1.0521000e-01
   5.3157838e+03   1.0499000e-01
   5.3257928e+03   1.0473000e-01
   5.3358018e+03   1.0482000e-01
   5.3458108e+03   1.0510000e-01
   5.3558198e+03   1.0510000e-01
   5.3658288e+03   1.0524000e-01
   5.3758378e+03   1.0534000e-01
   5.3858468e+03   1.0536000e-01
   5.3958559e+03   1.0495000e-01
   5.4058649e+03   1.0530000e-01
   5.4158739e+03   1.0505000e-01
   5.4258829e+03   1.0521000e-01
   5.4358919e+03   1.0499000e-01
   5.4459009e+03   1.0504000e-01
   5.4559099e+03   1.0537000e-01
   5.4659189e+03   1.0509000e-01
   5.4759279e+03   1.0497000e-01
   5.4859369e+03   1.0511000e-01
   5.4959459e+03   1.0527000e-01
   5.5059550e+03   1.0498000e-01
   5.5159640e+03   1.0489000e-01
   5.5259730e+03   1.0543000e-01
   5.5359820e+03   1.0506000e-01
   5.5459910e+03   1.0531000e-01
   5.5560000e+03   1.0515000e-01
   5.5660090e+03   1.0514000e-01
   5.5760180e+03   1.0528000e-01
   5.5860270e+03   1.0485000e-01
   5.5960360e+03   1.0537000e-01
   5.6060450e+03   1.0504000e-01
   5.6160541e+03   1.0481000e-01
   5.6260631e+03   1.0474000e-01
   5.6360721e+03   1.0487000e-01
   5.6460811e+03   1.0486000e-01
   5.6560901e+03   1.0479000e-01
   5.6660991e+03   1.0449000e-01
   5.6761081e+03   1.0468000e-01
   5.6861171e+03   1.0473000e-01
   5.6961261e+03   1.0485000e-01
   5.7061351e+03   1.0459000e-01
   5.7161441e+03   1.0471000e-01
   5.7261532e+03   1.0471000e-01
   5.7361622e+03   1.0485000e-01
   5.7461712e+03   1.0511000e-01
   5.7561802e+03   1.0472000e-01
   5.7661892e+03   1.0454000e-01
   5.7761982e+03   1.0447000e-01
   5.7862072e+03   1.0486000e-01
   5.7962162e+03   1.0448000e-01
   5.8062252e+03   1.0480000e-01
   5.8162342e+03   1.0476000e-01
   5.8262432e+03   1.0456000e-01
   5.8362523e+03   1.0460000e-01
   5.8462613e+03   1.0438000e-01
   5.8562703e+03   1.0464000e-01
   5.8662793e+03   1.0472000e-01
   5.8762883e+03   1.0444000e-01
   5.8862973e+03   1.0459000e-01
   5.8963063e+03   1.0450000e-01
   5.9063153e+03   1.0454000e-01
   5.9163243e+03   1.0473000e-01
   5.9263333e+03   1.0476000e-01
   5.9363423e+03   1.0462000e-01
   5.9463514e+03   1.0497000e-01
   5.9563604e+03   1.0420000e-01
   5.9663694e+03   1.0440000e-01
   5.9763784e+03   1.0490000e-01
   5.9863874e+03   1.0468000e-01
   5.9963964e+03   1.0420000e-01
   6.0064054e+03   1.0446000e-01
   6.0164144e+03   1.0440000e-01
   6.0264234e+03   1.0431000e-01
   6.0364324e+03   1.0471000e-01
   6.0464414e+03   1.0461000e-01
   6.0564505e+03   1.0436000e-01
   6.0664595e+03   1.0439000e-01
   6.0764685e+03   1.0459000e-01
   6.0864775e+03   1.0425000e-01
   6.0964865e+03   1.0441000e-01
   6.1064955e+03   1.0452000e-01
   6.1165045e+03   1.0420000e-01
   6.1265135e+03   1.0436000e-01
   6.1365225e+03   1.0441000e-01
   6.1465315e+03   1.0448000e-01
   6.1565405e+03   1.0440000e-01
   6.1665495e+03   1.0468000e-01
   6.1765586e+03   1.0438000e-01
   6.1865676e+03   1.0457000e-01
   6.1965766e+03   1.0445000e-01
   6.2065856e+03   1.0456000e-01
   6.2165946e+03   1.0427000e-01
   6.2266036e+03   1.0424000e-01
   6.2366126e+03   1.0478000e-01
   6.2466216e+03   1.0457000e-01
   6.2566306e+03   1.0439000e-01
   6.2666396e+03   1.0412000e-01
   6.2766486e+03   1.0434000e-01
   6.2866577e+03   1.0483000e-01
   6.2966667e+03   1.0435000e-01
   6.3066757e+03   1.0463000e-01
   6.3166847e+03   1.0436000e-01
   6.3266937e+03   1.0439000e-01
   6.3367027e+03   1.0425000e-01
   6.3467117e+03   1.0401000e-01
   6.3567207e+03   1.0425000e-01
   6.3667297e+03   1.0410000e-01
   6.3767387e+03   1.0428000e-01
   6.3867477e+03   1.0442000e-01
   6.3967568e+03   1.0422000e-01
   6.4067658e+03   1.0428000e-01
   6.4167748e+03   1.0424000e-01
   6.4267838e+03   1.0393000e-01
   6.4367928e+03   1.0416000e-01
   6.4468018e+03   1.0411000e-01
   6.4568108e+03   1.0393000e-01
   6.4668198e+03   1.0399000e-01
   6.4768288e+03   1.0445000e-01
   6.4868378e+03   1.0441000e-01
   6.4968468e+03   1.0409000e-01
   6.5068559e+03   1.0444000e-01
   6.5168649e+03   1.0426000e-01
   6.5268739e+03   1.0420000e-01
   6.5368829e+03   1.0414000e-01
   6.5468919e+03   1.0431000e-01
   6.5569009e+03   1.0425000e-01
   6.5669099e+03   1.0399000e-01
   6.5769189e+03   1.0371000e-01
   6.5869279e+03   1.0387000e-01
   6.5969369e+03   1.0441000e-01
   6.6069459e+03   1.0441000e-01
   6.6169550e+03   1.0371000e-01
   6.6269640e+03   1.0405000e-01
   6.6369730e+03   1.0414000e-01
   6.6469820e+03   1.0401000e-01
   6.6569910e+03   1.0408000e-01
   6.6670000e+03   1.0398000e-01
   6.6770090e+03   1.0373000e-01
   6.6870180e+03   1.0444000e-01
   6.6970270e+03   1.0410000e-01
   6.7070360e+03   1.0413000e-01
   6.7170450e+03   1.0396000e-01
   6.7270541e+03   1.0390000e-01
   6.7370631e+03   1.0360000e-01
   6.7470721e+03   1.0446000e-01
   6.7570811e+03   1.0393000e-01
   6.7670901e+03   1.0369000e-01
   6.7770991e+03   1.0421000e-01
   6.7871081e+03   1.0368000e-01
   6.7971171e+03   1.0366000e-01
   6.8071261e+03   1.0356000e-01
   6.8171351e+03   1.0398000e-01
   6.8271441e+03   1.0432000e-01
   6.8371532e+03   1.0382000e-01
   6.8471622e+03   1.0365000e-01
   6.8571712e+03   1.0386000e-01
   6.8671802e+03   1.0385000e-01
   6.8771892e+03   1.0356000e-01
   6.8871982e+03   1.0413000e-01
   6.8972072e+03   1.0373000e-01
   6.9072162e+03   1.0347000e-01
   6.9172252e+03   1.0372000e-01
   6.9272342e+03   1.0357000e-01
   6.9372432e+03   1.0344000e-01
   6.9472523e+03   1.0379000e-01
   6.9572613e+03   1.0386000e-01
   6.9672703e+03   1.0374000e-01
   6.9772793e+03   1.0365000e-01
   6.9872883e+03   1.0351000e-01
   6.9972973e+03   1.0381000e-01
   7.0073063e+03   1.0339000e-01
   7.0173153e+03   1.0361000e-01
   7.0273243e+03   1.0340000e-01
   7.0373333e+03   1.0338000e-01
   7.0473423e+03   1.0334000e-01
   7.0573514e+03   1.0353000e-01
   7.0673604e+03   1.0340000e-01
   7.0773694e+03   1.0337000e-01
   7.0873784e+03   1.0353000e-01
   7.0973874e+03   1.0344000e-01
   7.1073964e+03   1.0384000e-01
   7.1174054e+03   1.0365000e-01
   7.1274144e+03   1.0382000e-01
   7.1374234e+03   1.0331000e-01
   7.1474324e+03   1.0359000e-01
   7.1574414e+03   1.0340000e-01
   7.1674505e+03   1.0349000e-01
   7.1774595e+03   1.0307000e-01
   7.1874685e+03   1.0337000e-01
   7.1974775e+03   1.0344000e-01
   7.2074865e+03   1.0366000e-01
   7.2174955e+03   1.0341000e-01
   7.2275045e+03   1.0368000e-01
   7.2375135e+03   1.0357000e-01
   7.2475225e+03   1.0332000e-01
   7.2575315e+03   1.0294000e-01
   7.2675405e+03   1.0305000e-01
   7.2775495e+03   1.0308000e-01
   7.2875586e+03   1.0322000e-01
   7.2975676e+03   1.0339000e-01
   7.3075766e+03   1.0348000e-01
   7.3175856e+03   1.0326000e-01
   7.3275946e+03   1.0313000e-01
   7.3376036e+03   1.0349000e-01
   7.3476126e+03   1.0341000e-01
   7.3576216e+03   1.0329000e-01
   7.3676306e+03   1.0331000e-01
   7.3776396e+03   1.0308000e-01
   7.3876486e+03   1.0296000e-01
   7.3976577e+03   1.0313000e-01
   7.4076667e+03   1.0311000e-01
   7.4176757e+03   1.0363000e-01
   7.4276847e+03   1.0319000e-01
   7.4376937e+03   1.0310000e-01
   7.4477027e+03   1.0307000e-01
   7.4577117e+03   1.0297000e-01
   7.4677207e+03   1.0338000e-01
   7.4777297e+03   1.0346000e-01
   7.4877387e+03   1.0372000e-01
   7.4977477e+03   1.0293000e-01
   7.5077568e+03   1.0314000e-01
   7.5177658e+03   1.0311000e-01
   7.5277748e+03   1.0302000e-01
   7.5377838e+03   1.0288000e-01
   7.5477928e+03   1.0305000e-01
   7.5578018e+03   1.0317000e-01
   7.5678108e+03   1.0309000e-01
   7.5778198e+03   1.0322000e-01
   7.5878288e+03   1.0279000e-01
   7.5978378e+03   1.0279000e-01
   7.6078468e+03   1.0279000e-01
   7.6178559e+03   1.0298000e-01
   7.6278649e+03   1.0303000e-01
   7.6378739e+03   1.0298000e-01
   7.6478829e+03   1.0333000e-01
   7.6578919e+03   1.0301000e-01
   7.6679009e+03   1.0312000e-01
   7.6779099e+03   1.0286000e-01
   7.6879189e+03   1.0295000e-01
   7.6979279e+03   1.0287000e-01
   7.7079369e+03   1.0285000e-01
   7.7179459e+03   1.0295000e-01
   7.7279550e+03   1.0307000e-01
   7.7379640e+03   1.0276000e-01
   7.7479730e+03   1.0315000e-01
   7.7579820e+03   1.0296000e-01
   7.7679910e+03   1.0278000e-01
   7.7780000e+03   1.0293000e-01
   7.7880090e+03   1.0312000e-01
   7.7980180e+03   1.0337000e-01
   7.8080270e+03   1.0262000e-01
   7.8180360e+03   1.0296000e-01
   7.8280450e+03   1.0285000e-01
   7.8380541e+03   1.0281000e-01
   7.8480631e+03   1.0354000e-01
   7.8580721e+03   1.0260000e-01
   7.8680811e+03   1.0269000e-01
   7.8780901e+03   1.0272000e-01
   7.8880991e+03   1.0302000e-01
   7.8981081e+03   1.0293000e-01
   7.9081171e+03   1.0260000e-01
   7.9181261e+03   1.0264000e-01
   7.9281351e+03   1.0271000e-01
   7.9381441e+03   1.0277000e-01
   7.9481532e+03   1.0265000e-01
   7.9581622e+03   1.0280000e-01
   7.9681712e+03   1.0329000e-01
   7.9781802e+03   1.0247000e-01
   7.9881892e+03   1.0257000e-01
   7.9981982e+03   1.0291000e-01
   8.0082072e+03   1.0255000e-01
   8.0182162e+03   1.0253000e-01
   8.0282252e+03   1.0271000e-01
   8.0382342e+03   1.0273000e-01
   8.0482432e+03   1.0243000e-01
   8.0582523e+03   1.0250000e-01
   8.0682613e+03   1.0259000e-01
   8.0782703e+03   1.0274000e-01
   8.0882793e+03   1.0260000e-01
   8.0982883e+03   1.0216000e-01
   8.1082973e+03   1.0266000e-01
   8.1183063e+03   1.0245000e-01
   8.1283153e+03   1.0276000e-01
   8.1383243e+03   1.0257000e-01
   8.1483333e+03   1.0282000e-01
   8.1583423e+03   1.0279000e-01
   8.1683514e+03   1.0306000e-01
   8.1783604e+03   1.0263000e-01
   8.1883694e+03   1.0270000e-01
   8.1983784e+03   1.0302000e-01
   8.2083874e+03   1.0253000e-01
   8.2183964e+03   1.0233000e-01
   8.2284054e+03   1.0243000e-01
   8.2384144e+03   1.0246000e-01
   8.2484234e+03   1.0247000e-01
   8.2584324e+03   1.0249000e-01
   8.2684414e+03   1.0291000e-01
   8.2784505e+03   1.0234000e-01
   8.2884595e+03   1.0237000e-01
   8.2984685e+03   1.0249000e-01
   8.3084775e+03   1.0241000e-01
   8.3184865e+03   1.0237000e-01
   8.3284955e+03   1.0243000e-01
   8.3385045e+03   1.0264000e-01
   8.3485135e+03   1.0230000e-01
   8.3585225e+03   1.0257000e-01
   8.3685315e+03   1.0236000e-01
   8.3785405e+03   1.0243000e-01
   8.3885495e+03   1.0249000e-01
   8.3985586e+03   1.0254000e-01
   8.4085676e+03   1.0212000e-01
   8.4185766e+03   1.0210000e-01
   8.4285856e+03   1.0241000e-01
   8.4385946e+03   1.0230000e-01
   8.4486036e+03   1.0194000e-01
   8.4586126e+03   1.0198000e-01
   8.4686216e+03   1.0221000e-01
   8.4786306e+03   1.0220000e-01
   8.4886396e+03   1.0222000e-01
   8.4986486e+03   1.0204000e-01
   8.5086577e+03   1.0206000e-01
   8.5186667e+03   1.0241000e-01
   8.5286757e+03   1.0205000e-01
   8.5386847e+03   1.0208000e-01
   8.5486937e+03   1.0222000e-01
   8.5587027e+03   1.0192000e-01
   8.5687117e+03   1.0191000e-01
   8.5787207e+03   1.0225000e-01
   8.5887297e+03   1.0229000e-01
   8.5987387e+03   1.0193000e-01
   8.6087477e+03   1.0218000e-01
   8.6187568e+03   1.0200000e-01
   8.6287658e+03   1.0227000e-01
   8.6387748e+03   1.0194000e-01
   8.6487838e+03   1.0230000e-01
   8.6587928e+03   1.0177000e-01
   8.6688018e+03   1.0192000e-01
   8.6788108e+03   1.0194000e-01
   8.6888198e+03   1.0167000e-01
   8.6988288e+03   1.0190000e-01
   8.7088378e+03   1.0241000e-01
   8.7188468e+03   1.0170000e-01
   8.7288559e+03   1.0213000e-01
   8.7388649e+03   1.0186000e-01
   8.7488739e+03   1.0191000e-01
   8.7588829e+03   1.0168000e-01
   8.7688919e+03   1.0169000e-01
   8.7789009e+03   1.0194000e-01
   8.7889099e+03   1.0224000e-01
   8.7989189e+03   1.0195000e-01
   8.8089279e+03   1.0241000e-01
   8.8189369e+03   1.0166000e-01
   8.8289459e+03   1.0203000e-01
   8.8389550e+03   1.0170000e-01
   8.8489640e+03   1.0144000e-01
   8.8589730e+03   1.0171000e-01
   8.8689820e+03   1.0192000e-01
   8.8789910e+03   1.0204000e-01
   8.8890000e+03   1.0182000e-01
   8.8990090e+03   1.0175000e-01
   8.9090180e+03   1.0221000e-01
   8.9190270e+03   1.0194000e-01
   8.9290360e+03   1.0159000e-01
   8.9390450e+03   1.0186000e-01
   8.9490541e+03   1.0172000e-01
   8.9590631e+03   1.0162000e-01
   8.9690721e+03   1.0180000e-01
   8.9790811e+03   1.0165000e-01
   8.9890901e+03   1.0178000e-01
   8.9990991e+03   1.0156000e-01
   9.0091081e+03   1.0172000e-01
   9.0191171e+03   1.0170000e-01
   9.0291261e+03   1.0147000e-01
   9.0391351e+03   1.0137000e-01
   9.0491441e+03   1.0142000e-01
   9.0591532e+03   1.0186000e-01
   9.0691622e+03   1.0128000e-01
   9.0791712e+03   1.0148000e-01
   9.0891802e+03   1.0133000e-01
   9.0991892e+03   1.0124000e-01
   9.1091982e+03   1.0158000e-01
   9.1192072e+03   1.0141000e-01
   9.1292162e+03   1.0172000e-01
   9.1392252e+03   1.0154000e-01
   9.1492342e+03   1.0162000e-01
   9.1592432e+03   1.0155000e-01
   9.1692523e+03   1.0146000e-01
   9.1792613e+03   1.0156000e-01
   9.1892703e+03   1.0175000e-01
   9.1992793e+03   1.0162000e-01
   9.2092883e+03   1.0143000e-01
   9.2192973e+03   1.0235000e-01
   9.2293063e+03   1.0186000e-01
   9.2393153e+03   1.0155000e-01
   9.2493243e+03   1.0141000e-01
   9.2593333e+03   1.0152000e-01
   9.2693423e+03   1.0126000e-01
   9.2793514e+03   1.0146000e-01
   9.2893604e+03   1.0143000e-01
   9.2993694e+03   1.0149000e-01
   9.3093784e+03   1.0147000e-01
   9.3193874e+03   1.0183000e-01
   9.3293964e+03   1.0162000e-01
   9.3394054e+03   1.0134000e-01
   9.3494144e+03   1.0113000e-01
   9.3594234e+03   1.0129000e-01
   9.3694324e+03   1.0148000e-01
   9.3794414e+03   1.0147000e-01
   9.3894505e+03   1.0098000e-01
   9.3994595e+03   1.0127000e-01
   9.4094685e+03   1.0226000e-01
   9.4194775e+03   1.0139000e-01
   9.4294865e+03   1.0154000e-01
   9.4394955e+03   1.0103000e-01
   9.4495045e+03   1.0136000e-01
   9.4595135e+03   1.0179000e-01
   9.4695225e+03   1.0137000e-01
   9.4795315e+03   1.0124000e-01
   9.4895405e+03   1.0131000e-01
   9.4995495e+03   1.0113000e-01
   9.5095586e+03   1.0126000e-01
   9.5195676e+03   1.0112000e-01
   9.5295766e+03   1.0112000e-01
   9.5395856e+03   1.0123000e-01
   9.5495946e+03   1.0125000e-01
   9.5596036e+03   1.0121000e-01
   9.5696126e+03   1.0102000e-01
   9.5796216e+03   1.0109000e-01
   9.5896306e+03   1.0146000e-01
   9.5996396e+03   1.0135000e-01
   9.6096486e+03   1.0161000e-01
   9.6196577e+03   1.0115000e-01
   9.6296667e+03   1.0095000e-01
   9.6396757e+03   1.0111000e-01
   9.6496847e+03   1.0089000e-01
   9.6596937e+03   1.0132000e-01
   9.6697027e+03   1.0100000e-01
   9.6797117e+03   1.0089000e-01
   9.6897207e+03   1.0092000e-01
   9.6997297e+03   1.0111000e-01
   9.7097387e+03   1.0131000e-01
   9.7197477e+03   1.0124000e-01
   9.7297568e+03   1.0120000e-01
   9.7397658e+03   1.0096000e-01
   9.7497748e+03   1.0077000e-01
   9.7597838e+03   1.0077000e-01
   9.7697928e+03   1.0106000e-01
   9.7798018e+03   1.0091000e-01
   9.7898108e+03   1.0124000e-01
   9.7998198e+03   1.0065000e-01
   9.8098288e+03   1.0208000e-01
   9.8198378e+03   1.0094000e-01
   9.8298468e+03   1.0088000e-01
   9.8398559e+03   1.0071000e-01
   9.8498649e+03   1.0153000e-01
   9.8598739e+03   1.0140000e-01
   9.8698829e+03   1.0082000e-01
   9.8798919e+03   1.0112000e-01
   9.8899009e+03   1.0097000e-01
   9.8999099e+03   1.0140000e-01
   9.9099189e+03   1.0113000e-01
   9.9199279e+03   1.0102000e-01
   9.9299369e+03   1.0114000e-01
   9.9399459e+03   1.0119000e-01
   9.9499550e+03   1.0123000e-01
   9.9599640e+03   1.0058000e-01
   9.9699730e+03   1.0076000e-01
   9.9799820e+03   1.0122000e-01
   9.9899910e+03   1.0102000e-01
   1.0000000e+04   1.0078000e-01


==> figs/N_12_supervised/mod_shar.dat <==
   1.0000000e+00   8.2091000e-01
   1.1009009e+01   7.8240000e-01
   2.1018018e+01   7.4447000e-01
   3.1027027e+01   6.9914000e-01
   4.1036036e+01   6.3739000e-01
   5.1045045e+01   5.5374000e-01
   6.1054054e+01   4.6508000e-01
   7.1063063e+01   3.7500000e-01
   8.1072072e+01   2.8817000e-01
   9.1081081e+01   2.3466000e-01
   1.0109009e+02   2.0460000e-01
   1.1109910e+02   1.8666000e-01
   1.2110811e+02   1.7401000e-01
   1.3111712e+02   1.6197000e-01
   1.4112613e+02   1.5546000e-01
   1.5113514e+02   1.5188000e-01
   1.6114414e+02   1.4873000e-01
   1.7115315e+02   1.4682000e-01
   1.8116216e+02   1.4395000e-01
   1.9117117e+02   1.4194000e-01
   2.0118018e+02   1.4045000e-01
   2.1118919e+02   1.3867000e-01
   2.2119820e+02   1.3725000e-01
   2.3120721e+02   1.3598000e-01
   2.4121622e+02   1.3497000e-01
   2.5122523e+02   1.3376000e-01
   2.6123423e+02   1.3204000e-01
   2.7124324e+02   1.3078000e-01
   2.8125225e+02   1.2994000e-01
   2.9126126e+02   1.2938000e-01
   3.0127027e+02   1.2858000e-01
   3.1127928e+02   1.2798000e-01
   3.2128829e+02   1.2742000e-01
   3.3129730e+02   1.2644000e-01
   3.4130631e+02   1.2593000e-01
   3.5131532e+02   1.2522000e-01
   3.6132432e+02   1.2472000e-01
   3.7133333e+02   1.2425000e-01
   3.8134234e+02   1.2393000e-01
   3.9135135e+02   1.2353000e-01
   4.0136036e+02   1.2317000e-01
   4.1136937e+02   1.2290000e-01
   4.2137838e+02   1.2252000e-01
   4.3138739e+02   1.2207000e-01
   4.4139640e+02   1.2175000e-01
   4.5140541e+02   1.2163000e-01
   4.6141441e+02   1.2118000e-01
   4.7142342e+02   1.2087000e-01
   4.8143243e+02   1.2070000e-01
   4.9144144e+02   1.2032000e-01
   5.0145045e+02   1.2001000e-01
   5.1145946e+02   1.1973000e-01
   5.2146847e+02   1.1965000e-01
   5.3147748e+02   1.1928000e-01
   5.4148649e+02   1.1925000e-01
   5.5149550e+02   1.1906000e-01
   5.6150450e+02   1.1882000e-01
   5.7151351e+02   1.1873000e-01
   5.8152252e+02   1.1849000e-01
   5.9153153e+02   1.1826000e-01
   6.0154054e+02   1.1811000e-01
   6.1154955e+02   1.1806000e-01
   6.2155856e+02   1.1808000e-01
   6.3156757e+02   1.1773000e-01
   6.4157658e+02   1.1778000e-01
   6.5158559e+02   1.1789000e-01
   6.6159459e+02   1.1729000e-01
   6.7160360e+02   1.1737000e-01
   6.8161261e+02   1.1710000e-01
   6.9162162e+02   1.1706000e-01
   7.0163063e+02   1.1697000e-01
   7.1163964e+02   1.1680000e-01
   7.2164865e+02   1.1679000e-01
   7.3165766e+02   1.1662000e-01
   7.4166667e+02   1.1653000e-01
   7.5167568e+02   1.1657000e-01
   7.6168468e+02   1.1653000e-01
   7.7169369e+02   1.1638000e-01
   7.8170270e+02   1.1635000e-01
   7.9171171e+02   1.1615000e-01
   8.0172072e+02   1.1602000e-01
   8.1172973e+02   1.1595000e-01
   8.2173874e+02   1.1574000e-01
   8.3174775e+02   1.1554000e-01
   8.4175676e+02   1.1571000e-01
   8.5176577e+02   1.1546000e-01
   8.6177477e+02   1.1536000e-01
   8.7178378e+02   1.1532000e-01
   8.8179279e+02   1.1533000e-01
   8.9180180e+02   1.1502000e-01
   9.0181081e+02   1.1492000e-01
   9.1181982e+02   1.1504000e-01
   9.2182883e+02   1.1468000e-01
   9.3183784e+02   1.1491000e-01
   9.4184685e+02   1.1468000e-01
   9.5185586e+02   1.1452000e-01
   9.6186486e+02   1.1438000e-01
   9.7187387e+02   1.1420000e-01
   9.8188288e+02   1.1422000e-01
   9.9189189e+02   1.1436000e-01
   1.0019009e+03   1.1415000e-01
   1.0119099e+03   1.1405000e-01
   1.0219189e+03   1.1393000e-01
   1.0319279e+03   1.1383000e-01
   1.0419369e+03   1.1387000e-01
   1.0519459e+03   1.1398000e-01
   1.0619550e+03   1.1373000e-01
   1.0719640e+03   1.1363000e-01
   1.0819730e+03   1.1372000e-01
   1.0919820e+03   1.1350000e-01
   1.1019910e+03   1.1335000e-01
   1.1120000e+03   1.1335000e-01
   1.1220090e+03   1.1338000e-01
   1.1320180e+03   1.1333000e-01
   1.1420270e+03   1.1376000e-01
   1.1520360e+03   1.1326000e-01
   1.1620450e+03   1.1310000e-01
   1.1720541e+03   1.1347000e-01
   1.1820631e+03   1.1313000e-01
   1.1920721e+03   1.1306000e-01
   1.2020811e+03   1.1275000e-01
   1.2120901e+03   1.1277000e-01
   1.2220991e+03   1.1269000e-01
   1.2321081e+03   1.1285000e-01
   1.2421171e+03   1.1265000e-01
   1.2521261e+03   1.1280000e-01
   1.2621351e+03   1.1248000e-01
   1.2721441e+03   1.1283000e-01
   1.2821532e+03   1.1241000e-01
   1.2921622e+03   1.1257000e-01
   1.3021712e+03   1.1244000e-01
   1.3121802e+03   1.1236000e-01
   1.3221892e+03   1.1233000e-01
   1.3321982e+03   1.1204000e-01
   1.3422072e+03   1.1224000e-01
   1.3522162e+03   1.1235000e-01
   1.3622252e+03   1.1180000e-01
   1.3722342e+03   1.1191000e-01
   1.3822432e+03   1.1227000e-01
   1.3922523e+03   1.1204000e-01
   1.4022613e+03   1.1161000e-01
   1.4122703e+03   1.1170000e-01
   1.4222793e+03   1.1178000e-01
   1.4322883e+03   1.1160000e-01
   1.4422973e+03   1.1146000e-01
   1.4523063e+03   1.1149000e-01
   1.4623153e+03   1.1121000e-01
   1.4723243e+03   1.1110000e-01
   1.4823333e+03   1.1117000e-01
   1.4923423e+03   1.1116000e-01
   1.5023514e+03   1.1103000e-01
   1.5123604e+03   1.1104000e-01
   1.5223694e+03   1.1104000e-01
   1.5323784e+03   1.1090000e-01
   1.5423874e+03   1.1089000e-01
   1.5523964e+03   1.1072000e-01
   1.5624054e+03   1.1090000e-01
   1.5724144e+03   1.1075000e-01
   1.5824234e+03   1.1082000e-01
   1.5924324e+03   1.1088000e-01
   1.6024414e+03   1.1053000e-01
   1.6124505e+03   1.1081000e-01
   1.6224595e+03   1.1045000e-01
   1.6324685e+03   1.1039000e-01
   1.6424775e+03   1.1024000e-01
   1.6524865e+03   1.1065000e-01
   1.6624955e+03   1.1053000e-01
   1.6725045e+03   1.1024000e-01
   1.6825135e+03   1.1047000e-01
   1.6925225e+03   1.1044000e-01
   1.7025315e+03   1.1021000e-01
   1.7125405e+03   1.1024000e-01
   1.7225495e+03   1.1025000e-01
   1.7325586e+03   1.1018000e-01
   1.7425676e+03   1.1027000e-01
   1.7525766e+03   1.0983000e-01
   1.7625856e+03   1.0978000e-01
   1.7725946e+03   1.1004000e-01
   1.7826036e+03   1.1011000e-01
   1.7926126e+03   1.0972000e-01
   1.8026216e+03   1.0967000e-01
   1.8126306e+03   1.1008000e-01
   1.8226396e+03   1.0971000e-01
   1.8326486e+03   1.0975000e-01
   1.8426577e+03   1.0985000e-01
   1.8526667e+03   1.0965000e-01
   1.8626757e+03   1.0940000e-01
   1.8726847e+03   1.0962000e-01
   1.8826937e+03   1.0956000e-01
   1.8927027e+03   1.0926000e-01
   1.9027117e+03   1.0914000e-01
   1.9127207e+03   1.0921000e-01
   1.9227297e+03   1.0898000e-01
   1.9327387e+03   1.0908000e-01
   1.9427477e+03   1.0905000e-01
   1.9527568e+03   1.0920000e-01
   1.9627658e+03   1.0923000e-01
   1.9727748e+03   1.0889000e-01
   1.9827838e+03   1.0887000e-01
   1.9927928e+03   1.0922000e-01
   2.0028018e+03   1.0876000e-01
   2.0128108e+03   1.0876000e-01
   2.0228198e+03   1.0881000e-01
   2.0328288e+03   1.0852000e-01
   2.0428378e+03   1.0869000e-01
   2.0528468e+03   1.0856000e-01
   2.0628559e+03   1.0847000e-01
   2.0728649e+03   1.0848000e-01
   2.0828739e+03   1.0858000e-01
   2.0928829e+03   1.0851000e-01
   2.1028919e+03   1.0854000e-01
   2.1129009e+03   1.0882000e-01
   2.1229099e+03   1.0868000e-01
   2.1329189e+03   1.0827000e-01
   2.1429279e+03   1.0818000e-01
   2.1529369e+03   1.0808000e-01
   2.1629459e+03   1.0851000e-01
   2.1729550e+03   1.0771000e-01
   2.1829640e+03   1.0803000e-01
   2.1929730e+03   1.0784000e-01
   2.2029820e+03   1.0774000e-01
   2.2129910e+03   1.0764000e-01
   2.2230000e+03   1.0744000e-01
   2.2330090e+03   1.0742000e-01
   2.2430180e+03   1.0790000e-01
   2.2530270e+03   1.0835000e-01
   2.2630360e+03   1.0809000e-01
   2.2730450e+03   1.0790000e-01
   2.2830541e+03   1.0713000e-01
   2.2930631e+03   1.0733000e-01
   2.3030721e+03   1.0773000e-01
   2.3130811e+03   1.0739000e-01
   2.3230901e+03   1.0715000e-01
   2.3330991e+03   1.0686000e-01
   2.3431081e+03   1.0681000e-01
   2.3531171e+03   1.0697000e-01
   2.3631261e+03   1.0667000e-01
   2.3731351e+03   1.0681000e-01
   2.3831441e+03   1.0673000e-01
   2.3931532e+03   1.0674000e-01
   2.4031622e+03   1.0685000e-01
   2.4131712e+03   1.0701000e-01
   2.4231802e+03   1.0656000e-01
   2.4331892e+03   1.0683000e-01
   2.4431982e+03   1.0730000e-01
   2.4532072e+03   1.0643000e-01
   2.4632162e+03   1.0622000e-01
   2.4732252e+03   1.0629000e-01
   2.4832342e+03   1.0629000e-01
   2.4932432e+03   1.0639000e-01
   2.5032523e+03   1.0625000e-01
   2.5132613e+03   1.0612000e-01
   2.5232703e+03   1.0618000e-01
   2.5332793e+03   1.0636000e-01
   2.5432883e+03   1.0621000e-01
   2.5532973e+03   1.0592000e-01
   2.5633063e+03   1.0664000e-01
   2.5733153e+03   1.0591000e-01
   2.5833243e+03   1.0605000e-01
   2.5933333e+03   1.0678000e-01
   2.6033423e+03   1.0600000e-01
   2.6133514e+03   1.0583000e-01
   2.6233604e+03   1.0549000e-01
   2.6333694e+03   1.0558000e-01
   2.6433784e+03   1.0547000e-01
   2.6533874e+03   1.0526000e-01
   2.6633964e+03   1.0530000e-01
   2.6734054e+03   1.0524000e-01
   2.6834144e+03   1.0518000e-01
   2.6934234e+03   1.0548000e-01
   2.7034324e+03   1.0548000e-01
   2.7134414e+03   1.0533000e-01
   2.7234505e+03   1.0567000e-01
   2.7334595e+03   1.0565000e-01
   2.7434685e+03   1.0504000e-01
   2.7534775e+03   1.0475000e-01
   2.7634865e+03   1.0503000e-01
   2.7734955e+03   1.0538000e-01
   2.7835045e+03   1.0475000e-01
   2.7935135e+03   1.0463000e-01
   2.8035225e+03   1.0451000e-01
   2.8135315e+03   1.0484000e-01
   2.8235405e+03   1.0433000e-01
   2.8335495e+03   1.0416000e-01
   2.8435586e+03   1.0416000e-01
   2.8535676e+03   1.0413000e-01
   2.8635766e+03   1.0412000e-01
   2.8735856e+03   1.0399000e-01
   2.8835946e+03   1.0402000e-01
   2.8936036e+03   1.0436000e-01
   2.9036126e+03   1.0412000e-01
   2.9136216e+03   1.0409000e-01
   2.9236306e+03   1.0392000e-01
   2.9336396e+03   1.0410000e-01
   2.9436486e+03   1.0386000e-01
   2.9536577e+03   1.0418000e-01
   2.9636667e+03   1.0372000e-01
   2.9736757e+03   1.0355000e-01
   2.9836847e+03   1.0416000e-01
   2.9936937e+03   1.0379000e-01
   3.0037027e+03   1.0387000e-01
   3.0137117e+03   1.0345000e-01
   3.0237207e+03   1.0344000e-01
   3.0337297e+03   1.0331000e-01
   3.0437387e+03   1.0350000e-01
   3.0537477e+03   1.0353000e-01
   3.0637568e+03   1.0330000e-01
   3.0737658e+03   1.0343000e-01
   3.0837748e+03   1.0407000e-01
   3.0937838e+03   1.0419000e-01
   3.1037928e+03   1.0366000e-01
   3.1138018e+03   1.0298000e-01
   3.1238108e+03   1.0312000e-01
   3.1338198e+03   1.0359000e-01
   3.1438288e+03   1.0287000e-01
   3.1538378e+03   1.0291000e-01
   3.1638468e+03   1.0301000e-01
   3.1738559e+03   1.0339000e-01
   3.1838649e+03   1.0306000e-01
   3.1938739e+03   1.0304000e-01
   3.2038829e+03   1.0288000e-01
   3.2138919e+03   1.0296000e-01
   3.2239009e+03   1.0305000e-01
   3.2339099e+03   1.0274000e-01
   3.2439189e+03   1.0258000e-01
   3.2539279e+03   1.0282000e-01
   3.2639369e+03   1.0314000e-01
   3.2739459e+03   1.0302000e-01
   3.2839550e+03   1.0304000e-01
   3.2939640e+03   1.0263000e-01
   3.3039730e+03   1.0274000e-01
   3.3139820e+03   1.0222000e-01
   3.3239910e+03   1.0264000e-01
   3.3340000e+03   1.0263000e-01
   3.3440090e+03   1.0223000e-01
   3.3540180e+03   1.0256000e-01
   3.3640270e+03   1.0222000e-01
   3.3740360e+03   1.0294000e-01
   3.3840450e+03   1.0208000e-01
   3.3940541e+03   1.0187000e-01
   3.4040631e+03   1.0268000e-01
   3.4140721e+03   1.0209000e-01
   3.4240811e+03   1.0182000e-01
   3.4340901e+03   1.0141000e-01
   3.4440991e+03   1.0165000e-01
   3.4541081e+03   1.0154000e-01
   3.4641171e+03   1.0160000e-01
   3.4741261e+03   1.0154000e-01
   3.4841351e+03   1.0174000e-01
   3.4941441e+03   1.0197000e-01
   3.5041532e+03   1.0210000e-01
   3.5141622e+03   1.0172000e-01
   3.5241712e+03   1.0119000e-01
   3.5341802e+03   1.0124000e-01
   3.5441892e+03   1.0156000e-01
   3.5541982e+03   1.0124000e-01
   3.5642072e+03   1.0125000e-01
   3.5742162e+03   1.0084000e-01
   3.5842252e+03   1.0074000e-01
   3.5942342e+03   1.0076000e-01
   3.6042432e+03   1.0098000e-01
   3.6142523e+03   1.0077000e-01
   3.6242613e+03   1.0110000e-01
   3.6342703e+03   1.0077000e-01
   3.6442793e+03   1.0074000e-01
   3.6542883e+03   1.0095000e-01
   3.6642973e+03   1.0140000e-01
   3.6743063e+03   1.0108000e-01
   3.6843153e+03   1.0073000e-01
   3.6943243e+03   1.0057000e-01
   3.7043333e+03   1.0103000e-01
   3.7143423e+03   1.0072000e-01
   3.7243514e+03   1.0058000e-01
   3.7343604e+03   1.0012000e-01
   3.7443694e+03   1.0063000e-01
   3.7543784e+03   1.0041000e-01
   3.7643874e+03   1.0040000e-01
   3.7743964e+03   1.0023000e-01
   3.7844054e+03   1.0096000e-01
   3.7944144e+03   1.0043000e-01
   3.8044234e+03   9.9910000e-02
   3.8144324e+03   1.0027000e-01
   3.8244414e+03   9.9860000e-02
   3.8344505e+03   1.0011000e-01
   3.8444595e+03   9.9970000e-02
   3.8544685e+03   1.0020000e-01
   3.8644775e+03   9.9710000e-02
   3.8744865e+03   9.9860000e-02
   3.8844955e+03   9.9650000e-02
   3.8945045e+03   1.0010000e-01
   3.9045135e+03   9.9560000e-02
   3.9145225e+03   9.9690000e-02
   3.9245315e+03   1.0001000e-01
   3.9345405e+03   9.9530000e-02
   3.9445495e+03   9.9560000e-02
   3.9545586e+03   9.9860000e-02
   3.9645676e+03   9.9320000e-02
   3.9745766e+03   9.9740000e-02
   3.9845856e+03   9.9490000e-02
   3.9945946e+03   9.9190000e-02
   4.0046036e+03   9.9420000e-02
   4.0146126e+03   9.9260000e-02
   4.0246216e+03   9.9280000e-02
   4.0346306e+03   9.9380000e-02
   4.0446396e+03   9.9650000e-02
   4.0546486e+03   9.9360000e-02
   4.0646577e+03   9.9410000e-02
   4.0746667e+03   9.9380000e-02
   4.0846757e+03   9.9220000e-02
   4.0946847e+03   9.9170000e-02
   4.1046937e+03   9.9170000e-02
   4.1147027e+03   9.8940000e-02
   4.1247117e+03   9.8930000e-02
   4.1347207e+03   9.8970000e-02
   4.1447297e+03   9.9480000e-02
   4.1547387e+03   9.8900000e-02
   4.1647477e+03   9.8980000e-02
   4.1747568e+03   9.8910000e-02
   4.1847658e+03   9.8710000e-02
   4.1947748e+03   9.8620000e-02
   4.2047838e+03   9.8610000e-02
   4.2147928e+03   9.9050000e-02
   4.2248018e+03   9.8320000e-02
   4.2348108e+03   9.8530000e-02
   4.2448198e+03   9.8490000e-02
   4.2548288e+03   9.8340000e-02
   4.2648378e+03   9.8230000e-02
   4.2748468e+03   9.8610000e-02
   4.2848559e+03   9.8200000e-02
   4.2948649e+03   9.8020000e-02
   4.3048739e+03   9.8280000e-02
   4.3148829e+03   9.8410000e-02
   4.3248919e+03   9.8190000e-02
   4.3349009e+03   9.8020000e-02
   4.3449099e+03   9.7990000e-02
   4.3549189e+03   9.7860000e-02
   4.3649279e+03   9.7920000e-02
   4.3749369e+03   9.8130000e-02
   4.3849459e+03   9.7950000e-02
   4.3949550e+03   9.8350000e-02
   4.4049640e+03   9.8330000e-02
   4.4149730e+03   9.8300000e-02
   4.4249820e+03   9.7930000e-02
   4.4349910e+03   9.8000000e-02
   4.4450000e+03   9.7980000e-02
   4.4550090e+03   9.7710000e-02
   4.4650180e+03   9.8140000e-02
   4.4750270e+03   9.7640000e-02
   4.4850360e+03   9.7420000e-02
   4.4950450e+03   9.7580000e-02
   4.5050541e+03   9.7360000e-02
   4.5150631e+03   9.7780000e-02
   4.5250721e+03   9.7890000e-02
   4.5350811e+03   9.7560000e-02
   4.5450901e+03   9.7640000e-02
   4.5550991e+03   9.7930000e-02
   4.5651081e+03   9.7980000e-02
   4.5751171e+03   9.7980000e-02
   4.5851261e+03   9.7380000e-02
   4.5951351e+03   9.7260000e-02
   4.6051441e+03   9.7530000e-02
   4.6151532e+03   9.7430000e-02
   4.6251622e+03   9.7370000e-02
   4.6351712e+03   9.7340000e-02
   4.6451802e+03   9.7530000e-02
   4.6551892e+03   9.7290000e-02
   4.6651982e+03   9.7260000e-02
   4.6752072e+03   9.7070000e-02
   4.6852162e+03   9.8640000e-02
   4.6952252e+03   9.8050000e-02
   4.7052342e+03   9.7870000e-02
   4.7152432e+03   9.7540000e-02
   4.7252523e+03   9.6970000e-02
   4.7352613e+03   9.6890000e-02
   4.7452703e+03   9.7150000e-02
   4.7552793e+03   9.7170000e-02
   4.7652883e+03   9.6880000e-02
   4.7752973e+03   9.6580000e-02
   4.7853063e+03   9.6780000e-02
   4.7953153e+03   9.7190000e-02
   4.8053243e+03   9.7140000e-02
   4.8153333e+03   9.7730000e-02
   4.8253423e+03   9.6990000e-02
   4.8353514e+03   9.6850000e-02
   4.8453604e+03   9.6780000e-02
   4.8553694e+03   9.6780000e-02
   4.8653784e+03   9.6550000e-02
   4.8753874e+03   9.6840000e-02
   4.8853964e+03   9.6690000e-02
   4.8954054e+03   9.6590000e-02
   4.9054144e+03   9.6080000e-02
   4.9154234e+03   9.6290000e-02
   4.9254324e+03   9.6660000e-02
   4.9354414e+03   9.6280000e-02
   4.9454505e+03   9.6820000e-02
   4.9554595e+03   9.6800000e-02
   4.9654685e+03   9.7260000e-02
   4.9754775e+03   9.7270000e-02
   4.9854865e+03   9.6650000e-02
   4.9954955e+03   9.6830000e-02
   5.0055045e+03   9.7350000e-02
   5.0155135e+03   9.7160000e-02
   5.0255225e+03   9.6850000e-02
   5.0355315e+03   9.6310000e-02
   5.0455405e+03   9.6160000e-02
   5.0555495e+03   9.6290000e-02
   5.0655586e+03   9.6340000e-02
   5.0755676e+03   9.6270000e-02
   5.0855766e+03   9.6210000e-02
   5.0955856e+03   9.5730000e-02
   5.1055946e+03   9.6290000e-02
   5.1156036e+03   9.5580000e-02
   5.1256126e+03   9.6020000e-02
   5.1356216e+03   9.5980000e-02
   5.1456306e+03   9.6120000e-02
   5.1556396e+03   9.5940000e-02
   5.1656486e+03   9.5590000e-02
   5.1756577e+03   9.6010000e-02
   5.1856667e+03   9.6770000e-02
   5.1956757e+03   9.5810000e-02
   5.2056847e+03   9.6010000e-02
   5.2156937e+03   9.5650000e-02
   5.2257027e+03   9.5870000e-02
   5.2357117e+03   9.5560000e-02
   5.2457207e+03   9.5810000e-02
   5.2557297e+03   9.6430000e-02
   5.2657387e+03   9.5710000e-02
   5.2757477e+03   9.5900000e-02
   5.2857568e+03   9.5650000e-02
   5.2957658e+03   9.5720000e-02
   5.3057748e+03   9.6060000e-02
   5.3157838e+03   9.5570000e-02
   5.3257928e+03   9.5720000e-02
   5.3358018e+03   9.5870000e-02
   5.3458108e+03   9.6080000e-02
   5.3558198e+03   9.5430000e-02
   5.3658288e+03   9.5770000e-02
   5.3758378e+03   9.6090000e-02
   5.3858468e+03   9.5930000e-02
   5.3958559e+03   9.5520000e-02
   5.4058649e+03   9.5360000e-02
   5.4158739e+03   9.5810000e-02
   5.4258829e+03   9.5400000e-02
   5.4358919e+03   9.5200000e-02
   5.4459009e+03   9.5400000e-02
   5.4559099e+03   9.5390000e-02
   5.4659189e+03   9.5740000e-02
   5.4759279e+03   9.5490000e-02
   5.4859369e+03   9.5060000e-02
   5.4959459e+03   9.5310000e-02
   5.5059550e+03   9.5240000e-02
   5.5159640e+03   9.4940000e-02
   5.5259730e+03   9.4930000e-02
   5.5359820e+03   9.5150000e-02
   5.5459910e+03   9.5550000e-02
   5.5560000e+03   9.5040000e-02
   5.5660090e+03   9.5230000e-02
   5.5760180e+03   9.4820000e-02
   5.5860270e+03   9.5710000e-02
   5.5960360e+03   9.5040000e-02
   5.6060450e+03   9.4720000e-02
   5.6160541e+03   9.4660000e-02
   5.6260631e+03   9.4740000e-02
   5.6360721e+03   9.4680000e-02
   5.6460811e+03   9.4860000e-02
   5.6560901e+03   9.4960000e-02
   5.6660991e+03   9.5590000e-02
   5.6761081e+03   9.4830000e-02
   5.6861171e+03   9.4590000e-02
   5.6961261e+03   9.4880000e-02
   5.7061351e+03   9.5660000e-02
   5.7161441e+03   9.4720000e-02
   5.7261532e+03   9.4400000e-02
   5.7361622e+03   9.4450000e-02
   5.7461712e+03   9.4540000e-02
   5.7561802e+03   9.5040000e-02
   5.7661892e+03   9.4580000e-02
   5.7761982e+03   9.4420000e-02
   5.7862072e+03   9.4900000e-02
   5.7962162e+03   9.5100000e-02
   5.8062252e+03   9.4610000e-02
   5.8162342e+03   9.4470000e-02
   5.8262432e+03   9.4170000e-02
   5.8362523e+03   9.4260000e-02
   5.8462613e+03   9.4510000e-02
   5.8562703e+03   9.4830000e-02
   5.8662793e+03   9.4360000e-02
   5.8762883e+03   9.4550000e-02
   5.8862973e+03   9.4940000e-02
   5.8963063e+03   9.4360000e-02
   5.9063153e+03   9.4620000e-02
   5.9163243e+03   9.4590000e-02
   5.9263333e+03   9.4160000e-02
   5.9363423e+03   9.4240000e-02
   5.9463514e+03   9.3670000e-02
   5.9563604e+03   9.3860000e-02
   5.9663694e+03   9.4910000e-02
   5.9763784e+03   9.4260000e-02
   5.9863874e+03   9.4180000e-02
   5.9963964e+03   9.4180000e-02
   6.0064054e+03   9.4300000e-02
   6.0164144e+03   9.4100000e-02
   6.0264234e+03   9.4240000e-02
   6.0364324e+03   9.3950000e-02
   6.0464414e+03   9.3880000e-02
   6.0564505e+03   9.3950000e-02
   6.0664595e+03   9.3770000e-02
   6.0764685e+03   9.3980000e-02
   6.0864775e+03   9.3940000e-02
   6.0964865e+03   9.3590000e-02
   6.1064955e+03   9.3540000e-02
   6.1165045e+03   9.3810000e-02
   6.1265135e+03   9.3820000e-02
   6.1365225e+03   9.3700000e-02
   6.1465315e+03   9.3570000e-02
   6.1565405e+03   9.3580000e-02
   6.1665495e+03   9.4670000e-02
   6.1765586e+03   9.3480000e-02
   6.1865676e+03   9.4240000e-02
   6.1965766e+03   9.3470000e-02
   6.2065856e+03   9.3770000e-02
   6.2165946e+03   9.3570000e-02
   6.2266036e+03   9.3690000e-02
   6.2366126e+03   9.3580000e-02
   6.2466216e+03   9.3580000e-02
   6.2566306e+03   9.3740000e-02
   6.2666396e+03   9.3470000e-02
   6.2766486e+03   9.3560000e-02
   6.2866577e+03   9.4280000e-02
   6.2966667e+03   9.4280000e-02
   6.3066757e+03   9.3380000e-02
   6.3166847e+03   9.3340000e-02
   6.3266937e+03   9.3480000e-02
   6.3367027e+03   9.3420000e-02
   6.3467117e+03   9.4340000e-02
   6.3567207e+03   9.3580000e-02
   6.3667297e+03   9.3220000e-02
   6.3767387e+03   9.3890000e-02
   6.3867477e+03   9.4020000e-02
   6.3967568e+03   9.3680000e-02
   6.4067658e+03   9.3090000e-02
   6.4167748e+03   9.3160000e-02
   6.4267838e+03   9.3200000e-02
   6.4367928e+03   9.3390000e-02
   6.4468018e+03   9.3340000e-02
   6.4568108e+03   9.3340000e-02
   6.4668198e+03   9.3020000e-02
   6.4768288e+03   9.2940000e-02
   6.4868378e+03   9.3050000e-02
   6.4968468e+03   9.2780000e-02
   6.5068559e+03   9.3000000e-02
   6.5168649e+03   9.3100000e-02
   6.5268739e+03   9.3110000e-02
   6.5368829e+03   9.2760000e-02
   6.5468919e+03   9.2620000e-02
   6.5569009e+03   9.2470000e-02
   6.5669099e+03   9.2520000e-02
   6.5769189e+03   9.3160000e-02
   6.5869279e+03   9.3000000e-02
   6.5969369e+03   9.2860000e-02
   6.6069459e+03   9.3160000e-02
   6.6169550e+03   9.3590000e-02
   6.6269640e+03   9.2820000e-02
   6.6369730e+03   9.3840000e-02
   6.6469820e+03   9.3570000e-02
   6.6569910e+03   9.3920000e-02
   6.6670000e+03   9.3100000e-02
   6.6770090e+03   9.2940000e-02
   6.6870180e+03   9.2850000e-02
   6.6970270e+03   9.2680000e-02
   6.7070360e+03   9.3330000e-02
   6.7170450e+03   9.2440000e-02
   6.7270541e+03   9.2330000e-02
   6.7370631e+03   9.2130000e-02
   6.7470721e+03   9.2180000e-02
   6.7570811e+03   9.2380000e-02
   6.7670901e+03   9.2160000e-02
   6.7770991e+03   9.2690000e-02
   6.7871081e+03   9.2450000e-02
   6.7971171e+03   9.2200000e-02
   6.8071261e+03   9.2260000e-02
   6.8171351e+03   9.1860000e-02
   6.8271441e+03   9.2400000e-02
   6.8371532e+03   9.2330000e-02
   6.8471622e+03   9.2980000e-02
   6.8571712e+03   9.2410000e-02
   6.8671802e+03   9.2230000e-02
   6.8771892e+03   9.2420000e-02
   6.8871982e+03   9.1830000e-02
   6.8972072e+03   9.1810000e-02
   6.9072162e+03   9.2450000e-02
   6.9172252e+03   9.1900000e-02
   6.9272342e+03   9.2620000e-02
   6.9372432e+03   9.2340000e-02
   6.9472523e+03   9.2160000e-02
   6.9572613e+03   9.1760000e-02
   6.9672703e+03   9.1740000e-02
   6.9772793e+03   9.1720000e-02
   6.9872883e+03   9.1680000e-02
   6.9972973e+03   9.1480000e-02
   7.0073063e+03   9.1850000e-02
   7.0173153e+03   9.1720000e-02
   7.0273243e+03   9.1620000e-02
   7.0373333e+03   9.1920000e-02
   7.0473423e+03   9.1650000e-02
   7.0573514e+03   9.2000000e-02
   7.0673604e+03   9.1890000e-02
   7.0773694e+03   9.1680000e-02
   7.0873784e+03   9.1590000e-02
   7.0973874e+03   9.1190000e-02
   7.1073964e+03   9.1850000e-02
   7.1174054e+03   9.1960000e-02
   7.1274144e+03   9.2060000e-02
   7.1374234e+03   9.1550000e-02
   7.1474324e+03   9.1730000e-02
   7.1574414e+03   9.1230000e-02
   7.1674505e+03   9.1950000e-02
   7.1774595e+03   9.1370000e-02
   7.1874685e+03   9.1520000e-02
   7.1974775e+03   9.1380000e-02
   7.2074865e+03   9.1430000e-02
   7.2174955e+03   9.1300000e-02
   7.2275045e+03   9.1700000e-02
   7.2375135e+03   9.2870000e-02
   7.2475225e+03   9.1590000e-02
   7.2575315e+03   9.1580000e-02
   7.2675405e+03   9.2280000e-02
   7.2775495e+03   9.1880000e-02
   7.2875586e+03   9.1540000e-02
   7.2975676e+03   9.1230000e-02
   7.3075766e+03   9.1170000e-02
   7.3175856e+03   9.1390000e-02
   7.3275946e+03   9.0830000e-02
   7.3376036e+03   9.1000000e-02
   7.3476126e+03   9.0940000e-02
   7.3576216e+03   9.1060000e-02
   7.3676306e+03   9.0990000e-02
   7.3776396e+03   9.1250000e-02
   7.3876486e+03   9.1960000e-02
   7.3976577e+03   9.0800000e-02
   7.4076667e+03   9.1020000e-02
   7.4176757e+03   9.2230000e-02
   7.4276847e+03   9.1620000e-02
   7.4376937e+03   9.1460000e-02
   7.4477027e+03   9.0940000e-02
   7.4577117e+03   9.0860000e-02
   7.4677207e+03   9.0870000e-02
   7.4777297e+03   9.0300000e-02
   7.4877387e+03   9.1290000e-02
   7.4977477e+03   9.0760000e-02
   7.5077568e+03   9.0390000e-02
   7.5177658e+03   9.0570000e-02
   7.5277748e+03   9.0300000e-02
   7.5377838e+03   9.0290000e-02
   7.5477928e+03   9.0350000e-02
   7.5578018e+03   9.0980000e-02
   7.5678108e+03   9.0710000e-02
   7.5778198e+03   9.0960000e-02
   7.5878288e+03   9.1200000e-02
   7.5978378e+03   9.0380000e-02
   7.6078468e+03   9.0290000e-02
   7.6178559e+03   9.0300000e-02
   7.6278649e+03   9.1110000e-02
   7.6378739e+03   9.0540000e-02
   7.6478829e+03   9.1290000e-02
   7.6578919e+03   9.0990000e-02
   7.6679009e+03   9.0800000e-02
   7.6779099e+03   9.0710000e-02
   7.6879189e+03   9.0750000e-02
   7.6979279e+03   9.0420000e-02
   7.7079369e+03   9.0840000e-02
   7.7179459e+03   9.0340000e-02
   7.7279550e+03   9.0140000e-02
   7.7379640e+03   9.0400000e-02
   7.7479730e+03   9.0310000e-02
   7.7579820e+03   9.1150000e-02
   7.7679910e+03   9.0600000e-02
   7.7780000e+03   9.0550000e-02
   7.7880090e+03   9.0390000e-02
   7.7980180e+03   8.9870000e-02
   7.8080270e+03   9.0760000e-02
   7.8180360e+03   9.0070000e-02
   7.8280450e+03   8.9870000e-02
   7.8380541e+03   9.0780000e-02
   7.8480631e+03   8.9780000e-02
   7.8580721e+03   9.0570000e-02
   7.8680811e+03   9.0290000e-02
   7.8780901e+03   9.0120000e-02
   7.8880991e+03   9.0210000e-02
   7.8981081e+03   9.0340000e-02
   7.9081171e+03   8.9970000e-02
   7.9181261e+03   8.9760000e-02
   7.9281351e+03   9.0030000e-02
   7.9381441e+03   8.9880000e-02
   7.9481532e+03   8.9690000e-02
   7.9581622e+03   8.9910000e-02
   7.9681712e+03   9.0000000e-02
   7.9781802e+03   8.9610000e-02
   7.9881892e+03   8.9650000e-02
   7.9981982e+03   8.9790000e-02
   8.0082072e+03   9.0160000e-02
   8.0182162e+03   9.0090000e-02
   8.0282252e+03   8.9720000e-02
   8.0382342e+03   9.0410000e-02
   8.0482432e+03   9.0070000e-02
   8.0582523e+03   8.9870000e-02
   8.0682613e+03   8.9500000e-02
   8.0782703e+03   8.9690000e-02
   8.0882793e+03   8.9520000e-02
   8.0982883e+03   8.9840000e-02
   8.1082973e+03   9.0150000e-02
   8.1183063e+03   8.9450000e-02
   8.1283153e+03   8.9240000e-02
   8.1383243e+03   8.9120000e-02
   8.1483333e+03   8.9450000e-02
   8.1583423e+03   8.9350000e-02
   8.1683514e+03   8.9930000e-02
   8.1783604e+03   8.9650000e-02
   8.1883694e+03   8.9080000e-02
   8.1983784e+03   8.9020000e-02
   8.2083874e+03   8.9310000e-02
   8.2183964e+03   8.9230000e-02
   8.2284054e+03   9.0100000e-02
   8.2384144e+03   8.9230000e-02
   8.2484234e+03   8.9040000e-02
   8.2584324e+03   8.9450000e-02
   8.2684414e+03   8.9030000e-02
   8.2784505e+03   8.9480000e-02
   8.2884595e+03   8.9900000e-02
   8.2984685e+03   9.0090000e-02
   8.3084775e+03   8.9260000e-02
   8.3184865e+03   8.9610000e-02
   8.3284955e+03   9.1240000e-02
   8.3385045e+03   8.9700000e-02
   8.3485135e+03   8.9450000e-02
   8.3585225e+03   8.8790000e-02
   8.3685315e+03   8.9140000e-02
   8.3785405e+03   8.8860000e-02
   8.3885495e+03   8.8810000e-02
   8.3985586e+03   8.9110000e-02
   8.4085676e+03   8.9290000e-02
   8.4185766e+03   8.8970000e-02
   8.4285856e+03   8.9710000e-02
   8.4385946e+03   8.9000000e-02
   8.4486036e+03   8.8600000e-02
   8.4586126e+03   8.8910000e-02
   8.4686216e+03   8.8820000e-02
   8.4786306e+03   8.9320000e-02
   8.4886396e+03   8.9280000e-02
   8.4986486e+03   8.9540000e-02
   8.5086577e+03   8.9140000e-02
   8.5186667e+03   8.9290000e-02
   8.5286757e+03   8.8940000e-02
   8.5386847e+03   8.8820000e-02
   8.5486937e+03   8.9160000e-02
   8.5587027e+03   8.8520000e-02
   8.5687117e+03   8.9150000e-02
   8.5787207e+03   8.8860000e-02
   8.5887297e+03   8.8840000e-02
   8.5987387e+03   8.8990000e-02
   8.6087477e+03   8.8570000e-02
   8.6187568e+03   8.8490000e-02
   8.6287658e+03   8.8410000e-02
   8.6387748e+03   8.8160000e-02
   8.6487838e+03   8.8090000e-02
   8.6587928e+03   8.8150000e-02
   8.6688018e+03   8.8380000e-02
   8.6788108e+03   8.8230000e-02
   8.6888198e+03   8.8310000e-02
   8.6988288e+03   8.8180000e-02
   8.7088378e+03   8.8270000e-02
   8.7188468e+03   8.8120000e-02
   8.7288559e+03   8.7910000e-02
   8.7388649e+03   8.7930000e-02
   8.7488739e+03   8.8240000e-02
   8.7588829e+03   8.8240000e-02
   8.7688919e+03   8.8040000e-02
   8.7789009e+03   8.8210000e-02
   8.7889099e+03   8.8370000e-02
   8.7989189e+03   8.8260000e-02
   8.8089279e+03   8.8610000e-02
   8.8189369e+03   8.8390000e-02
   8.8289459e+03   8.8550000e-02
   8.8389550e+03   8.8640000e-02
   8.8489640e+03   8.8200000e-02
   8.8589730e+03   8.8000000e-02
   8.8689820e+03   8.8130000e-02
   8.8789910e+03   8.8630000e-02
   8.8890000e+03   8.7780000e-02
   8.8990090e+03   8.8480000e-02
   8.9090180e+03   8.7460000e-02
   8.9190270e+03   8.8330000e-02
   8.9290360e+03   8.7820000e-02
   8.9390450e+03   8.7880000e-02
   8.9490541e+03   8.7980000e-02
   8.9590631e+03   8.7620000e-02
   8.9690721e+03   8.7640000e-02
   8.9790811e+03   8.7770000e-02
   8.9890901e+03   8.7900000e-02
   8.9990991e+03   8.8100000e-02
   9.0091081e+03   8.7860000e-02
   9.0191171e+03   8.7920000e-02
   9.0291261e+03   8.7680000e-02
   9.0391351e+03   8.7560000e-02
   9.0491441e+03   8.7950000e-02
   9.0591532e+03   8.8080000e-02
   9.0691622e+03   8.8240000e-02
   9.0791712e+03   8.7530000e-02
   9.0891802e+03   8.7820000e-02
   9.0991892e+03   8.7600000e-02
   9.1091982e+03   8.7510000e-02
   9.1192072e+03   8.8370000e-02
   9.1292162e+03   8.7470000e-02
   9.1392252e+03   8.7710000e-02
   9.1492342e+03   8.7710000e-02
   9.1592432e+03   8.7440000e-02
   9.1692523e+03   8.7340000e-02
   9.1792613e+03   8.7880000e-02
   9.1892703e+03   8.9370000e-02
   9.1992793e+03   9.0210000e-02
   9.2092883e+03   8.7970000e-02
   9.2192973e+03   8.7270000e-02
   9.2293063e+03   8.7260000e-02
   9.2393153e+03   8.7360000e-02
   9.2493243e+03   8.7480000e-02
   9.2593333e+03   8.7120000e-02
   9.2693423e+03   8.7460000e-02
   9.2793514e+03   8.7650000e-02
   9.2893604e+03   8.8580000e-02
   9.2993694e+03   8.7230000e-02
   9.3093784e+03   8.6990000e-02
   9.3193874e+03   8.6790000e-02
   9.3293964e+03   8.7250000e-02
   9.3394054e+03   8.7270000e-02
   9.3494144e+03   8.7500000e-02
   9.3594234e+03   8.7240000e-02
   9.3694324e+03   8.6830000e-02
   9.3794414e+03   8.6900000e-02
   9.3894505e+03   8.6940000e-02
   9.3994595e+03   8.6910000e-02
   9.4094685e+03   8.7130000e-02
   9.4194775e+03   8.7160000e-02
   9.4294865e+03   8.6840000e-02
   9.4394955e+03   8.6920000e-02
   9.4495045e+03   8.7180000e-02
   9.4595135e+03   8.6920000e-02
   9.4695225e+03   8.7440000e-02
   9.4795315e+03   8.7090000e-02
   9.4895405e+03   8.7020000e-02
   9.4995495e+03   8.7250000e-02
   9.5095586e+03   8.6820000e-02
   9.5195676e+03   8.6730000e-02
   9.5295766e+03   8.6550000e-02
   9.5395856e+03   8.6680000e-02
   9.5495946e+03   8.7710000e-02
   9.5596036e+03   8.7370000e-02
   9.5696126e+03   8.7090000e-02
   9.5796216e+03   8.7070000e-02
   9.5896306e+03   8.7710000e-02
   9.5996396e+03   8.6890000e-02
   9.6096486e+03   8.6710000e-02
   9.6196577e+03   8.6900000e-02
   9.6296667e+03   8.7890000e-02
   9.6396757e+03   8.7430000e-02
   9.6496847e+03   8.7020000e-02
   9.6596937e+03   8.6770000e-02
   9.6697027e+03   8.6930000e-02
   9.6797117e+03   8.7610000e-02
   9.6897207e+03   8.7120000e-02
   9.6997297e+03   8.7180000e-02
   9.7097387e+03   8.7120000e-02
   9.7197477e+03   8.6800000e-02
   9.7297568e+03   8.6410000e-02
   9.7397658e+03   8.6790000e-02
   9.7497748e+03   8.6690000e-02
   9.7597838e+03   8.6880000e-02
   9.7697928e+03   8.7340000e-02
   9.7798018e+03   8.6850000e-02
   9.7898108e+03   8.7140000e-02
   9.7998198e+03   8.6100000e-02
   9.8098288e+03   8.7380000e-02
   9.8198378e+03   8.6190000e-02
   9.8298468e+03   8.6870000e-02
   9.8398559e+03   8.6620000e-02
   9.8498649e+03   8.6330000e-02
   9.8598739e+03   8.6520000e-02
   9.8698829e+03   8.6720000e-02
   9.8798919e+03   8.6770000e-02
   9.8899009e+03   8.6410000e-02
   9.8999099e+03   8.6270000e-02
   9.9099189e+03   8.6610000e-02
   9.9199279e+03   8.6310000e-02
   9.9299369e+03   8.6810000e-02
   9.9399459e+03   8.6390000e-02
   9.9499550e+03   8.6090000e-02
   9.9599640e+03   8.6690000e-02
   9.9699730e+03   8.6690000e-02
   9.9799820e+03   8.7180000e-02
   9.9899910e+03   8.6590000e-02
   1.0000000e+04   8.7480000e-02


==> figs/N_12_supervised/mod_shar_2.dat <==
1.0 0.2736366666666667
11.009009 0.2608
21.018018 0.24815666666666666
31.027027 0.23304666666666665
41.036036 0.21246333333333334
51.045045 0.18458
61.054054 0.15502666666666667
71.063063 0.125
81.072072 0.09605666666666667
91.081081 0.07822
101.09009 0.0682
111.0991 0.06222
121.10811 0.05800333333333333
131.11712 0.05399
141.12613 0.05182
151.13514 0.05062666666666666
161.14414 0.049576666666666665
171.15315 0.048940000000000004
181.16216 0.04798333333333333
191.17117 0.04731333333333334
201.18018 0.046816666666666666
211.18919 0.04622333333333333
221.1982 0.045750000000000006
231.20721 0.04532666666666666
241.21622 0.04499
251.22523 0.04458666666666666
261.23423 0.04401333333333333
271.24324 0.04359333333333334
281.25225 0.043313333333333336
291.26126 0.04312666666666667
301.27027 0.04286
311.27928 0.042660000000000003
321.28829 0.042473333333333335
331.2973 0.042146666666666666
341.30631 0.04197666666666666
351.31532 0.04174
361.32432 0.04157333333333333
371.33333 0.041416666666666664
381.34234 0.04131
391.35135 0.04117666666666667
401.36036 0.041056666666666665
411.36937 0.040966666666666665
421.37838 0.04084
431.38739 0.04069
441.3964 0.04058333333333333
451.40541 0.040543333333333334
461.41441 0.04039333333333333
471.42342 0.04029
481.43243 0.040233333333333336
491.44144 0.040106666666666665
501.45045 0.040003333333333335
511.45946 0.03991
521.46847 0.03988333333333333
531.47748 0.03976
541.48649 0.03975
551.4955 0.03968666666666667
561.5045 0.039606666666666665
571.51351 0.03957666666666667
581.52252 0.039496666666666666
591.53153 0.039420000000000004
601.54054 0.03937
611.54955 0.03935333333333333
621.55856 0.03936
631.56757 0.03924333333333333
641.57658 0.039259999999999996
651.58559 0.03929666666666667
661.59459 0.03909666666666667
671.6036 0.039123333333333336
681.61261 0.03903333333333333
691.62162 0.03902
701.63063 0.038990000000000004
711.63964 0.038933333333333334
721.64865 0.03893
731.65766 0.038873333333333336
741.66667 0.038843333333333334
751.67568 0.038856666666666664
761.68468 0.038843333333333334
771.69369 0.03879333333333333
781.7027 0.03878333333333333
791.71171 0.03871666666666667
801.72072 0.03867333333333333
811.72973 0.03865
821.73874 0.038579999999999996
831.74775 0.03851333333333334
841.75676 0.03857
851.76577 0.03848666666666666
861.77477 0.03845333333333333
871.78378 0.03844
881.79279 0.038443333333333336
891.8018 0.03834
901.81081 0.03830666666666666
911.81982 0.03834666666666667
921.82883 0.038226666666666666
931.83784 0.038303333333333335
941.84685 0.038226666666666666
951.85586 0.03817333333333333
961.86486 0.03812666666666666
971.87387 0.038066666666666665
981.88288 0.038073333333333334
991.89189 0.03812
1001.9009 0.03805
1011.9099 0.038016666666666664
1021.9189 0.037976666666666666
1031.9279 0.037943333333333336
1041.9369 0.037956666666666666
1051.9459 0.03799333333333333
1061.955 0.03791
1071.964 0.03787666666666666
1081.973 0.037906666666666665
1091.982 0.03783333333333334
1101.991 0.037783333333333335
1112.0 0.037783333333333335
1122.009 0.03779333333333333
1132.018 0.03777666666666667
1142.027 0.03792
1152.036 0.03775333333333333
1162.045 0.037700000000000004
1172.0541 0.037823333333333334
1182.0631 0.03771
1192.0721 0.03768666666666667
1202.0811 0.03758333333333334
1212.0901 0.03759
1222.0991 0.03756333333333333
1232.1081 0.037616666666666666
1242.1171 0.03755
1252.1261 0.0376
1262.1351 0.03749333333333333
1272.1441 0.03761
1282.1532 0.037469999999999996
1292.1622 0.03752333333333333
1302.1712 0.03748
1312.1802 0.03745333333333333
1322.1892 0.037443333333333335
1332.1982 0.03734666666666667
1342.2072 0.03741333333333333
1352.2162 0.037450000000000004
1362.2252 0.03726666666666666
1372.2342 0.037303333333333334
1382.2432 0.03742333333333333
1392.2523 0.03734666666666667
1402.2613 0.03720333333333333
1412.2703 0.037233333333333334
1422.2793 0.03726
1432.2883 0.037200000000000004
1442.2973 0.03715333333333334
1452.3063 0.03716333333333333
1462.3153 0.03707
1472.3243 0.037033333333333335
1482.3333 0.03705666666666667
1492.3423 0.037053333333333334
1502.3514 0.03701
1512.3604 0.037013333333333336
1522.3694 0.037013333333333336
1532.3784 0.03696666666666667
1542.3874 0.036963333333333334
1552.3964 0.036906666666666664
1562.4054 0.03696666666666667
1572.4144 0.03691666666666667
1582.4234 0.03694
1592.4324 0.03696
1602.4414 0.03684333333333333
1612.4505 0.036936666666666666
1622.4595 0.03681666666666667
1632.4685 0.036796666666666665
1642.4775 0.03674666666666667
1652.4865 0.03688333333333333
1662.4955 0.03684333333333333
1672.5045 0.03674666666666667
1682.5135 0.03682333333333333
1692.5225 0.03681333333333333
1702.5315 0.03673666666666667
1712.5405 0.03674666666666667
1722.5495 0.03675
1732.5586 0.036726666666666664
1742.5676 0.03675666666666667
1752.5766 0.03661
1762.5856 0.03659333333333333
1772.5946 0.03668
1782.6036 0.03670333333333333
1792.6126 0.03657333333333333
1802.6216 0.03655666666666667
1812.6306 0.036693333333333335
1822.6396 0.03657
1832.6486 0.036583333333333336
1842.6577 0.036616666666666665
1852.6667 0.03655
1862.6757 0.03646666666666667
1872.6847 0.036539999999999996
1882.6937 0.036520000000000004
1892.7027 0.03642
1902.7117 0.03638
1912.7207 0.036403333333333336
1922.7297 0.03632666666666667
1932.7387 0.036359999999999996
1942.7477 0.03635
1952.7568 0.0364
1962.7658 0.03641
1972.7748 0.036296666666666665
1982.7838 0.036289999999999996
1992.7928 0.036406666666666664
2002.8018 0.03625333333333333
2012.8108 0.03625333333333333
2022.8198 0.036270000000000004
2032.8288 0.036173333333333335
2042.8378 0.03623
2052.8468 0.036186666666666666
2062.8559 0.03615666666666666
2072.8649 0.03616
2082.8739 0.036193333333333334
2092.8829 0.03617
2102.8919 0.03618
2112.9009 0.03627333333333333
2122.9099 0.036226666666666664
2132.9189 0.036090000000000004
2142.9279 0.03606
2152.9369 0.036026666666666665
2162.9459 0.03617
2172.955 0.035903333333333336
2182.964 0.03601
2192.973 0.03594666666666667
2202.982 0.03591333333333333
2212.991 0.03588
2223.0 0.03581333333333333
2233.009 0.03580666666666667
2243.018 0.03596666666666667
2253.027 0.036116666666666665
2263.036 0.03603
2273.045 0.03596666666666667
2283.0541 0.03571
2293.0631 0.035776666666666665
2303.0721 0.035910000000000004
2313.0811 0.035796666666666664
2323.0901 0.03571666666666667
2333.0991 0.03562
2343.1081 0.035603333333333334
2353.1171 0.03565666666666666
2363.1261 0.03555666666666667
2373.1351 0.035603333333333334
2383.1441 0.035576666666666666
2393.1532 0.03558
2403.1622 0.035616666666666665
2413.1712 0.03567
2423.1802 0.03552
2433.1892 0.035609999999999996
2443.1982 0.03576666666666667
2453.2072 0.03547666666666666
2463.2162 0.03540666666666666
2473.2252 0.035429999999999996
2483.2342 0.035429999999999996
2493.2432 0.03546333333333333
2503.2523 0.035416666666666666
2513.2613 0.03537333333333333
2523.2703 0.03539333333333333
2533.2793 0.03545333333333333
2543.2883 0.035403333333333335
2553.2973 0.03530666666666667
2563.3063 0.035546666666666664
2573.3153 0.03530333333333333
2583.3243 0.03535
2593.3333 0.03559333333333333
2603.3423 0.035333333333333335
2613.3514 0.035276666666666665
2623.3604 0.03516333333333333
2633.3694 0.03519333333333333
2643.3784 0.03515666666666666
2653.3874 0.03508666666666667
2663.3964 0.0351
2673.4054 0.03508
2683.4144 0.03506
2693.4234 0.035160000000000004
2703.4324 0.035160000000000004
2713.4414 0.035109999999999995
2723.4505 0.035223333333333336
2733.4595 0.03521666666666667
2743.4685 0.035013333333333334
2753.4775 0.034916666666666665
2763.4865 0.03501
2773.4955 0.03512666666666667
2783.5045 0.034916666666666665
2793.5135 0.03487666666666667
2803.5225 0.03483666666666667
2813.5315 0.03494666666666667
2823.5405 0.03477666666666667
2833.5495 0.03472
2843.5586 0.03472
2853.5676 0.03471
2863.5766 0.03470666666666667
2873.5856 0.03466333333333333
2883.5946 0.034673333333333334
2893.6036 0.03478666666666667
2903.6126 0.03470666666666667
2913.6216 0.03469666666666667
2923.6306 0.03464
2933.6396 0.0347
2943.6486 0.03462
2953.6577 0.03472666666666666
2963.6667 0.03457333333333334
2973.6757 0.03451666666666667
2983.6847 0.03472
2993.6937 0.034596666666666664
3003.7027 0.03462333333333333
3013.7117 0.03448333333333333
3023.7207 0.034480000000000004
3033.7297 0.034436666666666664
3043.7387 0.034499999999999996
3053.7477 0.03451
3063.7568 0.03443333333333334
3073.7658 0.03447666666666666
3083.7748 0.03469
3093.7838 0.034730000000000004
3103.7928 0.03455333333333333
3113.8018 0.034326666666666665
3123.8108 0.03437333333333333
3133.8198 0.03453
3143.8288 0.03429
3153.8378 0.03430333333333333
3163.8468 0.03433666666666667
3173.8559 0.03446333333333333
3183.8649 0.03435333333333333
3193.8739 0.03434666666666667
3203.8829 0.034293333333333335
3213.8919 0.034319999999999996
3223.9009 0.03435
3233.9099 0.03424666666666667
3243.9189 0.03419333333333333
3253.9279 0.03427333333333333
3263.9369 0.03438
3273.9459 0.03434
3283.955 0.03434666666666667
3293.964 0.03421
3303.973 0.03424666666666667
3313.982 0.03407333333333334
3323.991 0.03421333333333333
3334.0 0.03421
3344.009 0.034076666666666665
3354.018 0.034186666666666664
3364.027 0.03407333333333334
3374.036 0.034313333333333335
3384.045 0.03402666666666667
3394.0541 0.03395666666666667
3404.0631 0.03422666666666666
3414.0721 0.03403
3424.0811 0.03394
3434.0901 0.03380333333333333
3444.0991 0.033883333333333335
3454.1081 0.03384666666666667
3464.1171 0.03386666666666666
3474.1261 0.03384666666666667
3484.1351 0.03391333333333333
3494.1441 0.03399
3504.1532 0.03403333333333333
3514.1622 0.03390666666666667
3524.1712 0.03373
3534.1802 0.03374666666666667
3544.1892 0.03385333333333333
3554.1982 0.03374666666666667
3564.2072 0.03375
3574.2162 0.033613333333333335
3584.2252 0.03358
3594.2342 0.03358666666666667
3604.2432 0.03366
3614.2523 0.03359
3624.2613 0.0337
3634.2703 0.03359
3644.2793 0.03358
3654.2883 0.03365
3664.2973 0.033800000000000004
3674.3063 0.03369333333333333
3684.3153 0.033576666666666664
3694.3243 0.033523333333333336
3704.3333 0.03367666666666667
3714.3423 0.03357333333333334
3724.3514 0.03352666666666667
3734.3604 0.03337333333333333
3744.3694 0.033543333333333335
3754.3784 0.03347
3764.3874 0.033466666666666665
3774.3964 0.03341
3784.4054 0.033653333333333334
3794.4144 0.03347666666666667
3804.4234 0.03330333333333333
3814.4324 0.03342333333333333
3824.4414 0.033286666666666666
3834.4505 0.033370000000000004
3844.4595 0.03332333333333334
3854.4685 0.0334
3864.4775 0.033236666666666664
3874.4865 0.033286666666666666
3884.4955 0.033216666666666665
3894.5045 0.03336666666666666
3904.5135 0.03318666666666666
3914.5225 0.03323
3924.5315 0.03333666666666667
3934.5405 0.03317666666666667
3944.5495 0.03318666666666666
3954.5586 0.033286666666666666
3964.5676 0.033106666666666666
3974.5766 0.03324666666666667
3984.5856 0.03316333333333333
3994.5946 0.03306333333333333
4004.6036 0.033139999999999996
4014.6126 0.03308666666666667
4024.6216 0.03309333333333333
4034.6306 0.033126666666666665
4044.6396 0.033216666666666665
4054.6486 0.033120000000000004
4064.6577 0.03313666666666667
4074.6667 0.033126666666666665
4084.6757 0.033073333333333337
4094.6847 0.033056666666666665
4104.6937 0.033056666666666665
4114.7027 0.03298
4124.7117 0.03297666666666667
4134.7207 0.03299
4144.7297 0.03316
4154.7387 0.032966666666666665
4164.7477 0.03299333333333333
4174.7568 0.03297
4184.7658 0.03290333333333333
4194.7748 0.03287333333333333
4204.7838 0.03287
4214.7928 0.033016666666666666
4224.8018 0.032773333333333335
4234.8108 0.032843333333333335
4244.8198 0.03283
4254.8288 0.03278
4264.8378 0.03274333333333333
4274.8468 0.03287
4284.8559 0.03273333333333333
4294.8649 0.03267333333333333
4304.8739 0.032760000000000004
4314.8829 0.03280333333333333
4324.8919 0.03273
4334.9009 0.03267333333333333
4344.9099 0.03266333333333333
4354.9189 0.03262
4364.9279 0.032639999999999995
4374.9369 0.032709999999999996
4384.9459 0.03265
4394.955 0.03278333333333334
4404.964 0.03277666666666667
4414.973 0.032766666666666666
4424.982 0.03264333333333334
4434.991 0.03266666666666667
4445.0 0.03266
4455.009 0.03257
4465.018 0.03271333333333334
4475.027 0.03254666666666667
4485.036 0.03247333333333333
4495.045 0.03252666666666667
4505.0541 0.032453333333333334
4515.0631 0.032593333333333335
4525.0721 0.03263
4535.0811 0.03252
4545.0901 0.03254666666666667
4555.0991 0.03264333333333334
4565.1081 0.03266
4575.1171 0.03266
4585.1261 0.032459999999999996
4595.1351 0.03242
4605.1441 0.032510000000000004
4615.1532 0.03247666666666667
4625.1622 0.03245666666666667
4635.1712 0.032446666666666665
4645.1802 0.032510000000000004
4655.1892 0.03243
4665.1982 0.03242
4675.2072 0.032356666666666666
4685.2162 0.03288
4695.2252 0.032683333333333335
4705.2342 0.03262333333333333
4715.2432 0.03251333333333333
4725.2523 0.032323333333333336
4735.2613 0.03229666666666667
4745.2703 0.03238333333333333
4755.2793 0.03239
4765.2883 0.032293333333333334
4775.2973 0.03219333333333333
4785.3063 0.032260000000000004
4795.3153 0.032396666666666664
4805.3243 0.03238
4815.3333 0.032576666666666663
4825.3423 0.032330000000000005
4835.3514 0.03228333333333334
4845.3604 0.032260000000000004
4855.3694 0.032260000000000004
4865.3784 0.032183333333333335
4875.3874 0.032279999999999996
4885.3964 0.03223
4895.4054 0.032196666666666665
4905.4144 0.03202666666666667
4915.4234 0.03209666666666667
4925.4324 0.03222
4935.4414 0.032093333333333335
4945.4505 0.032273333333333334
4955.4595 0.032266666666666666
4965.4685 0.03242
4975.4775 0.03242333333333333
4985.4865 0.032216666666666664
4995.4955 0.03227666666666667
5005.5045 0.03245
5015.5135 0.03238666666666667
5025.5225 0.03228333333333334
5035.5315 0.03210333333333334
5045.5405 0.03205333333333333
5055.5495 0.03209666666666667
5065.5586 0.032113333333333334
5075.5676 0.03209
5085.5766 0.03207
5095.5856 0.03191
5105.5946 0.03209666666666667
5115.6036 0.03186
5125.6126 0.03200666666666666
5135.6216 0.03199333333333333
5145.6306 0.03204
5155.6396 0.03198
5165.6486 0.031863333333333334
5175.6577 0.032003333333333335
5185.6667 0.03225666666666666
5195.6757 0.03193666666666667
5205.6847 0.032003333333333335
5215.6937 0.03188333333333333
5225.7027 0.03195666666666667
5235.7117 0.03185333333333334
5245.7207 0.03193666666666667
5255.7297 0.032143333333333336
5265.7387 0.03190333333333333
5275.7477 0.031966666666666664
5285.7568 0.03188333333333333
5295.7658 0.031906666666666667
5305.7748 0.03202
5315.7838 0.031856666666666665
5325.7928 0.031906666666666667
5335.8018 0.03195666666666667
5345.8108 0.03202666666666667
5355.8198 0.03181
5365.8288 0.03192333333333333
5375.8378 0.032029999999999996
5385.8468 0.03197666666666667
5395.8559 0.03184
5405.8649 0.031786666666666664
5415.8739 0.03193666666666667
5425.8829 0.0318
5435.8919 0.031733333333333336
5445.9009 0.0318
5455.9099 0.03179666666666667
5465.9189 0.031913333333333335
5475.9279 0.031830000000000004
5485.9369 0.03168666666666667
5495.9459 0.03177
5505.955 0.031746666666666666
5515.964 0.03164666666666666
5525.973 0.031643333333333336
5535.982 0.031716666666666664
5545.991 0.031849999999999996
5556.0 0.03168
5566.009 0.03174333333333333
5576.018 0.031606666666666665
5586.027 0.03190333333333333
5596.036 0.03168
5606.045 0.031573333333333335
5616.0541 0.03155333333333333
5626.0631 0.031580000000000004
5636.0721 0.03156
5646.0811 0.03162
5656.0901 0.03165333333333333
5666.0991 0.031863333333333334
5676.1081 0.03161
5686.1171 0.031529999999999996
5696.1261 0.03162666666666667
5706.1351 0.03188666666666667
5716.1441 0.031573333333333335
5726.1532 0.031466666666666664
5736.1622 0.031483333333333335
5746.1712 0.03151333333333333
5756.1802 0.03168
5766.1892 0.03152666666666667
5776.1982 0.03147333333333333
5786.2072 0.03163333333333333
5796.2162 0.0317
5806.2252 0.031536666666666664
5816.2342 0.03149
5826.2432 0.03139
5836.2523 0.03142
5846.2613 0.031503333333333335
5856.2703 0.03161
5866.2793 0.03145333333333333
5876.2883 0.031516666666666665
5886.2973 0.03164666666666666
5896.3063 0.03145333333333333
5906.3153 0.03154
5916.3243 0.031529999999999996
5926.3333 0.03138666666666667
5936.3423 0.031413333333333335
5946.3514 0.031223333333333336
5956.3604 0.031286666666666664
5966.3694 0.03163666666666667
5976.3784 0.03142
5986.3874 0.031393333333333336
5996.3964 0.031393333333333336
6006.4054 0.031433333333333334
6016.4144 0.03136666666666667
6026.4234 0.031413333333333335
6036.4324 0.031316666666666666
6046.4414 0.03129333333333333
6056.4505 0.031316666666666666
6066.4595 0.03125666666666667
6076.4685 0.03132666666666666
6086.4775 0.03131333333333333
6096.4865 0.031196666666666668
6106.4955 0.03118
6116.5045 0.03127
6126.5135 0.031273333333333334
6136.5225 0.031233333333333335
6146.5315 0.03119
6156.5405 0.031193333333333333
6166.5495 0.03155666666666667
6176.5586 0.031159999999999997
6186.5676 0.031413333333333335
6196.5766 0.031156666666666666
6206.5856 0.03125666666666667
6216.5946 0.03119
6226.6036 0.031229999999999997
6236.6126 0.031193333333333333
6246.6216 0.031193333333333333
6256.6306 0.03124666666666667
6266.6396 0.031156666666666666
6276.6486 0.031186666666666668
6286.6577 0.031426666666666665
6296.6667 0.031426666666666665
6306.6757 0.031126666666666667
6316.6847 0.031113333333333337
6326.6937 0.031159999999999997
6336.7027 0.03114
6346.7117 0.031446666666666664
6356.7207 0.031193333333333333
6366.7297 0.03107333333333333
6376.7387 0.03129666666666667
6386.7477 0.03134
6396.7568 0.031226666666666666
6406.7658 0.031030000000000002
6416.7748 0.031053333333333336
6426.7838 0.03106666666666667
6436.7928 0.03113
6446.8018 0.031113333333333337
6456.8108 0.031113333333333337
6466.8198 0.03100666666666667
6476.8288 0.030979999999999997
6486.8378 0.031016666666666665
6496.8468 0.03092666666666667
6506.8559 0.031
6516.8649 0.031033333333333333
6526.8739 0.031036666666666667
6536.8829 0.03092
6546.8919 0.030873333333333332
6556.9009 0.03082333333333333
6566.9099 0.030840000000000003
6576.9189 0.031053333333333336
6586.9279 0.031
6596.9369 0.030953333333333333
6606.9459 0.031053333333333336
6616.955 0.031196666666666668
6626.964 0.03094
6636.973 0.03128
6646.982 0.03119
6656.991 0.03130666666666667
6667.0 0.031033333333333333
6677.009 0.030979999999999997
6687.018 0.030950000000000002
6697.027 0.03089333333333333
6707.036 0.03111
6717.045 0.03081333333333333
6727.0541 0.030776666666666664
6737.0631 0.03071
6747.0721 0.030726666666666666
6757.0811 0.030793333333333336
6767.0901 0.03072
6777.0991 0.030896666666666666
6787.1081 0.03081666666666667
6797.1171 0.030733333333333335
6807.1261 0.03075333333333333
6817.1351 0.030619999999999998
6827.1441 0.030799999999999998
6837.1532 0.030776666666666664
6847.1622 0.03099333333333333
6857.1712 0.030803333333333335
6867.1802 0.030743333333333334
6877.1892 0.030806666666666666
6887.1982 0.03061
6897.2072 0.030603333333333333
6907.2162 0.03081666666666667
6917.2252 0.030633333333333332
6927.2342 0.030873333333333332
6937.2432 0.030780000000000002
6947.2523 0.03072
6957.2613 0.030586666666666665
6967.2703 0.03058
6977.2793 0.03057333333333333
6987.2883 0.03056
6997.2973 0.030493333333333334
7007.3063 0.030616666666666667
7017.3153 0.03057333333333333
7027.3243 0.030539999999999998
7037.3333 0.03064
7047.3423 0.030549999999999997
7057.3514 0.030666666666666665
7067.3604 0.03063
7077.3694 0.03056
7087.3784 0.03053
7097.3874 0.030396666666666666
7107.3964 0.030616666666666667
7117.4054 0.030653333333333335
7127.4144 0.030686666666666668
7137.4234 0.030516666666666668
7147.4324 0.03057666666666667
7157.4414 0.030410000000000003
7167.4505 0.03065
7177.4595 0.03045666666666667
7187.4685 0.030506666666666668
7197.4775 0.03046
7207.4865 0.030476666666666666
7217.4955 0.030433333333333337
7227.5045 0.03056666666666667
7237.5135 0.030956666666666664
7247.5225 0.03053
7257.5315 0.030526666666666664
7267.5405 0.03076
7277.5495 0.030626666666666667
7287.5586 0.030513333333333333
7297.5676 0.030410000000000003
7307.5766 0.03039
7317.5856 0.030463333333333332
7327.5946 0.030276666666666664
7337.6036 0.030333333333333334
7347.6126 0.03031333333333333
7357.6216 0.030353333333333333
7367.6306 0.03033
7377.6396 0.030416666666666665
7387.6486 0.030653333333333335
7397.6577 0.030266666666666667
7407.6667 0.030340000000000002
7417.6757 0.030743333333333334
7427.6847 0.030539999999999998
7437.6937 0.030486666666666665
7447.7027 0.03031333333333333
7457.7117 0.030286666666666667
7467.7207 0.03029
7477.7297 0.030100000000000002
7487.7387 0.03043
7497.7477 0.03025333333333333
7507.7568 0.03013
7517.7658 0.030189999999999998
7527.7748 0.030100000000000002
7537.7838 0.030096666666666664
7547.7928 0.030116666666666667
7557.8018 0.03032666666666667
7567.8108 0.030236666666666665
7577.8198 0.03032
7587.8288 0.0304
7597.8378 0.030126666666666666
7607.8468 0.030096666666666664
7617.8559 0.030100000000000002
7627.8649 0.030369999999999998
7637.8739 0.03018
7647.8829 0.03043
7657.8919 0.03033
7667.9009 0.030266666666666667
7677.9099 0.030236666666666665
7687.9189 0.03025
7697.9279 0.03014
7707.9369 0.03028
7717.9459 0.030113333333333336
7727.955 0.030046666666666666
7737.964 0.03013333333333333
7747.973 0.030103333333333333
7757.982 0.03038333333333333
7767.991 0.0302
7778.0 0.030183333333333336
7788.009 0.03013
7798.018 0.02995666666666667
7808.027 0.03025333333333333
7818.036 0.030023333333333332
7828.045 0.02995666666666667
7838.0541 0.03026
7848.0631 0.029926666666666667
7858.0721 0.030189999999999998
7868.0811 0.030096666666666664
7878.0901 0.03004
7888.0991 0.03007
7898.1081 0.030113333333333336
7908.1171 0.02999
7918.1261 0.029920000000000002
7928.1351 0.03001
7938.1441 0.02996
7948.1532 0.02989666666666667
7958.1622 0.02997
7968.1712 0.03
7978.1802 0.029869999999999997
7988.1892 0.02988333333333333
7998.1982 0.02993
8008.2072 0.030053333333333335
8018.2162 0.03003
8028.2252 0.029906666666666665
8038.2342 0.03013666666666667
8048.2432 0.030023333333333332
8058.2523 0.02995666666666667
8068.2613 0.029833333333333333
8078.2703 0.02989666666666667
8088.2793 0.029840000000000002
8098.2883 0.029946666666666667
8108.2973 0.030049999999999997
8118.3063 0.02981666666666667
8128.3153 0.029746666666666668
8138.3243 0.02970666666666667
8148.3333 0.02981666666666667
8158.3423 0.029783333333333332
8168.3514 0.029976666666666665
8178.3604 0.02988333333333333
8188.3694 0.029693333333333335
8198.3784 0.029673333333333333
8208.3874 0.02977
8218.3964 0.029743333333333333
8228.4054 0.030033333333333332
8238.4144 0.029743333333333333
8248.4234 0.029679999999999998
8258.4324 0.02981666666666667
8268.4414 0.029676666666666667
8278.4505 0.029826666666666668
8288.4595 0.029966666666666666
8298.4685 0.03003
8308.4775 0.029753333333333336
8318.4865 0.029869999999999997
8328.4955 0.030413333333333334
8338.5045 0.0299
8348.5135 0.02981666666666667
8358.5225 0.029596666666666663
8368.5315 0.02971333333333333
8378.5405 0.029619999999999997
8388.5495 0.029603333333333332
8398.5586 0.02970333333333333
8408.5676 0.029763333333333333
8418.5766 0.029656666666666665
8428.5856 0.029903333333333334
8438.5946 0.029666666666666664
8448.6036 0.02953333333333333
8458.6126 0.02963666666666667
8468.6216 0.029606666666666667
8478.6306 0.029773333333333332
8488.6396 0.029759999999999998
8498.6486 0.029846666666666664
8508.6577 0.02971333333333333
8518.6667 0.029763333333333333
8528.6757 0.02964666666666667
8538.6847 0.029606666666666667
8548.6937 0.02972
8558.7027 0.029506666666666667
8568.7117 0.029716666666666666
8578.7207 0.029619999999999997
8588.7297 0.029613333333333335
8598.7387 0.029663333333333333
8608.7477 0.029523333333333332
8618.7568 0.029496666666666668
8628.7658 0.02947
8638.7748 0.02938666666666667
8648.7838 0.029363333333333335
8658.7928 0.029383333333333334
8668.8018 0.02946
8678.8108 0.029410000000000002
8688.8198 0.029436666666666667
8698.8288 0.02939333333333333
8708.8378 0.029423333333333333
8718.8468 0.029373333333333335
8728.8559 0.029303333333333334
8738.8649 0.02931
8748.8739 0.029413333333333333
8758.8829 0.029413333333333333
8768.8919 0.029346666666666663
8778.9009 0.029403333333333333
8788.9099 0.02945666666666667
8798.9189 0.02942
8808.9279 0.029536666666666666
8818.9369 0.02946333333333333
8828.9459 0.029516666666666667
8838.955 0.029546666666666666
8848.964 0.0294
8858.973 0.029333333333333333
8868.982 0.029376666666666666
8878.991 0.029543333333333335
8889.0 0.029259999999999998
8899.009 0.029493333333333333
8909.018 0.029153333333333333
8919.027 0.029443333333333335
8929.036 0.029273333333333332
8939.045 0.029293333333333334
8949.0541 0.029326666666666668
8959.0631 0.02920666666666667
8969.0721 0.02921333333333333
8979.0811 0.029256666666666667
8989.0901 0.029300000000000003
8999.0991 0.029366666666666666
9009.1081 0.029286666666666666
9019.1171 0.029306666666666665
9029.1261 0.029226666666666665
9039.1351 0.029186666666666666
9049.1441 0.029316666666666668
9059.1532 0.02936
9069.1622 0.029413333333333333
9079.1712 0.029176666666666667
9089.1802 0.029273333333333332
9099.1892 0.0292
9109.1982 0.02917
9119.2072 0.02945666666666667
9129.2162 0.029156666666666668
9139.2252 0.029236666666666664
9149.2342 0.029236666666666664
9159.2432 0.029146666666666668
9169.2523 0.029113333333333335
9179.2613 0.029293333333333334
9189.2703 0.02979
9199.2793 0.03007
9209.2883 0.029323333333333337
9219.2973 0.02909
9229.3063 0.029086666666666667
9239.3153 0.029119999999999997
9249.3243 0.029160000000000002
9259.3333 0.02904
9269.3423 0.029153333333333333
9279.3514 0.02921666666666667
9289.3604 0.02952666666666667
9299.3694 0.029076666666666667
9309.3784 0.028996666666666667
9319.3874 0.02893
9329.3964 0.029083333333333333
9339.4054 0.02909
9349.4144 0.029166666666666664
9359.4234 0.029079999999999998
9369.4324 0.028943333333333335
9379.4414 0.02896666666666667
9389.4505 0.028980000000000002
9399.4595 0.02897
9409.4685 0.029043333333333334
9419.4775 0.029053333333333334
9429.4865 0.028946666666666666
9439.4955 0.028973333333333334
9449.5045 0.02906
9459.5135 0.028973333333333334
9469.5225 0.029146666666666668
9479.5315 0.02903
9489.5405 0.029006666666666667
9499.5495 0.029083333333333333
9509.5586 0.028939999999999997
9519.5676 0.02891
9529.5766 0.02885
9539.5856 0.02889333333333333
9549.5946 0.029236666666666664
9559.6036 0.029123333333333334
9569.6126 0.02903
9579.6216 0.02902333333333333
9589.6306 0.029236666666666664
9599.6396 0.02896333333333333
9609.6486 0.028903333333333333
9619.6577 0.02896666666666667
9629.6667 0.029296666666666665
9639.6757 0.02914333333333333
9649.6847 0.029006666666666667
9659.6937 0.028923333333333332
9669.7027 0.028976666666666664
9679.7117 0.02920333333333333
9689.7207 0.02904
9699.7297 0.02906
9709.7387 0.02904
9719.7477 0.028933333333333335
9729.7568 0.028803333333333334
9739.7658 0.02893
9749.7748 0.028896666666666668
9759.7838 0.02896
9769.7928 0.029113333333333335
9779.8018 0.02895
9789.8108 0.029046666666666665
9799.8198 0.0287
9809.8288 0.029126666666666665
9819.8378 0.028730000000000002
9829.8468 0.02895666666666667
9839.8559 0.028873333333333334
9849.8649 0.02877666666666667
9859.8739 0.02884
9869.8829 0.028906666666666667
9879.8919 0.028923333333333332
9889.9009 0.028803333333333334
9899.9099 0.028756666666666666
9909.9189 0.028870000000000003
9919.9279 0.02877
9929.9369 0.028936666666666666
9939.9459 0.028796666666666665
9949.955 0.028696666666666665
9959.964 0.028896666666666668
9969.973 0.028896666666666668
9979.982 0.02906
9989.991 0.028863333333333335
10000.0 0.029160000000000002


==> figs/N_12_supervised/naive_12_new.dat <==
   1.0000000e+01   1.3224200e+00
   2.0000000e+01   1.2323300e+00
   3.0000000e+01   1.1584000e+00
   4.0000000e+01   1.0978100e+00
   5.0000000e+01   1.0480800e+00
   6.0000000e+01   1.0073700e+00
   7.0000000e+01   9.7254600e-01
   8.0000000e+01   9.4115900e-01
   9.0000000e+01   9.1103600e-01
   1.0000000e+02   8.8193400e-01
   1.1000000e+02   8.5314600e-01
   1.2000000e+02   8.2512800e-01
   1.3000000e+02   7.9694700e-01
   1.4000000e+02   7.6850000e-01
   1.5000000e+02   7.3941100e-01
   1.6000000e+02   7.1036100e-01
   1.7000000e+02   6.8122800e-01
   1.8000000e+02   6.5352000e-01
   1.9000000e+02   6.2784000e-01
   2.0000000e+02   6.0574900e-01
   2.1000000e+02   5.8854000e-01
   2.2000000e+02   5.7534400e-01
   2.3000000e+02   5.6304700e-01
   2.4000000e+02   5.5059100e-01
   2.5000000e+02   5.3688600e-01
   2.6000000e+02   5.2517900e-01
   2.7000000e+02   5.1446800e-01
   2.8000000e+02   5.0372800e-01
   2.9000000e+02   4.9004500e-01
   3.0000000e+02   4.7684900e-01
   3.1000000e+02   4.6452300e-01
   3.2000000e+02   4.5269100e-01
   3.3000000e+02   4.4096700e-01
   3.4000000e+02   4.3131800e-01
   3.5000000e+02   4.2069300e-01
   3.6000000e+02   4.0841400e-01
   3.7000000e+02   3.9813000e-01
   3.8000000e+02   3.8788000e-01
   3.9000000e+02   3.7840500e-01
   4.0000000e+02   3.7095400e-01
   4.1000000e+02   3.6321500e-01
   4.2000000e+02   3.5463500e-01
   4.3000000e+02   3.4636100e-01
   4.4000000e+02   3.3844400e-01
   4.5000000e+02   3.3027100e-01
   4.6000000e+02   3.2228200e-01
   4.7000000e+02   3.1415800e-01
   4.8000000e+02   3.0677700e-01
   4.9000000e+02   2.9917200e-01
   5.0000000e+02   2.9229100e-01
   5.1000000e+02   2.8569300e-01
   5.2000000e+02   2.7934600e-01
   5.3000000e+02   2.7365800e-01
   5.4000000e+02   2.6789500e-01
   5.5000000e+02   2.6223700e-01
   5.6000000e+02   2.5705600e-01
   5.7000000e+02   2.5223200e-01
   5.8000000e+02   2.4818100e-01
   5.9000000e+02   2.4466700e-01
   6.0000000e+02   2.4090300e-01
   6.1000000e+02   2.3694200e-01
   6.2000000e+02   2.3287200e-01
   6.3000000e+02   2.2920900e-01
   6.4000000e+02   2.2564200e-01
   6.5000000e+02   2.2250300e-01
   6.6000000e+02   2.1987700e-01
   6.7000000e+02   2.1696500e-01
   6.8000000e+02   2.1420600e-01
   6.9000000e+02   2.1191600e-01
   7.0000000e+02   2.1049300e-01
   7.1000000e+02   2.0853000e-01
   7.2000000e+02   2.0626700e-01
   7.3000000e+02   2.0363200e-01
   7.4000000e+02   2.0113000e-01
   7.5000000e+02   1.9897300e-01
   7.6000000e+02   1.9781700e-01
   7.7000000e+02   1.9517700e-01
   7.8000000e+02   1.9337500e-01
   7.9000000e+02   1.9172400e-01
   8.0000000e+02   1.9161100e-01
   8.1000000e+02   1.8997500e-01
   8.2000000e+02   1.8780900e-01
   8.3000000e+02   1.8700800e-01
   8.4000000e+02   1.8580800e-01
   8.5000000e+02   1.8459700e-01
   8.6000000e+02   1.8309600e-01
   8.7000000e+02   1.8194200e-01
   8.8000000e+02   1.8068900e-01
   8.9000000e+02   1.8006000e-01
   9.0000000e+02   1.7927700e-01
   9.1000000e+02   1.7885500e-01
   9.2000000e+02   1.7870400e-01
   9.3000000e+02   1.7789000e-01
   9.4000000e+02   1.7610100e-01
   9.5000000e+02   1.7489200e-01
   9.6000000e+02   1.7437600e-01
   9.7000000e+02   1.7393900e-01
   9.8000000e+02   1.7332900e-01
   9.9000000e+02   1.7201200e-01
   1.0000000e+03   1.7088700e-01
   1.0100000e+03   1.7185600e-01
   1.0200000e+03   1.7333000e-01
   1.0300000e+03   1.7315100e-01
   1.0400000e+03   1.7233800e-01
   1.0500000e+03   1.7264400e-01
   1.0600000e+03   1.7253400e-01
   1.0700000e+03   1.7080800e-01
   1.0800000e+03   1.7080900e-01
   1.0900000e+03   1.6887100e-01
   1.1000000e+03   1.6746800e-01
   1.1100000e+03   1.6743900e-01
   1.1200000e+03   1.6794700e-01
   1.1300000e+03   1.6896600e-01
   1.1400000e+03   1.6809900e-01
   1.1500000e+03   1.6769400e-01
   1.1600000e+03   1.6870800e-01
   1.1700000e+03   1.6873400e-01
   1.1800000e+03   1.7030700e-01
   1.1900000e+03   1.6867200e-01
   1.2000000e+03   1.6768600e-01
   1.2100000e+03   1.6973700e-01
   1.2200000e+03   1.6973200e-01
   1.2300000e+03   1.6927600e-01
   1.2400000e+03   1.6916000e-01
   1.2500000e+03   1.6892500e-01
   1.2600000e+03   1.6857200e-01
   1.2700000e+03   1.6991100e-01
   1.2800000e+03   1.6938200e-01
   1.2900000e+03   1.6812900e-01
   1.3000000e+03   1.6968400e-01
   1.3100000e+03   1.7154600e-01
   1.3200000e+03   1.7151200e-01
   1.3300000e+03   1.7295600e-01
   1.3400000e+03   1.7066000e-01
   1.3500000e+03   1.6989500e-01
   1.3600000e+03   1.7083700e-01
   1.3700000e+03   1.7107900e-01
   1.3800000e+03   1.7403000e-01
   1.3900000e+03   1.7449900e-01
   1.4000000e+03   1.7319700e-01
   1.4100000e+03   1.7182700e-01
   1.4200000e+03   1.7288400e-01
   1.4300000e+03   1.7366200e-01
   1.4400000e+03   1.7452500e-01
   1.4500000e+03   1.7692100e-01
   1.4600000e+03   1.7711000e-01
   1.4700000e+03   1.7715200e-01
   1.4800000e+03   1.7739900e-01
   1.4900000e+03   1.7545400e-01
   1.5000000e+03   1.7552300e-01
   1.5100000e+03   1.7820200e-01
   1.5200000e+03   1.8002300e-01
   1.5300000e+03   1.8182800e-01
   1.5400000e+03   1.7816800e-01
   1.5500000e+03   1.8022200e-01
   1.5600000e+03   1.8395300e-01
   1.5700000e+03   1.8377900e-01
   1.5800000e+03   1.8133300e-01
   1.5900000e+03   1.8136100e-01
   1.6000000e+03   1.8303800e-01
   1.6100000e+03   1.8540400e-01
   1.6200000e+03   1.8478100e-01
   1.6300000e+03   1.8237300e-01
   1.6400000e+03   1.8242700e-01
   1.6500000e+03   1.8510300e-01
   1.6600000e+03   1.8521500e-01
   1.6700000e+03   1.8781900e-01
   1.6800000e+03   1.8972500e-01
   1.6900000e+03   1.9272500e-01
   1.7000000e+03   1.9062200e-01
   1.7100000e+03   1.8660600e-01
   1.7200000e+03   1.8643400e-01
   1.7300000e+03   1.8701900e-01
   1.7400000e+03   1.9124900e-01
   1.7500000e+03   1.9472900e-01
   1.7600000e+03   1.9371400e-01
   1.7700000e+03   1.9652700e-01
   1.7800000e+03   1.9562900e-01
   1.7900000e+03   1.9267200e-01
   1.8000000e+03   1.9379300e-01
   1.8100000e+03   1.9308100e-01
   1.8200000e+03   1.9279500e-01
   1.8300000e+03   1.9570500e-01
   1.8400000e+03   1.9721000e-01
   1.8500000e+03   2.0149000e-01
   1.8600000e+03   2.0435100e-01
   1.8700000e+03   2.0556300e-01
   1.8800000e+03   2.0249300e-01
   1.8900000e+03   1.9919500e-01
   1.9000000e+03   2.0278700e-01
   1.9100000e+03   2.0862100e-01
   1.9200000e+03   2.0968100e-01
   1.9300000e+03   2.0456900e-01
   1.9400000e+03   2.0404000e-01
   1.9500000e+03   2.0806200e-01
   1.9600000e+03   2.0936300e-01
   1.9700000e+03   2.1199000e-01
   1.9800000e+03   2.1230000e-01
   1.9900000e+03   2.1241900e-01
   2.0000000e+03   2.1108800e-01
   2.0100000e+03   2.0929200e-01
   2.0200000e+03   2.1018700e-01
   2.0300000e+03   2.1311900e-01
   2.0400000e+03   2.1601100e-01
   2.0500000e+03   2.1730300e-01
   2.0600000e+03   2.1812800e-01
   2.0700000e+03   2.2001800e-01
   2.0800000e+03   2.2094100e-01
   2.0900000e+03   2.2316700e-01
   2.1000000e+03   2.1689200e-01
   2.1100000e+03   2.1394600e-01
   2.1200000e+03   2.1587200e-01
   2.1300000e+03   2.1906500e-01
   2.1400000e+03   2.2193800e-01
   2.1500000e+03   2.2653000e-01
   2.1600000e+03   2.2539600e-01
   2.1700000e+03   2.2493200e-01
   2.1800000e+03   2.2643400e-01
   2.1900000e+03   2.2832600e-01
   2.2000000e+03   2.2895700e-01
   2.2100000e+03   2.3479600e-01
   2.2200000e+03   2.3442600e-01
   2.2300000e+03   2.3263400e-01
   2.2400000e+03   2.3530900e-01
   2.2500000e+03   2.3656100e-01
   2.2600000e+03   2.3580300e-01
   2.2700000e+03   2.3658600e-01
   2.2800000e+03   2.3992300e-01
   2.2900000e+03   2.3812700e-01
   2.3000000e+03   2.3471700e-01
   2.3100000e+03   2.3727700e-01
   2.3200000e+03   2.4120300e-01
   2.3300000e+03   2.4409900e-01
   2.3400000e+03   2.4319500e-01
   2.3500000e+03   2.4409700e-01
   2.3600000e+03   2.4496000e-01
   2.3700000e+03   2.4910600e-01
   2.3800000e+03   2.4882000e-01
   2.3900000e+03   2.5287800e-01
   2.4000000e+03   2.5429000e-01
   2.4100000e+03   2.4880900e-01
   2.4200000e+03   2.4923600e-01
   2.4300000e+03   2.5120600e-01
   2.4400000e+03   2.5152000e-01
   2.4500000e+03   2.5452300e-01
   2.4600000e+03   2.5485500e-01
   2.4700000e+03   2.5611100e-01
   2.4800000e+03   2.5611500e-01
   2.4900000e+03   2.5852600e-01
   2.5000000e+03   2.5902300e-01
   2.5100000e+03   2.5892800e-01
   2.5200000e+03   2.5771500e-01
   2.5300000e+03   2.5736100e-01
   2.5400000e+03   2.6239500e-01
   2.5500000e+03   2.6460900e-01
   2.5600000e+03   2.6393500e-01
   2.5700000e+03   2.6502400e-01
   2.5800000e+03   2.6911700e-01
   2.5900000e+03   2.6506200e-01
   2.6000000e+03   2.6456400e-01
   2.6100000e+03   2.6575700e-01
   2.6200000e+03   2.6948300e-01
   2.6300000e+03   2.6810400e-01
   2.6400000e+03   2.6808000e-01
   2.6500000e+03   2.6787200e-01
   2.6600000e+03   2.6706300e-01
   2.6700000e+03   2.6124600e-01
   2.6800000e+03   2.6820100e-01
   2.6900000e+03   2.7165900e-01
   2.7000000e+03   2.7068500e-01
   2.7100000e+03   2.7123200e-01
   2.7200000e+03   2.7322700e-01
   2.7300000e+03   2.7384200e-01
   2.7400000e+03   2.7808500e-01
   2.7500000e+03   2.8080700e-01
   2.7600000e+03   2.8874200e-01
   2.7700000e+03   2.8761100e-01
   2.7800000e+03   2.8432200e-01
   2.7900000e+03   2.8656700e-01
   2.8000000e+03   2.8959900e-01
   2.8100000e+03   2.8928100e-01
   2.8200000e+03   2.8427600e-01
   2.8300000e+03   2.7666000e-01
   2.8400000e+03   2.8292500e-01
   2.8500000e+03   2.9482000e-01
   2.8600000e+03   2.9331600e-01
   2.8700000e+03   2.9602800e-01
   2.8800000e+03   3.0365100e-01
   2.8900000e+03   3.0416800e-01
   2.9000000e+03   2.9933100e-01
   2.9100000e+03   2.9264500e-01
   2.9200000e+03   2.9613300e-01
   2.9300000e+03   3.0217300e-01
   2.9400000e+03   3.0746600e-01
   2.9500000e+03   3.0595500e-01
   2.9600000e+03   3.0481700e-01
   2.9700000e+03   3.0528100e-01
   2.9800000e+03   3.0510600e-01
   2.9900000e+03   3.0511300e-01
   3.0000000e+03   2.9747700e-01


==> figs/N_12_supervised/naive_12_new_2.dat <==
10.0 0.4408066666666666
20.0 0.4107766666666666
30.0 0.3861333333333334
40.0 0.36593666666666663
50.0 0.34935999999999995
60.0 0.33579000000000003
70.0 0.324182
80.0 0.3137196666666667
90.0 0.30367866666666665
100.0 0.293978
110.0 0.28438199999999997
120.0 0.27504266666666666
130.0 0.26564899999999997
140.0 0.25616666666666665
150.0 0.24647033333333335
160.0 0.236787
170.0 0.22707599999999997
180.0 0.21784
190.0 0.20928
200.0 0.20191633333333334
210.0 0.19618
220.0 0.19178133333333333
230.0 0.1876823333333333
240.0 0.18353033333333335
250.0 0.17896199999999998
260.0 0.17505966666666664
270.0 0.17148933333333335
280.0 0.16790933333333333
290.0 0.16334833333333335
300.0 0.15894966666666668
310.0 0.154841
320.0 0.150897
330.0 0.146989
340.0 0.14377266666666666
350.0 0.140231
360.0 0.136138
370.0 0.13271
380.0 0.12929333333333334
390.0 0.126135
400.0 0.12365133333333334
410.0 0.12107166666666667
420.0 0.11821166666666666
430.0 0.11545366666666666
440.0 0.11281466666666667
450.0 0.11009033333333333
460.0 0.10742733333333333
470.0 0.10471933333333333
480.0 0.102259
490.0 0.099724
500.0 0.09743033333333334
510.0 0.095231
520.0 0.09311533333333333
530.0 0.09121933333333333
540.0 0.08929833333333333
550.0 0.08741233333333333
560.0 0.08568533333333334
570.0 0.08407733333333334
580.0 0.08272700000000001
590.0 0.08155566666666667
600.0 0.080301
610.0 0.07898066666666667
620.0 0.077624
630.0 0.076403
640.0 0.075214
650.0 0.07416766666666667
660.0 0.07329233333333333
670.0 0.07232166666666666
680.0 0.07140200000000001
690.0 0.07063866666666667
700.0 0.07016433333333334
710.0 0.06951
720.0 0.06875566666666667
730.0 0.06787733333333333
740.0 0.06704333333333333
750.0 0.06632433333333333
760.0 0.065939
770.0 0.06505899999999999
780.0 0.06445833333333333
790.0 0.063908
800.0 0.06387033333333333
810.0 0.063325
820.0 0.062603
830.0 0.062336
840.0 0.061936
850.0 0.061532333333333335
860.0 0.061032
870.0 0.06064733333333333
880.0 0.06022966666666666
890.0 0.06002
900.0 0.059759
910.0 0.05961833333333333
920.0 0.059568
930.0 0.059296666666666664
940.0 0.058700333333333334
950.0 0.05829733333333333
960.0 0.058125333333333334
970.0 0.05797966666666667
980.0 0.05777633333333334
990.0 0.05733733333333333
1000.0 0.05696233333333334
1010.0 0.057285333333333334
1020.0 0.05777666666666667
1030.0 0.057717
1040.0 0.057446
1050.0 0.057547999999999995
1060.0 0.05751133333333333
1070.0 0.056935999999999994
1080.0 0.05693633333333333
1090.0 0.05629033333333333
1100.0 0.055822666666666666
1110.0 0.055813
1120.0 0.055982333333333335
1130.0 0.056322000000000004
1140.0 0.056033
1150.0 0.055898
1160.0 0.056236
1170.0 0.056244666666666665
1180.0 0.05676899999999999
1190.0 0.056223999999999996
1200.0 0.05589533333333333
1210.0 0.056579
1220.0 0.056577333333333334
1230.0 0.056425333333333334
1240.0 0.05638666666666667
1250.0 0.05630833333333333
1260.0 0.05619066666666667
1270.0 0.056637
1280.0 0.056460666666666666
1290.0 0.056043
1300.0 0.05656133333333333
1310.0 0.057182000000000004
1320.0 0.05717066666666667
1330.0 0.057652
1340.0 0.05688666666666667
1350.0 0.056631666666666663
1360.0 0.056945666666666665
1370.0 0.05702633333333334
1380.0 0.05801
1390.0 0.05816633333333333
1400.0 0.05773233333333333
1410.0 0.05727566666666667
1420.0 0.057628000000000006
1430.0 0.05788733333333334
1440.0 0.058175000000000004
1450.0 0.05897366666666667
1460.0 0.05903666666666666
1470.0 0.05905066666666667
1480.0 0.059133
1490.0 0.058484666666666664
1500.0 0.05850766666666667
1510.0 0.059400666666666664
1520.0 0.06000766666666666
1530.0 0.06060933333333333
1540.0 0.05938933333333333
1550.0 0.060073999999999995
1560.0 0.061317666666666666
1570.0 0.061259666666666664
1580.0 0.06044433333333333
1590.0 0.06045366666666666
1600.0 0.061012666666666666
1610.0 0.06180133333333334
1620.0 0.061593666666666665
1630.0 0.060791000000000005
1640.0 0.060809
1650.0 0.061701
1660.0 0.06173833333333333
1670.0 0.06260633333333333
1680.0 0.06324166666666667
1690.0 0.06424166666666667
1700.0 0.06354066666666668
1710.0 0.062202
1720.0 0.06214466666666666
1730.0 0.06233966666666666
1740.0 0.06374966666666666
1750.0 0.06490966666666667
1760.0 0.06457133333333333
1770.0 0.065509
1780.0 0.06520966666666667
1790.0 0.064224
1800.0 0.06459766666666666
1810.0 0.06436033333333334
1820.0 0.064265
1830.0 0.065235
1840.0 0.06573666666666667
1850.0 0.06716333333333334
1860.0 0.068117
1870.0 0.068521
1880.0 0.06749766666666666
1890.0 0.06639833333333334
1900.0 0.06759566666666667
1910.0 0.06954033333333333
1920.0 0.06989366666666667
1930.0 0.06818966666666666
1940.0 0.06801333333333333
1950.0 0.069354
1960.0 0.06978766666666666
1970.0 0.07066333333333334
1980.0 0.07076666666666666
1990.0 0.07080633333333333
2000.0 0.07036266666666667
2010.0 0.069764
2020.0 0.07006233333333334
2030.0 0.07103966666666667
2040.0 0.07200366666666667
2050.0 0.07243433333333334
2060.0 0.07270933333333333
2070.0 0.07333933333333333
2080.0 0.073647
2090.0 0.074389
2100.0 0.07229733333333334
2110.0 0.07131533333333333
2120.0 0.07195733333333333
2130.0 0.07302166666666667
2140.0 0.07397933333333333
2150.0 0.07551000000000001
2160.0 0.075132
2170.0 0.07497733333333333
2180.0 0.075478
2190.0 0.07610866666666667
2200.0 0.076319
2210.0 0.07826533333333334
2220.0 0.078142
2230.0 0.07754466666666666
2240.0 0.07843633333333333
2250.0 0.07885366666666667
2260.0 0.078601
2270.0 0.078862
2280.0 0.07997433333333333
2290.0 0.07937566666666666
2300.0 0.078239
2310.0 0.07909233333333333
2320.0 0.080401
2330.0 0.08136633333333333
2340.0 0.081065
2350.0 0.08136566666666667
2360.0 0.08165333333333334
2370.0 0.08303533333333334
2380.0 0.08294
2390.0 0.08429266666666667
2400.0 0.08476333333333334
2410.0 0.08293633333333333
2420.0 0.08307866666666668
2430.0 0.08373533333333333
2440.0 0.08384000000000001
2450.0 0.084841
2460.0 0.08495166666666666
2470.0 0.08537033333333333
2480.0 0.08537166666666667
2490.0 0.08617533333333333
2500.0 0.086341
2510.0 0.08630933333333334
2520.0 0.08590500000000001
2530.0 0.085787
2540.0 0.087465
2550.0 0.08820299999999999
2560.0 0.08797833333333333
2570.0 0.08834133333333333
2580.0 0.08970566666666667
2590.0 0.088354
2600.0 0.088188
2610.0 0.08858566666666667
2620.0 0.08982766666666665
2630.0 0.089368
2640.0 0.08936
2650.0 0.08929066666666667
2660.0 0.089021
2670.0 0.08708199999999999
2680.0 0.08940033333333335
2690.0 0.090553
2700.0 0.09022833333333334
2710.0 0.09041066666666665
2720.0 0.09107566666666667
2730.0 0.09128066666666666
2740.0 0.09269500000000001
2750.0 0.09360233333333333
2760.0 0.09624733333333334
2770.0 0.09587033333333334
2780.0 0.09477400000000001
2790.0 0.09552233333333333
2800.0 0.096533
2810.0 0.096427
2820.0 0.09475866666666666
2830.0 0.09222000000000001
2840.0 0.09430833333333333
2850.0 0.09827333333333334
2860.0 0.09777200000000001
2870.0 0.098676
2880.0 0.101217
2890.0 0.10138933333333333
2900.0 0.099777
2910.0 0.09754833333333333
2920.0 0.098711
2930.0 0.10072433333333335
2940.0 0.10248866666666667
2950.0 0.10198499999999999
2960.0 0.10160566666666666
2970.0 0.10176033333333334
2980.0 0.101702
2990.0 0.10170433333333334
3000.0 0.099159


==> figs/N_12_supervised/sup_12_new.dat <==
   1.0000000e+01   8.1028000e-01
   2.0000000e+01   7.3190500e-01
   3.0000000e+01   6.4664300e-01
   4.0000000e+01   5.5209000e-01
   5.0000000e+01   5.0506800e-01
   6.0000000e+01   4.0305100e-01
   7.0000000e+01   3.1823200e-01
   8.0000000e+01   2.6787000e-01
   9.0000000e+01   2.3335100e-01
   1.0000000e+02   2.0894700e-01
   1.1000000e+02   1.9417800e-01
   1.2000000e+02   1.8178500e-01
   1.3000000e+02   1.7262400e-01
   1.4000000e+02   1.6479400e-01
   1.5000000e+02   1.5955400e-01
   1.6000000e+02   1.5533800e-01
   1.7000000e+02   1.5091300e-01
   1.8000000e+02   1.4786600e-01
   1.9000000e+02   1.4639300e-01
   2.0000000e+02   1.4657300e-01
   2.1000000e+02   1.4788400e-01
   2.2000000e+02   1.4571800e-01
   2.3000000e+02   1.4803500e-01
   2.4000000e+02   1.4733500e-01
   2.5000000e+02   1.4675100e-01
   2.6000000e+02   1.4241400e-01
   2.7000000e+02   1.4007900e-01
   2.8000000e+02   1.3777500e-01
   2.9000000e+02   1.3771500e-01
   3.0000000e+02   1.3454900e-01
   3.1000000e+02   1.3674800e-01
   3.2000000e+02   1.3230400e-01
   3.3000000e+02   1.3950900e-01
   3.4000000e+02   1.3068400e-01
   3.5000000e+02   1.3436000e-01
   3.6000000e+02   1.3070800e-01
   3.7000000e+02   1.3085600e-01
   3.8000000e+02   1.3036700e-01
   3.9000000e+02   1.2913100e-01
   4.0000000e+02   1.2849500e-01
   4.1000000e+02   1.2792600e-01
   4.2000000e+02   1.2815000e-01
   4.3000000e+02   1.2766400e-01
   4.4000000e+02   1.2882900e-01
   4.5000000e+02   1.2685100e-01
   4.6000000e+02   1.2897300e-01
   4.7000000e+02   1.2634000e-01
   4.8000000e+02   1.2668700e-01
   4.9000000e+02   1.3165400e-01
   5.0000000e+02   1.2596600e-01
   5.1000000e+02   1.2807600e-01
   5.2000000e+02   1.2704300e-01
   5.3000000e+02   1.2537000e-01
   5.4000000e+02   1.2668300e-01
   5.5000000e+02   1.2574800e-01
   5.6000000e+02   1.2502700e-01
   5.7000000e+02   1.2503800e-01
   5.8000000e+02   1.2482200e-01
   5.9000000e+02   1.2537800e-01
   6.0000000e+02   1.2706600e-01
   6.1000000e+02   1.2415500e-01
   6.2000000e+02   1.2466600e-01
   6.3000000e+02   1.2368700e-01
   6.4000000e+02   1.2391600e-01
   6.5000000e+02   1.2381700e-01
   6.6000000e+02   1.2720700e-01
   6.7000000e+02   1.2396700e-01
   6.8000000e+02   1.2368800e-01
   6.9000000e+02   1.2379000e-01
   7.0000000e+02   1.2535600e-01
   7.1000000e+02   1.2431300e-01
   7.2000000e+02   1.2293900e-01
   7.3000000e+02   1.2309900e-01
   7.4000000e+02   1.2403900e-01
   7.5000000e+02   1.2403700e-01
   7.6000000e+02   1.2340800e-01
   7.7000000e+02   1.2358200e-01
   7.8000000e+02   1.2392500e-01
   7.9000000e+02   1.2360600e-01
   8.0000000e+02   1.2442700e-01
   8.1000000e+02   1.2454400e-01
   8.2000000e+02   1.2371500e-01
   8.3000000e+02   1.2280500e-01
   8.4000000e+02   1.2406500e-01
   8.5000000e+02   1.2335500e-01
   8.6000000e+02   1.2289200e-01
   8.7000000e+02   1.2419100e-01
   8.8000000e+02   1.2298200e-01
   8.9000000e+02   1.2379200e-01
   9.0000000e+02   1.2416000e-01
   9.1000000e+02   1.2377200e-01
   9.2000000e+02   1.2305000e-01
   9.3000000e+02   1.2603200e-01
   9.4000000e+02   1.3022800e-01
   9.5000000e+02   1.2207600e-01
   9.6000000e+02   1.2331400e-01
   9.7000000e+02   1.2178000e-01
   9.8000000e+02   1.2368400e-01
   9.9000000e+02   1.2222900e-01
   1.0000000e+03   1.2645200e-01
   1.0100000e+03   1.2771700e-01
   1.0200000e+03   1.2130900e-01
   1.0300000e+03   1.2423400e-01
   1.0400000e+03   1.2200500e-01
   1.0500000e+03   1.2165800e-01
   1.0600000e+03   1.2115700e-01
   1.0700000e+03   1.2210800e-01
   1.0800000e+03   1.2064100e-01
   1.0900000e+03   1.2128900e-01
   1.1000000e+03   1.2446800e-01
   1.1100000e+03   1.2218500e-01
   1.1200000e+03   1.2103600e-01
   1.1300000e+03   1.2143300e-01
   1.1400000e+03   1.2304300e-01
   1.1500000e+03   1.2389700e-01
   1.1600000e+03   1.2039300e-01
   1.1700000e+03   1.2409800e-01
   1.1800000e+03   1.1997700e-01
   1.1900000e+03   1.2180300e-01
   1.2000000e+03   1.2287000e-01
   1.2100000e+03   1.2179300e-01
   1.2200000e+03   1.2478100e-01
   1.2300000e+03   1.2011600e-01
   1.2400000e+03   1.2101300e-01
   1.2500000e+03   1.2248000e-01
   1.2600000e+03   1.2200100e-01
   1.2700000e+03   1.2310800e-01
   1.2800000e+03   1.2411000e-01
   1.2900000e+03   1.2038300e-01
   1.3000000e+03   1.2093700e-01
   1.3100000e+03   1.2224000e-01
   1.3200000e+03   1.2660200e-01
   1.3300000e+03   1.2112100e-01
   1.3400000e+03   1.2015600e-01
   1.3500000e+03   1.2258700e-01
   1.3600000e+03   1.2291100e-01
   1.3700000e+03   1.2118000e-01
   1.3800000e+03   1.2173700e-01
   1.3900000e+03   1.2383100e-01
   1.4000000e+03   1.1974100e-01
   1.4100000e+03   1.1919900e-01
   1.4200000e+03   1.1973800e-01
   1.4300000e+03   1.2422000e-01
   1.4400000e+03   1.2972000e-01
   1.4500000e+03   1.2222400e-01
   1.4600000e+03   1.1977900e-01
   1.4700000e+03   1.2139000e-01
   1.4800000e+03   1.1964300e-01
   1.4900000e+03   1.2138500e-01
   1.5000000e+03   1.2159900e-01
   1.5100000e+03   1.2056700e-01
   1.5200000e+03   1.2185900e-01
   1.5300000e+03   1.2354000e-01
   1.5400000e+03   1.2275100e-01
   1.5500000e+03   1.1975800e-01
   1.5600000e+03   1.2096800e-01
   1.5700000e+03   1.2440700e-01
   1.5800000e+03   1.3019300e-01
   1.5900000e+03   1.2111900e-01
   1.6000000e+03   1.2726800e-01
   1.6100000e+03   1.2113300e-01
   1.6200000e+03   1.2375900e-01
   1.6300000e+03   1.2213800e-01
   1.6400000e+03   1.2210400e-01
   1.6500000e+03   1.2379700e-01
   1.6600000e+03   1.2371800e-01
   1.6700000e+03   1.2097700e-01
   1.6800000e+03   1.1992400e-01
   1.6900000e+03   1.2698000e-01
   1.7000000e+03   1.2432000e-01
   1.7100000e+03   1.2283400e-01
   1.7200000e+03   1.2010000e-01
   1.7300000e+03   1.2165500e-01
   1.7400000e+03   1.2983000e-01
   1.7500000e+03   1.2090900e-01
   1.7600000e+03   1.2061900e-01
   1.7700000e+03   1.2104500e-01
   1.7800000e+03   1.2798500e-01
   1.7900000e+03   1.2604500e-01
   1.8000000e+03   1.2468900e-01
   1.8100000e+03   1.2708000e-01
   1.8200000e+03   1.2987600e-01
   1.8300000e+03   1.2475800e-01
   1.8400000e+03   1.2583200e-01
   1.8500000e+03   1.2240100e-01
   1.8600000e+03   1.2255700e-01
   1.8700000e+03   1.3049400e-01
   1.8800000e+03   1.2289200e-01
   1.8900000e+03   1.2774600e-01
   1.9000000e+03   1.2775200e-01
   1.9100000e+03   1.3339700e-01
   1.9200000e+03   1.2614800e-01
   1.9300000e+03   1.2298000e-01
   1.9400000e+03   1.2900400e-01
   1.9500000e+03   1.2296400e-01
   1.9600000e+03   1.2517300e-01
   1.9700000e+03   1.2205200e-01
   1.9800000e+03   1.2292200e-01
   1.9900000e+03   1.2423200e-01
   2.0000000e+03   1.2074600e-01
   2.0100000e+03   1.1881200e-01
   2.0200000e+03   1.2118100e-01
   2.0300000e+03   1.1911800e-01
   2.0400000e+03   1.2177100e-01
   2.0500000e+03   1.2126400e-01
   2.0600000e+03   1.2185400e-01
   2.0700000e+03   1.2184600e-01
   2.0800000e+03   1.2015800e-01
   2.0900000e+03   1.3476200e-01
   2.1000000e+03   1.2384000e-01
   2.1100000e+03   1.1758800e-01
   2.1200000e+03   1.2286100e-01
   2.1300000e+03   1.2643000e-01
   2.1400000e+03   1.2300800e-01
   2.1500000e+03   1.2056300e-01
   2.1600000e+03   1.2781700e-01
   2.1700000e+03   1.2356400e-01
   2.1800000e+03   1.2323700e-01
   2.1900000e+03   1.1788900e-01
   2.2000000e+03   1.1903800e-01
   2.2100000e+03   1.2721200e-01
   2.2200000e+03   1.3097500e-01
   2.2300000e+03   1.2908000e-01
   2.2400000e+03   1.2513400e-01
   2.2500000e+03   1.2032700e-01
   2.2600000e+03   1.1839500e-01
   2.2700000e+03   1.2504000e-01
   2.2800000e+03   1.2273800e-01
   2.2900000e+03   1.2300700e-01
   2.3000000e+03   1.2033500e-01
   2.3100000e+03   1.2383900e-01
   2.3200000e+03   1.1717800e-01
   2.3300000e+03   1.2159300e-01
   2.3400000e+03   1.2067500e-01
   2.3500000e+03   1.2106200e-01
   2.3600000e+03   1.2254300e-01
   2.3700000e+03   1.2462900e-01
   2.3800000e+03   1.1891000e-01
   2.3900000e+03   1.2294600e-01
   2.4000000e+03   1.1980200e-01
   2.4100000e+03   1.2319200e-01
   2.4200000e+03   1.1801900e-01
   2.4300000e+03   1.1736900e-01
   2.4400000e+03   1.1678700e-01
   2.4500000e+03   1.2019600e-01
   2.4600000e+03   1.2118600e-01
   2.4700000e+03   1.1616300e-01
   2.4800000e+03   1.1738000e-01
   2.4900000e+03   1.2376600e-01
   2.5000000e+03   1.1740800e-01
   2.5100000e+03   1.1872800e-01
   2.5200000e+03   1.1684300e-01
   2.5300000e+03   1.2045800e-01
   2.5400000e+03   1.1720600e-01
   2.5500000e+03   1.2052900e-01
   2.5600000e+03   1.1558000e-01
   2.5700000e+03   1.1712100e-01
   2.5800000e+03   1.2019100e-01
   2.5900000e+03   1.1759400e-01
   2.6000000e+03   1.1876000e-01
   2.6100000e+03   1.1669900e-01
   2.6200000e+03   1.2018800e-01
   2.6300000e+03   1.1978100e-01
   2.6400000e+03   1.1927200e-01
   2.6500000e+03   1.1945000e-01
   2.6600000e+03   1.1605600e-01
   2.6700000e+03   1.1859800e-01
   2.6800000e+03   1.2064900e-01
   2.6900000e+03   1.1891600e-01
   2.7000000e+03   1.1983800e-01
   2.7100000e+03   1.1730700e-01
   2.7200000e+03   1.1613300e-01
   2.7300000e+03   1.1867800e-01
   2.7400000e+03   1.1764700e-01
   2.7500000e+03   1.1783200e-01
   2.7600000e+03   1.1781500e-01
   2.7700000e+03   1.1942000e-01
   2.7800000e+03   1.1608500e-01
   2.7900000e+03   1.1652100e-01
   2.8000000e+03   1.1477500e-01
   2.8100000e+03   1.1422000e-01
   2.8200000e+03   1.1533700e-01
   2.8300000e+03   1.1512800e-01
   2.8400000e+03   1.1529800e-01
   2.8500000e+03   1.1610300e-01
   2.8600000e+03   1.1940800e-01
   2.8700000e+03   1.1557100e-01
   2.8800000e+03   1.1644700e-01
   2.8900000e+03   1.1766800e-01
   2.9000000e+03   1.1679400e-01
   2.9100000e+03   1.1477200e-01
   2.9200000e+03   1.1817500e-01
   2.9300000e+03   1.1551900e-01
   2.9400000e+03   1.1421700e-01
   2.9500000e+03   1.1549100e-01
   2.9600000e+03   1.2179100e-01
   2.9700000e+03   1.1532900e-01
   2.9800000e+03   1.1756200e-01
   2.9900000e+03   1.1375900e-01
   3.0000000e+03   1.2117100e-01
   3.0100000e+03   1.1658400e-01
   3.0200000e+03   1.1367000e-01
   3.0300000e+03   1.1409200e-01
   3.0400000e+03   1.1386600e-01
   3.0500000e+03   1.1449500e-01
   3.0600000e+03   1.1544200e-01
   3.0700000e+03   1.1401000e-01
   3.0800000e+03   1.1374800e-01
   3.0900000e+03   1.1484500e-01
   3.1000000e+03   1.1459300e-01
   3.1100000e+03   1.1769900e-01
   3.1200000e+03   1.1650700e-01
   3.1300000e+03   1.1478700e-01
   3.1400000e+03   1.1381600e-01
   3.1500000e+03   1.1586300e-01
   3.1600000e+03   1.1390500e-01
   3.1700000e+03   1.1514400e-01
   3.1800000e+03   1.1319900e-01
   3.1900000e+03   1.1414600e-01
   3.2000000e+03   1.1327200e-01
   3.2100000e+03   1.1573400e-01
   3.2200000e+03   1.1335200e-01
   3.2300000e+03   1.1398500e-01
   3.2400000e+03   1.1417000e-01
   3.2500000e+03   1.1527500e-01
   3.2600000e+03   1.1401700e-01
   3.2700000e+03   1.1649000e-01
   3.2800000e+03   1.1332500e-01
   3.2900000e+03   1.1749400e-01
   3.3000000e+03   1.1362700e-01
   3.3100000e+03   1.1669600e-01
   3.3200000e+03   1.1381400e-01
   3.3300000e+03   1.1281700e-01
   3.3400000e+03   1.1397400e-01
   3.3500000e+03   1.1350700e-01
   3.3600000e+03   1.1333900e-01
   3.3700000e+03   1.1581700e-01
   3.3800000e+03   1.1288900e-01
   3.3900000e+03   1.1292800e-01
   3.4000000e+03   1.1648600e-01
   3.4100000e+03   1.1428600e-01
   3.4200000e+03   1.1519600e-01
   3.4300000e+03   1.1344100e-01
   3.4400000e+03   1.1467800e-01
   3.4500000e+03   1.1420000e-01
   3.4600000e+03   1.1432800e-01
   3.4700000e+03   1.1428300e-01
   3.4800000e+03   1.1348800e-01
   3.4900000e+03   1.1435100e-01
   3.5000000e+03   1.1594700e-01
   3.5100000e+03   1.1394700e-01
   3.5200000e+03   1.1418400e-01
   3.5300000e+03   1.1557600e-01
   3.5400000e+03   1.1346700e-01
   3.5500000e+03   1.1408400e-01
   3.5600000e+03   1.1487600e-01
   3.5700000e+03   1.1398900e-01
   3.5800000e+03   1.1207800e-01
   3.5900000e+03   1.1389400e-01
   3.6000000e+03   1.1330000e-01
   3.6100000e+03   1.1302600e-01
   3.6200000e+03   1.1272200e-01
   3.6300000e+03   1.1381200e-01
   3.6400000e+03   1.1394600e-01
   3.6500000e+03   1.1241300e-01
   3.6600000e+03   1.1331500e-01
   3.6700000e+03   1.1248000e-01
   3.6800000e+03   1.1375100e-01
   3.6900000e+03   1.1352900e-01
   3.7000000e+03   1.1448100e-01
   3.7100000e+03   1.1152100e-01
   3.7200000e+03   1.1262100e-01
   3.7300000e+03   1.1460900e-01
   3.7400000e+03   1.1189600e-01
   3.7500000e+03   1.1211400e-01
   3.7600000e+03   1.1832400e-01
   3.7700000e+03   1.1568100e-01
   3.7800000e+03   1.1250300e-01
   3.7900000e+03   1.1274800e-01
   3.8000000e+03   1.1210100e-01
   3.8100000e+03   1.1249400e-01
   3.8200000e+03   1.1299200e-01
   3.8300000e+03   1.1282400e-01
   3.8400000e+03   1.1170400e-01
   3.8500000e+03   1.1366900e-01
   3.8600000e+03   1.1288600e-01
   3.8700000e+03   1.1273100e-01
   3.8800000e+03   1.1291900e-01
   3.8900000e+03   1.1334800e-01
   3.9000000e+03   1.1184700e-01
   3.9100000e+03   1.1377200e-01
   3.9200000e+03   1.1422600e-01
   3.9300000e+03   1.1253400e-01
   3.9400000e+03   1.1199000e-01
   3.9500000e+03   1.1098900e-01
   3.9600000e+03   1.1146900e-01
   3.9700000e+03   1.1325900e-01
   3.9800000e+03   1.1360300e-01
   3.9900000e+03   1.1220600e-01
   4.0000000e+03   1.1237300e-01
   4.0100000e+03   1.1190100e-01
   4.0200000e+03   1.1380500e-01
   4.0300000e+03   1.1232300e-01
   4.0400000e+03   1.1159200e-01
   4.0500000e+03   1.1246500e-01
   4.0600000e+03   1.1077900e-01
   4.0700000e+03   1.1150100e-01
   4.0800000e+03   1.1239900e-01
   4.0900000e+03   1.1701300e-01
   4.1000000e+03   1.1078700e-01
   4.1100000e+03   1.1205800e-01
   4.1200000e+03   1.1190900e-01
   4.1300000e+03   1.1094300e-01
   4.1400000e+03   1.1100300e-01
   4.1500000e+03   1.1096400e-01
   4.1600000e+03   1.1308200e-01
   4.1700000e+03   1.1248100e-01
   4.1800000e+03   1.1187500e-01
   4.1900000e+03   1.1140400e-01
   4.2000000e+03   1.1112200e-01
   4.2100000e+03   1.1049300e-01
   4.2200000e+03   1.1111700e-01
   4.2300000e+03   1.1094100e-01
   4.2400000e+03   1.1285500e-01
   4.2500000e+03   1.1245700e-01
   4.2600000e+03   1.1248600e-01
   4.2700000e+03   1.1137800e-01
   4.2800000e+03   1.1093700e-01
   4.2900000e+03   1.1080600e-01
   4.3000000e+03   1.1184700e-01
   4.3100000e+03   1.1275300e-01
   4.3200000e+03   1.1339400e-01
   4.3300000e+03   1.1257900e-01
   4.3400000e+03   1.1154600e-01
   4.3500000e+03   1.1104500e-01
   4.3600000e+03   1.1264300e-01
   4.3700000e+03   1.1202000e-01
   4.3800000e+03   1.1155700e-01
   4.3900000e+03   1.1149800e-01
   4.4000000e+03   1.1139100e-01
   4.4100000e+03   1.1115400e-01
   4.4200000e+03   1.1211300e-01
   4.4300000e+03   1.0975000e-01
   4.4400000e+03   1.1257300e-01
   4.4500000e+03   1.1128200e-01
   4.4600000e+03   1.1128700e-01
   4.4700000e+03   1.1019200e-01
   4.4800000e+03   1.1114700e-01
   4.4900000e+03   1.0988400e-01
   4.5000000e+03   1.1192200e-01
   4.5100000e+03   1.1214800e-01
   4.5200000e+03   1.1139300e-01
   4.5300000e+03   1.1105800e-01
   4.5400000e+03   1.1047400e-01
   4.5500000e+03   1.1036800e-01
   4.5600000e+03   1.1145500e-01
   4.5700000e+03   1.1076500e-01
   4.5800000e+03   1.1126500e-01
   4.5900000e+03   1.1012000e-01
   4.6000000e+03   1.1173400e-01
   4.6100000e+03   1.1092100e-01
   4.6200000e+03   1.1087000e-01
   4.6300000e+03   1.1168800e-01
   4.6400000e+03   1.1015400e-01
   4.6500000e+03   1.1269000e-01
   4.6600000e+03   1.1037800e-01
   4.6700000e+03   1.1044900e-01
   4.6800000e+03   1.1363500e-01
   4.6900000e+03   1.1168800e-01
   4.7000000e+03   1.1214800e-01
   4.7100000e+03   1.1143200e-01
   4.7200000e+03   1.1042900e-01
   4.7300000e+03   1.1012400e-01
   4.7400000e+03   1.1368400e-01
   4.7500000e+03   1.0982400e-01
   4.7600000e+03   1.1148500e-01
   4.7700000e+03   1.1153900e-01
   4.7800000e+03   1.1050600e-01
   4.7900000e+03   1.1233100e-01
   4.8000000e+03   1.1055300e-01
   4.8100000e+03   1.0973700e-01
   4.8200000e+03   1.1013900e-01
   4.8300000e+03   1.1323800e-01
   4.8400000e+03   1.1099600e-01
   4.8500000e+03   1.1235000e-01
   4.8600000e+03   1.1016200e-01
   4.8700000e+03   1.1083300e-01
   4.8800000e+03   1.1058300e-01
   4.8900000e+03   1.0919700e-01
   4.9000000e+03   1.0986300e-01
   4.9100000e+03   1.0994300e-01
   4.9200000e+03   1.1109400e-01
   4.9300000e+03   1.1422500e-01
   4.9400000e+03   1.1165100e-01
   4.9500000e+03   1.1013000e-01
   4.9600000e+03   1.1089100e-01
   4.9700000e+03   1.0950000e-01
   4.9800000e+03   1.1052100e-01
   4.9900000e+03   1.0948300e-01
   5.0000000e+03   1.0935400e-01
   5.0100000e+03   1.0857200e-01
   5.0200000e+03   1.1025300e-01
   5.0300000e+03   1.1037500e-01
   5.0400000e+03   1.0910600e-01
   5.0500000e+03   1.1106900e-01
   5.0600000e+03   1.1034900e-01
   5.0700000e+03   1.1039400e-01
   5.0800000e+03   1.1010700e-01
   5.0900000e+03   1.0951500e-01
   5.1000000e+03   1.0994500e-01
   5.1100000e+03   1.0998000e-01
   5.1200000e+03   1.0947900e-01
   5.1300000e+03   1.1062400e-01
   5.1400000e+03   1.0903500e-01
   5.1500000e+03   1.0933000e-01
   5.1600000e+03   1.0900500e-01
   5.1700000e+03   1.0902300e-01
   5.1800000e+03   1.0915200e-01
   5.1900000e+03   1.0914900e-01
   5.2000000e+03   1.0991500e-01
   5.2100000e+03   1.0983100e-01
   5.2200000e+03   1.0973700e-01
   5.2300000e+03   1.0872300e-01
   5.2400000e+03   1.0921400e-01
   5.2500000e+03   1.0972300e-01
   5.2600000e+03   1.0923600e-01
   5.2700000e+03   1.1113300e-01
   5.2800000e+03   1.1117100e-01
   5.2900000e+03   1.0918800e-01
   5.3000000e+03   1.0954900e-01
   5.3100000e+03   1.0895400e-01
   5.3200000e+03   1.0975200e-01
   5.3300000e+03   1.0975700e-01
   5.3400000e+03   1.0976600e-01
   5.3500000e+03   1.0868400e-01
   5.3600000e+03   1.0840600e-01
   5.3700000e+03   1.0967800e-01
   5.3800000e+03   1.0891300e-01
   5.3900000e+03   1.0873000e-01
   5.4000000e+03   1.0866200e-01
   5.4100000e+03   1.1110000e-01
   5.4200000e+03   1.1058500e-01
   5.4300000e+03   1.1182300e-01
   5.4400000e+03   1.0976400e-01
   5.4500000e+03   1.0951600e-01
   5.4600000e+03   1.1113800e-01
   5.4700000e+03   1.0869200e-01
   5.4800000e+03   1.1137600e-01
   5.4900000e+03   1.0987600e-01
   5.5000000e+03   1.1010000e-01
   5.5100000e+03   1.1032400e-01
   5.5200000e+03   1.0939000e-01
   5.5300000e+03   1.0828000e-01
   5.5400000e+03   1.0929600e-01
   5.5500000e+03   1.0948700e-01
   5.5600000e+03   1.0911700e-01
   5.5700000e+03   1.1169100e-01
   5.5800000e+03   1.0880200e-01
   5.5900000e+03   1.0883000e-01
   5.6000000e+03   1.0913800e-01
   5.6100000e+03   1.0890900e-01
   5.6200000e+03   1.1018600e-01
   5.6300000e+03   1.0994300e-01
   5.6400000e+03   1.1131500e-01
   5.6500000e+03   1.0943800e-01
   5.6600000e+03   1.0853600e-01
   5.6700000e+03   1.0830300e-01
   5.6800000e+03   1.0893900e-01
   5.6900000e+03   1.0911800e-01
   5.7000000e+03   1.0932200e-01
   5.7100000e+03   1.0908900e-01
   5.7200000e+03   1.0979500e-01
   5.7300000e+03   1.0841500e-01
   5.7400000e+03   1.0847500e-01
   5.7500000e+03   1.0786300e-01
   5.7600000e+03   1.0851100e-01
   5.7700000e+03   1.0820400e-01
   5.7800000e+03   1.1108700e-01
   5.7900000e+03   1.1100500e-01
   5.8000000e+03   1.0889600e-01
   5.8100000e+03   1.0856000e-01
   5.8200000e+03   1.0926500e-01
   5.8300000e+03   1.1010800e-01
   5.8400000e+03   1.0799200e-01
   5.8500000e+03   1.0911200e-01
   5.8600000e+03   1.1089800e-01
   5.8700000e+03   1.1048900e-01
   5.8800000e+03   1.1060000e-01
   5.8900000e+03   1.0967100e-01
   5.9000000e+03   1.1168700e-01
   5.9100000e+03   1.1057500e-01
   5.9200000e+03   1.0886100e-01
   5.9300000e+03   1.1402700e-01
   5.9400000e+03   1.0890100e-01
   5.9500000e+03   1.1018100e-01
   5.9600000e+03   1.1177200e-01
   5.9700000e+03   1.0827700e-01
   5.9800000e+03   1.0756800e-01
   5.9900000e+03   1.0958000e-01
   6.0000000e+03   1.0871300e-01
   6.0100000e+03   1.0822500e-01
   6.0200000e+03   1.0879800e-01
   6.0300000e+03   1.0793600e-01
   6.0400000e+03   1.0898500e-01
   6.0500000e+03   1.0795200e-01
   6.0600000e+03   1.0807900e-01
   6.0700000e+03   1.0797700e-01
   6.0800000e+03   1.0738500e-01
   6.0900000e+03   1.0775900e-01
   6.1000000e+03   1.0857800e-01
   6.1100000e+03   1.0796500e-01
   6.1200000e+03   1.0773400e-01
   6.1300000e+03   1.0903000e-01
   6.1400000e+03   1.0790200e-01
   6.1500000e+03   1.0756500e-01
   6.1600000e+03   1.0714000e-01
   6.1700000e+03   1.0940200e-01
   6.1800000e+03   1.1291700e-01
   6.1900000e+03   1.0918500e-01
   6.2000000e+03   1.0831600e-01
   6.2100000e+03   1.0856800e-01
   6.2200000e+03   1.0864300e-01
   6.2300000e+03   1.0757400e-01
   6.2400000e+03   1.0849800e-01
   6.2500000e+03   1.0941100e-01
   6.2600000e+03   1.0856200e-01
   6.2700000e+03   1.0791400e-01
   6.2800000e+03   1.0935500e-01
   6.2900000e+03   1.0867300e-01
   6.3000000e+03   1.0930200e-01
   6.3100000e+03   1.0796300e-01
   6.3200000e+03   1.0787300e-01
   6.3300000e+03   1.0795900e-01
   6.3400000e+03   1.0852400e-01
   6.3500000e+03   1.0854100e-01
   6.3600000e+03   1.0809900e-01
   6.3700000e+03   1.0812700e-01
   6.3800000e+03   1.0833200e-01
   6.3900000e+03   1.0864000e-01
   6.4000000e+03   1.0802300e-01
   6.4100000e+03   1.0922600e-01
   6.4200000e+03   1.0733400e-01
   6.4300000e+03   1.0778800e-01
   6.4400000e+03   1.0707200e-01
   6.4500000e+03   1.0763500e-01
   6.4600000e+03   1.0765400e-01
   6.4700000e+03   1.0829300e-01
   6.4800000e+03   1.0731500e-01
   6.4900000e+03   1.0752100e-01
   6.5000000e+03   1.0802000e-01
   6.5100000e+03   1.0916900e-01
   6.5200000e+03   1.0790500e-01
   6.5300000e+03   1.0921700e-01
   6.5400000e+03   1.0820500e-01
   6.5500000e+03   1.0819700e-01
   6.5600000e+03   1.0777900e-01
   6.5700000e+03   1.0901900e-01
   6.5800000e+03   1.0744100e-01
   6.5900000e+03   1.0747400e-01
   6.6000000e+03   1.0735300e-01
   6.6100000e+03   1.0681300e-01
   6.6200000e+03   1.0693600e-01
   6.6300000e+03   1.0682700e-01
   6.6400000e+03   1.0736200e-01
   6.6500000e+03   1.0782500e-01
   6.6600000e+03   1.0694500e-01
   6.6700000e+03   1.0694800e-01
   6.6800000e+03   1.0733000e-01
   6.6900000e+03   1.0695000e-01
   6.7000000e+03   1.0887000e-01
   6.7100000e+03   1.0754700e-01
   6.7200000e+03   1.0735300e-01
   6.7300000e+03   1.0823100e-01
   6.7400000e+03   1.0700500e-01
   6.7500000e+03   1.0676800e-01
   6.7600000e+03   1.0787900e-01
   6.7700000e+03   1.0717100e-01
   6.7800000e+03   1.0845200e-01
   6.7900000e+03   1.0769000e-01
   6.8000000e+03   1.0775300e-01
   6.8100000e+03   1.0731800e-01
   6.8200000e+03   1.0843000e-01
   6.8300000e+03   1.0818700e-01
   6.8400000e+03   1.0783400e-01
   6.8500000e+03   1.0722000e-01
   6.8600000e+03   1.0717800e-01
   6.8700000e+03   1.0837400e-01
   6.8800000e+03   1.0743800e-01
   6.8900000e+03   1.0728500e-01
   6.9000000e+03   1.0750000e-01
   6.9100000e+03   1.0671700e-01
   6.9200000e+03   1.0663300e-01
   6.9300000e+03   1.0686800e-01
   6.9400000e+03   1.0713100e-01
   6.9500000e+03   1.0707200e-01
   6.9600000e+03   1.0658900e-01
   6.9700000e+03   1.0829000e-01
   6.9800000e+03   1.0677800e-01
   6.9900000e+03   1.0854300e-01
   7.0000000e+03   1.0729000e-01
   7.0100000e+03   1.0782100e-01
   7.0200000e+03   1.0761100e-01
   7.0300000e+03   1.0669200e-01
   7.0400000e+03   1.0666000e-01
   7.0500000e+03   1.0749600e-01
   7.0600000e+03   1.0759200e-01
   7.0700000e+03   1.0672600e-01
   7.0800000e+03   1.0721400e-01
   7.0900000e+03   1.0778800e-01
   7.1000000e+03   1.0791900e-01
   7.1100000e+03   1.0667500e-01
   7.1200000e+03   1.0859300e-01
   7.1300000e+03   1.0682900e-01
   7.1400000e+03   1.0676300e-01
   7.1500000e+03   1.0769900e-01
   7.1600000e+03   1.0896400e-01
   7.1700000e+03   1.0797300e-01
   7.1800000e+03   1.0684600e-01
   7.1900000e+03   1.0720700e-01
   7.2000000e+03   1.0907200e-01
   7.2100000e+03   1.0742900e-01
   7.2200000e+03   1.0681000e-01
   7.2300000e+03   1.0798600e-01
   7.2400000e+03   1.0665700e-01
   7.2500000e+03   1.0783200e-01
   7.2600000e+03   1.0733300e-01
   7.2700000e+03   1.0609300e-01
   7.2800000e+03   1.0737200e-01
   7.2900000e+03   1.0612000e-01
   7.3000000e+03   1.0608300e-01
   7.3100000e+03   1.0619500e-01
   7.3200000e+03   1.0674400e-01
   7.3300000e+03   1.0799400e-01
   7.3400000e+03   1.0702400e-01
   7.3500000e+03   1.0759800e-01
   7.3600000e+03   1.0598100e-01
   7.3700000e+03   1.0696900e-01
   7.3800000e+03   1.0716100e-01
   7.3900000e+03   1.0782500e-01
   7.4000000e+03   1.0712300e-01
   7.4100000e+03   1.0673100e-01
   7.4200000e+03   1.0589900e-01
   7.4300000e+03   1.0628700e-01
   7.4400000e+03   1.0657400e-01
   7.4500000e+03   1.0632000e-01
   7.4600000e+03   1.0717700e-01
   7.4700000e+03   1.0793400e-01
   7.4800000e+03   1.0611600e-01
   7.4900000e+03   1.0690800e-01
   7.5000000e+03   1.0840000e-01
   7.5100000e+03   1.0774100e-01
   7.5200000e+03   1.0691300e-01
   7.5300000e+03   1.0751000e-01
   7.5400000e+03   1.0702100e-01
   7.5500000e+03   1.0643400e-01
   7.5600000e+03   1.0626300e-01
   7.5700000e+03   1.0705500e-01
   7.5800000e+03   1.0627600e-01
   7.5900000e+03   1.0767800e-01
   7.6000000e+03   1.0724600e-01
   7.6100000e+03   1.0737700e-01
   7.6200000e+03   1.0845900e-01
   7.6300000e+03   1.0647100e-01
   7.6400000e+03   1.0705900e-01
   7.6500000e+03   1.0555700e-01
   7.6600000e+03   1.0594500e-01
   7.6700000e+03   1.0573200e-01
   7.6800000e+03   1.0559500e-01
   7.6900000e+03   1.0700100e-01
   7.7000000e+03   1.0742500e-01
   7.7100000e+03   1.0624800e-01
   7.7200000e+03   1.0666500e-01
   7.7300000e+03   1.0608000e-01
   7.7400000e+03   1.0635000e-01
   7.7500000e+03   1.0577800e-01
   7.7600000e+03   1.0702000e-01
   7.7700000e+03   1.0565400e-01
   7.7800000e+03   1.0585800e-01
   7.7900000e+03   1.0585900e-01
   7.8000000e+03   1.0585500e-01
   7.8100000e+03   1.0685300e-01
   7.8200000e+03   1.0602100e-01
   7.8300000e+03   1.0510700e-01
   7.8400000e+03   1.0723800e-01
   7.8500000e+03   1.0654300e-01
   7.8600000e+03   1.0549400e-01
   7.8700000e+03   1.0553200e-01
   7.8800000e+03   1.0576300e-01
   7.8900000e+03   1.0581900e-01
   7.9000000e+03   1.0520600e-01
   7.9100000e+03   1.0695200e-01
   7.9200000e+03   1.0578200e-01
   7.9300000e+03   1.0672200e-01
   7.9400000e+03   1.0733100e-01
   7.9500000e+03   1.0579200e-01
   7.9600000e+03   1.0623800e-01
   7.9700000e+03   1.0608600e-01
   7.9800000e+03   1.0514900e-01
   7.9900000e+03   1.0557800e-01
   8.0000000e+03   1.0538200e-01
   8.0100000e+03   1.0676900e-01
   8.0200000e+03   1.0684200e-01
   8.0300000e+03   1.0635800e-01
   8.0400000e+03   1.0603900e-01
   8.0500000e+03   1.0652400e-01
   8.0600000e+03   1.0584400e-01
   8.0700000e+03   1.0513300e-01
   8.0800000e+03   1.0609500e-01
   8.0900000e+03   1.0478500e-01
   8.1000000e+03   1.0618500e-01
   8.1100000e+03   1.0508600e-01
   8.1200000e+03   1.0526400e-01
   8.1300000e+03   1.0676700e-01
   8.1400000e+03   1.0850400e-01
   8.1500000e+03   1.0603300e-01
   8.1600000e+03   1.0696200e-01
   8.1700000e+03   1.0515900e-01
   8.1800000e+03   1.0584800e-01
   8.1900000e+03   1.0635500e-01
   8.2000000e+03   1.0657200e-01
   8.2100000e+03   1.0672900e-01
   8.2200000e+03   1.0634900e-01
   8.2300000e+03   1.0791100e-01
   8.2400000e+03   1.0516300e-01
   8.2500000e+03   1.0796600e-01
   8.2600000e+03   1.0483200e-01
   8.2700000e+03   1.0654700e-01
   8.2800000e+03   1.0513900e-01
   8.2900000e+03   1.0671400e-01
   8.3000000e+03   1.0476500e-01
   8.3100000e+03   1.0544100e-01
   8.3200000e+03   1.0521700e-01
   8.3300000e+03   1.0815500e-01
   8.3400000e+03   1.0633900e-01
   8.3500000e+03   1.0540200e-01
   8.3600000e+03   1.0542200e-01
   8.3700000e+03   1.0615200e-01
   8.3800000e+03   1.0601800e-01
   8.3900000e+03   1.0614400e-01
   8.4000000e+03   1.0644800e-01
   8.4100000e+03   1.0505300e-01
   8.4200000e+03   1.0563400e-01
   8.4300000e+03   1.0585800e-01
   8.4400000e+03   1.0660300e-01
   8.4500000e+03   1.0577600e-01
   8.4600000e+03   1.0494900e-01
   8.4700000e+03   1.0547800e-01
   8.4800000e+03   1.0566000e-01
   8.4900000e+03   1.0463200e-01
   8.5000000e+03   1.0482700e-01
   8.5100000e+03   1.0689700e-01
   8.5200000e+03   1.0591600e-01
   8.5300000e+03   1.0548200e-01
   8.5400000e+03   1.0491100e-01
   8.5500000e+03   1.0452700e-01
   8.5600000e+03   1.0515800e-01
   8.5700000e+03   1.0526900e-01
   8.5800000e+03   1.0553700e-01
   8.5900000e+03   1.0491000e-01
   8.6000000e+03   1.0532600e-01
   8.6100000e+03   1.0670700e-01
   8.6200000e+03   1.0501100e-01
   8.6300000e+03   1.0450000e-01
   8.6400000e+03   1.0452700e-01
   8.6500000e+03   1.0464000e-01
   8.6600000e+03   1.0524200e-01
   8.6700000e+03   1.0454400e-01
   8.6800000e+03   1.0484100e-01
   8.6900000e+03   1.0649700e-01
   8.7000000e+03   1.0543600e-01
   8.7100000e+03   1.0633700e-01
   8.7200000e+03   1.0513300e-01
   8.7300000e+03   1.0488100e-01
   8.7400000e+03   1.0505700e-01
   8.7500000e+03   1.0413500e-01
   8.7600000e+03   1.0427600e-01
   8.7700000e+03   1.0443300e-01
   8.7800000e+03   1.0608200e-01
   8.7900000e+03   1.0657600e-01
   8.8000000e+03   1.0453300e-01
   8.8100000e+03   1.0589500e-01
   8.8200000e+03   1.0458400e-01
   8.8300000e+03   1.0482400e-01
   8.8400000e+03   1.0396800e-01
   8.8500000e+03   1.0563800e-01
   8.8600000e+03   1.0429000e-01
   8.8700000e+03   1.0409100e-01
   8.8800000e+03   1.0459200e-01
   8.8900000e+03   1.0549100e-01
   8.9000000e+03   1.0399900e-01
   8.9100000e+03   1.0471700e-01
   8.9200000e+03   1.0453900e-01
   8.9300000e+03   1.0424500e-01
   8.9400000e+03   1.0430700e-01
   8.9500000e+03   1.0428200e-01
   8.9600000e+03   1.0471900e-01
   8.9700000e+03   1.0433500e-01
   8.9800000e+03   1.0528800e-01
   8.9900000e+03   1.0454000e-01
   9.0000000e+03   1.0434700e-01
   9.0100000e+03   1.0528400e-01
   9.0200000e+03   1.0462000e-01
   9.0300000e+03   1.0451500e-01
   9.0400000e+03   1.0448100e-01
   9.0500000e+03   1.0387400e-01
   9.0600000e+03   1.0435000e-01
   9.0700000e+03   1.0499300e-01
   9.0800000e+03   1.0531400e-01
   9.0900000e+03   1.0478500e-01
   9.1000000e+03   1.0532900e-01
   9.1100000e+03   1.0446100e-01
   9.1200000e+03   1.0404900e-01
   9.1300000e+03   1.0370100e-01
   9.1400000e+03   1.0398500e-01
   9.1500000e+03   1.0358000e-01
   9.1600000e+03   1.0434200e-01
   9.1700000e+03   1.0484400e-01
   9.1800000e+03   1.0429100e-01
   9.1900000e+03   1.0476400e-01
   9.2000000e+03   1.0416100e-01
   9.2100000e+03   1.0431500e-01
   9.2200000e+03   1.0432400e-01
   9.2300000e+03   1.0396600e-01
   9.2400000e+03   1.0450300e-01
   9.2500000e+03   1.0557400e-01
   9.2600000e+03   1.0497000e-01
   9.2700000e+03   1.0547300e-01
   9.2800000e+03   1.0403800e-01
   9.2900000e+03   1.0388700e-01
   9.3000000e+03   1.0435300e-01
   9.3100000e+03   1.0400400e-01
   9.3200000e+03   1.0371900e-01
   9.3300000e+03   1.0369500e-01
   9.3400000e+03   1.0463000e-01
   9.3500000e+03   1.0355400e-01
   9.3600000e+03   1.0416000e-01
   9.3700000e+03   1.0586100e-01
   9.3800000e+03   1.0466700e-01
   9.3900000e+03   1.0370200e-01
   9.4000000e+03   1.0526800e-01
   9.4100000e+03   1.0391000e-01
   9.4200000e+03   1.0429900e-01
   9.4300000e+03   1.0397400e-01
   9.4400000e+03   1.0427100e-01
   9.4500000e+03   1.0402900e-01
   9.4600000e+03   1.0359000e-01
   9.4700000e+03   1.0367700e-01
   9.4800000e+03   1.0390600e-01
   9.4900000e+03   1.0417100e-01
   9.5000000e+03   1.0382400e-01
   9.5100000e+03   1.0600000e-01
   9.5200000e+03   1.0457100e-01
   9.5300000e+03   1.0492500e-01
   9.5400000e+03   1.0419600e-01
   9.5500000e+03   1.0348500e-01
   9.5600000e+03   1.0421200e-01
   9.5700000e+03   1.0545300e-01
   9.5800000e+03   1.0497600e-01
   9.5900000e+03   1.0407700e-01
   9.6000000e+03   1.0352300e-01
   9.6100000e+03   1.0576200e-01
   9.6200000e+03   1.0310800e-01
   9.6300000e+03   1.0321600e-01
   9.6400000e+03   1.0374400e-01
   9.6500000e+03   1.0294500e-01
   9.6600000e+03   1.0408400e-01
   9.6700000e+03   1.0420400e-01
   9.6800000e+03   1.0398500e-01
   9.6900000e+03   1.0382200e-01
   9.7000000e+03   1.0373500e-01
   9.7100000e+03   1.0394500e-01
   9.7200000e+03   1.0319700e-01
   9.7300000e+03   1.0351300e-01
   9.7400000e+03   1.0434200e-01
   9.7500000e+03   1.0374500e-01
   9.7600000e+03   1.0342600e-01
   9.7700000e+03   1.0306100e-01
   9.7800000e+03   1.0321600e-01
   9.7900000e+03   1.0369000e-01
   9.8000000e+03   1.0289700e-01
   9.8100000e+03   1.0444100e-01
   9.8200000e+03   1.0361200e-01
   9.8300000e+03   1.0353700e-01
   9.8400000e+03   1.0296000e-01
   9.8500000e+03   1.0346500e-01
   9.8600000e+03   1.0438600e-01
   9.8700000e+03   1.0386400e-01
   9.8800000e+03   1.0325300e-01
   9.8900000e+03   1.0374000e-01
   9.9000000e+03   1.0370200e-01
   9.9100000e+03   1.0291500e-01
   9.9200000e+03   1.0292000e-01
   9.9300000e+03   1.0347500e-01
   9.9400000e+03   1.0463000e-01
   9.9500000e+03   1.0395200e-01
   9.9600000e+03   1.0339000e-01
   9.9700000e+03   1.0292400e-01
   9.9800000e+03   1.0280600e-01
   9.9900000e+03   1.0363700e-01
   1.0000000e+04   1.0277900e-01


==> figs/N_12_supervised/test_opt.dat <==
   1.0000000e+00   9.5677000e-01
   1.1009009e+01   6.5217000e-01
   2.1018018e+01   4.7218000e-01
   3.1027027e+01   3.5264000e-01
   4.1036036e+01   2.8173000e-01
   5.1045045e+01   2.3498000e-01
   6.1054054e+01   2.0784000e-01
   7.1063063e+01   1.9159000e-01
   8.1072072e+01   1.8125000e-01
   9.1081081e+01   1.7325000e-01
   1.0109009e+02   1.6713000e-01
   1.1109910e+02   1.6194000e-01
   1.2110811e+02   1.5746000e-01
   1.3111712e+02   1.5406000e-01
   1.4112613e+02   1.5002000e-01
   1.5113514e+02   1.4695000e-01
   1.6114414e+02   1.4426000e-01
   1.7115315e+02   1.4137000e-01
   1.8116216e+02   1.3882000e-01
   1.9117117e+02   1.3634000e-01
   2.0118018e+02   1.3406000e-01
   2.1118919e+02   1.3193000e-01
   2.2119820e+02   1.3013000e-01
   2.3120721e+02   1.2842000e-01
   2.4121622e+02   1.2701000e-01
   2.5122523e+02   1.2531000e-01
   2.6123423e+02   1.2406000e-01
   2.7124324e+02   1.2285000e-01
   2.8125225e+02   1.2195000e-01
   2.9126126e+02   1.2105000e-01
   3.0127027e+02   1.2003000e-01
   3.1127928e+02   1.1928000e-01
   3.2128829e+02   1.1858000e-01
   3.3129730e+02   1.1792000e-01
   3.4130631e+02   1.1728000e-01
   3.5131532e+02   1.1669000e-01
   3.6132432e+02   1.1623000e-01
   3.7133333e+02   1.1594000e-01
   3.8134234e+02   1.1550000e-01
   3.9135135e+02   1.1501000e-01
   4.0136036e+02   1.1448000e-01
   4.1136937e+02   1.1429000e-01
   4.2137838e+02   1.1399000e-01
   4.3138739e+02   1.1373000e-01
   4.4139640e+02   1.1333000e-01
   4.5140541e+02   1.1309000e-01
   4.6141441e+02   1.1262000e-01
   4.7142342e+02   1.1263000e-01
   4.8143243e+02   1.1216000e-01
   4.9144144e+02   1.1199000e-01
   5.0145045e+02   1.1185000e-01
   5.1145946e+02   1.1164000e-01
   5.2146847e+02   1.1134000e-01
   5.3147748e+02   1.1119000e-01
   5.4148649e+02   1.1092000e-01
   5.5149550e+02   1.1076000e-01
   5.6150450e+02   1.1037000e-01
   5.7151351e+02   1.1024000e-01
   5.8152252e+02   1.0999000e-01
   5.9153153e+02   1.0990000e-01
   6.0154054e+02   1.0978000e-01
   6.1154955e+02   1.0940000e-01
   6.2155856e+02   1.0939000e-01
   6.3156757e+02   1.0936000e-01
   6.4157658e+02   1.0910000e-01
   6.5158559e+02   1.0884000e-01
   6.6159459e+02   1.0869000e-01
   6.7160360e+02   1.0842000e-01
   6.8161261e+02   1.0825000e-01
   6.9162162e+02   1.0813000e-01
   7.0163063e+02   1.0806000e-01
   7.1163964e+02   1.0801000e-01
   7.2164865e+02   1.0765000e-01
   7.3165766e+02   1.0763000e-01
   7.4166667e+02   1.0753000e-01
   7.5167568e+02   1.0750000e-01
   7.6168468e+02   1.0736000e-01
   7.7169369e+02   1.0707000e-01
   7.8170270e+02   1.0701000e-01
   7.9171171e+02   1.0708000e-01
   8.0172072e+02   1.0684000e-01
   8.1172973e+02   1.0661000e-01
   8.2173874e+02   1.0652000e-01
   8.3174775e+02   1.0632000e-01
   8.4175676e+02   1.0637000e-01
   8.5176577e+02   1.0605000e-01
   8.6177477e+02   1.0630000e-01
   8.7178378e+02   1.0587000e-01
   8.8179279e+02   1.0578000e-01
   8.9180180e+02   1.0578000e-01
   9.0181081e+02   1.0568000e-01
   9.1181982e+02   1.0554000e-01
   9.2182883e+02   1.0530000e-01
   9.3183784e+02   1.0536000e-01
   9.4184685e+02   1.0514000e-01
   9.5185586e+02   1.0511000e-01
   9.6186486e+02   1.0487000e-01
   9.7187387e+02   1.0488000e-01
   9.8188288e+02   1.0504000e-01
   9.9189189e+02   1.0483000e-01
   1.0019009e+03   1.0453000e-01
   1.0119099e+03   1.0485000e-01
   1.0219189e+03   1.0463000e-01
   1.0319279e+03   1.0472000e-01
   1.0419369e+03   1.0457000e-01
   1.0519459e+03   1.0429000e-01
   1.0619550e+03   1.0433000e-01
   1.0719640e+03   1.0406000e-01
   1.0819730e+03   1.0410000e-01
   1.0919820e+03   1.0402000e-01
   1.1019910e+03   1.0413000e-01
   1.1120000e+03   1.0386000e-01
   1.1220090e+03   1.0389000e-01
   1.1320180e+03   1.0371000e-01
   1.1420270e+03   1.0367000e-01
   1.1520360e+03   1.0343000e-01
   1.1620450e+03   1.0356000e-01
   1.1720541e+03   1.0352000e-01
   1.1820631e+03   1.0354000e-01
   1.1920721e+03   1.0314000e-01
   1.2020811e+03   1.0317000e-01
   1.2120901e+03   1.0333000e-01
   1.2220991e+03   1.0313000e-01
   1.2321081e+03   1.0306000e-01
   1.2421171e+03   1.0268000e-01
   1.2521261e+03   1.0282000e-01
   1.2621351e+03   1.0267000e-01
   1.2721441e+03   1.0280000e-01
   1.2821532e+03   1.0262000e-01
   1.2921622e+03   1.0259000e-01
   1.3021712e+03   1.0239000e-01
   1.3121802e+03   1.0242000e-01
   1.3221892e+03   1.0212000e-01
   1.3321982e+03   1.0219000e-01
   1.3422072e+03   1.0207000e-01
   1.3522162e+03   1.0209000e-01
   1.3622252e+03   1.0200000e-01
   1.3722342e+03   1.0207000e-01
   1.3822432e+03   1.0186000e-01
   1.3922523e+03   1.0183000e-01
   1.4022613e+03   1.0178000e-01
   1.4122703e+03   1.0189000e-01
   1.4222793e+03   1.0162000e-01
   1.4322883e+03   1.0140000e-01
   1.4422973e+03   1.0142000e-01
   1.4523063e+03   1.0136000e-01
   1.4623153e+03   1.0118000e-01
   1.4723243e+03   1.0104000e-01
   1.4823333e+03   1.0108000e-01
   1.4923423e+03   1.0108000e-01
   1.5023514e+03   1.0100000e-01
   1.5123604e+03   1.0084000e-01
   1.5223694e+03   1.0097000e-01
   1.5323784e+03   1.0066000e-01
   1.5423874e+03   1.0073000e-01
   1.5523964e+03   1.0063000e-01
   1.5624054e+03   1.0042000e-01
   1.5724144e+03   1.0040000e-01
   1.5824234e+03   1.0020000e-01
   1.5924324e+03   1.0017000e-01
   1.6024414e+03   1.0006000e-01
   1.6124505e+03   1.0004000e-01
   1.6224595e+03   9.9990000e-02
   1.6324685e+03   9.9780000e-02
   1.6424775e+03   9.9570000e-02
   1.6524865e+03   9.9630000e-02
   1.6624955e+03   9.9590000e-02
   1.6725045e+03   9.9550000e-02
   1.6825135e+03   9.9370000e-02
   1.6925225e+03   9.9390000e-02
   1.7025315e+03   9.9330000e-02
   1.7125405e+03   9.9500000e-02
   1.7225495e+03   9.9350000e-02
   1.7325586e+03   9.8870000e-02
   1.7425676e+03   9.8970000e-02
   1.7525766e+03   9.9110000e-02
   1.7625856e+03   9.8920000e-02
   1.7725946e+03   9.8770000e-02
   1.7826036e+03   9.8670000e-02
   1.7926126e+03   9.8680000e-02
   1.8026216e+03   9.8570000e-02
   1.8126306e+03   9.8490000e-02
   1.8226396e+03   9.8270000e-02
   1.8326486e+03   9.8290000e-02
   1.8426577e+03   9.8190000e-02
   1.8526667e+03   9.8620000e-02
   1.8626757e+03   9.8100000e-02
   1.8726847e+03   9.8050000e-02
   1.8826937e+03   9.8100000e-02
   1.8927027e+03   9.7870000e-02
   1.9027117e+03   9.7910000e-02
   1.9127207e+03   9.7740000e-02
   1.9227297e+03   9.7720000e-02
   1.9327387e+03   9.7570000e-02
   1.9427477e+03   9.7660000e-02
   1.9527568e+03   9.7660000e-02
   1.9627658e+03   9.7340000e-02
   1.9727748e+03   9.7330000e-02
   1.9827838e+03   9.7330000e-02
   1.9927928e+03   9.7180000e-02
   2.0028018e+03   9.7100000e-02
   2.0128108e+03   9.7160000e-02
   2.0228198e+03   9.6950000e-02
   2.0328288e+03   9.7030000e-02
   2.0428378e+03   9.6610000e-02
   2.0528468e+03   9.6690000e-02
   2.0628559e+03   9.6790000e-02
   2.0728649e+03   9.6490000e-02
   2.0828739e+03   9.6470000e-02
   2.0928829e+03   9.6450000e-02
   2.1028919e+03   9.6350000e-02
   2.1129009e+03   9.6220000e-02
   2.1229099e+03   9.6070000e-02
   2.1329189e+03   9.6030000e-02
   2.1429279e+03   9.5940000e-02
   2.1529369e+03   9.5870000e-02
   2.1629459e+03   9.5900000e-02
   2.1729550e+03   9.5600000e-02
   2.1829640e+03   9.5710000e-02
   2.1929730e+03   9.5800000e-02
   2.2029820e+03   9.5830000e-02
   2.2129910e+03   9.5780000e-02
   2.2230000e+03   9.5480000e-02
   2.2330090e+03   9.5530000e-02
   2.2430180e+03   9.5470000e-02
   2.2530270e+03   9.5310000e-02
   2.2630360e+03   9.5190000e-02
   2.2730450e+03   9.5070000e-02
   2.2830541e+03   9.5210000e-02
   2.2930631e+03   9.4960000e-02
   2.3030721e+03   9.4810000e-02
   2.3130811e+03   9.4770000e-02
   2.3230901e+03   9.4970000e-02
   2.3330991e+03   9.4680000e-02
   2.3431081e+03   9.4670000e-02
   2.3531171e+03   9.4530000e-02
   2.3631261e+03   9.4630000e-02
   2.3731351e+03   9.4410000e-02
   2.3831441e+03   9.4550000e-02
   2.3931532e+03   9.4520000e-02
   2.4031622e+03   9.4440000e-02
   2.4131712e+03   9.4480000e-02
   2.4231802e+03   9.4220000e-02
   2.4331892e+03   9.4110000e-02
   2.4431982e+03   9.3880000e-02
   2.4532072e+03   9.3970000e-02
   2.4632162e+03   9.3570000e-02
   2.4732252e+03   9.3670000e-02
   2.4832342e+03   9.3660000e-02
   2.4932432e+03   9.3670000e-02
   2.5032523e+03   9.3770000e-02
   2.5132613e+03   9.3460000e-02
   2.5232703e+03   9.3430000e-02
   2.5332793e+03   9.3160000e-02
   2.5432883e+03   9.3330000e-02
   2.5532973e+03   9.3590000e-02
   2.5633063e+03   9.3170000e-02
   2.5733153e+03   9.2970000e-02
   2.5833243e+03   9.3300000e-02
   2.5933333e+03   9.3120000e-02
   2.6033423e+03   9.2940000e-02
   2.6133514e+03   9.2830000e-02
   2.6233604e+03   9.2610000e-02
   2.6333694e+03   9.2740000e-02
   2.6433784e+03   9.2620000e-02
   2.6533874e+03   9.2530000e-02
   2.6633964e+03   9.2400000e-02
   2.6734054e+03   9.2170000e-02
   2.6834144e+03   9.2260000e-02
   2.6934234e+03   9.2310000e-02
   2.7034324e+03   9.2140000e-02
   2.7134414e+03   9.1910000e-02
   2.7234505e+03   9.1990000e-02
   2.7334595e+03   9.1960000e-02
   2.7434685e+03   9.2010000e-02
   2.7534775e+03   9.1920000e-02
   2.7634865e+03   9.1740000e-02
   2.7734955e+03   9.1650000e-02
   2.7835045e+03   9.1490000e-02
   2.7935135e+03   9.1670000e-02
   2.8035225e+03   9.1460000e-02
   2.8135315e+03   9.1450000e-02
   2.8235405e+03   9.1280000e-02
   2.8335495e+03   9.1260000e-02
   2.8435586e+03   9.1160000e-02
   2.8535676e+03   9.1110000e-02
   2.8635766e+03   9.0780000e-02
   2.8735856e+03   9.0650000e-02
   2.8835946e+03   9.0620000e-02
   2.8936036e+03   9.0880000e-02
   2.9036126e+03   9.0750000e-02
   2.9136216e+03   9.0540000e-02
   2.9236306e+03   9.0700000e-02
   2.9336396e+03   9.0540000e-02
   2.9436486e+03   9.0500000e-02
   2.9536577e+03   9.0410000e-02
   2.9636667e+03   9.0380000e-02
   2.9736757e+03   9.0400000e-02
   2.9836847e+03   9.0150000e-02
   2.9936937e+03   9.0090000e-02
   3.0037027e+03   8.9890000e-02
   3.0137117e+03   8.9690000e-02
   3.0237207e+03   8.9700000e-02
   3.0337297e+03   8.9820000e-02
   3.0437387e+03   8.9420000e-02
   3.0537477e+03   8.9560000e-02
   3.0637568e+03   8.9390000e-02
   3.0737658e+03   8.9310000e-02
   3.0837748e+03   8.9070000e-02
   3.0937838e+03   8.9090000e-02
   3.1037928e+03   8.9260000e-02
   3.1138018e+03   8.9250000e-02
   3.1238108e+03   8.9330000e-02
   3.1338198e+03   8.8970000e-02
   3.1438288e+03   8.8700000e-02
   3.1538378e+03   8.8520000e-02
   3.1638468e+03   8.8560000e-02
   3.1738559e+03   8.8600000e-02
   3.1838649e+03   8.8360000e-02
   3.1938739e+03   8.8220000e-02
   3.2038829e+03   8.8430000e-02
   3.2138919e+03   8.8270000e-02
   3.2239009e+03   8.8030000e-02
   3.2339099e+03   8.8340000e-02
   3.2439189e+03   8.8270000e-02
   3.2539279e+03   8.8030000e-02
   3.2639369e+03   8.7880000e-02
   3.2739459e+03   8.7810000e-02
   3.2839550e+03   8.7720000e-02
   3.2939640e+03   8.7620000e-02
   3.3039730e+03   8.7430000e-02
   3.3139820e+03   8.7450000e-02
   3.3239910e+03   8.7390000e-02
   3.3340000e+03   8.7200000e-02
   3.3440090e+03   8.7040000e-02
   3.3540180e+03   8.7170000e-02
   3.3640270e+03   8.7300000e-02
   3.3740360e+03   8.6900000e-02
   3.3840450e+03   8.6930000e-02
   3.3940541e+03   8.6680000e-02
   3.4040631e+03   8.6890000e-02
   3.4140721e+03   8.6690000e-02
   3.4240811e+03   8.6320000e-02
   3.4340901e+03   8.6330000e-02
   3.4440991e+03   8.6200000e-02
   3.4541081e+03   8.6570000e-02
   3.4641171e+03   8.6210000e-02
   3.4741261e+03   8.6270000e-02
   3.4841351e+03   8.6200000e-02
   3.4941441e+03   8.6190000e-02
   3.5041532e+03   8.5800000e-02
   3.5141622e+03   8.5780000e-02
   3.5241712e+03   8.5870000e-02
   3.5341802e+03   8.5560000e-02
   3.5441892e+03   8.5570000e-02
   3.5541982e+03   8.5910000e-02
   3.5642072e+03   8.5620000e-02
   3.5742162e+03   8.5350000e-02
   3.5842252e+03   8.5190000e-02
   3.5942342e+03   8.5190000e-02
   3.6042432e+03   8.4910000e-02
   3.6142523e+03   8.5110000e-02
   3.6242613e+03   8.4880000e-02
   3.6342703e+03   8.4920000e-02
   3.6442793e+03   8.4800000e-02
   3.6542883e+03   8.4960000e-02
   3.6642973e+03   8.4730000e-02
   3.6743063e+03   8.4570000e-02
   3.6843153e+03   8.4350000e-02
   3.6943243e+03   8.4210000e-02
   3.7043333e+03   8.4260000e-02
   3.7143423e+03   8.4390000e-02
   3.7243514e+03   8.4430000e-02
   3.7343604e+03   8.4120000e-02
   3.7443694e+03   8.3940000e-02
   3.7543784e+03   8.3920000e-02
   3.7643874e+03   8.3800000e-02
   3.7743964e+03   8.3710000e-02
   3.7844054e+03   8.3560000e-02
   3.7944144e+03   8.3510000e-02
   3.8044234e+03   8.3430000e-02
   3.8144324e+03   8.3250000e-02
   3.8244414e+03   8.3400000e-02
   3.8344505e+03   8.3280000e-02
   3.8444595e+03   8.3150000e-02
   3.8544685e+03   8.2860000e-02
   3.8644775e+03   8.2660000e-02
   3.8744865e+03   8.2840000e-02
   3.8844955e+03   8.2600000e-02
   3.8945045e+03   8.2650000e-02
   3.9045135e+03   8.2790000e-02
   3.9145225e+03   8.2650000e-02
   3.9245315e+03   8.2540000e-02
   3.9345405e+03   8.2510000e-02
   3.9445495e+03   8.2180000e-02
   3.9545586e+03   8.1980000e-02
   3.9645676e+03   8.1930000e-02
   3.9745766e+03   8.2030000e-02
   3.9845856e+03   8.2110000e-02
   3.9945946e+03   8.2210000e-02
   4.0046036e+03   8.1780000e-02
   4.0146126e+03   8.1880000e-02
   4.0246216e+03   8.1570000e-02
   4.0346306e+03   8.1910000e-02
   4.0446396e+03   8.1460000e-02
   4.0546486e+03   8.1410000e-02
   4.0646577e+03   8.1130000e-02
   4.0746667e+03   8.1290000e-02
   4.0846757e+03   8.1160000e-02
   4.0946847e+03   8.0820000e-02
   4.1046937e+03   8.1150000e-02
   4.1147027e+03   8.0760000e-02
   4.1247117e+03   8.0860000e-02
   4.1347207e+03   8.0970000e-02
   4.1447297e+03   8.0620000e-02
   4.1547387e+03   8.0940000e-02
   4.1647477e+03   8.0740000e-02
   4.1747568e+03   8.0880000e-02
   4.1847658e+03   8.0640000e-02
   4.1947748e+03   8.0370000e-02
   4.2047838e+03   8.0420000e-02
   4.2147928e+03   8.0310000e-02
   4.2248018e+03   8.0670000e-02
   4.2348108e+03   8.0450000e-02
   4.2448198e+03   8.0290000e-02
   4.2548288e+03   8.0030000e-02
   4.2648378e+03   8.0130000e-02
   4.2748468e+03   7.9960000e-02
   4.2848559e+03   7.9520000e-02
   4.2948649e+03   7.9510000e-02
   4.3048739e+03   7.9820000e-02
   4.3148829e+03   7.9710000e-02
   4.3248919e+03   7.9190000e-02
   4.3349009e+03   7.9430000e-02
   4.3449099e+03   7.9520000e-02
   4.3549189e+03   7.9480000e-02
   4.3649279e+03   7.9300000e-02
   4.3749369e+03   7.9130000e-02
   4.3849459e+03   7.9260000e-02
   4.3949550e+03   7.8780000e-02
   4.4049640e+03   7.8640000e-02
   4.4149730e+03   7.8800000e-02
   4.4249820e+03   7.8710000e-02
   4.4349910e+03   7.8750000e-02
   4.4450000e+03   7.8910000e-02
   4.4550090e+03   7.8580000e-02
   4.4650180e+03   7.8370000e-02
   4.4750270e+03   7.8340000e-02
   4.4850360e+03   7.8220000e-02
   4.4950450e+03   7.8020000e-02
   4.5050541e+03   7.8390000e-02
   4.5150631e+03   7.8430000e-02
   4.5250721e+03   7.8120000e-02
   4.5350811e+03   7.7980000e-02
   4.5450901e+03   7.7800000e-02
   4.5550991e+03   7.7880000e-02
   4.5651081e+03   7.7710000e-02
   4.5751171e+03   7.7590000e-02
   4.5851261e+03   7.7660000e-02
   4.5951351e+03   7.7550000e-02
   4.6051441e+03   7.7530000e-02
   4.6151532e+03   7.7740000e-02
   4.6251622e+03   7.7440000e-02
   4.6351712e+03   7.7310000e-02
   4.6451802e+03   7.7500000e-02
   4.6551892e+03   7.7210000e-02
   4.6651982e+03   7.7420000e-02
   4.6752072e+03   7.7150000e-02
   4.6852162e+03   7.7250000e-02
   4.6952252e+03   7.6860000e-02
   4.7052342e+03   7.6950000e-02
   4.7152432e+03   7.6740000e-02
   4.7252523e+03   7.6720000e-02
   4.7352613e+03   7.6510000e-02
   4.7452703e+03   7.6530000e-02
   4.7552793e+03   7.6710000e-02
   4.7652883e+03   7.6550000e-02
   4.7752973e+03   7.6230000e-02
   4.7853063e+03   7.6640000e-02
   4.7953153e+03   7.6280000e-02
   4.8053243e+03   7.6290000e-02
   4.8153333e+03   7.6180000e-02
   4.8253423e+03   7.6160000e-02
   4.8353514e+03   7.5890000e-02
   4.8453604e+03   7.6080000e-02
   4.8553694e+03   7.5760000e-02
   4.8653784e+03   7.5980000e-02
   4.8753874e+03   7.5690000e-02
   4.8853964e+03   7.5770000e-02
   4.8954054e+03   7.5570000e-02
   4.9054144e+03   7.5460000e-02
   4.9154234e+03   7.5220000e-02
   4.9254324e+03   7.5560000e-02
   4.9354414e+03   7.5180000e-02
   4.9454505e+03   7.5080000e-02
   4.9554595e+03   7.5270000e-02
   4.9654685e+03   7.4950000e-02
   4.9754775e+03   7.4870000e-02
   4.9854865e+03   7.4910000e-02
   4.9954955e+03   7.4650000e-02
   5.0055045e+03   7.5070000e-02
   5.0155135e+03   7.4960000e-02
   5.0255225e+03   7.5030000e-02
   5.0355315e+03   7.4810000e-02
   5.0455405e+03   7.4630000e-02
   5.0555495e+03   7.4590000e-02
   5.0655586e+03   7.4280000e-02
   5.0755676e+03   7.4320000e-02
   5.0855766e+03   7.4580000e-02
   5.0955856e+03   7.4270000e-02
   5.1055946e+03   7.4230000e-02
   5.1156036e+03   7.4330000e-02
   5.1256126e+03   7.4330000e-02
   5.1356216e+03   7.4310000e-02
   5.1456306e+03   7.4010000e-02
   5.1556396e+03   7.4180000e-02
   5.1656486e+03   7.3830000e-02
   5.1756577e+03   7.3870000e-02
   5.1856667e+03   7.3780000e-02
   5.1956757e+03   7.3610000e-02
   5.2056847e+03   7.3540000e-02
   5.2156937e+03   7.3760000e-02
   5.2257027e+03   7.3380000e-02
   5.2357117e+03   7.3480000e-02
   5.2457207e+03   7.3610000e-02
   5.2557297e+03   7.3750000e-02
   5.2657387e+03   7.3480000e-02
   5.2757477e+03   7.3480000e-02
   5.2857568e+03   7.3220000e-02
   5.2957658e+03   7.2790000e-02
   5.3057748e+03   7.2870000e-02
   5.3157838e+03   7.3130000e-02
   5.3257928e+03   7.3010000e-02
   5.3358018e+03   7.2690000e-02
   5.3458108e+03   7.2860000e-02
   5.3558198e+03   7.2780000e-02
   5.3658288e+03   7.2790000e-02
   5.3758378e+03   7.2690000e-02
   5.3858468e+03   7.2880000e-02
   5.3958559e+03   7.2580000e-02
   5.4058649e+03   7.2630000e-02
   5.4158739e+03   7.2940000e-02
   5.4258829e+03   7.2730000e-02
   5.4358919e+03   7.2490000e-02
   5.4459009e+03   7.2670000e-02
   5.4559099e+03   7.2140000e-02
   5.4659189e+03   7.2340000e-02
   5.4759279e+03   7.2020000e-02
   5.4859369e+03   7.2180000e-02
   5.4959459e+03   7.1810000e-02
   5.5059550e+03   7.2220000e-02
   5.5159640e+03   7.2260000e-02
   5.5259730e+03   7.2570000e-02
   5.5359820e+03   7.2490000e-02
   5.5459910e+03   7.1810000e-02
   5.5560000e+03   7.2040000e-02
   5.5660090e+03   7.2510000e-02
   5.5760180e+03   7.1790000e-02
   5.5860270e+03   7.1640000e-02
   5.5960360e+03   7.1860000e-02
   5.6060450e+03   7.1840000e-02
   5.6160541e+03   7.1490000e-02
   5.6260631e+03   7.1690000e-02
   5.6360721e+03   7.1610000e-02
   5.6460811e+03   7.1580000e-02
   5.6560901e+03   7.1310000e-02
   5.6660991e+03   7.1540000e-02
   5.6761081e+03   7.1630000e-02
   5.6861171e+03   7.1800000e-02
   5.6961261e+03   7.1610000e-02
   5.7061351e+03   7.1130000e-02
   5.7161441e+03   7.1270000e-02
   5.7261532e+03   7.1290000e-02
   5.7361622e+03   7.1860000e-02
   5.7461712e+03   7.1010000e-02
   5.7561802e+03   7.1290000e-02
   5.7661892e+03   7.1250000e-02
   5.7761982e+03   7.0740000e-02
   5.7862072e+03   7.0460000e-02
   5.7962162e+03   7.0920000e-02
   5.8062252e+03   7.0890000e-02
   5.8162342e+03   7.0880000e-02
   5.8262432e+03   7.0830000e-02
   5.8362523e+03   7.0560000e-02
   5.8462613e+03   7.0650000e-02
   5.8562703e+03   7.0640000e-02
   5.8662793e+03   7.1030000e-02
   5.8762883e+03   7.0590000e-02
   5.8862973e+03   7.0780000e-02
   5.8963063e+03   7.0120000e-02
   5.9063153e+03   7.0270000e-02
   5.9163243e+03   7.0500000e-02
   5.9263333e+03   7.0430000e-02
   5.9363423e+03   7.0360000e-02
   5.9463514e+03   7.0380000e-02
   5.9563604e+03   7.0100000e-02
   5.9663694e+03   7.0430000e-02
   5.9763784e+03   7.0480000e-02
   5.9863874e+03   7.0270000e-02
   5.9963964e+03   6.9930000e-02
   6.0064054e+03   7.0030000e-02
   6.0164144e+03   6.9840000e-02
   6.0264234e+03   6.9830000e-02
   6.0364324e+03   6.9910000e-02
   6.0464414e+03   6.9740000e-02
   6.0564505e+03   6.9590000e-02
   6.0664595e+03   6.9920000e-02
   6.0764685e+03   6.9790000e-02
   6.0864775e+03   6.9920000e-02
   6.0964865e+03   7.0010000e-02
   6.1064955e+03   6.9830000e-02
   6.1165045e+03   7.0090000e-02
   6.1265135e+03   6.9630000e-02
   6.1365225e+03   6.9910000e-02
   6.1465315e+03   6.9780000e-02
   6.1565405e+03   6.9390000e-02
   6.1665495e+03   6.9320000e-02
   6.1765586e+03   6.9260000e-02
   6.1865676e+03   7.0250000e-02
   6.1965766e+03   6.9870000e-02
   6.2065856e+03   6.9580000e-02
   6.2165946e+03   6.9610000e-02
   6.2266036e+03   6.9160000e-02
   6.2366126e+03   6.9190000e-02
   6.2466216e+03   6.8770000e-02
   6.2566306e+03   6.9030000e-02
   6.2666396e+03   6.8940000e-02
   6.2766486e+03   6.8830000e-02
   6.2866577e+03   6.9580000e-02
   6.2966667e+03   6.9070000e-02
   6.3066757e+03   6.8800000e-02
   6.3166847e+03   6.8760000e-02
   6.3266937e+03   6.8830000e-02
   6.3367027e+03   6.8720000e-02
   6.3467117e+03   6.8830000e-02
   6.3567207e+03   6.8570000e-02
   6.3667297e+03   6.8150000e-02
   6.3767387e+03   6.8450000e-02
   6.3867477e+03   6.8750000e-02
   6.3967568e+03   6.8630000e-02
   6.4067658e+03   6.8540000e-02
   6.4167748e+03   6.8420000e-02
   6.4267838e+03   6.8230000e-02
   6.4367928e+03   6.8330000e-02
   6.4468018e+03   6.8420000e-02
   6.4568108e+03   6.8700000e-02
   6.4668198e+03   6.8400000e-02
   6.4768288e+03   6.8660000e-02
   6.4868378e+03   6.8570000e-02
   6.4968468e+03   6.8320000e-02
   6.5068559e+03   6.8490000e-02
   6.5168649e+03   6.8090000e-02
   6.5268739e+03   6.8280000e-02
   6.5368829e+03   6.8400000e-02
   6.5468919e+03   6.8290000e-02
   6.5569009e+03   6.7930000e-02
   6.5669099e+03   6.7830000e-02
   6.5769189e+03   6.7800000e-02
   6.5869279e+03   6.7950000e-02
   6.5969369e+03   6.8030000e-02
   6.6069459e+03   6.7790000e-02
   6.6169550e+03   6.7560000e-02
   6.6269640e+03   6.8020000e-02
   6.6369730e+03   6.8090000e-02
   6.6469820e+03   6.7770000e-02
   6.6569910e+03   6.7570000e-02
   6.6670000e+03   6.7540000e-02
   6.6770090e+03   6.7800000e-02
   6.6870180e+03   6.7670000e-02
   6.6970270e+03   6.7530000e-02
   6.7070360e+03   6.7600000e-02
   6.7170450e+03   6.7240000e-02
   6.7270541e+03   6.7170000e-02
   6.7370631e+03   6.7380000e-02
   6.7470721e+03   6.7410000e-02
   6.7570811e+03   6.7580000e-02
   6.7670901e+03   6.7800000e-02
   6.7770991e+03   6.7720000e-02
   6.7871081e+03   6.8310000e-02
   6.7971171e+03   6.7700000e-02
   6.8071261e+03   6.7650000e-02
   6.8171351e+03   6.7680000e-02
   6.8271441e+03   6.7410000e-02
   6.8371532e+03   6.7410000e-02
   6.8471622e+03   6.7310000e-02
   6.8571712e+03   6.7070000e-02
   6.8671802e+03   6.6940000e-02
   6.8771892e+03   6.6860000e-02
   6.8871982e+03   6.7070000e-02
   6.8972072e+03   6.7140000e-02
   6.9072162e+03   6.6950000e-02
   6.9172252e+03   6.6980000e-02
   6.9272342e+03   6.6950000e-02
   6.9372432e+03   6.7180000e-02
   6.9472523e+03   6.7040000e-02
   6.9572613e+03   6.7150000e-02
   6.9672703e+03   6.7220000e-02
   6.9772793e+03   6.7030000e-02
   6.9872883e+03   6.7020000e-02
   6.9972973e+03   6.6570000e-02
   7.0073063e+03   6.6660000e-02
   7.0173153e+03   6.6420000e-02
   7.0273243e+03   6.6660000e-02
   7.0373333e+03   6.6640000e-02
   7.0473423e+03   6.6910000e-02
   7.0573514e+03   6.6300000e-02
   7.0673604e+03   6.6340000e-02
   7.0773694e+03   6.6310000e-02
   7.0873784e+03   6.6510000e-02
   7.0973874e+03   6.6770000e-02
   7.1073964e+03   6.6600000e-02
   7.1174054e+03   6.6430000e-02
   7.1274144e+03   6.6710000e-02
   7.1374234e+03   6.6580000e-02
   7.1474324e+03   6.6520000e-02
   7.1574414e+03   6.6330000e-02
   7.1674505e+03   6.6060000e-02
   7.1774595e+03   6.6410000e-02
   7.1874685e+03   6.5900000e-02
   7.1974775e+03   6.6050000e-02
   7.2074865e+03   6.6580000e-02
   7.2174955e+03   6.6370000e-02
   7.2275045e+03   6.6330000e-02
   7.2375135e+03   6.6380000e-02
   7.2475225e+03   6.6150000e-02
   7.2575315e+03   6.6180000e-02
   7.2675405e+03   6.5780000e-02
   7.2775495e+03   6.5640000e-02
   7.2875586e+03   6.5960000e-02
   7.2975676e+03   6.6240000e-02
   7.3075766e+03   6.6100000e-02
   7.3175856e+03   6.5730000e-02
   7.3275946e+03   6.5510000e-02
   7.3376036e+03   6.5550000e-02
   7.3476126e+03   6.5870000e-02
   7.3576216e+03   6.5640000e-02
   7.3676306e+03   6.5770000e-02
   7.3776396e+03   6.5950000e-02
   7.3876486e+03   6.5550000e-02
   7.3976577e+03   6.5650000e-02
   7.4076667e+03   6.5820000e-02
   7.4176757e+03   6.5590000e-02
   7.4276847e+03   6.5780000e-02
   7.4376937e+03   6.5730000e-02
   7.4477027e+03   6.5780000e-02
   7.4577117e+03   6.5380000e-02
   7.4677207e+03   6.5680000e-02
   7.4777297e+03   6.5360000e-02
   7.4877387e+03   6.5490000e-02
   7.4977477e+03   6.5270000e-02
   7.5077568e+03   6.4910000e-02
   7.5177658e+03   6.5370000e-02
   7.5277748e+03   6.5250000e-02
   7.5377838e+03   6.4980000e-02
   7.5477928e+03   6.4540000e-02
   7.5578018e+03   6.4850000e-02
   7.5678108e+03   6.4940000e-02
   7.5778198e+03   6.4970000e-02
   7.5878288e+03   6.4930000e-02
   7.5978378e+03   6.5080000e-02
   7.6078468e+03   6.5640000e-02
   7.6178559e+03   6.5470000e-02
   7.6278649e+03   6.5460000e-02
   7.6378739e+03   6.5400000e-02
   7.6478829e+03   6.4640000e-02
   7.6578919e+03   6.4910000e-02
   7.6679009e+03   6.4730000e-02
   7.6779099e+03   6.5000000e-02
   7.6879189e+03   6.4990000e-02
   7.6979279e+03   6.5130000e-02
   7.7079369e+03   6.5080000e-02
   7.7179459e+03   6.4830000e-02
   7.7279550e+03   6.4390000e-02
   7.7379640e+03   6.5050000e-02
   7.7479730e+03   6.5040000e-02
   7.7579820e+03   6.4520000e-02
   7.7679910e+03   6.4690000e-02
   7.7780000e+03   6.4340000e-02
   7.7880090e+03   6.4970000e-02
   7.7980180e+03   6.4920000e-02
   7.8080270e+03   6.4530000e-02
   7.8180360e+03   6.4450000e-02
   7.8280450e+03   6.4190000e-02
   7.8380541e+03   6.4500000e-02
   7.8480631e+03   6.4000000e-02
   7.8580721e+03   6.4390000e-02
   7.8680811e+03   6.3980000e-02
   7.8780901e+03   6.4210000e-02
   7.8880991e+03   6.4120000e-02
   7.8981081e+03   6.4030000e-02
   7.9081171e+03   6.4130000e-02
   7.9181261e+03   6.4160000e-02
   7.9281351e+03   6.3960000e-02
   7.9381441e+03   6.3600000e-02
   7.9481532e+03   6.3730000e-02
   7.9581622e+03   6.4230000e-02
   7.9681712e+03   6.4230000e-02
   7.9781802e+03   6.4550000e-02
   7.9881892e+03   6.4940000e-02
   7.9981982e+03   6.3980000e-02
   8.0082072e+03   6.3640000e-02
   8.0182162e+03   6.4420000e-02
   8.0282252e+03   6.3960000e-02
   8.0382342e+03   6.3780000e-02
   8.0482432e+03   6.3650000e-02
   8.0582523e+03   6.3580000e-02
   8.0682613e+03   6.3710000e-02
   8.0782703e+03   6.3530000e-02
   8.0882793e+03   6.3810000e-02
   8.0982883e+03   6.3670000e-02
   8.1082973e+03   6.3960000e-02
   8.1183063e+03   6.3710000e-02
   8.1283153e+03   6.3410000e-02
   8.1383243e+03   6.3510000e-02
   8.1483333e+03   6.3120000e-02
   8.1583423e+03   6.3560000e-02
   8.1683514e+03   6.3530000e-02
   8.1783604e+03   6.3690000e-02
   8.1883694e+03   6.3430000e-02
   8.1983784e+03   6.3550000e-02
   8.2083874e+03   6.3700000e-02
   8.2183964e+03   6.3770000e-02
   8.2284054e+03   6.3560000e-02
   8.2384144e+03   6.3660000e-02
   8.2484234e+03   6.3410000e-02
   8.2584324e+03   6.3610000e-02
   8.2684414e+03   6.3150000e-02
   8.2784505e+03   6.3330000e-02
   8.2884595e+03   6.3420000e-02
   8.2984685e+03   6.3510000e-02
   8.3084775e+03   6.3670000e-02
   8.3184865e+03   6.3860000e-02
   8.3284955e+03   6.3380000e-02
   8.3385045e+03   6.3570000e-02
   8.3485135e+03   6.3490000e-02
   8.3585225e+03   6.3360000e-02
   8.3685315e+03   6.3600000e-02
   8.3785405e+03   6.3210000e-02
   8.3885495e+03   6.3090000e-02
   8.3985586e+03   6.2560000e-02
   8.4085676e+03   6.3250000e-02
   8.4185766e+03   6.3470000e-02
   8.4285856e+03   6.3040000e-02
   8.4385946e+03   6.3860000e-02
   8.4486036e+03   6.3350000e-02
   8.4586126e+03   6.2910000e-02
   8.4686216e+03   6.2460000e-02
   8.4786306e+03   6.2690000e-02
   8.4886396e+03   6.2690000e-02
   8.4986486e+03   6.2910000e-02
   8.5086577e+03   6.3040000e-02
   8.5186667e+03   6.3190000e-02
   8.5286757e+03   6.3040000e-02
   8.5386847e+03   6.3340000e-02
   8.5486937e+03   6.2950000e-02
   8.5587027e+03   6.2830000e-02
   8.5687117e+03   6.2420000e-02
   8.5787207e+03   6.2640000e-02
   8.5887297e+03   6.2990000e-02
   8.5987387e+03   6.2940000e-02
   8.6087477e+03   6.2840000e-02
   8.6187568e+03   6.3300000e-02
   8.6287658e+03   6.2670000e-02
   8.6387748e+03   6.3290000e-02
   8.6487838e+03   6.2810000e-02
   8.6587928e+03   6.2820000e-02
   8.6688018e+03   6.2540000e-02
   8.6788108e+03   6.3180000e-02
   8.6888198e+03   6.3170000e-02
   8.6988288e+03   6.2890000e-02
   8.7088378e+03   6.3550000e-02
   8.7188468e+03   6.3190000e-02
   8.7288559e+03   6.3060000e-02
   8.7388649e+03   6.2800000e-02
   8.7488739e+03   6.2900000e-02
   8.7588829e+03   6.2720000e-02
   8.7688919e+03   6.2300000e-02
   8.7789009e+03   6.2530000e-02
   8.7889099e+03   6.2260000e-02
   8.7989189e+03   6.2260000e-02
   8.8089279e+03   6.1920000e-02
   8.8189369e+03   6.2070000e-02
   8.8289459e+03   6.2740000e-02
   8.8389550e+03   6.2500000e-02
   8.8489640e+03   6.2610000e-02
   8.8589730e+03   6.2780000e-02
   8.8689820e+03   6.2600000e-02
   8.8789910e+03   6.2320000e-02
   8.8890000e+03   6.2210000e-02
   8.8990090e+03   6.2470000e-02
   8.9090180e+03   6.2480000e-02
   8.9190270e+03   6.2770000e-02
   8.9290360e+03   6.2230000e-02
   8.9390450e+03   6.2330000e-02
   8.9490541e+03   6.2380000e-02
   8.9590631e+03   6.2400000e-02
   8.9690721e+03   6.2520000e-02
   8.9790811e+03   6.2180000e-02
   8.9890901e+03   6.2090000e-02
   8.9990991e+03   6.2030000e-02
   9.0091081e+03   6.2490000e-02
   9.0191171e+03   6.2070000e-02
   9.0291261e+03   6.2150000e-02
   9.0391351e+03   6.2070000e-02
   9.0491441e+03   6.2280000e-02
   9.0591532e+03   6.2890000e-02
   9.0691622e+03   6.2840000e-02
   9.0791712e+03   6.2700000e-02
   9.0891802e+03   6.2410000e-02
   9.0991892e+03   6.2180000e-02
   9.1091982e+03   6.2120000e-02
   9.1192072e+03   6.2200000e-02
   9.1292162e+03   6.1940000e-02
   9.1392252e+03   6.3370000e-02
   9.1492342e+03   6.2520000e-02
   9.1592432e+03   6.2010000e-02
   9.1692523e+03   6.1940000e-02
   9.1792613e+03   6.2020000e-02
   9.1892703e+03   6.1960000e-02
   9.1992793e+03   6.1870000e-02
   9.2092883e+03   6.2150000e-02
   9.2192973e+03   6.1900000e-02
   9.2293063e+03   6.1710000e-02
   9.2393153e+03   6.1670000e-02
   9.2493243e+03   6.1900000e-02
   9.2593333e+03   6.1880000e-02
   9.2693423e+03   6.1820000e-02
   9.2793514e+03   6.1830000e-02
   9.2893604e+03   6.1670000e-02
   9.2993694e+03   6.1740000e-02
   9.3093784e+03   6.1750000e-02
   9.3193874e+03   6.1910000e-02
   9.3293964e+03   6.1960000e-02
   9.3394054e+03   6.2240000e-02
   9.3494144e+03   6.2110000e-02
   9.3594234e+03   6.1920000e-02
   9.3694324e+03   6.2120000e-02
   9.3794414e+03   6.1980000e-02
   9.3894505e+03   6.1660000e-02
   9.3994595e+03   6.2120000e-02
   9.4094685e+03   6.1830000e-02
   9.4194775e+03   6.1500000e-02
   9.4294865e+03   6.2140000e-02
   9.4394955e+03   6.2510000e-02
   9.4495045e+03   6.1880000e-02
   9.4595135e+03   6.1920000e-02
   9.4695225e+03   6.1630000e-02
   9.4795315e+03   6.1660000e-02
   9.4895405e+03   6.1400000e-02
   9.4995495e+03   6.2400000e-02
   9.5095586e+03   6.1660000e-02
   9.5195676e+03   6.1780000e-02
   9.5295766e+03   6.1750000e-02
   9.5395856e+03   6.1310000e-02
   9.5495946e+03   6.1910000e-02
   9.5596036e+03   6.1830000e-02
   9.5696126e+03   6.1400000e-02
   9.5796216e+03   6.1490000e-02
   9.5896306e+03   6.1780000e-02
   9.5996396e+03   6.1740000e-02
   9.6096486e+03   6.1480000e-02
   9.6196577e+03   6.1180000e-02
   9.6296667e+03   6.1000000e-02
   9.6396757e+03   6.1110000e-02
   9.6496847e+03   6.1300000e-02
   9.6596937e+03   6.1610000e-02
   9.6697027e+03   6.1130000e-02
   9.6797117e+03   6.1670000e-02
   9.6897207e+03   6.1670000e-02
   9.6997297e+03   6.1440000e-02
   9.7097387e+03   6.1570000e-02
   9.7197477e+03   6.1230000e-02
   9.7297568e+03   6.1390000e-02
   9.7397658e+03   6.1400000e-02
   9.7497748e+03   6.1310000e-02
   9.7597838e+03   6.2060000e-02
   9.7697928e+03   6.1520000e-02
   9.7798018e+03   6.1350000e-02
   9.7898108e+03   6.1390000e-02
   9.7998198e+03   6.1160000e-02
   9.8098288e+03   6.1110000e-02
   9.8198378e+03   6.1070000e-02
   9.8298468e+03   6.1620000e-02
   9.8398559e+03   6.1940000e-02
   9.8498649e+03   6.1410000e-02
   9.8598739e+03   6.1400000e-02
   9.8698829e+03   6.1760000e-02
   9.8798919e+03   6.1800000e-02
   9.8899009e+03   6.0850000e-02
   9.8999099e+03   6.1150000e-02
   9.9099189e+03   6.1390000e-02
   9.9199279e+03   6.1500000e-02
   9.9299369e+03   6.1500000e-02
   9.9399459e+03   6.1290000e-02
   9.9499550e+03   6.1200000e-02
   9.9599640e+03   6.1050000e-02
   9.9699730e+03   6.1420000e-02
   9.9799820e+03   6.1200000e-02
   9.9899910e+03   6.1280000e-02
   1.0000000e+04   6.1640000e-02


==> figs/N_12_supervised/test_opt_2.dat <==
1.0 0.31892333333333334
11.009009 0.21739
21.018018 0.15739333333333333
31.027027 0.11754666666666667
41.036036 0.09391
51.045045 0.07832666666666667
61.054054 0.06928
71.063063 0.06386333333333334
81.072072 0.06041666666666667
91.081081 0.057749999999999996
101.09009 0.05571
111.0991 0.05398
121.10811 0.05248666666666666
131.11712 0.051353333333333334
141.12613 0.050006666666666665
151.13514 0.04898333333333333
161.14414 0.048086666666666666
171.15315 0.04712333333333333
181.16216 0.04627333333333333
191.17117 0.04544666666666666
201.18018 0.04468666666666667
211.18919 0.043976666666666664
221.1982 0.04337666666666667
231.20721 0.042806666666666666
241.21622 0.04233666666666667
251.22523 0.04177
261.23423 0.04135333333333333
271.24324 0.04095
281.25225 0.04065
291.26126 0.040350000000000004
301.27027 0.04001
311.27928 0.03976
321.28829 0.03952666666666667
331.2973 0.03930666666666666
341.30631 0.039093333333333334
351.31532 0.03889666666666667
361.32432 0.03874333333333333
371.33333 0.03864666666666667
381.34234 0.0385
391.35135 0.038336666666666665
401.36036 0.03816
411.36937 0.03809666666666667
421.37838 0.037996666666666665
431.38739 0.03791
441.3964 0.03777666666666667
451.40541 0.03769666666666666
461.41441 0.03754
471.42342 0.03754333333333333
481.43243 0.037386666666666665
491.44144 0.03733
501.45045 0.037283333333333335
511.45946 0.037213333333333334
521.46847 0.03711333333333333
531.47748 0.03706333333333333
541.48649 0.03697333333333334
551.4955 0.03692
561.5045 0.036789999999999996
571.51351 0.03674666666666667
581.52252 0.03666333333333333
591.53153 0.03663333333333333
601.54054 0.03659333333333333
611.54955 0.03646666666666667
621.55856 0.036463333333333334
631.56757 0.03645333333333333
641.57658 0.036366666666666665
651.58559 0.03628
661.59459 0.03623
671.6036 0.03614
681.61261 0.036083333333333335
691.62162 0.03604333333333334
701.63063 0.03602
711.63964 0.03600333333333333
721.64865 0.03588333333333333
731.65766 0.03587666666666667
741.66667 0.03584333333333333
751.67568 0.035833333333333335
761.68468 0.03578666666666667
771.69369 0.03569
781.7027 0.03567
791.71171 0.035693333333333334
801.72072 0.03561333333333334
811.72973 0.03553666666666667
821.73874 0.035506666666666666
831.74775 0.03544
841.75676 0.03545666666666667
851.76577 0.03535
861.77477 0.03543333333333334
871.78378 0.03529
881.79279 0.03526
891.8018 0.03526
901.81081 0.03522666666666666
911.81982 0.035179999999999996
921.82883 0.0351
931.83784 0.03512
941.84685 0.035046666666666663
951.85586 0.03503666666666667
961.86486 0.03495666666666667
971.87387 0.03496
981.88288 0.035013333333333334
991.89189 0.03494333333333333
1001.9009 0.03484333333333333
1011.9099 0.03495
1021.9189 0.03487666666666667
1031.9279 0.03490666666666666
1041.9369 0.03485666666666667
1051.9459 0.034763333333333334
1061.955 0.03477666666666667
1071.964 0.034686666666666664
1081.973 0.0347
1091.982 0.034673333333333334
1101.991 0.03471
1112.0 0.03462
1122.009 0.03463
1132.018 0.03457
1142.027 0.034556666666666666
1152.036 0.03447666666666666
1162.045 0.03452
1172.0541 0.034506666666666665
1182.0631 0.03451333333333333
1192.0721 0.03438
1202.0811 0.03439
1212.0901 0.03444333333333333
1222.0991 0.034376666666666666
1232.1081 0.03435333333333333
1242.1171 0.03422666666666666
1252.1261 0.03427333333333333
1262.1351 0.034223333333333335
1272.1441 0.03426666666666667
1282.1532 0.03420666666666667
1292.1622 0.03419666666666667
1302.1712 0.03413
1312.1802 0.03414
1322.1892 0.03404
1332.1982 0.034063333333333334
1342.2072 0.03402333333333333
1352.2162 0.03403
1362.2252 0.033999999999999996
1372.2342 0.03402333333333333
1382.2432 0.033953333333333335
1392.2523 0.03394333333333333
1402.2613 0.03392666666666667
1412.2703 0.03396333333333333
1422.2793 0.03387333333333333
1432.2883 0.033800000000000004
1442.2973 0.033806666666666665
1452.3063 0.033786666666666666
1462.3153 0.03372666666666667
1472.3243 0.03368
1482.3333 0.03369333333333333
1492.3423 0.03369333333333333
1502.3514 0.03366666666666667
1512.3604 0.033613333333333335
1522.3694 0.03365666666666667
1532.3784 0.03355333333333333
1542.3874 0.033576666666666664
1552.3964 0.033543333333333335
1562.4054 0.033473333333333334
1572.4144 0.033466666666666665
1582.4234 0.0334
1592.4324 0.033389999999999996
1602.4414 0.03335333333333333
1612.4505 0.03334666666666667
1622.4595 0.03333
1632.4685 0.03326
1642.4775 0.033190000000000004
1652.4865 0.033209999999999996
1662.4955 0.033196666666666666
1672.5045 0.033183333333333336
1682.5135 0.03312333333333333
1692.5225 0.03313
1702.5315 0.03311
1712.5405 0.03316666666666667
1722.5495 0.03311666666666666
1732.5586 0.03295666666666667
1742.5676 0.03299
1752.5766 0.033036666666666666
1762.5856 0.032973333333333334
1772.5946 0.03292333333333333
1782.6036 0.032889999999999996
1792.6126 0.03289333333333334
1802.6216 0.032856666666666666
1812.6306 0.03283
1822.6396 0.03275666666666666
1832.6486 0.03276333333333333
1842.6577 0.03273
1852.6667 0.03287333333333333
1862.6757 0.0327
1872.6847 0.032683333333333335
1882.6937 0.0327
1892.7027 0.03262333333333333
1902.7117 0.03263666666666667
1912.7207 0.03258
1922.7297 0.032573333333333336
1932.7387 0.032523333333333335
1942.7477 0.03255333333333333
1952.7568 0.03255333333333333
1962.7658 0.032446666666666665
1972.7748 0.03244333333333333
1982.7838 0.03244333333333333
1992.7928 0.032393333333333336
2002.8018 0.03236666666666667
2012.8108 0.03238666666666667
2022.8198 0.03231666666666667
2032.8288 0.032343333333333335
2042.8378 0.032203333333333334
2052.8468 0.03223
2062.8559 0.03226333333333333
2072.8649 0.032163333333333335
2082.8739 0.03215666666666667
2092.8829 0.03215
2102.8919 0.03211666666666667
2112.9009 0.032073333333333336
2122.9099 0.032023333333333334
2132.9189 0.032010000000000004
2142.9279 0.03198
2152.9369 0.03195666666666667
2162.9459 0.031966666666666664
2172.955 0.03186666666666667
2182.964 0.03190333333333333
2192.973 0.031933333333333334
2202.982 0.03194333333333333
2212.991 0.031926666666666666
2223.0 0.03182666666666666
2233.009 0.031843333333333335
2243.018 0.031823333333333335
2253.027 0.03177
2263.036 0.03173
2273.045 0.03169
2283.0541 0.03173666666666667
2293.0631 0.03165333333333333
2303.0721 0.03160333333333334
2313.0811 0.03159
2323.0901 0.031656666666666666
2333.0991 0.03156
2343.1081 0.03155666666666667
2353.1171 0.03151
2363.1261 0.03154333333333333
2373.1351 0.03147
2383.1441 0.031516666666666665
2393.1532 0.03150666666666667
2403.1622 0.03148
2413.1712 0.03149333333333333
2423.1802 0.031406666666666666
2433.1892 0.03137
2443.1982 0.03129333333333333
2453.2072 0.031323333333333335
2463.2162 0.03119
2473.2252 0.031223333333333336
2483.2342 0.031219999999999998
2493.2432 0.031223333333333336
2503.2523 0.03125666666666667
2513.2613 0.031153333333333335
2523.2703 0.031143333333333332
2533.2793 0.031053333333333336
2543.2883 0.03111
2553.2973 0.031196666666666668
2563.3063 0.031056666666666666
2573.3153 0.03099
2583.3243 0.0311
2593.3333 0.031039999999999998
2603.3423 0.030979999999999997
2613.3514 0.030943333333333333
2623.3604 0.030869999999999998
2633.3694 0.030913333333333334
2643.3784 0.030873333333333332
2653.3874 0.030843333333333334
2663.3964 0.030799999999999998
2673.4054 0.030723333333333335
2683.4144 0.03075333333333333
2693.4234 0.030770000000000002
2703.4324 0.030713333333333332
2713.4414 0.03063666666666667
2723.4505 0.030663333333333334
2733.4595 0.030653333333333335
2743.4685 0.03067
2753.4775 0.03064
2763.4865 0.03058
2773.4955 0.030549999999999997
2783.5045 0.03049666666666667
2793.5135 0.030556666666666666
2803.5225 0.030486666666666665
2813.5315 0.030483333333333335
2823.5405 0.030426666666666668
2833.5495 0.03042
2843.5586 0.03038666666666667
2853.5676 0.030369999999999998
2863.5766 0.03026
2873.5856 0.030216666666666666
2883.5946 0.03020666666666667
2893.6036 0.030293333333333335
2903.6126 0.03025
2913.6216 0.03018
2923.6306 0.030233333333333334
2933.6396 0.03018
2943.6486 0.030166666666666665
2953.6577 0.03013666666666667
2963.6667 0.030126666666666666
2973.6757 0.03013333333333333
2983.6847 0.030049999999999997
2993.6937 0.03003
3003.7027 0.02996333333333333
3013.7117 0.02989666666666667
3023.7207 0.0299
3033.7297 0.029939999999999998
3043.7387 0.029806666666666665
3053.7477 0.029853333333333332
3063.7568 0.029796666666666666
3073.7658 0.02977
3083.7748 0.029689999999999998
3093.7838 0.029696666666666666
3103.7928 0.029753333333333336
3113.8018 0.02975
3123.8108 0.02977666666666667
3133.8198 0.029656666666666665
3143.8288 0.029566666666666668
3153.8378 0.029506666666666667
3163.8468 0.02952
3173.8559 0.02953333333333333
3183.8649 0.02945333333333333
3193.8739 0.029406666666666668
3203.8829 0.029476666666666665
3213.8919 0.029423333333333333
3223.9009 0.029343333333333332
3233.9099 0.029446666666666666
3243.9189 0.029423333333333333
3253.9279 0.029343333333333332
3263.9369 0.029293333333333334
3273.9459 0.02927
3283.955 0.029240000000000002
3293.964 0.02920666666666667
3303.973 0.02914333333333333
3313.982 0.02915
3323.991 0.02913
3334.0 0.029066666666666668
3344.009 0.029013333333333335
3354.018 0.029056666666666665
3364.027 0.0291
3374.036 0.02896666666666667
3384.045 0.028976666666666664
3394.0541 0.02889333333333333
3404.0631 0.02896333333333333
3414.0721 0.028896666666666668
3424.0811 0.02877333333333333
3434.0901 0.02877666666666667
3444.0991 0.028733333333333333
3454.1081 0.028856666666666666
3464.1171 0.028736666666666664
3474.1261 0.028756666666666666
3484.1351 0.028733333333333333
3494.1441 0.028730000000000002
3504.1532 0.0286
3514.1622 0.02859333333333333
3524.1712 0.028623333333333334
3534.1802 0.02852
3544.1892 0.02852333333333333
3554.1982 0.028636666666666668
3564.2072 0.02854
3574.2162 0.02845
3584.2252 0.028396666666666667
3594.2342 0.028396666666666667
3604.2432 0.028303333333333333
3614.2523 0.028370000000000003
3624.2613 0.028293333333333334
3634.2703 0.028306666666666664
3644.2793 0.028266666666666666
3654.2883 0.028319999999999998
3664.2973 0.028243333333333332
3674.3063 0.028190000000000003
3684.3153 0.028116666666666665
3694.3243 0.028069999999999998
3704.3333 0.028086666666666666
3714.3423 0.028130000000000002
3724.3514 0.028143333333333336
3734.3604 0.02804
3744.3694 0.02798
3754.3784 0.027973333333333333
3764.3874 0.027933333333333334
3774.3964 0.027903333333333336
3784.4054 0.02785333333333333
3794.4144 0.027836666666666666
3804.4234 0.02781
3814.4324 0.02775
3824.4414 0.027800000000000002
3834.4505 0.027760000000000003
3844.4595 0.027716666666666667
3854.4685 0.027620000000000002
3864.4775 0.027553333333333332
3874.4865 0.027613333333333333
3884.4955 0.027533333333333337
3894.5045 0.02755
3904.5135 0.02759666666666667
3914.5225 0.02755
3924.5315 0.027513333333333334
3934.5405 0.027503333333333334
3944.5495 0.027393333333333336
3954.5586 0.027326666666666666
3964.5676 0.02731
3974.5766 0.027343333333333334
3984.5856 0.027370000000000002
3994.5946 0.027403333333333335
4004.6036 0.027260000000000003
4014.6126 0.027293333333333333
4024.6216 0.027190000000000002
4034.6306 0.027303333333333332
4044.6396 0.027153333333333335
4054.6486 0.027136666666666667
4064.6577 0.027043333333333332
4074.6667 0.027096666666666668
4084.6757 0.027053333333333332
4094.6847 0.026940000000000002
4104.6937 0.02705
4114.7027 0.02692
4124.7117 0.026953333333333333
4134.7207 0.02699
4144.7297 0.026873333333333332
4154.7387 0.02698
4164.7477 0.026913333333333334
4174.7568 0.026959999999999998
4184.7658 0.02688
4194.7748 0.026789999999999998
4204.7838 0.02680666666666667
4214.7928 0.026770000000000002
4224.8018 0.02689
4234.8108 0.026816666666666666
4244.8198 0.026763333333333333
4254.8288 0.026676666666666668
4264.8378 0.02671
4274.8468 0.026653333333333334
4284.8559 0.026506666666666664
4294.8649 0.026503333333333334
4304.8739 0.026606666666666667
4314.8829 0.02657
4324.8919 0.026396666666666666
4334.9009 0.026476666666666666
4344.9099 0.026506666666666664
4354.9189 0.02649333333333333
4364.9279 0.026433333333333333
4374.9369 0.02637666666666667
4384.9459 0.02642
4394.955 0.026260000000000002
4404.964 0.026213333333333335
4414.973 0.026266666666666664
4424.982 0.02623666666666667
4434.991 0.02625
4445.0 0.02630333333333333
4455.009 0.026193333333333332
4465.018 0.026123333333333332
4475.027 0.026113333333333336
4485.036 0.026073333333333334
4495.045 0.026006666666666668
4505.0541 0.02613
4515.0631 0.026143333333333334
4525.0721 0.026039999999999997
4535.0811 0.02599333333333333
4545.0901 0.025933333333333333
4555.0991 0.02596
4565.1081 0.025903333333333334
4575.1171 0.025863333333333335
4585.1261 0.02588666666666667
4595.1351 0.025849999999999998
4605.1441 0.025843333333333333
4615.1532 0.025913333333333333
4625.1622 0.02581333333333333
4635.1712 0.02577
4645.1802 0.025833333333333333
4655.1892 0.025736666666666668
4665.1982 0.02580666666666667
4675.2072 0.025716666666666665
4685.2162 0.02575
4695.2252 0.02562
4705.2342 0.025650000000000003
4715.2432 0.025580000000000002
4725.2523 0.025573333333333333
4735.2613 0.025503333333333333
4745.2703 0.02551
4755.2793 0.02557
4765.2883 0.02551666666666667
4775.2973 0.025410000000000002
4785.3063 0.025546666666666665
4795.3153 0.025426666666666667
4805.3243 0.025429999999999998
4815.3333 0.025393333333333334
4825.3423 0.02538666666666667
4835.3514 0.025296666666666665
4845.3604 0.025359999999999997
4855.3694 0.025253333333333332
4865.3784 0.025326666666666667
4875.3874 0.02523
4885.3964 0.025256666666666667
4895.4054 0.02519
4905.4144 0.025153333333333333
4915.4234 0.025073333333333333
4925.4324 0.025186666666666666
4935.4414 0.02506
4945.4505 0.025026666666666666
4955.4595 0.02509
4965.4685 0.024983333333333333
4975.4775 0.02495666666666667
4985.4865 0.024970000000000003
4995.4955 0.02488333333333333
5005.5045 0.02502333333333333
5015.5135 0.024986666666666667
5025.5225 0.02501
5035.5315 0.024936666666666666
5045.5405 0.02487666666666667
5055.5495 0.024863333333333335
5065.5586 0.02476
5075.5676 0.02477333333333333
5085.5766 0.024859999999999997
5095.5856 0.024756666666666666
5105.5946 0.024743333333333336
5115.6036 0.024776666666666666
5125.6126 0.024776666666666666
5135.6216 0.02477
5145.6306 0.02467
5155.6396 0.024726666666666664
5165.6486 0.024610000000000003
5175.6577 0.024623333333333334
5185.6667 0.02459333333333333
5195.6757 0.024536666666666665
5205.6847 0.02451333333333333
5215.6937 0.02458666666666667
5225.7027 0.02446
5235.7117 0.024493333333333336
5245.7207 0.024536666666666665
5255.7297 0.024583333333333332
5265.7387 0.024493333333333336
5275.7477 0.024493333333333336
5285.7568 0.024406666666666663
5295.7658 0.02426333333333333
5305.7748 0.024290000000000003
5315.7838 0.024376666666666668
5325.7928 0.02433666666666667
5335.8018 0.02423
5345.8108 0.024286666666666665
5355.8198 0.02426
5365.8288 0.02426333333333333
5375.8378 0.02423
5385.8468 0.024293333333333333
5395.8559 0.024193333333333334
5405.8649 0.02421
5415.8739 0.024313333333333336
5425.8829 0.024243333333333335
5435.8919 0.024163333333333332
5445.9009 0.024223333333333333
5455.9099 0.024046666666666664
5465.9189 0.024113333333333334
5475.9279 0.024006666666666666
5485.9369 0.024059999999999998
5495.9459 0.023936666666666665
5505.955 0.024073333333333335
5515.964 0.02408666666666667
5525.973 0.02419
5535.982 0.024163333333333332
5545.991 0.023936666666666665
5556.0 0.024013333333333334
5566.009 0.02417
5576.018 0.023930000000000003
5586.027 0.02388
5596.036 0.02395333333333333
5606.045 0.023946666666666668
5616.0541 0.02383
5626.0631 0.023896666666666667
5636.0721 0.02387
5646.0811 0.023860000000000003
5656.0901 0.02377
5666.0991 0.02384666666666667
5676.1081 0.023876666666666668
5686.1171 0.023933333333333334
5696.1261 0.02387
5706.1351 0.02371
5716.1441 0.023756666666666666
5726.1532 0.023763333333333334
5736.1622 0.02395333333333333
5746.1712 0.02367
5756.1802 0.023763333333333334
5766.1892 0.023749999999999997
5776.1982 0.02358
5786.2072 0.023486666666666666
5796.2162 0.023639999999999998
5806.2252 0.023629999999999998
5816.2342 0.023626666666666667
5826.2432 0.023610000000000003
5836.2523 0.02352
5846.2613 0.02355
5856.2703 0.023546666666666664
5866.2793 0.023676666666666665
5876.2883 0.02353
5886.2973 0.02359333333333333
5896.3063 0.023373333333333333
5906.3153 0.023423333333333334
5916.3243 0.023499999999999997
5926.3333 0.02347666666666667
5936.3423 0.023453333333333336
5946.3514 0.023459999999999998
5956.3604 0.023366666666666664
5966.3694 0.02347666666666667
5976.3784 0.023493333333333335
5986.3874 0.023423333333333334
5996.3964 0.02331
6006.4054 0.02334333333333333
6016.4144 0.02328
6026.4234 0.023276666666666668
6036.4324 0.023303333333333332
6046.4414 0.023246666666666665
6056.4505 0.023196666666666668
6066.4595 0.023306666666666667
6076.4685 0.023263333333333334
6086.4775 0.023306666666666667
6096.4865 0.02333666666666667
6106.4955 0.023276666666666668
6116.5045 0.023363333333333333
6126.5135 0.023209999999999998
6136.5225 0.023303333333333332
6146.5315 0.02326
6156.5405 0.023129999999999998
6166.5495 0.023106666666666668
6176.5586 0.02308666666666667
6186.5676 0.02341666666666667
6196.5766 0.02329
6206.5856 0.023193333333333333
6216.5946 0.023203333333333336
6226.6036 0.023053333333333332
6236.6126 0.023063333333333335
6246.6216 0.022923333333333334
6256.6306 0.02301
6266.6396 0.02298
6276.6486 0.022943333333333333
6286.6577 0.023193333333333333
6296.6667 0.023023333333333337
6306.6757 0.022933333333333333
6316.6847 0.02292
6326.6937 0.022943333333333333
6336.7027 0.02290666666666667
6346.7117 0.022943333333333333
6356.7207 0.022856666666666667
6366.7297 0.022716666666666666
6376.7387 0.022816666666666666
6386.7477 0.02291666666666667
6396.7568 0.022876666666666667
6406.7658 0.022846666666666668
6416.7748 0.022806666666666666
6426.7838 0.022743333333333334
6436.7928 0.022776666666666667
6446.8018 0.022806666666666666
6456.8108 0.0229
6466.8198 0.0228
6476.8288 0.022886666666666666
6486.8378 0.022856666666666667
6496.8468 0.022773333333333336
6506.8559 0.02283
6516.8649 0.022696666666666667
6526.8739 0.02276
6536.8829 0.0228
6546.8919 0.022763333333333333
6556.9009 0.022643333333333335
6566.9099 0.02261
6576.9189 0.0226
6586.9279 0.02265
6596.9369 0.022676666666666664
6606.9459 0.022596666666666668
6616.955 0.02252
6626.964 0.022673333333333334
6636.973 0.022696666666666667
6646.982 0.02259
6656.991 0.022523333333333336
6667.0 0.022513333333333333
6677.009 0.0226
6687.018 0.022556666666666666
6697.027 0.022510000000000002
6707.036 0.022533333333333332
6717.045 0.02241333333333333
6727.0541 0.022389999999999997
6737.0631 0.022459999999999997
6747.0721 0.02247
6757.0811 0.022526666666666667
6767.0901 0.0226
6777.0991 0.022573333333333334
6787.1081 0.02277
6797.1171 0.022566666666666665
6807.1261 0.02255
6817.1351 0.02256
6827.1441 0.02247
6837.1532 0.02247
6847.1622 0.022436666666666664
6857.1712 0.022356666666666667
6867.1802 0.022313333333333334
6877.1892 0.022286666666666666
6887.1982 0.022356666666666667
6897.2072 0.02238
6907.2162 0.022316666666666665
6917.2252 0.022326666666666665
6927.2342 0.022316666666666665
6937.2432 0.022393333333333335
6947.2523 0.022346666666666667
6957.2613 0.022383333333333335
6967.2703 0.02240666666666667
6977.2793 0.022343333333333337
6987.2883 0.02234
6997.2973 0.02219
7007.3063 0.02222
7017.3153 0.022140000000000003
7027.3243 0.02222
7037.3333 0.022213333333333335
7047.3423 0.02230333333333333
7057.3514 0.022099999999999998
7067.3604 0.022113333333333332
7077.3694 0.022103333333333332
7087.3784 0.02217
7097.3874 0.022256666666666664
7107.3964 0.0222
7117.4054 0.022143333333333334
7127.4144 0.02223666666666667
7137.4234 0.022193333333333332
7147.4324 0.022173333333333333
7157.4414 0.02211
7167.4505 0.022019999999999998
7177.4595 0.022136666666666666
7187.4685 0.021966666666666666
7197.4775 0.022016666666666667
7207.4865 0.022193333333333332
7217.4955 0.02212333333333333
7227.5045 0.02211
7237.5135 0.022126666666666666
7247.5225 0.02205
7257.5315 0.02206
7267.5405 0.021926666666666667
7277.5495 0.02188
7287.5586 0.021986666666666668
7297.5676 0.02208
7307.5766 0.022033333333333335
7317.5856 0.02191
7327.5946 0.021836666666666667
7337.6036 0.021849999999999998
7347.6126 0.021956666666666666
7357.6216 0.02188
7367.6306 0.021923333333333333
7377.6396 0.02198333333333333
7387.6486 0.021849999999999998
7397.6577 0.021883333333333334
7407.6667 0.02194
7417.6757 0.021863333333333332
7427.6847 0.021926666666666667
7437.6937 0.02191
7447.7027 0.021926666666666667
7457.7117 0.02179333333333333
7467.7207 0.021893333333333334
7477.7297 0.021786666666666666
7487.7387 0.021830000000000002
7497.7477 0.021756666666666664
7507.7568 0.021636666666666665
7517.7658 0.02179
7527.7748 0.021750000000000002
7537.7838 0.02166
7547.7928 0.021513333333333332
7557.8018 0.02161666666666667
7567.8108 0.021646666666666665
7577.8198 0.021656666666666668
7587.8288 0.021643333333333334
7597.8378 0.021693333333333332
7607.8468 0.02188
7617.8559 0.021823333333333333
7627.8649 0.021820000000000003
7637.8739 0.0218
7647.8829 0.02154666666666667
7657.8919 0.021636666666666665
7667.9009 0.021576666666666664
7677.9099 0.021666666666666667
7687.9189 0.021663333333333337
7697.9279 0.021709999999999997
7707.9369 0.021693333333333332
7717.9459 0.02161
7727.955 0.021463333333333334
7737.964 0.021683333333333332
7747.973 0.02168
7757.982 0.021506666666666664
7767.991 0.021563333333333334
7778.0 0.021446666666666666
7788.009 0.021656666666666668
7798.018 0.021640000000000003
7808.027 0.02151
7818.036 0.02148333333333333
7828.045 0.021396666666666665
7838.0541 0.021500000000000002
7848.0631 0.021333333333333333
7858.0721 0.021463333333333334
7868.0811 0.021326666666666664
7878.0901 0.021403333333333333
7888.0991 0.02137333333333333
7898.1081 0.021343333333333336
7908.1171 0.02137666666666667
7918.1261 0.021386666666666665
7928.1351 0.021320000000000002
7938.1441 0.0212
7948.1532 0.021243333333333333
7958.1622 0.02141
7968.1712 0.02141
7978.1802 0.021516666666666667
7988.1892 0.021646666666666665
7998.1982 0.021326666666666664
8008.2072 0.021213333333333334
8018.2162 0.021473333333333334
8028.2252 0.021320000000000002
8038.2342 0.02126
8048.2432 0.021216666666666665
8058.2523 0.02119333333333333
8068.2613 0.021236666666666668
8078.2703 0.021176666666666667
8088.2793 0.02127
8098.2883 0.021223333333333334
8108.2973 0.021320000000000002
8118.3063 0.021236666666666668
8128.3153 0.021136666666666665
8138.3243 0.021169999999999998
8148.3333 0.02104
8158.3423 0.02118666666666667
8168.3514 0.021176666666666667
8178.3604 0.02123
8188.3694 0.021143333333333333
8198.3784 0.021183333333333332
8208.3874 0.021233333333333337
8218.3964 0.021256666666666663
8228.4054 0.02118666666666667
8238.4144 0.02122
8248.4234 0.021136666666666665
8258.4324 0.021203333333333334
8268.4414 0.02105
8278.4505 0.02111
8288.4595 0.021140000000000003
8298.4685 0.021169999999999998
8308.4775 0.021223333333333334
8318.4865 0.021286666666666666
8328.4955 0.02112666666666667
8338.5045 0.02119
8348.5135 0.021163333333333336
8358.5225 0.02112
8368.5315 0.0212
8378.5405 0.021070000000000002
8388.5495 0.021029999999999997
8398.5586 0.020853333333333335
8408.5676 0.021083333333333332
8418.5766 0.021156666666666667
8428.5856 0.021013333333333332
8438.5946 0.021286666666666666
8448.6036 0.02111666666666667
8458.6126 0.02097
8468.6216 0.02082
8478.6306 0.020896666666666664
8488.6396 0.020896666666666664
8498.6486 0.02097
8508.6577 0.021013333333333332
8518.6667 0.021063333333333333
8528.6757 0.021013333333333332
8538.6847 0.02111333333333333
8548.6937 0.020983333333333336
8558.7027 0.02094333333333333
8568.7117 0.020806666666666668
8578.7207 0.02088
8588.7297 0.020996666666666667
8598.7387 0.02098
8608.7477 0.020946666666666666
8618.7568 0.021099999999999997
8628.7658 0.020890000000000002
8638.7748 0.021096666666666666
8648.7838 0.02093666666666667
8658.7928 0.02094
8668.8018 0.020846666666666666
8678.8108 0.02106
8688.8198 0.021056666666666668
8698.8288 0.020963333333333334
8708.8378 0.021183333333333332
8718.8468 0.021063333333333333
8728.8559 0.02102
8738.8649 0.02093333333333333
8748.8739 0.020966666666666665
8758.8829 0.020906666666666667
8768.8919 0.020766666666666666
8778.9009 0.020843333333333335
8788.9099 0.020753333333333335
8798.9189 0.020753333333333335
8808.9279 0.020640000000000002
8818.9369 0.02069
8828.9459 0.020913333333333336
8838.955 0.020833333333333332
8848.964 0.02087
8858.973 0.020926666666666666
8868.982 0.02086666666666667
8878.991 0.020773333333333335
8889.0 0.020736666666666667
8899.009 0.020823333333333333
8909.018 0.020826666666666667
8919.027 0.020923333333333335
8929.036 0.020743333333333332
8939.045 0.02077666666666667
8949.0541 0.020793333333333334
8959.0631 0.0208
8969.0721 0.02084
8979.0811 0.020726666666666668
8989.0901 0.020696666666666665
8999.0991 0.020676666666666666
9009.1081 0.020829999999999998
9019.1171 0.02069
9029.1261 0.020716666666666664
9039.1351 0.02069
9049.1441 0.02076
9059.1532 0.020963333333333334
9069.1622 0.020946666666666666
9079.1712 0.020900000000000002
9089.1802 0.020803333333333333
9099.1892 0.020726666666666668
9109.1982 0.02070666666666667
9119.2072 0.020733333333333333
9129.2162 0.020646666666666667
9139.2252 0.02112333333333333
9149.2342 0.02084
9159.2432 0.02067
9169.2523 0.020646666666666667
9179.2613 0.020673333333333332
9189.2703 0.020653333333333333
9199.2793 0.020623333333333334
9209.2883 0.020716666666666664
9219.2973 0.020633333333333333
9229.3063 0.02057
9239.3153 0.020556666666666668
9249.3243 0.020633333333333333
9259.3333 0.020626666666666665
9269.3423 0.020606666666666665
9279.3514 0.02061
9289.3604 0.020556666666666668
9299.3694 0.02058
9309.3784 0.020583333333333332
9319.3874 0.020636666666666668
9329.3964 0.020653333333333333
9339.4054 0.020746666666666667
9349.4144 0.020703333333333334
9359.4234 0.020640000000000002
9369.4324 0.02070666666666667
9379.4414 0.02066
9389.4505 0.020553333333333333
9399.4595 0.02070666666666667
9409.4685 0.02061
9419.4775 0.0205
9429.4865 0.020713333333333334
9439.4955 0.020836666666666667
9449.5045 0.020626666666666665
9459.5135 0.020640000000000002
9469.5225 0.020543333333333334
9479.5315 0.020553333333333333
9489.5405 0.020466666666666668
9499.5495 0.0208
9509.5586 0.020553333333333333
9519.5676 0.020593333333333335
9529.5766 0.020583333333333332
9539.5856 0.02043666666666667
9549.5946 0.020636666666666668
9559.6036 0.02061
9569.6126 0.020466666666666668
9579.6216 0.020496666666666667
9589.6306 0.020593333333333335
9599.6396 0.02058
9609.6486 0.020493333333333332
9619.6577 0.020393333333333333
9629.6667 0.02033333333333333
9639.6757 0.02037
9649.6847 0.020433333333333335
9659.6937 0.020536666666666665
9669.7027 0.020376666666666664
9679.7117 0.020556666666666668
9689.7207 0.020556666666666668
9699.7297 0.02048
9709.7387 0.020523333333333334
9719.7477 0.02041
9729.7568 0.020463333333333333
9739.7658 0.020466666666666668
9749.7748 0.02043666666666667
9759.7838 0.020686666666666666
9769.7928 0.020506666666666666
9779.8018 0.02045
9789.8108 0.020463333333333333
9799.8198 0.020386666666666668
9809.8288 0.02037
9819.8378 0.020356666666666665
9829.8468 0.02054
9839.8559 0.020646666666666667
9849.8649 0.02047
9859.8739 0.020466666666666668
9869.8829 0.020586666666666666
9879.8919 0.0206
9889.9009 0.020283333333333334
9899.9099 0.020383333333333333
9909.9189 0.020463333333333333
9919.9279 0.0205
9929.9369 0.0205
9939.9459 0.02043
9949.955 0.020399999999999998
9959.964 0.02035
9969.973 0.020473333333333333
9979.982 0.020399999999999998
9989.991 0.020426666666666666
10000.0 0.020546666666666668


==> figs/N_12_supervised/train_opt.dat <==
   1.0000000e+00   1.0209400e+00
   1.1009009e+01   6.9715000e-01
   2.1018018e+01   4.9475000e-01
   3.1027027e+01   3.5967000e-01
   4.1036036e+01   3.0219000e-01
   5.1045045e+01   2.7334000e-01
   6.1054054e+01   2.1008000e-01
   7.1063063e+01   1.9215000e-01
   8.1072072e+01   1.8754000e-01
   9.1081081e+01   1.7848000e-01
   1.0109009e+02   1.7733000e-01
   1.1109910e+02   1.8701000e-01
   1.2110811e+02   1.2387000e-01
   1.3111712e+02   1.4442000e-01
   1.4112613e+02   1.7389000e-01
   1.5113514e+02   1.6705000e-01
   1.6114414e+02   1.3609000e-01
   1.7115315e+02   1.3940000e-01
   1.8116216e+02   1.4413000e-01
   1.9117117e+02   1.4053000e-01
   2.0118018e+02   1.2462000e-01
   2.1118919e+02   1.3405000e-01
   2.2119820e+02   1.5669000e-01
   2.3120721e+02   1.2994000e-01
   2.4121622e+02   1.4695000e-01
   2.5122523e+02   1.3895000e-01
   2.6123423e+02   1.1552000e-01
   2.7124324e+02   1.1379000e-01
   2.8125225e+02   1.3030000e-01
   2.9126126e+02   1.3615000e-01
   3.0127027e+02   1.2742000e-01
   3.1127928e+02   1.4452000e-01
   3.2128829e+02   1.2557000e-01
   3.3129730e+02   1.3203000e-01
   3.4130631e+02   1.2078000e-01
   3.5131532e+02   1.0183000e-01
   3.6132432e+02   1.2857000e-01
   3.7133333e+02   1.1171000e-01
   3.8134234e+02   1.1943000e-01
   3.9135135e+02   1.1549000e-01
   4.0136036e+02   1.2470000e-01
   4.1136937e+02   1.3701000e-01
   4.2137838e+02   1.1271000e-01
   4.3138739e+02   1.0772000e-01
   4.4139640e+02   1.3334000e-01
   4.5140541e+02   1.2055000e-01
   4.6141441e+02   1.0175000e-01
   4.7142342e+02   1.3130000e-01
   4.8143243e+02   1.1713000e-01
   4.9144144e+02   1.2730000e-01
   5.0145045e+02   1.3285000e-01
   5.1145946e+02   1.3215000e-01
   5.2146847e+02   1.2842000e-01
   5.3147748e+02   1.1980000e-01
   5.4148649e+02   1.0910000e-01
   5.5149550e+02   1.3983000e-01
   5.6150450e+02   1.3004000e-01
   5.7151351e+02   1.1301000e-01
   5.8152252e+02   1.0865000e-01
   5.9153153e+02   1.0072000e-01
   6.0154054e+02   1.0609000e-01
   6.1154955e+02   9.7930000e-02
   6.2155856e+02   1.0265000e-01
   6.3156757e+02   1.2477000e-01
   6.4157658e+02   1.2842000e-01
   6.5158559e+02   1.2147000e-01
   6.6159459e+02   1.2582000e-01
   6.7160360e+02   1.3204000e-01
   6.8161261e+02   9.9040000e-02
   6.9162162e+02   9.7100000e-02
   7.0163063e+02   1.3940000e-01
   7.1163964e+02   8.3830000e-02
   7.2164865e+02   1.1984000e-01
   7.3165766e+02   1.1534000e-01
   7.4166667e+02   1.0679000e-01
   7.5167568e+02   9.0140000e-02
   7.6168468e+02   1.0831000e-01
   7.7169369e+02   1.0519000e-01
   7.8170270e+02   1.1771000e-01
   7.9171171e+02   1.0198000e-01
   8.0172072e+02   1.2215000e-01
   8.1172973e+02   9.3560000e-02
   8.2173874e+02   1.2062000e-01
   8.3174775e+02   1.4265000e-01
   8.4175676e+02   1.2123000e-01
   8.5176577e+02   1.0144000e-01
   8.6177477e+02   1.0539000e-01
   8.7178378e+02   1.1312000e-01
   8.8179279e+02   1.1984000e-01
   8.9180180e+02   1.0211000e-01
   9.0181081e+02   9.3670000e-02
   9.1181982e+02   1.0832000e-01
   9.2182883e+02   1.0843000e-01
   9.3183784e+02   1.0597000e-01
   9.4184685e+02   1.0394000e-01
   9.5185586e+02   1.2784000e-01
   9.6186486e+02   1.0396000e-01
   9.7187387e+02   1.7153000e-01
   9.8188288e+02   1.3226000e-01
   9.9189189e+02   9.8370000e-02
   1.0019009e+03   8.8260000e-02
   1.0119099e+03   1.1867000e-01
   1.0219189e+03   1.5313000e-01
   1.0319279e+03   1.1485000e-01
   1.0419369e+03   9.6750000e-02
   1.0519459e+03   1.1989000e-01
   1.0619550e+03   1.2555000e-01
   1.0719640e+03   1.0421000e-01
   1.0819730e+03   1.0687000e-01
   1.0919820e+03   1.1321000e-01
   1.1019910e+03   1.2732000e-01
   1.1120000e+03   1.1165000e-01
   1.1220090e+03   1.1704000e-01
   1.1320180e+03   9.9460000e-02
   1.1420270e+03   1.2870000e-01
   1.1520360e+03   1.2077000e-01
   1.1620450e+03   9.1400000e-02
   1.1720541e+03   9.0290000e-02
   1.1820631e+03   1.1086000e-01
   1.1920721e+03   9.7190000e-02
   1.2020811e+03   1.2659000e-01
   1.2120901e+03   1.1508000e-01
   1.2220991e+03   1.1024000e-01
   1.2321081e+03   1.3060000e-01
   1.2421171e+03   1.0991000e-01
   1.2521261e+03   1.1149000e-01
   1.2621351e+03   1.1582000e-01
   1.2721441e+03   1.3185000e-01
   1.2821532e+03   1.1233000e-01
   1.2921622e+03   1.3793000e-01
   1.3021712e+03   1.1891000e-01
   1.3121802e+03   9.5970000e-02
   1.3221892e+03   8.4160000e-02
   1.3321982e+03   1.2394000e-01
   1.3422072e+03   9.9160000e-02
   1.3522162e+03   8.6400000e-02
   1.3622252e+03   1.1647000e-01
   1.3722342e+03   9.7970000e-02
   1.3822432e+03   1.0711000e-01
   1.3922523e+03   1.0091000e-01
   1.4022613e+03   1.2040000e-01
   1.4122703e+03   1.0206000e-01
   1.4222793e+03   1.2314000e-01
   1.4322883e+03   1.0300000e-01
   1.4422973e+03   1.0161000e-01
   1.4523063e+03   9.7700000e-02
   1.4623153e+03   1.1691000e-01
   1.4723243e+03   1.0624000e-01
   1.4823333e+03   1.2355000e-01
   1.4923423e+03   1.1377000e-01
   1.5023514e+03   1.0559000e-01
   1.5123604e+03   1.2097000e-01
   1.5223694e+03   9.1970000e-02
   1.5323784e+03   1.2863000e-01
   1.5423874e+03   1.1693000e-01
   1.5523964e+03   7.7690000e-02
   1.5624054e+03   8.6370000e-02
   1.5724144e+03   8.4950000e-02
   1.5824234e+03   1.0354000e-01
   1.5924324e+03   8.6080000e-02
   1.6024414e+03   1.2004000e-01
   1.6124505e+03   9.2980000e-02
   1.6224595e+03   1.1530000e-01
   1.6324685e+03   1.0799000e-01
   1.6424775e+03   9.8070000e-02
   1.6524865e+03   1.3966000e-01
   1.6624955e+03   1.1139000e-01
   1.6725045e+03   1.1831000e-01
   1.6825135e+03   1.0773000e-01
   1.6925225e+03   1.1138000e-01
   1.7025315e+03   8.3990000e-02
   1.7125405e+03   1.0550000e-01
   1.7225495e+03   9.5700000e-02
   1.7325586e+03   1.0148000e-01
   1.7425676e+03   9.5270000e-02
   1.7525766e+03   1.0001000e-01
   1.7625856e+03   1.2729000e-01
   1.7725946e+03   1.0704000e-01
   1.7826036e+03   7.4800000e-02
   1.7926126e+03   8.2180000e-02
   1.8026216e+03   8.6200000e-02
   1.8126306e+03   1.3529000e-01
   1.8226396e+03   8.7960000e-02
   1.8326486e+03   9.4840000e-02
   1.8426577e+03   9.8410000e-02
   1.8526667e+03   1.3164000e-01
   1.8626757e+03   8.3950000e-02
   1.8726847e+03   1.2811000e-01
   1.8826937e+03   9.9690000e-02
   1.8927027e+03   1.1143000e-01
   1.9027117e+03   1.0479000e-01
   1.9127207e+03   1.2219000e-01
   1.9227297e+03   1.1903000e-01
   1.9327387e+03   8.6790000e-02
   1.9427477e+03   1.0538000e-01
   1.9527568e+03   1.0624000e-01
   1.9627658e+03   1.1286000e-01
   1.9727748e+03   8.4320000e-02
   1.9827838e+03   8.0910000e-02
   1.9927928e+03   7.7320000e-02
   2.0028018e+03   9.5220000e-02
   2.0128108e+03   8.3700000e-02
   2.0228198e+03   8.2830000e-02
   2.0328288e+03   1.0681000e-01
   2.0428378e+03   9.1310000e-02
   2.0528468e+03   7.6850000e-02
   2.0628559e+03   9.6260000e-02
   2.0728649e+03   9.7380000e-02
   2.0828739e+03   9.6120000e-02
   2.0928829e+03   8.9210000e-02
   2.1028919e+03   1.1406000e-01
   2.1129009e+03   1.1009000e-01
   2.1229099e+03   1.1714000e-01
   2.1329189e+03   1.0325000e-01
   2.1429279e+03   9.7660000e-02
   2.1529369e+03   1.1473000e-01
   2.1629459e+03   1.0541000e-01
   2.1729550e+03   8.8800000e-02
   2.1829640e+03   1.2440000e-01
   2.1929730e+03   1.1923000e-01
   2.2029820e+03   7.9870000e-02
   2.2129910e+03   9.0540000e-02
   2.2230000e+03   1.1094000e-01
   2.2330090e+03   1.0410000e-01
   2.2430180e+03   1.0027000e-01
   2.2530270e+03   9.3650000e-02
   2.2630360e+03   9.0790000e-02
   2.2730450e+03   1.2785000e-01
   2.2830541e+03   8.9920000e-02
   2.2930631e+03   9.0660000e-02
   2.3030721e+03   8.4660000e-02
   2.3130811e+03   9.2040000e-02
   2.3230901e+03   1.1026000e-01
   2.3330991e+03   9.3220000e-02
   2.3431081e+03   6.8650000e-02
   2.3531171e+03   9.6040000e-02
   2.3631261e+03   1.1404000e-01
   2.3731351e+03   8.7930000e-02
   2.3831441e+03   7.2690000e-02
   2.3931532e+03   1.1617000e-01
   2.4031622e+03   8.4980000e-02
   2.4131712e+03   1.0250000e-01
   2.4231802e+03   9.6830000e-02
   2.4331892e+03   7.0160000e-02
   2.4431982e+03   8.3530000e-02
   2.4532072e+03   8.1560000e-02
   2.4632162e+03   9.3760000e-02
   2.4732252e+03   8.0300000e-02
   2.4832342e+03   1.1904000e-01
   2.4932432e+03   9.5090000e-02
   2.5032523e+03   8.2160000e-02
   2.5132613e+03   9.8990000e-02
   2.5232703e+03   9.0690000e-02
   2.5332793e+03   8.7410000e-02
   2.5432883e+03   1.1412000e-01
   2.5532973e+03   1.2485000e-01
   2.5633063e+03   1.1385000e-01
   2.5733153e+03   9.1670000e-02
   2.5833243e+03   9.4010000e-02
   2.5933333e+03   9.1340000e-02
   2.6033423e+03   9.4320000e-02
   2.6133514e+03   9.3290000e-02
   2.6233604e+03   8.5910000e-02
   2.6333694e+03   8.2840000e-02
   2.6433784e+03   1.1052000e-01
   2.6533874e+03   9.0310000e-02
   2.6633964e+03   8.1830000e-02
   2.6734054e+03   8.8600000e-02
   2.6834144e+03   8.6860000e-02
   2.6934234e+03   6.9040000e-02
   2.7034324e+03   9.0670000e-02
   2.7134414e+03   1.1764000e-01
   2.7234505e+03   9.1970000e-02
   2.7334595e+03   1.1218000e-01
   2.7434685e+03   9.6850000e-02
   2.7534775e+03   9.3530000e-02
   2.7634865e+03   7.9810000e-02
   2.7734955e+03   1.1884000e-01
   2.7835045e+03   1.0830000e-01
   2.7935135e+03   9.7710000e-02
   2.8035225e+03   1.1160000e-01
   2.8135315e+03   1.1005000e-01
   2.8235405e+03   9.3540000e-02
   2.8335495e+03   7.7760000e-02
   2.8435586e+03   9.9650000e-02
   2.8535676e+03   8.4250000e-02
   2.8635766e+03   8.7760000e-02
   2.8735856e+03   8.9120000e-02
   2.8835946e+03   1.1725000e-01
   2.8936036e+03   1.0246000e-01
   2.9036126e+03   1.0361000e-01
   2.9136216e+03   9.6010000e-02
   2.9236306e+03   9.1430000e-02
   2.9336396e+03   7.5100000e-02
   2.9436486e+03   9.1130000e-02
   2.9536577e+03   8.0860000e-02
   2.9636667e+03   9.0400000e-02
   2.9736757e+03   9.2470000e-02
   2.9836847e+03   9.0060000e-02
   2.9936937e+03   9.6800000e-02
   3.0037027e+03   1.0462000e-01
   3.0137117e+03   7.3340000e-02
   3.0237207e+03   1.3550000e-01
   3.0337297e+03   8.9030000e-02
   3.0437387e+03   7.0890000e-02
   3.0537477e+03   1.0417000e-01
   3.0637568e+03   1.0429000e-01
   3.0737658e+03   8.9360000e-02
   3.0837748e+03   1.0178000e-01
   3.0937838e+03   9.8210000e-02
   3.1037928e+03   9.1570000e-02
   3.1138018e+03   9.5930000e-02
   3.1238108e+03   1.0522000e-01
   3.1338198e+03   8.6110000e-02
   3.1438288e+03   1.0034000e-01
   3.1538378e+03   8.2170000e-02
   3.1638468e+03   9.8220000e-02
   3.1738559e+03   9.1560000e-02
   3.1838649e+03   1.0139000e-01
   3.1938739e+03   1.0272000e-01
   3.2038829e+03   8.7230000e-02
   3.2138919e+03   9.6100000e-02
   3.2239009e+03   9.3890000e-02
   3.2339099e+03   8.0130000e-02
   3.2439189e+03   7.8070000e-02
   3.2539279e+03   7.5430000e-02
   3.2639369e+03   1.0656000e-01
   3.2739459e+03   9.1120000e-02
   3.2839550e+03   9.9990000e-02
   3.2939640e+03   9.5760000e-02
   3.3039730e+03   9.2490000e-02
   3.3139820e+03   7.9070000e-02
   3.3239910e+03   9.7070000e-02
   3.3340000e+03   9.6910000e-02
   3.3440090e+03   9.0950000e-02
   3.3540180e+03   9.3680000e-02
   3.3640270e+03   9.2120000e-02
   3.3740360e+03   1.0041000e-01
   3.3840450e+03   8.5380000e-02
   3.3940541e+03   9.6670000e-02
   3.4040631e+03   1.0415000e-01
   3.4140721e+03   7.5080000e-02
   3.4240811e+03   1.1073000e-01
   3.4340901e+03   7.8410000e-02
   3.4440991e+03   7.6500000e-02
   3.4541081e+03   9.6560000e-02
   3.4641171e+03   7.8240000e-02
   3.4741261e+03   9.6600000e-02
   3.4841351e+03   9.9850000e-02
   3.4941441e+03   7.7440000e-02
   3.5041532e+03   7.8650000e-02
   3.5141622e+03   7.7900000e-02
   3.5241712e+03   7.6480000e-02
   3.5341802e+03   8.7280000e-02
   3.5441892e+03   7.7080000e-02
   3.5541982e+03   7.7290000e-02
   3.5642072e+03   8.0370000e-02
   3.5742162e+03   9.7870000e-02
   3.5842252e+03   7.4020000e-02
   3.5942342e+03   8.0180000e-02
   3.6042432e+03   8.7030000e-02
   3.6142523e+03   6.9480000e-02
   3.6242613e+03   8.8060000e-02
   3.6342703e+03   7.6340000e-02
   3.6442793e+03   9.4630000e-02
   3.6542883e+03   7.9700000e-02
   3.6642973e+03   6.9390000e-02
   3.6743063e+03   7.9460000e-02
   3.6843153e+03   7.1740000e-02
   3.6943243e+03   8.0060000e-02
   3.7043333e+03   9.0930000e-02
   3.7143423e+03   8.6000000e-02
   3.7243514e+03   7.7830000e-02
   3.7343604e+03   6.0910000e-02
   3.7443694e+03   1.1483000e-01
   3.7543784e+03   7.5220000e-02
   3.7643874e+03   8.7690000e-02
   3.7743964e+03   8.2840000e-02
   3.7844054e+03   8.5780000e-02
   3.7944144e+03   8.7220000e-02
   3.8044234e+03   9.6790000e-02
   3.8144324e+03   8.9090000e-02
   3.8244414e+03   9.0660000e-02
   3.8344505e+03   7.2690000e-02
   3.8444595e+03   6.5900000e-02
   3.8544685e+03   1.1283000e-01
   3.8644775e+03   8.9520000e-02
   3.8744865e+03   8.4080000e-02
   3.8844955e+03   9.2580000e-02
   3.8945045e+03   9.8220000e-02
   3.9045135e+03   8.0430000e-02
   3.9145225e+03   8.7530000e-02
   3.9245315e+03   9.1810000e-02
   3.9345405e+03   9.7700000e-02
   3.9445495e+03   7.7920000e-02
   3.9545586e+03   6.8010000e-02
   3.9645676e+03   1.0257000e-01
   3.9745766e+03   9.9460000e-02
   3.9845856e+03   7.5610000e-02
   3.9945946e+03   7.3180000e-02
   4.0046036e+03   7.8140000e-02
   4.0146126e+03   9.2030000e-02
   4.0246216e+03   8.8560000e-02
   4.0346306e+03   9.2180000e-02
   4.0446396e+03   8.5140000e-02
   4.0546486e+03   8.2960000e-02
   4.0646577e+03   9.1640000e-02
   4.0746667e+03   6.1230000e-02
   4.0846757e+03   8.3880000e-02
   4.0946847e+03   9.2940000e-02
   4.1046937e+03   7.1870000e-02
   4.1147027e+03   7.2790000e-02
   4.1247117e+03   6.2850000e-02
   4.1347207e+03   7.7890000e-02
   4.1447297e+03   7.6580000e-02
   4.1547387e+03   7.7230000e-02
   4.1647477e+03   1.1130000e-01
   4.1747568e+03   8.8350000e-02
   4.1847658e+03   7.3120000e-02
   4.1947748e+03   7.1310000e-02
   4.2047838e+03   8.5250000e-02
   4.2147928e+03   8.4330000e-02
   4.2248018e+03   1.1855000e-01
   4.2348108e+03   9.5290000e-02
   4.2448198e+03   9.6580000e-02
   4.2548288e+03   1.2636000e-01
   4.2648378e+03   8.6260000e-02
   4.2748468e+03   7.1960000e-02
   4.2848559e+03   7.3220000e-02
   4.2948649e+03   5.3830000e-02
   4.3048739e+03   7.9820000e-02
   4.3148829e+03   1.2400000e-01
   4.3248919e+03   7.2600000e-02
   4.3349009e+03   1.0747000e-01
   4.3449099e+03   8.8790000e-02
   4.3549189e+03   7.4180000e-02
   4.3649279e+03   7.2150000e-02
   4.3749369e+03   8.0420000e-02
   4.3849459e+03   9.3830000e-02
   4.3949550e+03   1.0362000e-01
   4.4049640e+03   1.0082000e-01
   4.4149730e+03   7.5140000e-02
   4.4249820e+03   6.6880000e-02
   4.4349910e+03   8.3790000e-02
   4.4450000e+03   8.7900000e-02
   4.4550090e+03   7.8580000e-02
   4.4650180e+03   7.6860000e-02
   4.4750270e+03   6.6280000e-02
   4.4850360e+03   5.4990000e-02
   4.4950450e+03   8.3350000e-02
   4.5050541e+03   8.2280000e-02
   4.5150631e+03   7.5130000e-02
   4.5250721e+03   6.8380000e-02
   4.5350811e+03   8.2980000e-02
   4.5450901e+03   9.0730000e-02
   4.5550991e+03   6.5390000e-02
   4.5651081e+03   5.8610000e-02
   4.5751171e+03   6.6050000e-02
   4.5851261e+03   7.6420000e-02
   4.5951351e+03   6.8230000e-02
   4.6051441e+03   1.1300000e-01
   4.6151532e+03   1.0179000e-01
   4.6251622e+03   1.1022000e-01
   4.6351712e+03   8.2350000e-02
   4.6451802e+03   7.4530000e-02
   4.6551892e+03   5.9810000e-02
   4.6651982e+03   8.5060000e-02
   4.6752072e+03   7.7500000e-02
   4.6852162e+03   1.0284000e-01
   4.6952252e+03   7.4250000e-02
   4.7052342e+03   7.1950000e-02
   4.7152432e+03   8.7750000e-02
   4.7252523e+03   7.0120000e-02
   4.7352613e+03   6.5930000e-02
   4.7452703e+03   8.2150000e-02
   4.7552793e+03   9.2660000e-02
   4.7652883e+03   1.0296000e-01
   4.7752973e+03   7.5970000e-02
   4.7853063e+03   8.5130000e-02
   4.7953153e+03   9.8010000e-02
   4.8053243e+03   7.8020000e-02
   4.8153333e+03   1.0626000e-01
   4.8253423e+03   9.6890000e-02
   4.8353514e+03   9.2170000e-02
   4.8453604e+03   8.8020000e-02
   4.8553694e+03   7.4100000e-02
   4.8653784e+03   7.5300000e-02
   4.8753874e+03   7.1970000e-02
   4.8853964e+03   6.9200000e-02
   4.8954054e+03   7.6810000e-02
   4.9054144e+03   6.9520000e-02
   4.9154234e+03   7.9500000e-02
   4.9254324e+03   8.5040000e-02
   4.9354414e+03   6.5940000e-02
   4.9454505e+03   1.0150000e-01
   4.9554595e+03   8.1260000e-02
   4.9654685e+03   9.4530000e-02
   4.9754775e+03   6.8940000e-02
   4.9854865e+03   7.4200000e-02
   4.9954955e+03   6.8820000e-02
   5.0055045e+03   9.4500000e-02
   5.0155135e+03   7.1170000e-02
   5.0255225e+03   8.0730000e-02
   5.0355315e+03   6.9750000e-02
   5.0455405e+03   9.0300000e-02
   5.0555495e+03   6.8930000e-02
   5.0655586e+03   8.5050000e-02
   5.0755676e+03   8.6150000e-02
   5.0855766e+03   1.1013000e-01
   5.0955856e+03   8.3730000e-02
   5.1055946e+03   9.4830000e-02
   5.1156036e+03   6.1630000e-02
   5.1256126e+03   8.3860000e-02
   5.1356216e+03   8.8060000e-02
   5.1456306e+03   6.1450000e-02
   5.1556396e+03   7.7960000e-02
   5.1656486e+03   5.9680000e-02
   5.1756577e+03   6.9380000e-02
   5.1856667e+03   6.4560000e-02
   5.1956757e+03   9.5680000e-02
   5.2056847e+03   7.5640000e-02
   5.2156937e+03   7.6860000e-02
   5.2257027e+03   8.4870000e-02
   5.2357117e+03   6.9330000e-02
   5.2457207e+03   8.7770000e-02
   5.2557297e+03   7.5210000e-02
   5.2657387e+03   8.6420000e-02
   5.2757477e+03   5.7790000e-02
   5.2857568e+03   7.5890000e-02
   5.2957658e+03   8.4800000e-02
   5.3057748e+03   8.6130000e-02
   5.3157838e+03   7.9060000e-02
   5.3257928e+03   8.7800000e-02
   5.3358018e+03   6.6930000e-02
   5.3458108e+03   8.2780000e-02
   5.3558198e+03   7.6170000e-02
   5.3658288e+03   7.3850000e-02
   5.3758378e+03   7.7260000e-02
   5.3858468e+03   7.3640000e-02
   5.3958559e+03   5.8760000e-02
   5.4058649e+03   6.0120000e-02
   5.4158739e+03   8.1550000e-02
   5.4258829e+03   6.0050000e-02
   5.4358919e+03   6.1300000e-02
   5.4459009e+03   6.3470000e-02
   5.4559099e+03   6.3320000e-02
   5.4659189e+03   1.0283000e-01
   5.4759279e+03   5.6170000e-02
   5.4859369e+03   5.9460000e-02
   5.4959459e+03   6.4170000e-02
   5.5059550e+03   8.6740000e-02
   5.5159640e+03   5.7610000e-02
   5.5259730e+03   6.1210000e-02
   5.5359820e+03   5.9780000e-02
   5.5459910e+03   8.6020000e-02
   5.5560000e+03   7.8920000e-02
   5.5660090e+03   8.1310000e-02
   5.5760180e+03   7.5770000e-02
   5.5860270e+03   7.0300000e-02
   5.5960360e+03   5.4350000e-02
   5.6060450e+03   5.7980000e-02
   5.6160541e+03   5.7870000e-02
   5.6260631e+03   6.1270000e-02
   5.6360721e+03   6.6980000e-02
   5.6460811e+03   9.0530000e-02
   5.6560901e+03   6.1600000e-02
   5.6660991e+03   4.7770000e-02
   5.6761081e+03   8.3650000e-02
   5.6861171e+03   6.7010000e-02
   5.6961261e+03   6.9760000e-02
   5.7061351e+03   7.3740000e-02
   5.7161441e+03   6.1810000e-02
   5.7261532e+03   8.2500000e-02
   5.7361622e+03   9.5460000e-02
   5.7461712e+03   8.4410000e-02
   5.7561802e+03   7.6870000e-02
   5.7661892e+03   7.6570000e-02
   5.7761982e+03   5.7740000e-02
   5.7862072e+03   6.9280000e-02
   5.7962162e+03   6.0010000e-02
   5.8062252e+03   1.0791000e-01
   5.8162342e+03   6.4940000e-02
   5.8262432e+03   6.9650000e-02
   5.8362523e+03   8.3470000e-02
   5.8462613e+03   1.0681000e-01
   5.8562703e+03   6.1400000e-02
   5.8662793e+03   8.6260000e-02
   5.8762883e+03   5.5260000e-02
   5.8862973e+03   6.4160000e-02
   5.8963063e+03   7.3150000e-02
   5.9063153e+03   6.3680000e-02
   5.9163243e+03   9.0490000e-02
   5.9263333e+03   8.4320000e-02
   5.9363423e+03   8.6280000e-02
   5.9463514e+03   6.6670000e-02
   5.9563604e+03   6.4130000e-02
   5.9663694e+03   9.0610000e-02
   5.9763784e+03   7.6330000e-02
   5.9863874e+03   5.4790000e-02
   5.9963964e+03   8.6840000e-02
   6.0064054e+03   5.9060000e-02
   6.0164144e+03   8.4070000e-02
   6.0264234e+03   5.5920000e-02
   6.0364324e+03   6.4420000e-02
   6.0464414e+03   5.9140000e-02
   6.0564505e+03   6.5700000e-02
   6.0664595e+03   6.2510000e-02
   6.0764685e+03   6.1970000e-02
   6.0864775e+03   6.5900000e-02
   6.0964865e+03   6.1430000e-02
   6.1064955e+03   6.8510000e-02
   6.1165045e+03   7.5810000e-02
   6.1265135e+03   6.8510000e-02
   6.1365225e+03   6.2950000e-02
   6.1465315e+03   7.6530000e-02
   6.1565405e+03   7.5360000e-02
   6.1665495e+03   6.4440000e-02
   6.1765586e+03   7.6040000e-02
   6.1865676e+03   8.2460000e-02
   6.1965766e+03   6.5780000e-02
   6.2065856e+03   7.1590000e-02
   6.2165946e+03   8.3920000e-02
   6.2266036e+03   8.2350000e-02
   6.2366126e+03   8.2220000e-02
   6.2466216e+03   9.0450000e-02
   6.2566306e+03   8.2520000e-02
   6.2666396e+03   7.0530000e-02
   6.2766486e+03   6.2680000e-02
   6.2866577e+03   7.4580000e-02
   6.2966667e+03   9.6640000e-02
   6.3066757e+03   7.5920000e-02
   6.3166847e+03   8.0220000e-02
   6.3266937e+03   5.6200000e-02
   6.3367027e+03   6.5050000e-02
   6.3467117e+03   9.5470000e-02
   6.3567207e+03   5.7560000e-02
   6.3667297e+03   7.0200000e-02
   6.3767387e+03   8.8730000e-02
   6.3867477e+03   8.2090000e-02
   6.3967568e+03   5.2520000e-02
   6.4067658e+03   6.2790000e-02
   6.4167748e+03   5.7650000e-02
   6.4267838e+03   7.8180000e-02
   6.4367928e+03   6.5690000e-02
   6.4468018e+03   6.8870000e-02
   6.4568108e+03   6.0790000e-02
   6.4668198e+03   8.6730000e-02
   6.4768288e+03   8.2290000e-02
   6.4868378e+03   5.6040000e-02
   6.4968468e+03   7.8040000e-02
   6.5068559e+03   6.0950000e-02
   6.5168649e+03   8.1100000e-02
   6.5268739e+03   6.5450000e-02
   6.5368829e+03   6.9180000e-02
   6.5468919e+03   8.4670000e-02
   6.5569009e+03   8.2920000e-02
   6.5669099e+03   6.1920000e-02
   6.5769189e+03   6.9010000e-02
   6.5869279e+03   7.5450000e-02
   6.5969369e+03   6.1730000e-02
   6.6069459e+03   6.6000000e-02
   6.6169550e+03   6.9940000e-02
   6.6269640e+03   5.5180000e-02
   6.6369730e+03   7.7140000e-02
   6.6469820e+03   4.6000000e-02
   6.6569910e+03   8.7150000e-02
   6.6670000e+03   9.1550000e-02
   6.6770090e+03   6.9620000e-02
   6.6870180e+03   7.6430000e-02
   6.6970270e+03   6.2610000e-02
   6.7070360e+03   6.5950000e-02
   6.7170450e+03   4.9700000e-02
   6.7270541e+03   6.0830000e-02
   6.7370631e+03   9.2390000e-02
   6.7470721e+03   6.2280000e-02
   6.7570811e+03   7.0560000e-02
   6.7670901e+03   5.3960000e-02
   6.7770991e+03   8.4990000e-02
   6.7871081e+03   5.8340000e-02
   6.7971171e+03   5.4120000e-02
   6.8071261e+03   7.1480000e-02
   6.8171351e+03   5.8960000e-02
   6.8271441e+03   8.6980000e-02
   6.8371532e+03   1.0158000e-01
   6.8471622e+03   6.6220000e-02
   6.8571712e+03   5.7180000e-02
   6.8671802e+03   6.5730000e-02
   6.8771892e+03   7.2290000e-02
   6.8871982e+03   7.2000000e-02
   6.8972072e+03   1.0861000e-01
   6.9072162e+03   1.0223000e-01
   6.9172252e+03   7.3810000e-02
   6.9272342e+03   5.0000000e-02
   6.9372432e+03   7.1860000e-02
   6.9472523e+03   7.0000000e-02
   6.9572613e+03   6.9090000e-02
   6.9672703e+03   6.9800000e-02
   6.9772793e+03   6.2100000e-02
   6.9872883e+03   6.5330000e-02
   6.9972973e+03   6.1030000e-02
   7.0073063e+03   6.3890000e-02
   7.0173153e+03   8.2220000e-02
   7.0273243e+03   4.9120000e-02
   7.0373333e+03   8.8600000e-02
   7.0473423e+03   5.9680000e-02
   7.0573514e+03   5.0300000e-02
   7.0673604e+03   6.9600000e-02
   7.0773694e+03   6.6510000e-02
   7.0873784e+03   6.8900000e-02
   7.0973874e+03   6.1180000e-02
   7.1073964e+03   6.8980000e-02
   7.1174054e+03   7.3140000e-02
   7.1274144e+03   8.7030000e-02
   7.1374234e+03   7.8840000e-02
   7.1474324e+03   5.1210000e-02
   7.1574414e+03   7.4410000e-02
   7.1674505e+03   7.3370000e-02
   7.1774595e+03   4.9190000e-02
   7.1874685e+03   5.9900000e-02
   7.1974775e+03   6.8220000e-02
   7.2074865e+03   7.4590000e-02
   7.2174955e+03   5.1110000e-02
   7.2275045e+03   7.3490000e-02
   7.2375135e+03   6.2940000e-02
   7.2475225e+03   9.8320000e-02
   7.2575315e+03   7.7810000e-02
   7.2675405e+03   5.8940000e-02
   7.2775495e+03   5.7650000e-02
   7.2875586e+03   5.8850000e-02
   7.2975676e+03   6.7840000e-02
   7.3075766e+03   9.3760000e-02
   7.3175856e+03   8.7540000e-02
   7.3275946e+03   5.4710000e-02
   7.3376036e+03   6.2510000e-02
   7.3476126e+03   7.6560000e-02
   7.3576216e+03   7.1570000e-02
   7.3676306e+03   5.5530000e-02
   7.3776396e+03   8.5060000e-02
   7.3876486e+03   5.1490000e-02
   7.3976577e+03   7.5460000e-02
   7.4076667e+03   5.5980000e-02
   7.4176757e+03   6.2560000e-02
   7.4276847e+03   7.3220000e-02
   7.4376937e+03   9.4610000e-02
   7.4477027e+03   7.1180000e-02
   7.4577117e+03   7.4190000e-02
   7.4677207e+03   7.4340000e-02
   7.4777297e+03   6.2970000e-02
   7.4877387e+03   7.1970000e-02
   7.4977477e+03   8.1800000e-02
   7.5077568e+03   5.0390000e-02
   7.5177658e+03   7.6030000e-02
   7.5277748e+03   5.5040000e-02
   7.5377838e+03   7.1900000e-02
   7.5477928e+03   6.8300000e-02
   7.5578018e+03   7.9280000e-02
   7.5678108e+03   8.2840000e-02
   7.5778198e+03   6.3730000e-02
   7.5878288e+03   9.4750000e-02
   7.5978378e+03   5.9590000e-02
   7.6078468e+03   7.4130000e-02
   7.6178559e+03   7.9540000e-02
   7.6278649e+03   7.0950000e-02
   7.6378739e+03   7.1310000e-02
   7.6478829e+03   6.1600000e-02
   7.6578919e+03   5.0530000e-02
   7.6679009e+03   5.3320000e-02
   7.6779099e+03   6.9470000e-02
   7.6879189e+03   7.6940000e-02
   7.6979279e+03   6.2540000e-02
   7.7079369e+03   5.3350000e-02
   7.7179459e+03   5.9870000e-02
   7.7279550e+03   7.8710000e-02
   7.7379640e+03   5.4970000e-02
   7.7479730e+03   7.7140000e-02
   7.7579820e+03   6.1480000e-02
   7.7679910e+03   5.2210000e-02
   7.7780000e+03   5.4220000e-02
   7.7880090e+03   7.1880000e-02
   7.7980180e+03   8.7530000e-02
   7.8080270e+03   6.0730000e-02
   7.8180360e+03   7.4730000e-02
   7.8280450e+03   7.6600000e-02
   7.8380541e+03   7.6350000e-02
   7.8480631e+03   5.8800000e-02
   7.8580721e+03   9.0370000e-02
   7.8680811e+03   4.9640000e-02
   7.8780901e+03   5.9440000e-02
   7.8880991e+03   6.7220000e-02
   7.8981081e+03   5.9830000e-02
   7.9081171e+03   5.1080000e-02
   7.9181261e+03   7.8170000e-02
   7.9281351e+03   7.4990000e-02
   7.9381441e+03   5.4920000e-02
   7.9481532e+03   7.8830000e-02
   7.9581622e+03   5.2560000e-02
   7.9681712e+03   6.1490000e-02
   7.9781802e+03   9.0290000e-02
   7.9881892e+03   6.0870000e-02
   7.9981982e+03   7.0280000e-02
   8.0082072e+03   6.8070000e-02
   8.0182162e+03   7.9970000e-02
   8.0282252e+03   5.7270000e-02
   8.0382342e+03   7.8830000e-02
   8.0482432e+03   4.9280000e-02
   8.0582523e+03   6.6490000e-02
   8.0682613e+03   6.9040000e-02
   8.0782703e+03   5.9210000e-02
   8.0882793e+03   6.1010000e-02
   8.0982883e+03   6.1950000e-02
   8.1082973e+03   5.9450000e-02
   8.1183063e+03   6.7590000e-02
   8.1283153e+03   5.0090000e-02
   8.1383243e+03   7.1170000e-02
   8.1483333e+03   7.4740000e-02
   8.1583423e+03   8.0550000e-02
   8.1683514e+03   7.1090000e-02
   8.1783604e+03   7.1430000e-02
   8.1883694e+03   5.4030000e-02
   8.1983784e+03   9.1230000e-02
   8.2083874e+03   6.3580000e-02
   8.2183964e+03   6.3550000e-02
   8.2284054e+03   7.5760000e-02
   8.2384144e+03   5.8420000e-02
   8.2484234e+03   4.5540000e-02
   8.2584324e+03   6.6940000e-02
   8.2684414e+03   5.4120000e-02
   8.2784505e+03   8.9940000e-02
   8.2884595e+03   5.0920000e-02
   8.2984685e+03   6.3980000e-02
   8.3084775e+03   6.8690000e-02
   8.3184865e+03   5.6510000e-02
   8.3284955e+03   5.0310000e-02
   8.3385045e+03   8.1660000e-02
   8.3485135e+03   5.7220000e-02
   8.3585225e+03   7.2480000e-02
   8.3685315e+03   4.6120000e-02
   8.3785405e+03   6.9500000e-02
   8.3885495e+03   8.4190000e-02
   8.3985586e+03   5.6080000e-02
   8.4085676e+03   6.2870000e-02
   8.4185766e+03   4.6610000e-02
   8.4285856e+03   6.1970000e-02
   8.4385946e+03   6.4300000e-02
   8.4486036e+03   4.4940000e-02
   8.4586126e+03   6.1390000e-02
   8.4686216e+03   5.5980000e-02
   8.4786306e+03   5.5750000e-02
   8.4886396e+03   6.9600000e-02
   8.4986486e+03   6.1680000e-02
   8.5086577e+03   6.0160000e-02
   8.5186667e+03   5.9570000e-02
   8.5286757e+03   5.6730000e-02
   8.5386847e+03   7.7820000e-02
   8.5486937e+03   5.6930000e-02
   8.5587027e+03   5.5780000e-02
   8.5687117e+03   5.9900000e-02
   8.5787207e+03   6.9730000e-02
   8.5887297e+03   8.3030000e-02
   8.5987387e+03   5.3210000e-02
   8.6087477e+03   7.5460000e-02
   8.6187568e+03   7.3860000e-02
   8.6287658e+03   5.5860000e-02
   8.6387748e+03   5.8400000e-02
   8.6487838e+03   5.0920000e-02
   8.6587928e+03   5.3100000e-02
   8.6688018e+03   8.4210000e-02
   8.6788108e+03   1.0887000e-01
   8.6888198e+03   8.1150000e-02
   8.6988288e+03   4.8930000e-02
   8.7088378e+03   6.0130000e-02
   8.7188468e+03   6.1680000e-02
   8.7288559e+03   6.1190000e-02
   8.7388649e+03   7.5650000e-02
   8.7488739e+03   5.8550000e-02
   8.7588829e+03   5.3700000e-02
   8.7688919e+03   6.5740000e-02
   8.7789009e+03   6.8170000e-02
   8.7889099e+03   7.6280000e-02
   8.7989189e+03   6.5130000e-02
   8.8089279e+03   8.7860000e-02
   8.8189369e+03   6.5180000e-02
   8.8289459e+03   4.0340000e-02
   8.8389550e+03   5.5890000e-02
   8.8489640e+03   5.4780000e-02
   8.8589730e+03   6.1480000e-02
   8.8689820e+03   6.6650000e-02
   8.8789910e+03   7.2530000e-02
   8.8890000e+03   5.1650000e-02
   8.8990090e+03   6.8180000e-02
   8.9090180e+03   5.4430000e-02
   8.9190270e+03   4.6340000e-02
   8.9290360e+03   5.3310000e-02
   8.9390450e+03   5.6790000e-02
   8.9490541e+03   6.8310000e-02
   8.9590631e+03   6.1230000e-02
   8.9690721e+03   7.3050000e-02
   8.9790811e+03   6.8980000e-02
   8.9890901e+03   6.2440000e-02
   8.9990991e+03   7.4990000e-02
   9.0091081e+03   8.0760000e-02
   9.0191171e+03   8.0110000e-02
   9.0291261e+03   6.4770000e-02
   9.0391351e+03   5.3770000e-02
   9.0491441e+03   8.4500000e-02
   9.0591532e+03   8.0010000e-02
   9.0691622e+03   9.4270000e-02
   9.0791712e+03   6.1970000e-02
   9.0891802e+03   5.7250000e-02
   9.0991892e+03   7.2510000e-02
   9.1091982e+03   6.7470000e-02
   9.1192072e+03   4.7330000e-02
   9.1292162e+03   9.6650000e-02
   9.1392252e+03   5.8320000e-02
   9.1492342e+03   5.1570000e-02
   9.1592432e+03   6.5600000e-02
   9.1692523e+03   8.3720000e-02
   9.1792613e+03   9.8160000e-02
   9.1892703e+03   7.9590000e-02
   9.1992793e+03   5.2610000e-02
   9.2092883e+03   6.0310000e-02
   9.2192973e+03   8.5030000e-02
   9.2293063e+03   8.0040000e-02
   9.2393153e+03   4.9000000e-02
   9.2493243e+03   6.4590000e-02
   9.2593333e+03   7.7630000e-02
   9.2693423e+03   7.0080000e-02
   9.2793514e+03   5.6720000e-02
   9.2893604e+03   6.1350000e-02
   9.2993694e+03   7.8580000e-02
   9.3093784e+03   4.5870000e-02
   9.3193874e+03   5.0410000e-02
   9.3293964e+03   7.8770000e-02
   9.3394054e+03   6.7810000e-02
   9.3494144e+03   5.5830000e-02
   9.3594234e+03   7.3890000e-02
   9.3694324e+03   4.0280000e-02
   9.3794414e+03   8.2430000e-02
   9.3894505e+03   7.2530000e-02
   9.3994595e+03   6.7950000e-02
   9.4094685e+03   5.5850000e-02
   9.4194775e+03   6.7450000e-02
   9.4294865e+03   4.8760000e-02
   9.4394955e+03   5.4630000e-02
   9.4495045e+03   6.0850000e-02
   9.4595135e+03   6.9440000e-02
   9.4695225e+03   5.3590000e-02
   9.4795315e+03   5.0760000e-02
   9.4895405e+03   7.1610000e-02
   9.4995495e+03   6.2340000e-02
   9.5095586e+03   1.0586000e-01
   9.5195676e+03   8.2720000e-02
   9.5295766e+03   4.6420000e-02
   9.5395856e+03   5.4280000e-02
   9.5495946e+03   6.1990000e-02
   9.5596036e+03   5.7870000e-02
   9.5696126e+03   7.7320000e-02
   9.5796216e+03   7.0250000e-02
   9.5896306e+03   7.1990000e-02
   9.5996396e+03   5.6610000e-02
   9.6096486e+03   5.8150000e-02
   9.6196577e+03   5.7580000e-02
   9.6296667e+03   6.9190000e-02
   9.6396757e+03   5.2780000e-02
   9.6496847e+03   6.7000000e-02
   9.6596937e+03   6.3650000e-02
   9.6697027e+03   5.5640000e-02
   9.6797117e+03   6.1600000e-02
   9.6897207e+03   5.8030000e-02
   9.6997297e+03   6.1150000e-02
   9.7097387e+03   7.8070000e-02
   9.7197477e+03   5.7360000e-02
   9.7297568e+03   4.8760000e-02
   9.7397658e+03   6.1310000e-02
   9.7497748e+03   5.8070000e-02
   9.7597838e+03   1.2238000e-01
   9.7697928e+03   6.7640000e-02
   9.7798018e+03   6.2500000e-02
   9.7898108e+03   7.1460000e-02
   9.7998198e+03   6.8970000e-02
   9.8098288e+03   6.8920000e-02
   9.8198378e+03   6.2780000e-02
   9.8298468e+03   5.3190000e-02
   9.8398559e+03   5.7910000e-02
   9.8498649e+03   4.7750000e-02
   9.8598739e+03   6.0020000e-02
   9.8698829e+03   5.4400000e-02
   9.8798919e+03   7.1780000e-02
   9.8899009e+03   6.5650000e-02
   9.8999099e+03   5.7210000e-02
   9.9099189e+03   7.8620000e-02
   9.9199279e+03   7.6210000e-02
   9.9299369e+03   6.6440000e-02
   9.9399459e+03   6.5930000e-02
   9.9499550e+03   6.2250000e-02
   9.9599640e+03   6.1970000e-02
   9.9699730e+03   5.5940000e-02
   9.9799820e+03   5.1770000e-02
   9.9899910e+03   6.2510000e-02
   1.0000000e+04   5.1200000e-02


==> figs/N_12_supervised/zero_pad.dat <==
   1.0000000e+00   5.2134000e-01
   1.1009009e+01   4.8954000e-01
   2.1018018e+01   4.6914000e-01
   3.1027027e+01   4.5005000e-01
   4.1036036e+01   4.2828000e-01
   5.1045045e+01   4.0426000e-01
   6.1054054e+01   3.7965000e-01
   7.1063063e+01   3.5551000e-01
   8.1072072e+01   3.3243000e-01
   9.1081081e+01   3.0906000e-01
   1.0109009e+02   2.8663000e-01
   1.1109910e+02   2.6553000e-01
   1.2110811e+02   2.4496000e-01
   1.3111712e+02   2.2567000e-01
   1.4112613e+02   2.0820000e-01
   1.5113514e+02   1.9195000e-01
   1.6114414e+02   1.7747000e-01
   1.7115315e+02   1.6450000e-01
   1.8116216e+02   1.5257000e-01
   1.9117117e+02   1.4252000e-01
   2.0118018e+02   1.3331000e-01
   2.1118919e+02   1.2673000e-01
   2.2119820e+02   1.2143000e-01
   2.3120721e+02   1.1643000e-01
   2.4121622e+02   1.1291000e-01
   2.5122523e+02   1.1049000e-01
   2.6123423e+02   1.0764000e-01
   2.7124324e+02   1.0653000e-01
   2.8125225e+02   1.0513000e-01
   2.9126126e+02   1.0337000e-01
   3.0127027e+02   1.0377000e-01
   3.1127928e+02   1.0154000e-01
   3.2128829e+02   1.0178000e-01
   3.3129730e+02   1.0002000e-01
   3.4130631e+02   1.0026000e-01
   3.5131532e+02   9.8320000e-02
   3.6132432e+02   9.7300000e-02
   3.7133333e+02   9.6680000e-02
   3.8134234e+02   9.5040000e-02
   3.9135135e+02   9.4490000e-02
   4.0136036e+02   9.4180000e-02
   4.1136937e+02   9.2990000e-02
   4.2137838e+02   9.2190000e-02
   4.3138739e+02   9.1970000e-02
   4.4139640e+02   8.9980000e-02
   4.5140541e+02   9.0360000e-02
   4.6141441e+02   8.8940000e-02
   4.7142342e+02   8.8480000e-02
   4.8143243e+02   8.7420000e-02
   4.9144144e+02   8.7540000e-02
   5.0145045e+02   8.6070000e-02
   5.1145946e+02   8.5920000e-02
   5.2146847e+02   8.5070000e-02
   5.3147748e+02   8.4260000e-02
   5.4148649e+02   8.3800000e-02
   5.5149550e+02   8.2770000e-02
   5.6150450e+02   8.3080000e-02
   5.7151351e+02   8.1820000e-02
   5.8152252e+02   8.1550000e-02
   5.9153153e+02   8.0600000e-02
   6.0154054e+02   8.0240000e-02
   6.1154955e+02   7.9840000e-02
   6.2155856e+02   7.9020000e-02
   6.3156757e+02   7.8760000e-02
   6.4157658e+02   7.8000000e-02
   6.5158559e+02   7.7630000e-02
   6.6159459e+02   7.7640000e-02
   6.7160360e+02   7.6630000e-02
   6.8161261e+02   7.6690000e-02
   6.9162162e+02   7.6630000e-02
   7.0163063e+02   7.6280000e-02
   7.1163964e+02   7.5250000e-02
   7.2164865e+02   7.5970000e-02
   7.3165766e+02   7.5310000e-02
   7.4166667e+02   7.5280000e-02
   7.5167568e+02   7.4850000e-02
   7.6168468e+02   7.4590000e-02
   7.7169369e+02   7.4930000e-02
   7.8170270e+02   7.4490000e-02
   7.9171171e+02   7.4070000e-02
   8.0172072e+02   7.4480000e-02
   8.1172973e+02   7.3860000e-02
   8.2173874e+02   7.4510000e-02
   8.3174775e+02   7.3790000e-02
   8.4175676e+02   7.4410000e-02
   8.5176577e+02   7.3300000e-02
   8.6177477e+02   7.3810000e-02
   8.7178378e+02   7.3660000e-02
   8.8179279e+02   7.3580000e-02
   8.9180180e+02   7.3900000e-02
   9.0181081e+02   7.3330000e-02
   9.1181982e+02   7.4160000e-02
   9.2182883e+02   7.2750000e-02
   9.3183784e+02   7.3370000e-02
   9.4184685e+02   7.3540000e-02
   9.5185586e+02   7.3510000e-02
   9.6186486e+02   7.2800000e-02
   9.7187387e+02   7.2890000e-02
   9.8188288e+02   7.3760000e-02
   9.9189189e+02   7.2630000e-02
   1.0019009e+03   7.3270000e-02
   1.0119099e+03   7.2790000e-02
   1.0219189e+03   7.2870000e-02
   1.0319279e+03   7.3240000e-02
   1.0419369e+03   7.2400000e-02
   1.0519459e+03   7.3070000e-02
   1.0619550e+03   7.2850000e-02
   1.0719640e+03   7.2710000e-02
   1.0819730e+03   7.3020000e-02
   1.0919820e+03   7.2580000e-02
   1.1019910e+03   7.2930000e-02
   1.1120000e+03   7.3550000e-02
   1.1220090e+03   7.2880000e-02
   1.1320180e+03   7.2970000e-02
   1.1420270e+03   7.2550000e-02
   1.1520360e+03   7.2820000e-02
   1.1620450e+03   7.2050000e-02
   1.1720541e+03   7.3240000e-02
   1.1820631e+03   7.2820000e-02
   1.1920721e+03   7.2190000e-02
   1.2020811e+03   7.2780000e-02
   1.2120901e+03   7.3230000e-02
   1.2220991e+03   7.2080000e-02
   1.2321081e+03   7.3100000e-02
   1.2421171e+03   7.2410000e-02
   1.2521261e+03   7.2420000e-02
   1.2621351e+03   7.2360000e-02
   1.2721441e+03   7.2560000e-02
   1.2821532e+03   7.2200000e-02
   1.2921622e+03   7.2730000e-02
   1.3021712e+03   7.2440000e-02
   1.3121802e+03   7.2810000e-02
   1.3221892e+03   7.2490000e-02
   1.3321982e+03   7.2300000e-02
   1.3422072e+03   7.2470000e-02
   1.3522162e+03   7.2400000e-02
   1.3622252e+03   7.2590000e-02
   1.3722342e+03   7.1900000e-02
   1.3822432e+03   7.2530000e-02
   1.3922523e+03   7.2260000e-02
   1.4022613e+03   7.2310000e-02
   1.4122703e+03   7.2930000e-02
   1.4222793e+03   7.2420000e-02
   1.4322883e+03   7.1880000e-02
   1.4422973e+03   7.1650000e-02
   1.4523063e+03   7.2400000e-02
   1.4623153e+03   7.2400000e-02
   1.4723243e+03   7.2160000e-02
   1.4823333e+03   7.1780000e-02
   1.4923423e+03   7.2630000e-02
   1.5023514e+03   7.2220000e-02
   1.5123604e+03   7.2720000e-02
   1.5223694e+03   7.2010000e-02
   1.5323784e+03   7.2120000e-02
   1.5423874e+03   7.2240000e-02
   1.5523964e+03   7.2010000e-02
   1.5624054e+03   7.1880000e-02
   1.5724144e+03   7.2180000e-02
   1.5824234e+03   7.2780000e-02
   1.5924324e+03   7.1940000e-02
   1.6024414e+03   7.1750000e-02
   1.6124505e+03   7.2010000e-02
   1.6224595e+03   7.2230000e-02
   1.6324685e+03   7.2100000e-02
   1.6424775e+03   7.1800000e-02
   1.6524865e+03   7.2540000e-02
   1.6624955e+03   7.1880000e-02
   1.6725045e+03   7.2740000e-02
   1.6825135e+03   7.2200000e-02
   1.6925225e+03   7.1840000e-02
   1.7025315e+03   7.1610000e-02
   1.7125405e+03   7.2070000e-02
   1.7225495e+03   7.2240000e-02
   1.7325586e+03   7.2180000e-02
   1.7425676e+03   7.1510000e-02
   1.7525766e+03   7.2220000e-02
   1.7625856e+03   7.1860000e-02
   1.7725946e+03   7.1540000e-02
   1.7826036e+03   7.2760000e-02
   1.7926126e+03   7.2060000e-02
   1.8026216e+03   7.1160000e-02
   1.8126306e+03   7.1900000e-02
   1.8226396e+03   7.2110000e-02
   1.8326486e+03   7.1560000e-02
   1.8426577e+03   7.1930000e-02
   1.8526667e+03   7.2080000e-02
   1.8626757e+03   7.2330000e-02
   1.8726847e+03   7.1660000e-02
   1.8826937e+03   7.2600000e-02
   1.8927027e+03   7.1900000e-02
   1.9027117e+03   7.1500000e-02
   1.9127207e+03   7.2150000e-02
   1.9227297e+03   7.1480000e-02
   1.9327387e+03   7.1300000e-02
   1.9427477e+03   7.1990000e-02
   1.9527568e+03   7.1360000e-02
   1.9627658e+03   7.2050000e-02
   1.9727748e+03   7.1640000e-02
   1.9827838e+03   7.1610000e-02
   1.9927928e+03   7.1850000e-02
   2.0028018e+03   7.1830000e-02
   2.0128108e+03   7.1530000e-02
   2.0228198e+03   7.1650000e-02
   2.0328288e+03   7.1850000e-02
   2.0428378e+03   7.1460000e-02
   2.0528468e+03   7.2000000e-02
   2.0628559e+03   7.2040000e-02
   2.0728649e+03   7.1470000e-02
   2.0828739e+03   7.1880000e-02
   2.0928829e+03   7.2100000e-02
   2.1028919e+03   7.1370000e-02
   2.1129009e+03   7.1660000e-02
   2.1229099e+03   7.1760000e-02
   2.1329189e+03   7.1720000e-02
   2.1429279e+03   7.1500000e-02
   2.1529369e+03   7.1370000e-02
   2.1629459e+03   7.1230000e-02
   2.1729550e+03   7.1730000e-02
   2.1829640e+03   7.1520000e-02
   2.1929730e+03   7.1590000e-02
   2.2029820e+03   7.1440000e-02
   2.2129910e+03   7.1770000e-02
   2.2230000e+03   7.1740000e-02
   2.2330090e+03   7.1550000e-02
   2.2430180e+03   7.1850000e-02
   2.2530270e+03   7.1710000e-02
   2.2630360e+03   7.1550000e-02
   2.2730450e+03   7.1310000e-02
   2.2830541e+03   7.1920000e-02
   2.2930631e+03   7.1780000e-02
   2.3030721e+03   7.2010000e-02
   2.3130811e+03   7.1010000e-02
   2.3230901e+03   7.1240000e-02
   2.3330991e+03   7.1200000e-02
   2.3431081e+03   7.1560000e-02
   2.3531171e+03   7.1640000e-02
   2.3631261e+03   7.1410000e-02
   2.3731351e+03   7.1630000e-02
   2.3831441e+03   7.1230000e-02
   2.3931532e+03   7.1950000e-02
   2.4031622e+03   7.1320000e-02
   2.4131712e+03   7.1030000e-02
   2.4231802e+03   7.1170000e-02
   2.4331892e+03   7.1320000e-02
   2.4431982e+03   7.1720000e-02
   2.4532072e+03   7.1600000e-02
   2.4632162e+03   7.1100000e-02
   2.4732252e+03   7.1310000e-02
   2.4832342e+03   7.1100000e-02
   2.4932432e+03   7.1580000e-02
   2.5032523e+03   7.1120000e-02
   2.5132613e+03   7.1420000e-02
   2.5232703e+03   7.1190000e-02
   2.5332793e+03   7.1010000e-02
   2.5432883e+03   7.1270000e-02
   2.5532973e+03   7.1580000e-02
   2.5633063e+03   7.1270000e-02
   2.5733153e+03   7.1180000e-02
   2.5833243e+03   7.1110000e-02
   2.5933333e+03   7.1530000e-02
   2.6033423e+03   7.0940000e-02
   2.6133514e+03   7.1290000e-02
   2.6233604e+03   7.1220000e-02
   2.6333694e+03   7.1040000e-02
   2.6433784e+03   7.1640000e-02
   2.6533874e+03   7.2210000e-02
   2.6633964e+03   7.0850000e-02
   2.6734054e+03   7.0790000e-02
   2.6834144e+03   7.1290000e-02
   2.6934234e+03   7.1100000e-02
   2.7034324e+03   7.1170000e-02
   2.7134414e+03   7.0680000e-02
   2.7234505e+03   7.0690000e-02
   2.7334595e+03   7.1320000e-02
   2.7434685e+03   7.1640000e-02
   2.7534775e+03   7.0370000e-02
   2.7634865e+03   7.1030000e-02
   2.7734955e+03   7.1000000e-02
   2.7835045e+03   7.1190000e-02
   2.7935135e+03   7.1190000e-02
   2.8035225e+03   7.1300000e-02
   2.8135315e+03   7.0880000e-02
   2.8235405e+03   7.0680000e-02
   2.8335495e+03   7.1370000e-02
   2.8435586e+03   7.1030000e-02
   2.8535676e+03   7.0860000e-02
   2.8635766e+03   7.0960000e-02
   2.8735856e+03   7.0930000e-02
   2.8835946e+03   7.0770000e-02
   2.8936036e+03   7.0960000e-02
   2.9036126e+03   7.1540000e-02
   2.9136216e+03   7.0930000e-02
   2.9236306e+03   7.0830000e-02
   2.9336396e+03   7.0600000e-02
   2.9436486e+03   7.1130000e-02
   2.9536577e+03   7.1570000e-02
   2.9636667e+03   7.0180000e-02
   2.9736757e+03   7.0710000e-02
   2.9836847e+03   7.1050000e-02
   2.9936937e+03   7.1050000e-02
   3.0037027e+03   7.0780000e-02
   3.0137117e+03   7.0610000e-02
   3.0237207e+03   7.0770000e-02
   3.0337297e+03   7.1310000e-02
   3.0437387e+03   7.0700000e-02
   3.0537477e+03   7.0710000e-02
   3.0637568e+03   7.0640000e-02
   3.0737658e+03   7.0570000e-02
   3.0837748e+03   7.1110000e-02
   3.0937838e+03   7.1020000e-02
   3.1037928e+03   7.1040000e-02
   3.1138018e+03   7.0580000e-02
   3.1238108e+03   7.0420000e-02
   3.1338198e+03   7.0810000e-02
   3.1438288e+03   7.0750000e-02
   3.1538378e+03   7.1030000e-02
   3.1638468e+03   7.1080000e-02
   3.1738559e+03   7.0910000e-02
   3.1838649e+03   7.0450000e-02
   3.1938739e+03   7.0710000e-02
   3.2038829e+03   7.0590000e-02
   3.2138919e+03   7.0880000e-02
   3.2239009e+03   7.1120000e-02
   3.2339099e+03   7.0860000e-02
   3.2439189e+03   7.0650000e-02
   3.2539279e+03   7.0810000e-02
   3.2639369e+03   7.0480000e-02
   3.2739459e+03   7.0510000e-02
   3.2839550e+03   7.1300000e-02
   3.2939640e+03   7.0230000e-02
   3.3039730e+03   7.0610000e-02
   3.3139820e+03   7.0740000e-02
   3.3239910e+03   7.0330000e-02
   3.3340000e+03   7.0360000e-02
   3.3440090e+03   7.0650000e-02
   3.3540180e+03   7.0790000e-02
   3.3640270e+03   7.0250000e-02
   3.3740360e+03   7.0950000e-02
   3.3840450e+03   7.0850000e-02
   3.3940541e+03   7.0410000e-02
   3.4040631e+03   7.0450000e-02
   3.4140721e+03   7.0720000e-02
   3.4240811e+03   7.1020000e-02
   3.4340901e+03   7.0760000e-02
   3.4440991e+03   7.0870000e-02
   3.4541081e+03   7.0730000e-02
   3.4641171e+03   7.0530000e-02
   3.4741261e+03   7.0780000e-02
   3.4841351e+03   7.0810000e-02
   3.4941441e+03   7.0060000e-02
   3.5041532e+03   7.0190000e-02
   3.5141622e+03   7.0970000e-02
   3.5241712e+03   7.1470000e-02
   3.5341802e+03   6.9900000e-02
   3.5441892e+03   7.0090000e-02
   3.5541982e+03   7.0850000e-02
   3.5642072e+03   7.0250000e-02
   3.5742162e+03   7.0550000e-02
   3.5842252e+03   7.0750000e-02
   3.5942342e+03   7.0440000e-02
   3.6042432e+03   7.0610000e-02
   3.6142523e+03   7.0430000e-02
   3.6242613e+03   7.0320000e-02
   3.6342703e+03   7.0490000e-02
   3.6442793e+03   7.0140000e-02
   3.6542883e+03   7.0870000e-02
   3.6642973e+03   7.1440000e-02
   3.6743063e+03   7.0840000e-02
   3.6843153e+03   7.0290000e-02
   3.6943243e+03   7.0620000e-02
   3.7043333e+03   7.0550000e-02
   3.7143423e+03   7.0410000e-02
   3.7243514e+03   7.0260000e-02
   3.7343604e+03   7.1000000e-02
   3.7443694e+03   7.0930000e-02
   3.7543784e+03   7.0560000e-02
   3.7643874e+03   7.0550000e-02
   3.7743964e+03   7.0290000e-02
   3.7844054e+03   7.0500000e-02
   3.7944144e+03   7.0580000e-02
   3.8044234e+03   7.0510000e-02
   3.8144324e+03   7.0520000e-02
   3.8244414e+03   7.0930000e-02
   3.8344505e+03   7.0450000e-02
   3.8444595e+03   7.0210000e-02
   3.8544685e+03   7.0110000e-02
   3.8644775e+03   6.9910000e-02
   3.8744865e+03   7.0020000e-02
   3.8844955e+03   7.0220000e-02
   3.8945045e+03   7.0280000e-02
   3.9045135e+03   7.0540000e-02
   3.9145225e+03   7.0680000e-02
   3.9245315e+03   7.0040000e-02
   3.9345405e+03   7.0110000e-02
   3.9445495e+03   7.0860000e-02
   3.9545586e+03   7.0100000e-02
   3.9645676e+03   7.0520000e-02
   3.9745766e+03   7.0350000e-02
   3.9845856e+03   7.0340000e-02
   3.9945946e+03   7.0140000e-02
   4.0046036e+03   7.0270000e-02
   4.0146126e+03   7.0150000e-02
   4.0246216e+03   7.0400000e-02
   4.0346306e+03   7.0510000e-02
   4.0446396e+03   7.0370000e-02
   4.0546486e+03   7.0500000e-02
   4.0646577e+03   7.0690000e-02
   4.0746667e+03   7.0580000e-02
   4.0846757e+03   7.0220000e-02
   4.0946847e+03   7.0130000e-02
   4.1046937e+03   7.0300000e-02
   4.1147027e+03   7.0860000e-02
   4.1247117e+03   7.0170000e-02
   4.1347207e+03   7.0310000e-02
   4.1447297e+03   6.9820000e-02
   4.1547387e+03   7.0050000e-02
   4.1647477e+03   7.0780000e-02
   4.1747568e+03   7.0270000e-02
   4.1847658e+03   6.9950000e-02
   4.1947748e+03   7.0050000e-02
   4.2047838e+03   7.0100000e-02
   4.2147928e+03   7.0300000e-02
   4.2248018e+03   7.0420000e-02
   4.2348108e+03   7.0340000e-02
   4.2448198e+03   7.0480000e-02
   4.2548288e+03   6.9990000e-02
   4.2648378e+03   6.9970000e-02
   4.2748468e+03   7.0220000e-02
   4.2848559e+03   7.0550000e-02
   4.2948649e+03   7.0350000e-02
   4.3048739e+03   7.0060000e-02
   4.3148829e+03   7.0530000e-02
   4.3248919e+03   7.1380000e-02
   4.3349009e+03   6.9770000e-02
   4.3449099e+03   7.0180000e-02
   4.3549189e+03   7.0120000e-02
   4.3649279e+03   7.0650000e-02
   4.3749369e+03   7.0040000e-02
   4.3849459e+03   7.0010000e-02
   4.3949550e+03   7.0160000e-02
   4.4049640e+03   7.0350000e-02
   4.4149730e+03   6.9890000e-02
   4.4249820e+03   7.0160000e-02
   4.4349910e+03   7.0340000e-02
   4.4450000e+03   6.9590000e-02
   4.4550090e+03   6.9660000e-02
   4.4650180e+03   7.0330000e-02
   4.4750270e+03   7.0400000e-02
   4.4850360e+03   7.0150000e-02
   4.4950450e+03   7.0000000e-02
   4.5050541e+03   7.0620000e-02
   4.5150631e+03   7.0510000e-02
   4.5250721e+03   6.9510000e-02
   4.5350811e+03   7.0420000e-02
   4.5450901e+03   6.9850000e-02
   4.5550991e+03   7.0190000e-02
   4.5651081e+03   7.0190000e-02
   4.5751171e+03   7.0080000e-02
   4.5851261e+03   7.0190000e-02
   4.5951351e+03   7.0010000e-02
   4.6051441e+03   6.9820000e-02
   4.6151532e+03   7.0120000e-02
   4.6251622e+03   7.0530000e-02
   4.6351712e+03   7.0030000e-02
   4.6451802e+03   6.9700000e-02
   4.6551892e+03   6.9960000e-02
   4.6651982e+03   7.0170000e-02
   4.6752072e+03   6.9540000e-02
   4.6852162e+03   6.9980000e-02
   4.6952252e+03   6.9370000e-02
   4.7052342e+03   7.0180000e-02
   4.7152432e+03   7.0370000e-02
   4.7252523e+03   7.0200000e-02
   4.7352613e+03   6.9900000e-02
   4.7452703e+03   6.9890000e-02
   4.7552793e+03   7.0000000e-02
   4.7652883e+03   7.0150000e-02
   4.7752973e+03   6.9730000e-02
   4.7853063e+03   7.0360000e-02
   4.7953153e+03   6.9830000e-02
   4.8053243e+03   6.9950000e-02
   4.8153333e+03   6.9930000e-02
   4.8253423e+03   7.0650000e-02
   4.8353514e+03   7.0390000e-02
   4.8453604e+03   7.0160000e-02
   4.8553694e+03   6.9780000e-02
   4.8653784e+03   7.0030000e-02
   4.8753874e+03   7.0690000e-02
   4.8853964e+03   6.9930000e-02
   4.8954054e+03   6.9790000e-02
   4.9054144e+03   7.0350000e-02
   4.9154234e+03   7.0020000e-02
   4.9254324e+03   6.9730000e-02
   4.9354414e+03   6.9700000e-02
   4.9454505e+03   6.9960000e-02
   4.9554595e+03   7.0080000e-02
   4.9654685e+03   7.0430000e-02
   4.9754775e+03   6.9460000e-02
   4.9854865e+03   6.9870000e-02
   4.9954955e+03   7.0150000e-02
   5.0055045e+03   6.9910000e-02
   5.0155135e+03   7.0100000e-02
   5.0255225e+03   6.9670000e-02
   5.0355315e+03   6.9490000e-02
   5.0455405e+03   6.9980000e-02
   5.0555495e+03   6.9800000e-02
   5.0655586e+03   6.9920000e-02
   5.0755676e+03   6.9730000e-02
   5.0855766e+03   7.0330000e-02
   5.0955856e+03   6.9720000e-02
   5.1055946e+03   6.9580000e-02
   5.1156036e+03   7.0350000e-02
   5.1256126e+03   6.9860000e-02
   5.1356216e+03   7.0210000e-02
   5.1456306e+03   6.9810000e-02
   5.1556396e+03   6.9650000e-02
   5.1656486e+03   7.0120000e-02
   5.1756577e+03   6.9980000e-02
   5.1856667e+03   6.9800000e-02
   5.1956757e+03   7.0100000e-02
   5.2056847e+03   7.0400000e-02
   5.2156937e+03   6.9600000e-02
   5.2257027e+03   6.9380000e-02
   5.2357117e+03   6.9830000e-02
   5.2457207e+03   7.0040000e-02
   5.2557297e+03   6.9420000e-02
   5.2657387e+03   6.9540000e-02
   5.2757477e+03   6.9400000e-02
   5.2857568e+03   7.0780000e-02
   5.2957658e+03   6.9480000e-02
   5.3057748e+03   6.9430000e-02
   5.3157838e+03   7.0190000e-02
   5.3257928e+03   6.9270000e-02
   5.3358018e+03   6.9480000e-02
   5.3458108e+03   6.9540000e-02
   5.3558198e+03   6.9450000e-02
   5.3658288e+03   6.9610000e-02
   5.3758378e+03   6.9840000e-02
   5.3858468e+03   7.0160000e-02
   5.3958559e+03   6.9760000e-02
   5.4058649e+03   7.0040000e-02
   5.4158739e+03   6.9970000e-02
   5.4258829e+03   6.9380000e-02
   5.4358919e+03   6.9550000e-02
   5.4459009e+03   6.9590000e-02
   5.4559099e+03   6.9090000e-02
   5.4659189e+03   6.9700000e-02
   5.4759279e+03   6.9560000e-02
   5.4859369e+03   6.9540000e-02
   5.4959459e+03   6.9500000e-02
   5.5059550e+03   6.9500000e-02
   5.5159640e+03   6.9610000e-02
   5.5259730e+03   6.9030000e-02
   5.5359820e+03   7.0130000e-02
   5.5459910e+03   6.9560000e-02
   5.5560000e+03   6.9620000e-02
   5.5660090e+03   6.9380000e-02
   5.5760180e+03   7.0570000e-02
   5.5860270e+03   6.9830000e-02
   5.5960360e+03   6.9140000e-02
   5.6060450e+03   6.9230000e-02
   5.6160541e+03   6.9900000e-02
   5.6260631e+03   6.9720000e-02
   5.6360721e+03   6.9630000e-02
   5.6460811e+03   6.9550000e-02
   5.6560901e+03   6.9090000e-02
   5.6660991e+03   6.9480000e-02
   5.6761081e+03   6.9690000e-02
   5.6861171e+03   6.9650000e-02
   5.6961261e+03   6.9830000e-02
   5.7061351e+03   6.9210000e-02
   5.7161441e+03   6.9500000e-02
   5.7261532e+03   6.9890000e-02
   5.7361622e+03   6.9460000e-02
   5.7461712e+03   6.9590000e-02
   5.7561802e+03   6.9550000e-02
   5.7661892e+03   6.9600000e-02
   5.7761982e+03   6.9650000e-02
   5.7862072e+03   6.9350000e-02
   5.7962162e+03   6.9390000e-02
   5.8062252e+03   6.9970000e-02
   5.8162342e+03   6.9270000e-02
   5.8262432e+03   6.9290000e-02
   5.8362523e+03   6.9020000e-02
   5.8462613e+03   6.9640000e-02
   5.8562703e+03   6.9090000e-02
   5.8662793e+03   6.9560000e-02
   5.8762883e+03   6.9480000e-02
   5.8862973e+03   6.8820000e-02
   5.8963063e+03   6.9480000e-02
   5.9063153e+03   7.0280000e-02
   5.9163243e+03   6.9550000e-02
   5.9263333e+03   6.9040000e-02
   5.9363423e+03   6.9140000e-02
   5.9463514e+03   6.9820000e-02
   5.9563604e+03   6.9030000e-02
   5.9663694e+03   6.9290000e-02
   5.9763784e+03   6.9690000e-02
   5.9863874e+03   6.9450000e-02
   5.9963964e+03   6.9160000e-02
   6.0064054e+03   6.9680000e-02
   6.0164144e+03   6.8900000e-02
   6.0264234e+03   6.8740000e-02
   6.0364324e+03   6.9780000e-02
   6.0464414e+03   6.9160000e-02
   6.0564505e+03   6.9130000e-02
   6.0664595e+03   6.8860000e-02
   6.0764685e+03   7.0060000e-02
   6.0864775e+03   6.9610000e-02
   6.0964865e+03   6.9420000e-02
   6.1064955e+03   6.9360000e-02
   6.1165045e+03   6.9330000e-02
   6.1265135e+03   6.8910000e-02
   6.1365225e+03   6.9440000e-02
   6.1465315e+03   6.9590000e-02
   6.1565405e+03   6.9180000e-02
   6.1665495e+03   6.8890000e-02
   6.1765586e+03   6.9400000e-02
   6.1865676e+03   6.9610000e-02
   6.1965766e+03   6.8930000e-02
   6.2065856e+03   6.9050000e-02
   6.2165946e+03   6.8970000e-02
   6.2266036e+03   6.8820000e-02
   6.2366126e+03   6.9360000e-02
   6.2466216e+03   6.8750000e-02
   6.2566306e+03   6.8800000e-02
   6.2666396e+03   6.9250000e-02
   6.2766486e+03   6.9080000e-02
   6.2866577e+03   6.8470000e-02
   6.2966667e+03   6.9700000e-02
   6.3066757e+03   6.9110000e-02
   6.3166847e+03   6.8820000e-02
   6.3266937e+03   6.8960000e-02
   6.3367027e+03   6.8770000e-02
   6.3467117e+03   6.8940000e-02
   6.3567207e+03   6.8880000e-02
   6.3667297e+03   6.8950000e-02
   6.3767387e+03   6.8700000e-02
   6.3867477e+03   6.8530000e-02
   6.3967568e+03   6.9150000e-02
   6.4067658e+03   6.9220000e-02
   6.4167748e+03   6.8570000e-02
   6.4267838e+03   6.8980000e-02
   6.4367928e+03   6.8950000e-02
   6.4468018e+03   6.9030000e-02
   6.4568108e+03   6.8570000e-02
   6.4668198e+03   6.9140000e-02
   6.4768288e+03   6.8550000e-02
   6.4868378e+03   6.8980000e-02
   6.4968468e+03   6.8530000e-02
   6.5068559e+03   6.8960000e-02
   6.5168649e+03   6.8790000e-02
   6.5268739e+03   6.8890000e-02
   6.5368829e+03   6.9100000e-02
   6.5468919e+03   6.8840000e-02
   6.5569009e+03   6.9190000e-02
   6.5669099e+03   6.8970000e-02
   6.5769189e+03   6.9340000e-02
   6.5869279e+03   6.8230000e-02
   6.5969369e+03   6.9500000e-02
   6.6069459e+03   6.9000000e-02
   6.6169550e+03   6.8780000e-02
   6.6269640e+03   6.8570000e-02
   6.6369730e+03   6.9140000e-02
   6.6469820e+03   6.8550000e-02
   6.6569910e+03   6.8540000e-02
   6.6670000e+03   6.9370000e-02
   6.6770090e+03   6.9090000e-02
   6.6870180e+03   6.8670000e-02
   6.6970270e+03   6.8270000e-02
   6.7070360e+03   6.9110000e-02
   6.7170450e+03   6.9350000e-02
   6.7270541e+03   6.8410000e-02
   6.7370631e+03   6.9210000e-02
   6.7470721e+03   6.8300000e-02
   6.7570811e+03   6.8060000e-02
   6.7670901e+03   6.9880000e-02
   6.7770991e+03   6.8880000e-02
   6.7871081e+03   6.8210000e-02
   6.7971171e+03   6.8930000e-02
   6.8071261e+03   6.8720000e-02
   6.8171351e+03   6.8340000e-02
   6.8271441e+03   6.8320000e-02
   6.8371532e+03   6.8890000e-02
   6.8471622e+03   6.8170000e-02
   6.8571712e+03   6.9060000e-02
   6.8671802e+03   6.9070000e-02
   6.8771892e+03   6.8360000e-02
   6.8871982e+03   6.8330000e-02
   6.8972072e+03   6.8290000e-02
   6.9072162e+03   6.8690000e-02
   6.9172252e+03   6.9550000e-02
   6.9272342e+03   6.8150000e-02
   6.9372432e+03   6.8940000e-02
   6.9472523e+03   6.8840000e-02
   6.9572613e+03   6.8940000e-02
   6.9672703e+03   6.8310000e-02
   6.9772793e+03   6.8620000e-02
   6.9872883e+03   6.8310000e-02
   6.9972973e+03   6.7840000e-02
   7.0073063e+03   6.8130000e-02
   7.0173153e+03   6.9010000e-02
   7.0273243e+03   6.8520000e-02
   7.0373333e+03   6.8090000e-02
   7.0473423e+03   6.8370000e-02
   7.0573514e+03   6.8820000e-02
   7.0673604e+03   6.8440000e-02
   7.0773694e+03   6.7840000e-02
   7.0873784e+03   6.9070000e-02
   7.0973874e+03   6.8440000e-02
   7.1073964e+03   6.8050000e-02
   7.1174054e+03   6.8460000e-02
   7.1274144e+03   6.9310000e-02
   7.1374234e+03   6.8420000e-02
   7.1474324e+03   6.8330000e-02
   7.1574414e+03   6.8450000e-02
   7.1674505e+03   6.8280000e-02
   7.1774595e+03   6.8340000e-02
   7.1874685e+03   6.8660000e-02
   7.1974775e+03   6.8700000e-02
   7.2074865e+03   6.8370000e-02
   7.2174955e+03   6.8300000e-02
   7.2275045e+03   6.8010000e-02
   7.2375135e+03   6.8610000e-02
   7.2475225e+03   6.8080000e-02
   7.2575315e+03   6.8720000e-02
   7.2675405e+03   6.8290000e-02
   7.2775495e+03   6.8370000e-02
   7.2875586e+03   6.8010000e-02
   7.2975676e+03   6.8140000e-02
   7.3075766e+03   6.8320000e-02
   7.3175856e+03   6.8630000e-02
   7.3275946e+03   6.8780000e-02
   7.3376036e+03   6.7870000e-02
   7.3476126e+03   6.8070000e-02
   7.3576216e+03   6.8290000e-02
   7.3676306e+03   6.8950000e-02
   7.3776396e+03   6.8250000e-02
   7.3876486e+03   6.7780000e-02
   7.3976577e+03   6.8380000e-02
   7.4076667e+03   6.8530000e-02
   7.4176757e+03   6.7800000e-02
   7.4276847e+03   6.8610000e-02
   7.4376937e+03   6.8410000e-02
   7.4477027e+03   6.8770000e-02
   7.4577117e+03   6.8510000e-02
   7.4677207e+03   6.8780000e-02
   7.4777297e+03   6.8390000e-02
   7.4877387e+03   6.8270000e-02
   7.4977477e+03   6.8120000e-02
   7.5077568e+03   6.8200000e-02
   7.5177658e+03   6.8860000e-02
   7.5277748e+03   6.8190000e-02
   7.5377838e+03   6.7680000e-02
   7.5477928e+03   6.7770000e-02
   7.5578018e+03   6.9090000e-02
   7.5678108e+03   6.8440000e-02
   7.5778198e+03   6.7590000e-02
   7.5878288e+03   6.8500000e-02
   7.5978378e+03   6.8710000e-02
   7.6078468e+03   6.7830000e-02
   7.6178559e+03   6.8410000e-02
   7.6278649e+03   6.8550000e-02
   7.6378739e+03   6.8140000e-02
   7.6478829e+03   6.7780000e-02
   7.6578919e+03   6.8320000e-02
   7.6679009e+03   6.8100000e-02
   7.6779099e+03   6.8320000e-02
   7.6879189e+03   6.7930000e-02
   7.6979279e+03   6.8030000e-02
   7.7079369e+03   6.8160000e-02
   7.7179459e+03   6.8470000e-02
   7.7279550e+03   6.8130000e-02
   7.7379640e+03   6.8710000e-02
   7.7479730e+03   6.8110000e-02
   7.7579820e+03   6.7810000e-02
   7.7679910e+03   6.8270000e-02
   7.7780000e+03   6.9150000e-02
   7.7880090e+03   6.8060000e-02
   7.7980180e+03   6.8060000e-02
   7.8080270e+03   6.7510000e-02
   7.8180360e+03   6.7980000e-02
   7.8280450e+03   6.8520000e-02
   7.8380541e+03   6.7710000e-02
   7.8480631e+03   6.7780000e-02
   7.8580721e+03   6.8300000e-02
   7.8680811e+03   6.8810000e-02
   7.8780901e+03   6.7640000e-02
   7.8880991e+03   6.7670000e-02
   7.8981081e+03   6.7940000e-02
   7.9081171e+03   6.7750000e-02
   7.9181261e+03   6.8060000e-02
   7.9281351e+03   6.8390000e-02
   7.9381441e+03   6.7920000e-02
   7.9481532e+03   6.7700000e-02
   7.9581622e+03   6.8380000e-02
   7.9681712e+03   6.8410000e-02
   7.9781802e+03   6.8070000e-02
   7.9881892e+03   6.7490000e-02
   7.9981982e+03   6.7760000e-02
   8.0082072e+03   6.7840000e-02
   8.0182162e+03   6.7860000e-02
   8.0282252e+03   6.7880000e-02
   8.0382342e+03   6.7810000e-02
   8.0482432e+03   6.8050000e-02
   8.0582523e+03   6.7880000e-02
   8.0682613e+03   6.7650000e-02
   8.0782703e+03   6.7410000e-02
   8.0882793e+03   6.7760000e-02
   8.0982883e+03   6.7780000e-02
   8.1082973e+03   6.7950000e-02
   8.1183063e+03   6.7680000e-02
   8.1283153e+03   6.7640000e-02
   8.1383243e+03   6.8600000e-02
   8.1483333e+03   6.7430000e-02
   8.1583423e+03   6.7480000e-02
   8.1683514e+03   6.7550000e-02
   8.1783604e+03   6.8150000e-02
   8.1883694e+03   6.7580000e-02
   8.1983784e+03   6.7540000e-02
   8.2083874e+03   6.7750000e-02
   8.2183964e+03   6.7850000e-02
   8.2284054e+03   6.8040000e-02
   8.2384144e+03   6.7580000e-02
   8.2484234e+03   6.7780000e-02
   8.2584324e+03   6.7610000e-02
   8.2684414e+03   6.7790000e-02
   8.2784505e+03   6.7280000e-02
   8.2884595e+03   6.7310000e-02
   8.2984685e+03   6.7830000e-02
   8.3084775e+03   6.7370000e-02
   8.3184865e+03   6.7880000e-02
   8.3284955e+03   6.7400000e-02
   8.3385045e+03   6.8020000e-02
   8.3485135e+03   6.8430000e-02
   8.3585225e+03   6.7270000e-02
   8.3685315e+03   6.7540000e-02
   8.3785405e+03   6.7540000e-02
   8.3885495e+03   6.7610000e-02
   8.3985586e+03   6.7460000e-02
   8.4085676e+03   6.7750000e-02
   8.4185766e+03   6.7660000e-02
   8.4285856e+03   6.7210000e-02
   8.4385946e+03   6.7470000e-02
   8.4486036e+03   6.7550000e-02
   8.4586126e+03   6.7970000e-02
   8.4686216e+03   6.7150000e-02
   8.4786306e+03   6.7080000e-02
   8.4886396e+03   6.7090000e-02
   8.4986486e+03   6.7900000e-02
   8.5086577e+03   6.7120000e-02
   8.5186667e+03   6.7890000e-02
   8.5286757e+03   6.7800000e-02
   8.5386847e+03   6.7220000e-02
   8.5486937e+03   6.7290000e-02
   8.5587027e+03   6.7450000e-02
   8.5687117e+03   6.7980000e-02
   8.5787207e+03   6.7370000e-02
   8.5887297e+03   6.7360000e-02
   8.5987387e+03   6.7030000e-02
   8.6087477e+03   6.7490000e-02
   8.6187568e+03   6.7850000e-02
   8.6287658e+03   6.7240000e-02
   8.6387748e+03   6.7530000e-02
   8.6487838e+03   6.7690000e-02
   8.6587928e+03   6.7100000e-02
   8.6688018e+03   6.7340000e-02
   8.6788108e+03   6.7320000e-02
   8.6888198e+03   6.7480000e-02
   8.6988288e+03   6.7640000e-02
   8.7088378e+03   6.7450000e-02
   8.7188468e+03   6.6950000e-02
   8.7288559e+03   6.7310000e-02
   8.7388649e+03   6.7760000e-02
   8.7488739e+03   6.7660000e-02
   8.7588829e+03   6.7270000e-02
   8.7688919e+03   6.7840000e-02
   8.7789009e+03   6.7980000e-02
   8.7889099e+03   6.7360000e-02
   8.7989189e+03   6.7000000e-02
   8.8089279e+03   6.7360000e-02
   8.8189369e+03   6.7080000e-02
   8.8289459e+03   6.7370000e-02
   8.8389550e+03   6.7700000e-02
   8.8489640e+03   6.7220000e-02
   8.8589730e+03   6.6820000e-02
   8.8689820e+03   6.6920000e-02
   8.8789910e+03   6.7630000e-02
   8.8890000e+03   6.7390000e-02
   8.8990090e+03   6.6990000e-02
   8.9090180e+03   6.7670000e-02
   8.9190270e+03   6.7550000e-02
   8.9290360e+03   6.6970000e-02
   8.9390450e+03   6.6800000e-02
   8.9490541e+03   6.7570000e-02
   8.9590631e+03   6.7170000e-02
   8.9690721e+03   6.7600000e-02
   8.9790811e+03   6.7050000e-02
   8.9890901e+03   6.7700000e-02
   8.9990991e+03   6.7310000e-02
   9.0091081e+03   6.7310000e-02
   9.0191171e+03   6.7380000e-02
   9.0291261e+03   6.7460000e-02
   9.0391351e+03   6.6700000e-02
   9.0491441e+03   6.7810000e-02
   9.0591532e+03   6.6600000e-02
   9.0691622e+03   6.6820000e-02
   9.0791712e+03   6.7490000e-02
   9.0891802e+03   6.7070000e-02
   9.0991892e+03   6.6980000e-02
   9.1091982e+03   6.7140000e-02
   9.1192072e+03   6.6890000e-02
   9.1292162e+03   6.7350000e-02
   9.1392252e+03   6.6950000e-02
   9.1492342e+03   6.6700000e-02
   9.1592432e+03   6.6810000e-02
   9.1692523e+03   6.6950000e-02
   9.1792613e+03   6.7190000e-02
   9.1892703e+03   6.7460000e-02
   9.1992793e+03   6.6640000e-02
   9.2092883e+03   6.6970000e-02
   9.2192973e+03   6.6870000e-02
   9.2293063e+03   6.7260000e-02
   9.2393153e+03   6.6850000e-02
   9.2493243e+03   6.7170000e-02
   9.2593333e+03   6.7380000e-02
   9.2693423e+03   6.7060000e-02
   9.2793514e+03   6.7230000e-02
   9.2893604e+03   6.6830000e-02
   9.2993694e+03   6.6840000e-02
   9.3093784e+03   6.7300000e-02
   9.3193874e+03   6.7760000e-02
   9.3293964e+03   6.7060000e-02
   9.3394054e+03   6.7110000e-02
   9.3494144e+03   6.6870000e-02
   9.3594234e+03   6.7390000e-02
   9.3694324e+03   6.7040000e-02
   9.3794414e+03   6.6790000e-02
   9.3894505e+03   6.6320000e-02
   9.3994595e+03   6.7140000e-02
   9.4094685e+03   6.7200000e-02
   9.4194775e+03   6.7380000e-02
   9.4294865e+03   6.6560000e-02
   9.4394955e+03   6.6890000e-02
   9.4495045e+03   6.6790000e-02
   9.4595135e+03   6.6980000e-02
   9.4695225e+03   6.7730000e-02
   9.4795315e+03   6.6750000e-02
   9.4895405e+03   6.6510000e-02
   9.4995495e+03   6.6620000e-02
   9.5095586e+03   6.6670000e-02
   9.5195676e+03   6.6750000e-02
   9.5295766e+03   6.6350000e-02
   9.5395856e+03   6.6520000e-02
   9.5495946e+03   6.7050000e-02
   9.5596036e+03   6.6860000e-02
   9.5696126e+03   6.6970000e-02
   9.5796216e+03   6.7160000e-02
   9.5896306e+03   6.6680000e-02
   9.5996396e+03   6.6680000e-02
   9.6096486e+03   6.6480000e-02
   9.6196577e+03   6.6630000e-02
   9.6296667e+03   6.7400000e-02
   9.6396757e+03   6.6430000e-02
   9.6496847e+03   6.6590000e-02
   9.6596937e+03   6.6900000e-02
   9.6697027e+03   6.6150000e-02
   9.6797117e+03   6.7070000e-02
   9.6897207e+03   6.6390000e-02
   9.6997297e+03   6.7000000e-02
   9.7097387e+03   6.6530000e-02
   9.7197477e+03   6.6730000e-02
   9.7297568e+03   6.7130000e-02
   9.7397658e+03   6.7200000e-02
   9.7497748e+03   6.6340000e-02
   9.7597838e+03   6.6290000e-02
   9.7697928e+03   6.7180000e-02
   9.7798018e+03   6.6140000e-02
   9.7898108e+03   6.6880000e-02
   9.7998198e+03   6.6390000e-02
   9.8098288e+03   6.6970000e-02
   9.8198378e+03   6.6730000e-02
   9.8298468e+03   6.6120000e-02
   9.8398559e+03   6.6250000e-02
   9.8498649e+03   6.6300000e-02
   9.8598739e+03   6.6790000e-02
   9.8698829e+03   6.6630000e-02
   9.8798919e+03   6.6910000e-02
   9.8899009e+03   6.6170000e-02
   9.8999099e+03   6.6600000e-02
   9.9099189e+03   6.6460000e-02
   9.9199279e+03   6.6340000e-02
   9.9299369e+03   6.6450000e-02
   9.9399459e+03   6.6660000e-02
   9.9499550e+03   6.6370000e-02
   9.9599640e+03   6.6540000e-02
   9.9699730e+03   6.6400000e-02
   9.9799820e+03   6.6350000e-02
   9.9899910e+03   6.5980000e-02
   1.0000000e+04   6.6710000e-02


==> figs/N_12_supervised/zp_12.dat <==
   1.0000000e+01   4.5782500e-01
   2.0000000e+01   3.4156400e-01
   3.0000000e+01   2.6051800e-01
   4.0000000e+01   2.0952300e-01
   5.0000000e+01   1.6326800e-01
   6.0000000e+01   1.4114300e-01
   7.0000000e+01   1.2682900e-01
   8.0000000e+01   1.2532800e-01
   9.0000000e+01   1.2082000e-01
   1.0000000e+02   1.2666700e-01
   1.1000000e+02   1.2785800e-01
   1.2000000e+02   1.2897000e-01
   1.3000000e+02   1.3956700e-01
   1.4000000e+02   1.3215000e-01
   1.5000000e+02   1.4043300e-01
   1.6000000e+02   1.3287300e-01
   1.7000000e+02   1.3709900e-01
   1.8000000e+02   1.3645500e-01
   1.9000000e+02   1.3654100e-01
   2.0000000e+02   1.4400900e-01
   2.1000000e+02   1.3456500e-01
   2.2000000e+02   1.4276000e-01
   2.3000000e+02   1.3845600e-01
   2.4000000e+02   1.3776800e-01
   2.5000000e+02   1.3168000e-01
   2.6000000e+02   1.3614700e-01
   2.7000000e+02   1.4350700e-01
   2.8000000e+02   1.4089600e-01
   2.9000000e+02   1.3542300e-01
   3.0000000e+02   1.3423000e-01
   3.1000000e+02   1.3970400e-01
   3.2000000e+02   1.3571000e-01
   3.3000000e+02   1.2986800e-01
   3.4000000e+02   1.3650600e-01
   3.5000000e+02   1.3440700e-01
   3.6000000e+02   1.3838200e-01
   3.7000000e+02   1.3545600e-01
   3.8000000e+02   1.3853000e-01
   3.9000000e+02   1.2678200e-01
   4.0000000e+02   1.2970500e-01
   4.1000000e+02   1.4080700e-01
   4.2000000e+02   1.3488900e-01
   4.3000000e+02   1.2647100e-01
   4.4000000e+02   1.3476300e-01
   4.5000000e+02   1.5065700e-01
   4.6000000e+02   1.3688600e-01
   4.7000000e+02   1.3861800e-01
   4.8000000e+02   1.3571700e-01
   4.9000000e+02   1.3351900e-01
   5.0000000e+02   1.3724200e-01
   5.1000000e+02   1.3497500e-01
   5.2000000e+02   1.3253100e-01
   5.3000000e+02   1.3471100e-01
   5.4000000e+02   1.3160400e-01
   5.5000000e+02   1.3293500e-01
   5.6000000e+02   1.3753100e-01
   5.7000000e+02   1.3758900e-01
   5.8000000e+02   1.3282800e-01
   5.9000000e+02   1.3765300e-01
   6.0000000e+02   1.3464100e-01
   6.1000000e+02   1.3419900e-01
   6.2000000e+02   1.3301500e-01
   6.3000000e+02   1.4178400e-01
   6.4000000e+02   1.2490900e-01
   6.5000000e+02   1.4535200e-01
   6.6000000e+02   1.3285500e-01
   6.7000000e+02   1.3594600e-01
   6.8000000e+02   1.3197500e-01
   6.9000000e+02   1.2976500e-01
   7.0000000e+02   1.3720400e-01
   7.1000000e+02   1.3679400e-01
   7.2000000e+02   1.3453600e-01
   7.3000000e+02   1.3241500e-01
   7.4000000e+02   1.3518000e-01
   7.5000000e+02   1.2968000e-01
   7.6000000e+02   1.3683600e-01
   7.7000000e+02   1.4015200e-01
   7.8000000e+02   1.2560100e-01
   7.9000000e+02   1.4152000e-01
   8.0000000e+02   1.3009100e-01
   8.1000000e+02   1.2859500e-01
   8.2000000e+02   1.3691800e-01
   8.3000000e+02   1.3480200e-01
   8.4000000e+02   1.2915300e-01
   8.5000000e+02   1.3135100e-01
   8.6000000e+02   1.3156400e-01
   8.7000000e+02   1.4168200e-01
   8.8000000e+02   1.2970400e-01
   8.9000000e+02   1.2954600e-01
   9.0000000e+02   1.3436500e-01
   9.1000000e+02   1.3356900e-01
   9.2000000e+02   1.2947800e-01
   9.3000000e+02   1.3468000e-01
   9.4000000e+02   1.3283500e-01
   9.5000000e+02   1.3434400e-01
   9.6000000e+02   1.2857600e-01
   9.7000000e+02   1.3980900e-01
   9.8000000e+02   1.3444900e-01
   9.9000000e+02   1.3083900e-01
   1.0000000e+03   1.3950100e-01
   1.0100000e+03   1.2864800e-01
   1.0200000e+03   1.3141200e-01
   1.0300000e+03   1.3358000e-01
   1.0400000e+03   1.3601900e-01
   1.0500000e+03   1.3350800e-01
   1.0600000e+03   1.3543200e-01
   1.0700000e+03   1.3383300e-01
   1.0800000e+03   1.2683500e-01
   1.0900000e+03   1.4074900e-01
   1.1000000e+03   1.3412300e-01
   1.1100000e+03   1.2851700e-01
   1.1200000e+03   1.3134800e-01
   1.1300000e+03   1.3218300e-01
   1.1400000e+03   1.3651500e-01
   1.1500000e+03   1.2928400e-01
   1.1600000e+03   1.4450000e-01
   1.1700000e+03   1.2071100e-01
   1.1800000e+03   1.3702300e-01
   1.1900000e+03   1.2730600e-01
   1.2000000e+03   1.3265400e-01
   1.2100000e+03   1.3306000e-01
   1.2200000e+03   1.2901700e-01
   1.2300000e+03   1.3720400e-01
   1.2400000e+03   1.3010400e-01
   1.2500000e+03   1.3018100e-01
   1.2600000e+03   1.3245500e-01
   1.2700000e+03   1.2936600e-01
   1.2800000e+03   1.3522900e-01
   1.2900000e+03   1.2986300e-01
   1.3000000e+03   1.3436200e-01
   1.3100000e+03   1.3272500e-01
   1.3200000e+03   1.4099600e-01
   1.3300000e+03   1.2357900e-01
   1.3400000e+03   1.3020600e-01
   1.3500000e+03   1.3375200e-01
   1.3600000e+03   1.3200700e-01
   1.3700000e+03   1.2346200e-01
   1.3800000e+03   1.3633100e-01
   1.3900000e+03   1.3597000e-01
   1.4000000e+03   1.3132000e-01
   1.4100000e+03   1.2877100e-01
   1.4200000e+03   1.2959800e-01
   1.4300000e+03   1.3919000e-01
   1.4400000e+03   1.2339800e-01
   1.4500000e+03   1.3650200e-01
   1.4600000e+03   1.2209800e-01
   1.4700000e+03   1.3009800e-01
   1.4800000e+03   1.3130800e-01
   1.4900000e+03   1.3305400e-01
   1.5000000e+03   1.3065900e-01
   1.5100000e+03   1.3168600e-01
   1.5200000e+03   1.3211800e-01
   1.5300000e+03   1.2981500e-01
   1.5400000e+03   1.3863000e-01
   1.5500000e+03   1.2647400e-01
   1.5600000e+03   1.3471900e-01
   1.5700000e+03   1.2510400e-01
   1.5800000e+03   1.3354300e-01
   1.5900000e+03   1.2976700e-01
   1.6000000e+03   1.3247300e-01
   1.6100000e+03   1.2922000e-01
   1.6200000e+03   1.2736500e-01
   1.6300000e+03   1.3894700e-01
   1.6400000e+03   1.3762200e-01
   1.6500000e+03   1.2878000e-01
   1.6600000e+03   1.2695100e-01
   1.6700000e+03   1.3304200e-01
   1.6800000e+03   1.2894700e-01
   1.6900000e+03   1.2918200e-01
   1.7000000e+03   1.3351600e-01
   1.7100000e+03   1.2389100e-01
   1.7200000e+03   1.2886400e-01
   1.7300000e+03   1.3213100e-01
   1.7400000e+03   1.3115300e-01
   1.7500000e+03   1.2937800e-01
   1.7600000e+03   1.2226100e-01
   1.7700000e+03   1.2688600e-01
   1.7800000e+03   1.3555700e-01
   1.7900000e+03   1.2540000e-01
   1.8000000e+03   1.3456100e-01
   1.8100000e+03   1.2531100e-01
   1.8200000e+03   1.2423900e-01
   1.8300000e+03   1.3549600e-01
   1.8400000e+03   1.2595200e-01
   1.8500000e+03   1.3182100e-01
   1.8600000e+03   1.3603300e-01
   1.8700000e+03   1.2181300e-01
   1.8800000e+03   1.3632900e-01
   1.8900000e+03   1.2660100e-01
   1.9000000e+03   1.2989300e-01
   1.9100000e+03   1.2928400e-01
   1.9200000e+03   1.3142700e-01
   1.9300000e+03   1.3127700e-01
   1.9400000e+03   1.2281900e-01
   1.9500000e+03   1.3149000e-01
   1.9600000e+03   1.2714800e-01
   1.9700000e+03   1.2841500e-01
   1.9800000e+03   1.2484100e-01
   1.9900000e+03   1.3162700e-01
   2.0000000e+03   1.2803000e-01
   2.0100000e+03   1.3074600e-01
   2.0200000e+03   1.2996700e-01
   2.0300000e+03   1.2745300e-01
   2.0400000e+03   1.2687000e-01
   2.0500000e+03   1.2919400e-01
   2.0600000e+03   1.3041500e-01
   2.0700000e+03   1.3285400e-01
   2.0800000e+03   1.3180100e-01
   2.0900000e+03   1.2750200e-01
   2.1000000e+03   1.3199100e-01
   2.1100000e+03   1.2714100e-01
   2.1200000e+03   1.2839200e-01
   2.1300000e+03   1.3346600e-01
   2.1400000e+03   1.2640000e-01
   2.1500000e+03   1.3051700e-01
   2.1600000e+03   1.3117600e-01
   2.1700000e+03   1.2718300e-01
   2.1800000e+03   1.3367900e-01
   2.1900000e+03   1.2066100e-01
   2.2000000e+03   1.3207100e-01
   2.2100000e+03   1.3054400e-01
   2.2200000e+03   1.2755000e-01
   2.2300000e+03   1.2844000e-01
   2.2400000e+03   1.2772500e-01
   2.2500000e+03   1.2546600e-01
   2.2600000e+03   1.2904900e-01
   2.2700000e+03   1.2964700e-01
   2.2800000e+03   1.2915500e-01
   2.2900000e+03   1.2964100e-01
   2.3000000e+03   1.2668500e-01
   2.3100000e+03   1.2795400e-01
   2.3200000e+03   1.3025600e-01
   2.3300000e+03   1.2803400e-01
   2.3400000e+03   1.2992400e-01
   2.3500000e+03   1.3357700e-01
   2.3600000e+03   1.2581700e-01
   2.3700000e+03   1.3076300e-01
   2.3800000e+03   1.2499500e-01
   2.3900000e+03   1.3132800e-01
   2.4000000e+03   1.3029700e-01
   2.4100000e+03   1.2700300e-01
   2.4200000e+03   1.2764600e-01
   2.4300000e+03   1.2452100e-01
   2.4400000e+03   1.2091500e-01
   2.4500000e+03   1.3082600e-01
   2.4600000e+03   1.2848700e-01
   2.4700000e+03   1.2683100e-01
   2.4800000e+03   1.2563000e-01
   2.4900000e+03   1.2785300e-01
   2.5000000e+03   1.3314100e-01
   2.5100000e+03   1.2034100e-01
   2.5200000e+03   1.3733300e-01
   2.5300000e+03   1.2404400e-01
   2.5400000e+03   1.3628500e-01
   2.5500000e+03   1.2534000e-01
   2.5600000e+03   1.3046600e-01
   2.5700000e+03   1.3152200e-01
   2.5800000e+03   1.2766800e-01
   2.5900000e+03   1.2508200e-01
   2.6000000e+03   1.3027800e-01
   2.6100000e+03   1.2127800e-01
   2.6200000e+03   1.3216200e-01
   2.6300000e+03   1.2538200e-01
   2.6400000e+03   1.2676600e-01
   2.6500000e+03   1.2685800e-01
   2.6600000e+03   1.2444600e-01
   2.6700000e+03   1.2587300e-01
   2.6800000e+03   1.2536000e-01
   2.6900000e+03   1.2545500e-01
   2.7000000e+03   1.3151400e-01
   2.7100000e+03   1.2290200e-01
   2.7200000e+03   1.3549100e-01
   2.7300000e+03   1.2472500e-01
   2.7400000e+03   1.3056400e-01
   2.7500000e+03   1.2652500e-01
   2.7600000e+03   1.2324400e-01
   2.7700000e+03   1.2660700e-01
   2.7800000e+03   1.3440100e-01
   2.7900000e+03   1.2499800e-01
   2.8000000e+03   1.2928200e-01
   2.8100000e+03   1.2488200e-01
   2.8200000e+03   1.2854700e-01
   2.8300000e+03   1.2907900e-01
   2.8400000e+03   1.3074900e-01
   2.8500000e+03   1.2741400e-01
   2.8600000e+03   1.2802300e-01
   2.8700000e+03   1.2416100e-01
   2.8800000e+03   1.3067200e-01
   2.8900000e+03   1.2698700e-01
   2.9000000e+03   1.2517200e-01
   2.9100000e+03   1.2982100e-01
   2.9200000e+03   1.2784800e-01
   2.9300000e+03   1.2665000e-01
   2.9400000e+03   1.2977300e-01
   2.9500000e+03   1.2436800e-01
   2.9600000e+03   1.3353800e-01
   2.9700000e+03   1.1673100e-01
   2.9800000e+03   1.3161800e-01
   2.9900000e+03   1.2459200e-01
   3.0000000e+03   1.2532900e-01


==> figs/N_12_supervised/zp_12_2.dat <==
10.0 0.15260833333333332
20.0 0.11385466666666666
30.0 0.08683933333333334
40.0 0.069841
50.0 0.05442266666666667
60.0 0.04704766666666666
70.0 0.04227633333333333
80.0 0.041776
90.0 0.040273333333333335
100.0 0.042222333333333334
110.0 0.042619333333333335
120.0 0.04299
130.0 0.04652233333333333
140.0 0.04405
150.0 0.046811
160.0 0.044291
170.0 0.045699666666666666
180.0 0.045485
190.0 0.04551366666666667
200.0 0.048003
210.0 0.044855
220.0 0.047586666666666666
230.0 0.046152
240.0 0.04592266666666667
250.0 0.04389333333333333
260.0 0.04538233333333333
270.0 0.047835666666666665
280.0 0.04696533333333333
290.0 0.045140999999999994
300.0 0.04474333333333333
310.0 0.046568
320.0 0.04523666666666667
330.0 0.04328933333333334
340.0 0.045501999999999994
350.0 0.04480233333333333
360.0 0.04612733333333333
370.0 0.045152
380.0 0.046176666666666664
390.0 0.04226066666666667
400.0 0.043234999999999996
410.0 0.04693566666666666
420.0 0.044963
430.0 0.042157
440.0 0.044920999999999996
450.0 0.05021900000000001
460.0 0.04562866666666667
470.0 0.046206
480.0 0.045239
490.0 0.044506333333333335
500.0 0.045747333333333334
510.0 0.04499166666666667
520.0 0.044177
530.0 0.04490366666666667
540.0 0.043868
550.0 0.044311666666666666
560.0 0.045843666666666665
570.0 0.045862999999999994
580.0 0.044276
590.0 0.04588433333333333
600.0 0.044880333333333335
610.0 0.044733
620.0 0.044338333333333334
630.0 0.04726133333333333
640.0 0.04163633333333334
650.0 0.04845066666666667
660.0 0.044285
670.0 0.04531533333333334
680.0 0.04399166666666667
690.0 0.043254999999999995
700.0 0.045734666666666667
710.0 0.045598
720.0 0.04484533333333333
730.0 0.044138333333333335
740.0 0.045059999999999996
750.0 0.04322666666666666
760.0 0.04561200000000001
770.0 0.04671733333333333
780.0 0.041866999999999994
790.0 0.04717333333333334
800.0 0.04336366666666667
810.0 0.04286499999999999
820.0 0.04563933333333334
830.0 0.044934
840.0 0.043051
850.0 0.043783666666666665
860.0 0.04385466666666666
870.0 0.047227333333333336
880.0 0.04323466666666667
890.0 0.043182
900.0 0.04478833333333334
910.0 0.044523
920.0 0.043159333333333334
930.0 0.044893333333333334
940.0 0.044278333333333336
950.0 0.04478133333333333
960.0 0.04285866666666666
970.0 0.046603
980.0 0.04481633333333334
990.0 0.043613000000000006
1000.0 0.04650033333333333
1010.0 0.04288266666666667
1020.0 0.043804
1030.0 0.044526666666666666
1040.0 0.04533966666666667
1050.0 0.04450266666666666
1060.0 0.045144
1070.0 0.044611000000000005
1080.0 0.042278333333333334
1090.0 0.04691633333333334
1100.0 0.044707666666666666
1110.0 0.042838999999999995
1120.0 0.043782666666666664
1130.0 0.044060999999999996
1140.0 0.045505
1150.0 0.04309466666666667
1160.0 0.04816666666666666
1170.0 0.040237
1180.0 0.04567433333333334
1190.0 0.04243533333333333
1200.0 0.044218
1210.0 0.044353333333333335
1220.0 0.043005666666666664
1230.0 0.045734666666666667
1240.0 0.043368
1250.0 0.043393666666666664
1260.0 0.044151666666666665
1270.0 0.043122
1280.0 0.04507633333333333
1290.0 0.04328766666666667
1300.0 0.04478733333333334
1310.0 0.04424166666666667
1320.0 0.04699866666666667
1330.0 0.041193
1340.0 0.043401999999999996
1350.0 0.044584000000000006
1360.0 0.04400233333333334
1370.0 0.041154
1380.0 0.04544366666666667
1390.0 0.045323333333333334
1400.0 0.04377333333333333
1410.0 0.042923666666666666
1420.0 0.04319933333333333
1430.0 0.04639666666666667
1440.0 0.041132666666666665
1450.0 0.04550066666666667
1460.0 0.04069933333333333
1470.0 0.043365999999999995
1480.0 0.043769333333333334
1490.0 0.04435133333333333
1500.0 0.043553
1510.0 0.043895333333333335
1520.0 0.04403933333333334
1530.0 0.043271666666666674
1540.0 0.04621
1550.0 0.042158
1560.0 0.04490633333333333
1570.0 0.04170133333333333
1580.0 0.04451433333333333
1590.0 0.043255666666666664
1600.0 0.04415766666666667
1610.0 0.04307333333333333
1620.0 0.042455
1630.0 0.046315666666666665
1640.0 0.045874
1650.0 0.04292666666666667
1660.0 0.042317
1670.0 0.04434733333333333
1680.0 0.04298233333333334
1690.0 0.043060666666666664
1700.0 0.044505333333333334
1710.0 0.041297
1720.0 0.04295466666666667
1730.0 0.04404366666666667
1740.0 0.04371766666666666
1750.0 0.043126
1760.0 0.04075366666666667
1770.0 0.04229533333333333
1780.0 0.04518566666666667
1790.0 0.041800000000000004
1800.0 0.04485366666666666
1810.0 0.04177033333333333
1820.0 0.041413
1830.0 0.045165333333333335
1840.0 0.041984
1850.0 0.04394033333333333
1860.0 0.04534433333333333
1870.0 0.04060433333333333
1880.0 0.045443000000000004
1890.0 0.04220033333333333
1900.0 0.04329766666666667
1910.0 0.04309466666666667
1920.0 0.043808999999999994
1930.0 0.043759
1940.0 0.040939666666666666
1950.0 0.04383
1960.0 0.04238266666666667
1970.0 0.042805
1980.0 0.04161366666666667
1990.0 0.04387566666666667
2000.0 0.04267666666666667
2010.0 0.043582
2020.0 0.04332233333333333
2030.0 0.04248433333333334
2040.0 0.04229
2050.0 0.04306466666666667
2060.0 0.043471666666666665
2070.0 0.04428466666666667
2080.0 0.04393366666666667
2090.0 0.042500666666666666
2100.0 0.043997
2110.0 0.04238033333333333
2120.0 0.04279733333333333
2130.0 0.04448866666666667
2140.0 0.042133333333333335
2150.0 0.043505666666666665
2160.0 0.04372533333333333
2170.0 0.04239433333333333
2180.0 0.044559666666666664
2190.0 0.04022033333333334
2200.0 0.04402366666666666
2210.0 0.04351466666666667
2220.0 0.04251666666666667
2230.0 0.042813333333333335
2240.0 0.042575
2250.0 0.041822
2260.0 0.04301633333333333
2270.0 0.04321566666666667
2280.0 0.04305166666666666
2290.0 0.04321366666666667
2300.0 0.04222833333333333
2310.0 0.04265133333333334
2320.0 0.04341866666666667
2330.0 0.042678
2340.0 0.043308000000000006
2350.0 0.044525666666666665
2360.0 0.041939000000000004
2370.0 0.04358766666666666
2380.0 0.041665
2390.0 0.043776
2400.0 0.04343233333333333
2410.0 0.042334333333333335
2420.0 0.04254866666666667
2430.0 0.041507
2440.0 0.040305
2450.0 0.043608666666666664
2460.0 0.042829
2470.0 0.042277
2480.0 0.041876666666666666
2490.0 0.042617666666666665
2500.0 0.044380333333333334
2510.0 0.040113666666666666
2520.0 0.04577766666666667
2530.0 0.041348
2540.0 0.04542833333333333
2550.0 0.041780000000000005
2560.0 0.04348866666666667
2570.0 0.04384066666666667
2580.0 0.042556000000000004
2590.0 0.041694
2600.0 0.043426
2610.0 0.040426
2620.0 0.044054
2630.0 0.041794
2640.0 0.04225533333333333
2650.0 0.042286
2660.0 0.041482
2670.0 0.04195766666666667
2680.0 0.041786666666666666
2690.0 0.04181833333333334
2700.0 0.043837999999999995
2710.0 0.040967333333333335
2720.0 0.045163666666666664
2730.0 0.041575
2740.0 0.043521333333333335
2750.0 0.042175
2760.0 0.04108133333333334
2770.0 0.042202333333333335
2780.0 0.04480033333333333
2790.0 0.041666
2800.0 0.043094
2810.0 0.041627333333333336
2820.0 0.042849
2830.0 0.04302633333333333
2840.0 0.043583000000000004
2850.0 0.04247133333333333
2860.0 0.042674333333333335
2870.0 0.041387
2880.0 0.04355733333333334
2890.0 0.042329
2900.0 0.041724000000000004
2910.0 0.04327366666666666
2920.0 0.042615999999999994
2930.0 0.04221666666666667
2940.0 0.043257666666666666
2950.0 0.041456
2960.0 0.044512666666666666
2970.0 0.03891033333333333
2980.0 0.04387266666666667
2990.0 0.04153066666666667
3000.0 0.04177633333333333


==> figs/N_12_unsupervised/hard_con.dat <==
   1.0000000e+00   3.0290000e-02
   1.1009009e+01   2.8300000e-02
   2.1018018e+01   2.9630000e-02
   3.1027027e+01   3.2150000e-02
   4.1036036e+01   3.4530000e-02
   5.1045045e+01   3.7330000e-02
   6.1054054e+01   4.1440000e-02
   7.1063063e+01   4.7860000e-02
   8.1072072e+01   5.5710000e-02
   9.1081081e+01   6.5240000e-02
   1.0109009e+02   7.8890000e-02
   1.1109910e+02   9.4100000e-02
   1.2110811e+02   1.0823000e-01
   1.3111712e+02   1.1911000e-01
   1.4112613e+02   1.2719000e-01
   1.5113514e+02   1.3143000e-01
   1.6114414e+02   1.3546000e-01
   1.7115315e+02   1.3697000e-01
   1.8116216e+02   1.3288000e-01
   1.9117117e+02   1.2360000e-01
   2.0118018e+02   1.1021000e-01
   2.1118919e+02   9.6970000e-02
   2.2119820e+02   8.7770000e-02
   2.3120721e+02   8.0040000e-02
   2.4121622e+02   8.3290000e-02
   2.5122523e+02   8.9550000e-02
   2.6123423e+02   9.3570000e-02
   2.7124324e+02   9.3310000e-02
   2.8125225e+02   8.7900000e-02
   2.9126126e+02   8.3660000e-02
   3.0127027e+02   7.7010000e-02
   3.1127928e+02   7.0570000e-02
   3.2128829e+02   6.9870000e-02
   3.3129730e+02   7.8340000e-02
   3.4130631e+02   8.6160000e-02
   3.5131532e+02   9.2980000e-02
   3.6132432e+02   8.8170000e-02
   3.7133333e+02   7.8620000e-02
   3.8134234e+02   6.9660000e-02
   3.9135135e+02   7.0520000e-02
   4.0136036e+02   6.6950000e-02
   4.1136937e+02   6.4470000e-02
   4.2137838e+02   5.9800000e-02
   4.3138739e+02   5.4410000e-02
   4.4139640e+02   4.6070000e-02
   4.5140541e+02   4.0560000e-02
   4.6141441e+02   4.1160000e-02
   4.7142342e+02   4.0410000e-02
   4.8143243e+02   3.8290000e-02
   4.9144144e+02   3.9170000e-02
   5.0145045e+02   4.4900000e-02
   5.1145946e+02   4.7900000e-02
   5.2146847e+02   4.6510000e-02
   5.3147748e+02   4.6300000e-02
   5.4148649e+02   4.9500000e-02
   5.5149550e+02   5.1800000e-02
   5.6150450e+02   5.2780000e-02
   5.7151351e+02   5.3310000e-02
   5.8152252e+02   5.0190000e-02
   5.9153153e+02   5.5690000e-02
   6.0154054e+02   5.0280000e-02
   6.1154955e+02   4.8030000e-02
   6.2155856e+02   4.4910000e-02
   6.3156757e+02   3.9430000e-02
   6.4157658e+02   3.4840000e-02
   6.5158559e+02   4.0000000e-02
   6.6159459e+02   3.8420000e-02
   6.7160360e+02   4.7950000e-02
   6.8161261e+02   4.7880000e-02
   6.9162162e+02   5.2530000e-02
   7.0163063e+02   5.1950000e-02
   7.1163964e+02   4.5960000e-02
   7.2164865e+02   4.3470000e-02
   7.3165766e+02   4.1690000e-02
   7.4166667e+02   3.9100000e-02
   7.5167568e+02   3.8680000e-02
   7.6168468e+02   3.9680000e-02
   7.7169369e+02   3.3790000e-02
   7.8170270e+02   2.9750000e-02
   7.9171171e+02   2.9160000e-02
   8.0172072e+02   3.0760000e-02
   8.1172973e+02   2.7570000e-02
   8.2173874e+02   2.1820000e-02
   8.3174775e+02   2.1640000e-02
   8.4175676e+02   2.2230000e-02
   8.5176577e+02   1.7630000e-02
   8.6177477e+02   1.8150000e-02
   8.7178378e+02   2.2110000e-02
   8.8179279e+02   2.0330000e-02
   8.9180180e+02   2.1610000e-02
   9.0181081e+02   2.2250000e-02
   9.1181982e+02   1.9340000e-02
   9.2182883e+02   1.7510000e-02
   9.3183784e+02   2.4020000e-02
   9.4184685e+02   1.7250000e-02
   9.5185586e+02   1.3370000e-02
   9.6186486e+02   1.3090000e-02
   9.7187387e+02   1.4730000e-02
   9.8188288e+02   1.6600000e-02
   9.9189189e+02   1.6120000e-02
   1.0019009e+03   1.7100000e-02
   1.0119099e+03   1.4440000e-02
   1.0219189e+03   1.4140000e-02
   1.0319279e+03   1.5880000e-02
   1.0419369e+03   1.7290000e-02
   1.0519459e+03   1.9330000e-02
   1.0619550e+03   1.3940000e-02
   1.0719640e+03   1.4760000e-02
   1.0819730e+03   1.8220000e-02
   1.0919820e+03   1.8130000e-02
   1.1019910e+03   2.0720000e-02
   1.1120000e+03   1.8220000e-02
   1.1220090e+03   2.2630000e-02
   1.1320180e+03   1.8720000e-02
   1.1420270e+03   2.0390000e-02
   1.1520360e+03   2.0850000e-02
   1.1620450e+03   2.1790000e-02
   1.1720541e+03   2.1100000e-02
   1.1820631e+03   1.9090000e-02
   1.1920721e+03   1.9060000e-02
   1.2020811e+03   2.0290000e-02
   1.2120901e+03   2.0620000e-02
   1.2220991e+03   1.4780000e-02
   1.2321081e+03   1.6810000e-02
   1.2421171e+03   1.8880000e-02
   1.2521261e+03   1.7280000e-02
   1.2621351e+03   1.2910000e-02
   1.2721441e+03   1.5380000e-02
   1.2821532e+03   1.4850000e-02
   1.2921622e+03   1.1950000e-02
   1.3021712e+03   1.4010000e-02
   1.3121802e+03   1.4570000e-02
   1.3221892e+03   1.1350000e-02
   1.3321982e+03   1.3490000e-02
   1.3422072e+03   1.5760000e-02
   1.3522162e+03   1.5890000e-02
   1.3622252e+03   1.5780000e-02
   1.3722342e+03   1.4860000e-02
   1.3822432e+03   1.4540000e-02
   1.3922523e+03   1.3270000e-02
   1.4022613e+03   1.2210000e-02
   1.4122703e+03   1.1640000e-02
   1.4222793e+03   9.3000000e-03
   1.4322883e+03   1.4380000e-02
   1.4422973e+03   1.1680000e-02
   1.4523063e+03   1.0170000e-02
   1.4623153e+03   9.1500000e-03
   1.4723243e+03   1.3600000e-02
   1.4823333e+03   1.4690000e-02
   1.4923423e+03   1.3270000e-02
   1.5023514e+03   1.2870000e-02
   1.5123604e+03   1.2840000e-02
   1.5223694e+03   1.4790000e-02
   1.5323784e+03   1.7430000e-02
   1.5423874e+03   2.3580000e-02
   1.5523964e+03   2.1450000e-02
   1.5624054e+03   1.5680000e-02
   1.5724144e+03   1.4500000e-02
   1.5824234e+03   1.4540000e-02
   1.5924324e+03   1.1700000e-02
   1.6024414e+03   1.3520000e-02
   1.6124505e+03   1.5940000e-02
   1.6224595e+03   1.5940000e-02
   1.6324685e+03   1.5950000e-02
   1.6424775e+03   1.5570000e-02
   1.6524865e+03   1.2460000e-02
   1.6624955e+03   1.4520000e-02
   1.6725045e+03   1.6680000e-02
   1.6825135e+03   1.5240000e-02
   1.6925225e+03   1.4790000e-02
   1.7025315e+03   1.4750000e-02
   1.7125405e+03   1.4940000e-02
   1.7225495e+03   1.4110000e-02
   1.7325586e+03   1.4910000e-02
   1.7425676e+03   1.4560000e-02
   1.7525766e+03   1.6900000e-02
   1.7625856e+03   2.0030000e-02
   1.7725946e+03   1.7820000e-02
   1.7826036e+03   1.4900000e-02
   1.7926126e+03   1.8910000e-02
   1.8026216e+03   2.1920000e-02
   1.8126306e+03   1.3910000e-02
   1.8226396e+03   1.4080000e-02
   1.8326486e+03   1.5370000e-02
   1.8426577e+03   1.5540000e-02
   1.8526667e+03   1.5460000e-02
   1.8626757e+03   1.3660000e-02
   1.8726847e+03   1.3960000e-02
   1.8826937e+03   1.6190000e-02
   1.8927027e+03   1.4170000e-02
   1.9027117e+03   1.4720000e-02
   1.9127207e+03   1.3170000e-02
   1.9227297e+03   1.4170000e-02
   1.9327387e+03   1.4520000e-02
   1.9427477e+03   1.5600000e-02
   1.9527568e+03   1.7560000e-02
   1.9627658e+03   1.4500000e-02
   1.9727748e+03   1.7510000e-02
   1.9827838e+03   1.6880000e-02
   1.9927928e+03   1.5480000e-02
   2.0028018e+03   1.5340000e-02
   2.0128108e+03   1.4160000e-02
   2.0228198e+03   1.3400000e-02
   2.0328288e+03   1.3940000e-02
   2.0428378e+03   1.5220000e-02
   2.0528468e+03   1.8950000e-02
   2.0628559e+03   1.4970000e-02
   2.0728649e+03   1.7420000e-02
   2.0828739e+03   1.4480000e-02
   2.0928829e+03   1.6240000e-02
   2.1028919e+03   1.2590000e-02
   2.1129009e+03   1.5270000e-02
   2.1229099e+03   1.7780000e-02
   2.1329189e+03   1.4170000e-02
   2.1429279e+03   1.4280000e-02
   2.1529369e+03   1.7340000e-02
   2.1629459e+03   2.1420000e-02
   2.1729550e+03   1.9520000e-02
   2.1829640e+03   1.9500000e-02
   2.1929730e+03   1.3120000e-02
   2.2029820e+03   1.8320000e-02
   2.2129910e+03   1.6130000e-02
   2.2230000e+03   1.7420000e-02
   2.2330090e+03   1.3270000e-02
   2.2430180e+03   1.7170000e-02
   2.2530270e+03   1.6640000e-02
   2.2630360e+03   1.6390000e-02
   2.2730450e+03   1.8440000e-02
   2.2830541e+03   2.2790000e-02
   2.2930631e+03   1.6300000e-02
   2.3030721e+03   1.3130000e-02
   2.3130811e+03   1.6180000e-02
   2.3230901e+03   2.0520000e-02
   2.3330991e+03   1.7740000e-02
   2.3431081e+03   1.5980000e-02
   2.3531171e+03   1.9020000e-02
   2.3631261e+03   2.0750000e-02
   2.3731351e+03   1.7440000e-02
   2.3831441e+03   2.0520000e-02
   2.3931532e+03   2.3380000e-02
   2.4031622e+03   2.3330000e-02
   2.4131712e+03   2.0220000e-02
   2.4231802e+03   1.4010000e-02
   2.4331892e+03   2.0300000e-02
   2.4431982e+03   2.4680000e-02
   2.4532072e+03   2.0260000e-02
   2.4632162e+03   1.8610000e-02
   2.4732252e+03   1.9680000e-02
   2.4832342e+03   1.5240000e-02
   2.4932432e+03   1.5530000e-02
   2.5032523e+03   1.5960000e-02
   2.5132613e+03   1.9350000e-02
   2.5232703e+03   2.1880000e-02
   2.5332793e+03   1.5720000e-02
   2.5432883e+03   1.9470000e-02
   2.5532973e+03   1.7300000e-02
   2.5633063e+03   2.0020000e-02
   2.5733153e+03   2.0800000e-02
   2.5833243e+03   1.8030000e-02
   2.5933333e+03   1.7450000e-02
   2.6033423e+03   1.8900000e-02
   2.6133514e+03   2.7270000e-02
   2.6233604e+03   1.8220000e-02
   2.6333694e+03   1.8290000e-02
   2.6433784e+03   1.8410000e-02
   2.6533874e+03   2.2500000e-02
   2.6633964e+03   2.1640000e-02
   2.6734054e+03   1.3850000e-02
   2.6834144e+03   1.5340000e-02
   2.6934234e+03   1.5260000e-02
   2.7034324e+03   1.4500000e-02
   2.7134414e+03   1.7250000e-02
   2.7234505e+03   2.1550000e-02
   2.7334595e+03   1.8500000e-02
   2.7434685e+03   1.7270000e-02
   2.7534775e+03   1.6060000e-02
   2.7634865e+03   2.0390000e-02
   2.7734955e+03   1.9990000e-02
   2.7835045e+03   1.7610000e-02
   2.7935135e+03   1.7950000e-02
   2.8035225e+03   2.0720000e-02
   2.8135315e+03   1.6140000e-02
   2.8235405e+03   1.9270000e-02
   2.8335495e+03   1.9900000e-02
   2.8435586e+03   1.8350000e-02
   2.8535676e+03   1.6720000e-02
   2.8635766e+03   1.8250000e-02
   2.8735856e+03   1.7480000e-02
   2.8835946e+03   1.9270000e-02
   2.8936036e+03   1.4380000e-02
   2.9036126e+03   1.2900000e-02
   2.9136216e+03   1.2400000e-02
   2.9236306e+03   1.6770000e-02
   2.9336396e+03   1.4280000e-02
   2.9436486e+03   1.5360000e-02
   2.9536577e+03   1.6750000e-02
   2.9636667e+03   1.7950000e-02
   2.9736757e+03   2.0940000e-02
   2.9836847e+03   2.4870000e-02
   2.9936937e+03   1.5660000e-02
   3.0037027e+03   1.7110000e-02
   3.0137117e+03   1.7920000e-02
   3.0237207e+03   1.4580000e-02
   3.0337297e+03   1.6120000e-02
   3.0437387e+03   1.4800000e-02
   3.0537477e+03   1.6790000e-02
   3.0637568e+03   1.8100000e-02
   3.0737658e+03   1.5760000e-02
   3.0837748e+03   1.9850000e-02
   3.0937838e+03   1.6460000e-02
   3.1037928e+03   1.8710000e-02
   3.1138018e+03   1.9410000e-02
   3.1238108e+03   1.9140000e-02
   3.1338198e+03   1.7960000e-02
   3.1438288e+03   1.6040000e-02
   3.1538378e+03   1.3680000e-02
   3.1638468e+03   1.4010000e-02
   3.1738559e+03   1.3390000e-02
   3.1838649e+03   1.3990000e-02
   3.1938739e+03   1.6560000e-02
   3.2038829e+03   1.7920000e-02
   3.2138919e+03   1.3660000e-02
   3.2239009e+03   1.5700000e-02
   3.2339099e+03   1.8380000e-02
   3.2439189e+03   1.5540000e-02
   3.2539279e+03   1.2680000e-02
   3.2639369e+03   1.7230000e-02
   3.2739459e+03   1.7980000e-02
   3.2839550e+03   1.5970000e-02
   3.2939640e+03   2.4010000e-02
   3.3039730e+03   2.0210000e-02
   3.3139820e+03   1.8740000e-02
   3.3239910e+03   1.0560000e-02
   3.3340000e+03   1.2100000e-02
   3.3440090e+03   1.3710000e-02
   3.3540180e+03   1.6430000e-02
   3.3640270e+03   1.1250000e-02
   3.3740360e+03   1.5250000e-02
   3.3840450e+03   1.5890000e-02
   3.3940541e+03   1.3110000e-02
   3.4040631e+03   1.2380000e-02
   3.4140721e+03   1.6800000e-02
   3.4240811e+03   1.5910000e-02
   3.4340901e+03   1.5230000e-02
   3.4440991e+03   1.4060000e-02
   3.4541081e+03   1.3510000e-02
   3.4641171e+03   1.2520000e-02
   3.4741261e+03   1.4160000e-02
   3.4841351e+03   1.2020000e-02
   3.4941441e+03   1.5440000e-02
   3.5041532e+03   1.4100000e-02
   3.5141622e+03   1.1820000e-02
   3.5241712e+03   1.4500000e-02
   3.5341802e+03   1.1480000e-02
   3.5441892e+03   1.5150000e-02
   3.5541982e+03   1.5800000e-02
   3.5642072e+03   1.6930000e-02
   3.5742162e+03   1.7160000e-02
   3.5842252e+03   1.8340000e-02
   3.5942342e+03   1.6750000e-02
   3.6042432e+03   1.9570000e-02
   3.6142523e+03   1.9260000e-02
   3.6242613e+03   1.6580000e-02
   3.6342703e+03   1.9190000e-02
   3.6442793e+03   2.1270000e-02
   3.6542883e+03   1.9510000e-02
   3.6642973e+03   1.6060000e-02
   3.6743063e+03   1.9620000e-02
   3.6843153e+03   2.1640000e-02
   3.6943243e+03   1.9290000e-02
   3.7043333e+03   2.1110000e-02
   3.7143423e+03   1.5310000e-02
   3.7243514e+03   1.9330000e-02
   3.7343604e+03   1.8030000e-02
   3.7443694e+03   1.6460000e-02
   3.7543784e+03   1.4350000e-02
   3.7643874e+03   1.8760000e-02
   3.7743964e+03   1.8320000e-02
   3.7844054e+03   1.9360000e-02
   3.7944144e+03   2.2340000e-02
   3.8044234e+03   2.1680000e-02
   3.8144324e+03   1.7840000e-02
   3.8244414e+03   1.3020000e-02
   3.8344505e+03   1.5010000e-02
   3.8444595e+03   1.7240000e-02
   3.8544685e+03   1.7540000e-02
   3.8644775e+03   1.5200000e-02
   3.8744865e+03   1.4720000e-02
   3.8844955e+03   1.3590000e-02
   3.8945045e+03   1.4670000e-02
   3.9045135e+03   1.9820000e-02
   3.9145225e+03   2.0730000e-02
   3.9245315e+03   1.7690000e-02
   3.9345405e+03   2.6060000e-02
   3.9445495e+03   1.7300000e-02
   3.9545586e+03   1.9090000e-02
   3.9645676e+03   1.7040000e-02
   3.9745766e+03   1.5550000e-02
   3.9845856e+03   1.5200000e-02
   3.9945946e+03   1.8410000e-02
   4.0046036e+03   1.8290000e-02
   4.0146126e+03   1.7620000e-02
   4.0246216e+03   1.8880000e-02
   4.0346306e+03   2.1260000e-02
   4.0446396e+03   1.5670000e-02
   4.0546486e+03   1.8720000e-02
   4.0646577e+03   2.4330000e-02
   4.0746667e+03   1.6890000e-02
   4.0846757e+03   1.4380000e-02
   4.0946847e+03   1.5570000e-02
   4.1046937e+03   1.6980000e-02
   4.1147027e+03   2.2120000e-02
   4.1247117e+03   1.8570000e-02
   4.1347207e+03   2.3260000e-02
   4.1447297e+03   2.3130000e-02
   4.1547387e+03   1.9710000e-02
   4.1647477e+03   1.6850000e-02
   4.1747568e+03   1.6260000e-02
   4.1847658e+03   1.7760000e-02
   4.1947748e+03   2.0150000e-02
   4.2047838e+03   1.9480000e-02
   4.2147928e+03   2.2500000e-02
   4.2248018e+03   1.7990000e-02
   4.2348108e+03   1.8790000e-02
   4.2448198e+03   2.4280000e-02
   4.2548288e+03   1.6280000e-02
   4.2648378e+03   1.8260000e-02
   4.2748468e+03   2.3130000e-02
   4.2848559e+03   1.6610000e-02
   4.2948649e+03   1.7360000e-02
   4.3048739e+03   1.8760000e-02
   4.3148829e+03   1.8890000e-02
   4.3248919e+03   1.8250000e-02
   4.3349009e+03   1.5060000e-02
   4.3449099e+03   1.8500000e-02
   4.3549189e+03   2.3380000e-02
   4.3649279e+03   1.9690000e-02
   4.3749369e+03   1.7460000e-02
   4.3849459e+03   1.5780000e-02
   4.3949550e+03   2.0810000e-02
   4.4049640e+03   1.9350000e-02
   4.4149730e+03   1.8170000e-02
   4.4249820e+03   1.7000000e-02
   4.4349910e+03   1.9890000e-02
   4.4450000e+03   1.8040000e-02
   4.4550090e+03   1.2020000e-02
   4.4650180e+03   1.4550000e-02
   4.4750270e+03   1.7740000e-02
   4.4850360e+03   1.8950000e-02
   4.4950450e+03   1.9000000e-02
   4.5050541e+03   1.7250000e-02
   4.5150631e+03   1.6010000e-02
   4.5250721e+03   1.4250000e-02
   4.5350811e+03   1.9020000e-02
   4.5450901e+03   1.1640000e-02
   4.5550991e+03   1.1030000e-02
   4.5651081e+03   1.6200000e-02
   4.5751171e+03   1.9460000e-02
   4.5851261e+03   2.1580000e-02
   4.5951351e+03   1.6330000e-02
   4.6051441e+03   1.9160000e-02
   4.6151532e+03   1.7260000e-02
   4.6251622e+03   1.7680000e-02
   4.6351712e+03   1.7060000e-02
   4.6451802e+03   2.3670000e-02
   4.6551892e+03   2.0610000e-02
   4.6651982e+03   1.6800000e-02
   4.6752072e+03   1.2880000e-02
   4.6852162e+03   1.8150000e-02
   4.6952252e+03   1.7530000e-02
   4.7052342e+03   1.7490000e-02
   4.7152432e+03   1.4440000e-02
   4.7252523e+03   1.7220000e-02
   4.7352613e+03   1.3800000e-02
   4.7452703e+03   1.6330000e-02
   4.7552793e+03   1.2480000e-02
   4.7652883e+03   1.6770000e-02
   4.7752973e+03   1.1690000e-02
   4.7853063e+03   1.4660000e-02
   4.7953153e+03   1.2470000e-02
   4.8053243e+03   1.3100000e-02
   4.8153333e+03   1.1850000e-02
   4.8253423e+03   1.7290000e-02
   4.8353514e+03   1.3320000e-02
   4.8453604e+03   1.0440000e-02
   4.8553694e+03   1.4360000e-02
   4.8653784e+03   1.4060000e-02
   4.8753874e+03   1.1550000e-02
   4.8853964e+03   1.2810000e-02
   4.8954054e+03   1.2670000e-02
   4.9054144e+03   1.5720000e-02
   4.9154234e+03   1.2800000e-02
   4.9254324e+03   1.6680000e-02
   4.9354414e+03   1.5640000e-02
   4.9454505e+03   2.0790000e-02
   4.9554595e+03   1.7260000e-02
   4.9654685e+03   2.0350000e-02
   4.9754775e+03   1.4810000e-02
   4.9854865e+03   1.6040000e-02
   4.9954955e+03   1.4230000e-02
   5.0055045e+03   1.6820000e-02
   5.0155135e+03   1.6310000e-02
   5.0255225e+03   1.8820000e-02
   5.0355315e+03   1.5540000e-02
   5.0455405e+03   1.5740000e-02
   5.0555495e+03   1.8410000e-02
   5.0655586e+03   1.3160000e-02
   5.0755676e+03   1.5640000e-02
   5.0855766e+03   1.6910000e-02
   5.0955856e+03   1.8260000e-02
   5.1055946e+03   2.1420000e-02
   5.1156036e+03   1.7990000e-02
   5.1256126e+03   2.0040000e-02
   5.1356216e+03   1.6200000e-02
   5.1456306e+03   1.7910000e-02
   5.1556396e+03   1.4640000e-02
   5.1656486e+03   1.6720000e-02
   5.1756577e+03   1.8280000e-02
   5.1856667e+03   1.6220000e-02
   5.1956757e+03   1.6960000e-02
   5.2056847e+03   1.6930000e-02
   5.2156937e+03   1.6220000e-02
   5.2257027e+03   1.4180000e-02
   5.2357117e+03   1.8610000e-02
   5.2457207e+03   1.6330000e-02
   5.2557297e+03   1.7600000e-02
   5.2657387e+03   1.5220000e-02
   5.2757477e+03   1.5700000e-02
   5.2857568e+03   1.7500000e-02
   5.2957658e+03   1.5030000e-02
   5.3057748e+03   1.3900000e-02
   5.3157838e+03   1.3110000e-02
   5.3257928e+03   1.5000000e-02
   5.3358018e+03   1.7480000e-02
   5.3458108e+03   1.5180000e-02
   5.3558198e+03   1.8080000e-02
   5.3658288e+03   1.3970000e-02
   5.3758378e+03   1.6050000e-02
   5.3858468e+03   1.7340000e-02
   5.3958559e+03   1.6220000e-02
   5.4058649e+03   1.8300000e-02
   5.4158739e+03   1.5320000e-02
   5.4258829e+03   1.5440000e-02
   5.4358919e+03   1.4120000e-02
   5.4459009e+03   1.1310000e-02
   5.4559099e+03   1.3390000e-02
   5.4659189e+03   1.6050000e-02
   5.4759279e+03   1.8400000e-02
   5.4859369e+03   1.2190000e-02
   5.4959459e+03   1.6810000e-02
   5.5059550e+03   1.7110000e-02
   5.5159640e+03   1.4820000e-02
   5.5259730e+03   1.7320000e-02
   5.5359820e+03   1.5060000e-02
   5.5459910e+03   1.5870000e-02
   5.5560000e+03   1.5130000e-02
   5.5660090e+03   2.2150000e-02
   5.5760180e+03   1.6350000e-02
   5.5860270e+03   1.8160000e-02
   5.5960360e+03   1.1630000e-02
   5.6060450e+03   1.4640000e-02
   5.6160541e+03   1.5900000e-02
   5.6260631e+03   1.4310000e-02
   5.6360721e+03   1.3410000e-02
   5.6460811e+03   1.4210000e-02
   5.6560901e+03   1.4580000e-02
   5.6660991e+03   1.9130000e-02
   5.6761081e+03   1.3160000e-02
   5.6861171e+03   1.5590000e-02
   5.6961261e+03   1.7280000e-02
   5.7061351e+03   1.1370000e-02
   5.7161441e+03   1.7590000e-02
   5.7261532e+03   1.6400000e-02
   5.7361622e+03   1.1570000e-02
   5.7461712e+03   1.0950000e-02
   5.7561802e+03   1.6930000e-02
   5.7661892e+03   9.4000000e-03
   5.7761982e+03   1.4950000e-02
   5.7862072e+03   1.7050000e-02
   5.7962162e+03   1.8420000e-02
   5.8062252e+03   1.3830000e-02
   5.8162342e+03   1.6650000e-02
   5.8262432e+03   1.6500000e-02
   5.8362523e+03   1.3390000e-02
   5.8462613e+03   1.5750000e-02
   5.8562703e+03   1.9730000e-02
   5.8662793e+03   2.1720000e-02
   5.8762883e+03   1.6210000e-02
   5.8862973e+03   1.3240000e-02
   5.8963063e+03   1.8750000e-02
   5.9063153e+03   1.5090000e-02
   5.9163243e+03   1.2420000e-02
   5.9263333e+03   1.3700000e-02
   5.9363423e+03   1.1340000e-02
   5.9463514e+03   1.3930000e-02
   5.9563604e+03   1.7040000e-02
   5.9663694e+03   1.4430000e-02
   5.9763784e+03   1.7810000e-02
   5.9863874e+03   1.6890000e-02
   5.9963964e+03   1.4060000e-02
   6.0064054e+03   1.6580000e-02
   6.0164144e+03   1.4120000e-02
   6.0264234e+03   2.0690000e-02
   6.0364324e+03   1.7730000e-02
   6.0464414e+03   1.4010000e-02
   6.0564505e+03   1.3990000e-02
   6.0664595e+03   1.5450000e-02
   6.0764685e+03   1.9280000e-02
   6.0864775e+03   1.8720000e-02
   6.0964865e+03   1.6100000e-02
   6.1064955e+03   1.9860000e-02
   6.1165045e+03   1.1340000e-02
   6.1265135e+03   1.7530000e-02
   6.1365225e+03   1.9480000e-02
   6.1465315e+03   1.6210000e-02
   6.1565405e+03   2.0890000e-02
   6.1665495e+03   1.5760000e-02
   6.1765586e+03   1.3360000e-02
   6.1865676e+03   1.4390000e-02
   6.1965766e+03   1.6750000e-02
   6.2065856e+03   1.6750000e-02
   6.2165946e+03   1.9580000e-02
   6.2266036e+03   1.6050000e-02
   6.2366126e+03   1.7460000e-02
   6.2466216e+03   2.1410000e-02
   6.2566306e+03   1.8220000e-02
   6.2666396e+03   1.6410000e-02
   6.2766486e+03   1.4290000e-02
   6.2866577e+03   1.7580000e-02
   6.2966667e+03   1.7250000e-02
   6.3066757e+03   1.5390000e-02
   6.3166847e+03   1.7080000e-02
   6.3266937e+03   1.5600000e-02
   6.3367027e+03   1.3880000e-02
   6.3467117e+03   1.8620000e-02
   6.3567207e+03   1.8970000e-02
   6.3667297e+03   1.6730000e-02
   6.3767387e+03   1.9500000e-02
   6.3867477e+03   2.4010000e-02
   6.3967568e+03   1.9090000e-02
   6.4067658e+03   2.0660000e-02
   6.4167748e+03   1.6120000e-02
   6.4267838e+03   1.8180000e-02
   6.4367928e+03   1.9050000e-02
   6.4468018e+03   1.4180000e-02
   6.4568108e+03   1.9810000e-02
   6.4668198e+03   1.9520000e-02
   6.4768288e+03   2.0250000e-02
   6.4868378e+03   1.7510000e-02
   6.4968468e+03   1.5810000e-02
   6.5068559e+03   1.6220000e-02
   6.5168649e+03   1.6410000e-02
   6.5268739e+03   1.8000000e-02
   6.5368829e+03   1.9340000e-02
   6.5468919e+03   1.3600000e-02
   6.5569009e+03   1.6710000e-02
   6.5669099e+03   1.5380000e-02
   6.5769189e+03   1.4170000e-02
   6.5869279e+03   1.4370000e-02
   6.5969369e+03   1.3390000e-02
   6.6069459e+03   1.6810000e-02
   6.6169550e+03   1.2580000e-02
   6.6269640e+03   1.6840000e-02
   6.6369730e+03   1.9880000e-02
   6.6469820e+03   1.9050000e-02
   6.6569910e+03   1.9520000e-02
   6.6670000e+03   1.5840000e-02
   6.6770090e+03   1.4020000e-02
   6.6870180e+03   1.7480000e-02
   6.6970270e+03   1.5560000e-02
   6.7070360e+03   1.8940000e-02
   6.7170450e+03   1.3500000e-02
   6.7270541e+03   1.9030000e-02
   6.7370631e+03   1.7660000e-02
   6.7470721e+03   1.8230000e-02
   6.7570811e+03   1.8460000e-02
   6.7670901e+03   1.3390000e-02
   6.7770991e+03   1.4210000e-02
   6.7871081e+03   1.6520000e-02
   6.7971171e+03   1.9110000e-02
   6.8071261e+03   2.2400000e-02
   6.8171351e+03   2.2060000e-02
   6.8271441e+03   1.8750000e-02
   6.8371532e+03   1.7500000e-02
   6.8471622e+03   1.4550000e-02
   6.8571712e+03   1.9360000e-02
   6.8671802e+03   2.0050000e-02
   6.8771892e+03   9.3600000e-03
   6.8871982e+03   1.2720000e-02
   6.8972072e+03   2.2930000e-02
   6.9072162e+03   1.6160000e-02
   6.9172252e+03   2.0700000e-02
   6.9272342e+03   2.0480000e-02
   6.9372432e+03   1.7770000e-02
   6.9472523e+03   2.0560000e-02
   6.9572613e+03   1.6940000e-02
   6.9672703e+03   2.3260000e-02
   6.9772793e+03   2.1210000e-02
   6.9872883e+03   2.1670000e-02
   6.9972973e+03   2.2590000e-02
   7.0073063e+03   1.8110000e-02
   7.0173153e+03   1.6730000e-02
   7.0273243e+03   1.8150000e-02
   7.0373333e+03   1.7670000e-02
   7.0473423e+03   1.8470000e-02
   7.0573514e+03   1.6780000e-02
   7.0673604e+03   1.8730000e-02
   7.0773694e+03   1.7120000e-02
   7.0873784e+03   1.4340000e-02
   7.0973874e+03   1.7930000e-02
   7.1073964e+03   1.6990000e-02
   7.1174054e+03   1.9540000e-02
   7.1274144e+03   1.8120000e-02
   7.1374234e+03   2.2250000e-02
   7.1474324e+03   1.7080000e-02
   7.1574414e+03   2.1760000e-02
   7.1674505e+03   2.1440000e-02
   7.1774595e+03   1.9480000e-02
   7.1874685e+03   2.0080000e-02
   7.1974775e+03   2.1380000e-02
   7.2074865e+03   1.6220000e-02
   7.2174955e+03   2.0240000e-02
   7.2275045e+03   1.8440000e-02
   7.2375135e+03   1.8620000e-02
   7.2475225e+03   1.3090000e-02
   7.2575315e+03   1.7640000e-02
   7.2675405e+03   1.6980000e-02
   7.2775495e+03   1.5410000e-02
   7.2875586e+03   1.8050000e-02
   7.2975676e+03   1.7280000e-02
   7.3075766e+03   1.6930000e-02
   7.3175856e+03   1.7770000e-02
   7.3275946e+03   1.9230000e-02
   7.3376036e+03   1.5780000e-02
   7.3476126e+03   1.6130000e-02
   7.3576216e+03   1.5300000e-02
   7.3676306e+03   1.3840000e-02
   7.3776396e+03   1.5520000e-02
   7.3876486e+03   1.3680000e-02
   7.3976577e+03   1.2660000e-02
   7.4076667e+03   1.1110000e-02
   7.4176757e+03   1.7510000e-02
   7.4276847e+03   2.0210000e-02
   7.4376937e+03   1.7390000e-02
   7.4477027e+03   1.6070000e-02
   7.4577117e+03   1.9690000e-02
   7.4677207e+03   1.4860000e-02
   7.4777297e+03   1.6260000e-02
   7.4877387e+03   1.8360000e-02
   7.4977477e+03   1.6850000e-02
   7.5077568e+03   1.4830000e-02
   7.5177658e+03   1.5800000e-02
   7.5277748e+03   1.7000000e-02
   7.5377838e+03   1.6570000e-02
   7.5477928e+03   1.4830000e-02
   7.5578018e+03   1.5240000e-02
   7.5678108e+03   1.8370000e-02
   7.5778198e+03   1.9610000e-02
   7.5878288e+03   1.9530000e-02
   7.5978378e+03   1.5490000e-02
   7.6078468e+03   1.2730000e-02
   7.6178559e+03   2.0290000e-02
   7.6278649e+03   1.9680000e-02
   7.6378739e+03   1.9360000e-02
   7.6478829e+03   1.7750000e-02
   7.6578919e+03   2.2460000e-02
   7.6679009e+03   1.7770000e-02
   7.6779099e+03   2.4560000e-02
   7.6879189e+03   1.6800000e-02
   7.6979279e+03   2.0190000e-02
   7.7079369e+03   2.1120000e-02
   7.7179459e+03   2.0750000e-02
   7.7279550e+03   1.3030000e-02
   7.7379640e+03   1.3090000e-02
   7.7479730e+03   1.7420000e-02
   7.7579820e+03   2.1910000e-02
   7.7679910e+03   2.0990000e-02
   7.7780000e+03   1.5680000e-02
   7.7880090e+03   1.6890000e-02
   7.7980180e+03   1.5410000e-02
   7.8080270e+03   1.6890000e-02
   7.8180360e+03   1.5900000e-02
   7.8280450e+03   1.6090000e-02
   7.8380541e+03   1.2710000e-02
   7.8480631e+03   1.4320000e-02
   7.8580721e+03   1.3670000e-02
   7.8680811e+03   1.5650000e-02
   7.8780901e+03   1.8820000e-02
   7.8880991e+03   1.2640000e-02
   7.8981081e+03   1.2740000e-02
   7.9081171e+03   1.0770000e-02
   7.9181261e+03   1.3700000e-02
   7.9281351e+03   1.5190000e-02
   7.9381441e+03   1.8680000e-02
   7.9481532e+03   2.1660000e-02
   7.9581622e+03   1.7680000e-02
   7.9681712e+03   1.2880000e-02
   7.9781802e+03   1.4900000e-02
   7.9881892e+03   1.6730000e-02
   7.9981982e+03   1.9670000e-02
   8.0082072e+03   1.8960000e-02
   8.0182162e+03   1.6830000e-02
   8.0282252e+03   1.7990000e-02
   8.0382342e+03   2.0430000e-02
   8.0482432e+03   1.5510000e-02
   8.0582523e+03   1.8360000e-02
   8.0682613e+03   1.5140000e-02
   8.0782703e+03   1.8130000e-02
   8.0882793e+03   1.6030000e-02
   8.0982883e+03   1.5870000e-02
   8.1082973e+03   1.7520000e-02
   8.1183063e+03   1.6510000e-02
   8.1283153e+03   1.4490000e-02
   8.1383243e+03   1.9480000e-02
   8.1483333e+03   1.9400000e-02
   8.1583423e+03   1.9140000e-02
   8.1683514e+03   2.3960000e-02
   8.1783604e+03   1.6560000e-02
   8.1883694e+03   2.0680000e-02
   8.1983784e+03   1.7210000e-02
   8.2083874e+03   1.4830000e-02
   8.2183964e+03   2.0410000e-02
   8.2284054e+03   1.6420000e-02
   8.2384144e+03   1.1510000e-02
   8.2484234e+03   1.5630000e-02
   8.2584324e+03   1.8710000e-02
   8.2684414e+03   1.9180000e-02
   8.2784505e+03   2.3220000e-02
   8.2884595e+03   1.7710000e-02
   8.2984685e+03   1.3710000e-02
   8.3084775e+03   1.6990000e-02
   8.3184865e+03   1.7980000e-02
   8.3284955e+03   1.9120000e-02
   8.3385045e+03   1.3060000e-02
   8.3485135e+03   1.4120000e-02
   8.3585225e+03   1.9060000e-02
   8.3685315e+03   1.4450000e-02
   8.3785405e+03   1.7820000e-02
   8.3885495e+03   1.9550000e-02
   8.3985586e+03   1.5810000e-02
   8.4085676e+03   1.9700000e-02
   8.4185766e+03   1.6970000e-02
   8.4285856e+03   1.2620000e-02
   8.4385946e+03   1.6650000e-02
   8.4486036e+03   1.5160000e-02
   8.4586126e+03   1.4270000e-02
   8.4686216e+03   1.0640000e-02
   8.4786306e+03   1.6280000e-02
   8.4886396e+03   1.6970000e-02
   8.4986486e+03   1.6340000e-02
   8.5086577e+03   1.7580000e-02
   8.5186667e+03   1.6620000e-02
   8.5286757e+03   2.7090000e-02
   8.5386847e+03   2.1060000e-02
   8.5486937e+03   1.8870000e-02
   8.5587027e+03   1.6980000e-02
   8.5687117e+03   1.3980000e-02
   8.5787207e+03   1.5370000e-02
   8.5887297e+03   1.7640000e-02
   8.5987387e+03   1.7320000e-02
   8.6087477e+03   1.7790000e-02
   8.6187568e+03   1.4480000e-02
   8.6287658e+03   1.9800000e-02
   8.6387748e+03   1.5400000e-02
   8.6487838e+03   1.8200000e-02
   8.6587928e+03   1.3780000e-02
   8.6688018e+03   1.4560000e-02
   8.6788108e+03   1.9840000e-02
   8.6888198e+03   1.8890000e-02
   8.6988288e+03   2.1220000e-02
   8.7088378e+03   1.5900000e-02
   8.7188468e+03   1.9820000e-02
   8.7288559e+03   1.7300000e-02
   8.7388649e+03   1.4280000e-02
   8.7488739e+03   1.1580000e-02
   8.7588829e+03   1.2640000e-02
   8.7688919e+03   1.5090000e-02
   8.7789009e+03   2.0100000e-02
   8.7889099e+03   1.8050000e-02
   8.7989189e+03   1.9110000e-02
   8.8089279e+03   1.6320000e-02
   8.8189369e+03   1.6130000e-02
   8.8289459e+03   2.0030000e-02
   8.8389550e+03   1.4460000e-02
   8.8489640e+03   1.7000000e-02
   8.8589730e+03   1.4930000e-02
   8.8689820e+03   1.6550000e-02
   8.8789910e+03   2.0560000e-02
   8.8890000e+03   1.8640000e-02
   8.8990090e+03   1.8290000e-02
   8.9090180e+03   2.0020000e-02
   8.9190270e+03   1.5080000e-02
   8.9290360e+03   1.6720000e-02
   8.9390450e+03   2.4430000e-02
   8.9490541e+03   2.0470000e-02
   8.9590631e+03   1.8010000e-02
   8.9690721e+03   1.5550000e-02
   8.9790811e+03   1.2840000e-02
   8.9890901e+03   1.3950000e-02
   8.9990991e+03   1.5680000e-02
   9.0091081e+03   1.8050000e-02
   9.0191171e+03   1.9930000e-02
   9.0291261e+03   2.2260000e-02
   9.0391351e+03   1.8380000e-02
   9.0491441e+03   2.2930000e-02
   9.0591532e+03   1.9140000e-02
   9.0691622e+03   1.8030000e-02
   9.0791712e+03   1.8730000e-02
   9.0891802e+03   1.9480000e-02
   9.0991892e+03   1.4300000e-02
   9.1091982e+03   1.4110000e-02
   9.1192072e+03   1.4030000e-02
   9.1292162e+03   1.6600000e-02
   9.1392252e+03   1.8970000e-02
   9.1492342e+03   1.9130000e-02
   9.1592432e+03   1.7570000e-02
   9.1692523e+03   1.3450000e-02
   9.1792613e+03   2.1300000e-02
   9.1892703e+03   1.9040000e-02
   9.1992793e+03   1.6430000e-02
   9.2092883e+03   2.0320000e-02
   9.2192973e+03   1.6520000e-02
   9.2293063e+03   1.7920000e-02
   9.2393153e+03   1.7820000e-02
   9.2493243e+03   1.6620000e-02
   9.2593333e+03   1.2140000e-02
   9.2693423e+03   1.4200000e-02
   9.2793514e+03   1.6020000e-02
   9.2893604e+03   1.6910000e-02
   9.2993694e+03   1.4710000e-02
   9.3093784e+03   1.7720000e-02
   9.3193874e+03   1.5900000e-02
   9.3293964e+03   2.3210000e-02
   9.3394054e+03   1.8330000e-02
   9.3494144e+03   1.6090000e-02
   9.3594234e+03   1.6330000e-02
   9.3694324e+03   1.6840000e-02
   9.3794414e+03   1.9450000e-02
   9.3894505e+03   2.1420000e-02
   9.3994595e+03   1.7290000e-02
   9.4094685e+03   1.2550000e-02
   9.4194775e+03   1.5400000e-02
   9.4294865e+03   1.3900000e-02
   9.4394955e+03   1.5830000e-02
   9.4495045e+03   1.1820000e-02
   9.4595135e+03   1.5830000e-02
   9.4695225e+03   1.7190000e-02
   9.4795315e+03   1.7310000e-02
   9.4895405e+03   1.8080000e-02
   9.4995495e+03   1.7160000e-02
   9.5095586e+03   1.6750000e-02
   9.5195676e+03   1.7470000e-02
   9.5295766e+03   1.7210000e-02
   9.5395856e+03   1.7380000e-02
   9.5495946e+03   1.4650000e-02
   9.5596036e+03   2.1270000e-02
   9.5696126e+03   2.3150000e-02
   9.5796216e+03   2.1110000e-02
   9.5896306e+03   1.3490000e-02
   9.5996396e+03   1.6800000e-02
   9.6096486e+03   1.4250000e-02
   9.6196577e+03   1.6160000e-02
   9.6296667e+03   1.9540000e-02
   9.6396757e+03   1.5430000e-02
   9.6496847e+03   1.2860000e-02
   9.6596937e+03   1.8000000e-02
   9.6697027e+03   1.8170000e-02
   9.6797117e+03   1.7140000e-02
   9.6897207e+03   1.7000000e-02
   9.6997297e+03   1.3540000e-02
   9.7097387e+03   1.3240000e-02
   9.7197477e+03   1.7280000e-02
   9.7297568e+03   1.6330000e-02
   9.7397658e+03   1.6420000e-02
   9.7497748e+03   1.4120000e-02
   9.7597838e+03   1.9210000e-02
   9.7697928e+03   2.2920000e-02
   9.7798018e+03   2.0360000e-02
   9.7898108e+03   2.0240000e-02
   9.7998198e+03   1.6270000e-02
   9.8098288e+03   1.8930000e-02
   9.8198378e+03   1.5870000e-02
   9.8298468e+03   1.7170000e-02
   9.8398559e+03   1.6280000e-02
   9.8498649e+03   2.1250000e-02
   9.8598739e+03   1.7940000e-02
   9.8698829e+03   1.7350000e-02
   9.8798919e+03   1.6350000e-02
   9.8899009e+03   1.5500000e-02
   9.8999099e+03   1.1480000e-02
   9.9099189e+03   1.6470000e-02
   9.9199279e+03   1.4830000e-02
   9.9299369e+03   1.9240000e-02
   9.9399459e+03   1.3540000e-02
   9.9499550e+03   1.5550000e-02
   9.9599640e+03   2.5750000e-02
   9.9699730e+03   1.9050000e-02
   9.9799820e+03   2.0770000e-02
   9.9899910e+03   1.7470000e-02
   1.0000000e+04   1.5330000e-02


==> figs/N_12_unsupervised/hard_obj.dat <==
   1.0000000e+00   2.6660400e+00
   1.1009009e+01   2.6616900e+00
   2.1018018e+01   2.6573900e+00
   3.1027027e+01   2.6530800e+00
   4.1036036e+01   2.6476200e+00
   5.1045045e+01   2.6417200e+00
   6.1054054e+01   2.6374000e+00
   7.1063063e+01   2.6358700e+00
   8.1072072e+01   2.6376000e+00
   9.1081081e+01   2.6478700e+00
   1.0109009e+02   2.6641300e+00
   1.1109910e+02   2.6784100e+00
   1.2110811e+02   2.6879800e+00
   1.3111712e+02   2.6966400e+00
   1.4112613e+02   2.7062500e+00
   1.5113514e+02   2.7147700e+00
   1.6114414e+02   2.7238000e+00
   1.7115315e+02   2.7269800e+00
   1.8116216e+02   2.7188700e+00
   1.9117117e+02   2.7065900e+00
   2.0118018e+02   2.6947400e+00
   2.1118919e+02   2.6836100e+00
   2.2119820e+02   2.6802000e+00
   2.3120721e+02   2.6866000e+00
   2.4121622e+02   2.7066700e+00
   2.5122523e+02   2.7234100e+00
   2.6123423e+02   2.7384000e+00
   2.7124324e+02   2.7426100e+00
   2.8125225e+02   2.7374300e+00
   2.9126126e+02   2.7266600e+00
   3.0127027e+02   2.7210700e+00
   3.1127928e+02   2.7209300e+00
   3.2128829e+02   2.7345900e+00
   3.3129730e+02   2.7502500e+00
   3.4130631e+02   2.7638600e+00
   3.5131532e+02   2.7793800e+00
   3.6132432e+02   2.7899200e+00
   3.7133333e+02   2.7863100e+00
   3.8134234e+02   2.7672500e+00
   3.9135135e+02   2.7493700e+00
   4.0136036e+02   2.7524300e+00
   4.1136937e+02   2.7613300e+00
   4.2137838e+02   2.7729800e+00
   4.3138739e+02   2.7812100e+00
   4.4139640e+02   2.7923900e+00
   4.5140541e+02   2.7986300e+00
   4.6141441e+02   2.7934500e+00
   4.7142342e+02   2.7887400e+00
   4.8143243e+02   2.7886000e+00
   4.9144144e+02   2.8030400e+00
   5.0145045e+02   2.8133000e+00
   5.1145946e+02   2.8262000e+00
   5.2146847e+02   2.8354100e+00
   5.3147748e+02   2.8453500e+00
   5.4148649e+02   2.8620400e+00
   5.5149550e+02   2.8726900e+00
   5.6150450e+02   2.8776700e+00
   5.7151351e+02   2.8810400e+00
   5.8152252e+02   2.8917700e+00
   5.9153153e+02   2.8993800e+00
   6.0154054e+02   2.8910300e+00
   6.1154955e+02   2.8818300e+00
   6.2155856e+02   2.8805900e+00
   6.3156757e+02   2.8762400e+00
   6.4157658e+02   2.8743500e+00
   6.5158559e+02   2.8875400e+00
   6.6159459e+02   2.8991700e+00
   6.7160360e+02   2.9087500e+00
   6.8161261e+02   2.9069900e+00
   6.9162162e+02   2.9138400e+00
   7.0163063e+02   2.9139600e+00
   7.1163964e+02   2.9032100e+00
   7.2164865e+02   2.8994700e+00
   7.3165766e+02   2.8916600e+00
   7.4166667e+02   2.8815500e+00
   7.5167568e+02   2.8711000e+00
   7.6168468e+02   2.8742600e+00
   7.7169369e+02   2.8858700e+00
   7.8170270e+02   2.8849700e+00
   7.9171171e+02   2.8801700e+00
   8.0172072e+02   2.8925100e+00
   8.1172973e+02   2.9005700e+00
   8.2173874e+02   2.8923400e+00
   8.3174775e+02   2.8925900e+00
   8.4175676e+02   2.9002100e+00
   8.5176577e+02   2.9012600e+00
   8.6177477e+02   2.9051400e+00
   8.7178378e+02   2.9194700e+00
   8.8179279e+02   2.9263900e+00
   8.9180180e+02   2.9252000e+00
   9.0181081e+02   2.9283600e+00
   9.1181982e+02   2.9280300e+00
   9.2182883e+02   2.9336000e+00
   9.3183784e+02   2.9364700e+00
   9.4184685e+02   2.9356100e+00
   9.5185586e+02   2.9385300e+00
   9.6186486e+02   2.9429800e+00
   9.7187387e+02   2.9434400e+00
   9.8188288e+02   2.9533200e+00
   9.9189189e+02   2.9633900e+00
   1.0019009e+03   2.9631300e+00
   1.0119099e+03   2.9593800e+00
   1.0219189e+03   2.9537500e+00
   1.0319279e+03   2.9486800e+00
   1.0419369e+03   2.9492500e+00
   1.0519459e+03   2.9538900e+00
   1.0619550e+03   2.9579300e+00
   1.0719640e+03   2.9577500e+00
   1.0819730e+03   2.9626100e+00
   1.0919820e+03   2.9668500e+00
   1.1019910e+03   2.9668800e+00
   1.1120000e+03   2.9705700e+00
   1.1220090e+03   2.9636000e+00
   1.1320180e+03   2.9610800e+00
   1.1420270e+03   2.9684800e+00
   1.1520360e+03   2.9805900e+00
   1.1620450e+03   2.9859400e+00
   1.1720541e+03   2.9863200e+00
   1.1820631e+03   2.9834200e+00
   1.1920721e+03   2.9844500e+00
   1.2020811e+03   2.9824000e+00
   1.2120901e+03   2.9817700e+00
   1.2220991e+03   2.9789400e+00
   1.2321081e+03   2.9842100e+00
   1.2421171e+03   2.9832600e+00
   1.2521261e+03   2.9809200e+00
   1.2621351e+03   2.9811200e+00
   1.2721441e+03   2.9841200e+00
   1.2821532e+03   2.9800900e+00
   1.2921622e+03   2.9779100e+00
   1.3021712e+03   2.9812900e+00
   1.3121802e+03   2.9830000e+00
   1.3221892e+03   2.9814900e+00
   1.3321982e+03   2.9912000e+00
   1.3422072e+03   2.9981600e+00
   1.3522162e+03   2.9982100e+00
   1.3622252e+03   2.9990900e+00
   1.3722342e+03   2.9983800e+00
   1.3822432e+03   2.9983600e+00
   1.3922523e+03   2.9963300e+00
   1.4022613e+03   2.9937900e+00
   1.4122703e+03   2.9958900e+00
   1.4222793e+03   2.9934100e+00
   1.4322883e+03   2.9965700e+00
   1.4422973e+03   2.9990700e+00
   1.4523063e+03   2.9986100e+00
   1.4623153e+03   2.9963800e+00
   1.4723243e+03   2.9999700e+00
   1.4823333e+03   3.0052900e+00
   1.4923423e+03   3.0118600e+00
   1.5023514e+03   3.0115600e+00
   1.5123604e+03   3.0115900e+00
   1.5223694e+03   3.0148200e+00
   1.5323784e+03   3.0220200e+00
   1.5423874e+03   3.0217800e+00
   1.5523964e+03   3.0191000e+00
   1.5624054e+03   3.0193200e+00
   1.5724144e+03   3.0193200e+00
   1.5824234e+03   3.0179500e+00
   1.5924324e+03   3.0177100e+00
   1.6024414e+03   3.0175400e+00
   1.6124505e+03   3.0181300e+00
   1.6224595e+03   3.0211200e+00
   1.6324685e+03   3.0241800e+00
   1.6424775e+03   3.0238600e+00
   1.6524865e+03   3.0192400e+00
   1.6624955e+03   3.0234800e+00
   1.6725045e+03   3.0241100e+00
   1.6825135e+03   3.0219700e+00
   1.6925225e+03   3.0184100e+00
   1.7025315e+03   3.0229400e+00
   1.7125405e+03   3.0259900e+00
   1.7225495e+03   3.0242500e+00
   1.7325586e+03   3.0247600e+00
   1.7425676e+03   3.0246300e+00
   1.7525766e+03   3.0273200e+00
   1.7625856e+03   3.0279700e+00
   1.7725946e+03   3.0305500e+00
   1.7826036e+03   3.0306300e+00
   1.7926126e+03   3.0312700e+00
   1.8026216e+03   3.0317600e+00
   1.8126306e+03   3.0315100e+00
   1.8226396e+03   3.0352100e+00
   1.8326486e+03   3.0345200e+00
   1.8426577e+03   3.0367900e+00
   1.8526667e+03   3.0387600e+00
   1.8626757e+03   3.0375300e+00
   1.8726847e+03   3.0365400e+00
   1.8826937e+03   3.0376100e+00
   1.8927027e+03   3.0369800e+00
   1.9027117e+03   3.0329800e+00
   1.9127207e+03   3.0364100e+00
   1.9227297e+03   3.0313100e+00
   1.9327387e+03   3.0311300e+00
   1.9427477e+03   3.0389600e+00
   1.9527568e+03   3.0408600e+00
   1.9627658e+03   3.0386100e+00
   1.9727748e+03   3.0436600e+00
   1.9827838e+03   3.0490200e+00
   1.9927928e+03   3.0460500e+00
   2.0028018e+03   3.0396500e+00
   2.0128108e+03   3.0390700e+00
   2.0228198e+03   3.0450100e+00
   2.0328288e+03   3.0485000e+00
   2.0428378e+03   3.0459600e+00
   2.0528468e+03   3.0477500e+00
   2.0628559e+03   3.0488400e+00
   2.0728649e+03   3.0471100e+00
   2.0828739e+03   3.0461400e+00
   2.0928829e+03   3.0486500e+00
   2.1028919e+03   3.0471300e+00
   2.1129009e+03   3.0467500e+00
   2.1229099e+03   3.0518100e+00
   2.1329189e+03   3.0540200e+00
   2.1429279e+03   3.0533600e+00
   2.1529369e+03   3.0541400e+00
   2.1629459e+03   3.0552600e+00
   2.1729550e+03   3.0539000e+00
   2.1829640e+03   3.0535100e+00
   2.1929730e+03   3.0511300e+00
   2.2029820e+03   3.0452000e+00
   2.2129910e+03   3.0525700e+00
   2.2230000e+03   3.0567000e+00
   2.2330090e+03   3.0533500e+00
   2.2430180e+03   3.0476900e+00
   2.2530270e+03   3.0501300e+00
   2.2630360e+03   3.0522500e+00
   2.2730450e+03   3.0600400e+00
   2.2830541e+03   3.0653300e+00
   2.2930631e+03   3.0591400e+00
   2.3030721e+03   3.0518300e+00
   2.3130811e+03   3.0541400e+00
   2.3230901e+03   3.0532100e+00
   2.3330991e+03   3.0544300e+00
   2.3431081e+03   3.0570600e+00
   2.3531171e+03   3.0619700e+00
   2.3631261e+03   3.0602400e+00
   2.3731351e+03   3.0587600e+00
   2.3831441e+03   3.0595700e+00
   2.3931532e+03   3.0615700e+00
   2.4031622e+03   3.0648900e+00
   2.4131712e+03   3.0629300e+00
   2.4231802e+03   3.0567200e+00
   2.4331892e+03   3.0621600e+00
   2.4431982e+03   3.0625900e+00
   2.4532072e+03   3.0585300e+00
   2.4632162e+03   3.0588800e+00
   2.4732252e+03   3.0575600e+00
   2.4832342e+03   3.0558100e+00
   2.4932432e+03   3.0541800e+00
   2.5032523e+03   3.0619400e+00
   2.5132613e+03   3.0615200e+00
   2.5232703e+03   3.0572700e+00
   2.5332793e+03   3.0618200e+00
   2.5432883e+03   3.0627100e+00
   2.5532973e+03   3.0602800e+00
   2.5633063e+03   3.0665200e+00
   2.5733153e+03   3.0730500e+00
   2.5833243e+03   3.0682900e+00
   2.5933333e+03   3.0668000e+00
   2.6033423e+03   3.0697700e+00
   2.6133514e+03   3.0681900e+00
   2.6233604e+03   3.0625100e+00
   2.6333694e+03   3.0650100e+00
   2.6433784e+03   3.0685700e+00
   2.6533874e+03   3.0677300e+00
   2.6633964e+03   3.0693500e+00
   2.6734054e+03   3.0637400e+00
   2.6834144e+03   3.0617900e+00
   2.6934234e+03   3.0573000e+00
   2.7034324e+03   3.0627300e+00
   2.7134414e+03   3.0670700e+00
   2.7234505e+03   3.0683200e+00
   2.7334595e+03   3.0675900e+00
   2.7434685e+03   3.0684600e+00
   2.7534775e+03   3.0704000e+00
   2.7634865e+03   3.0779100e+00
   2.7734955e+03   3.0775900e+00
   2.7835045e+03   3.0679000e+00
   2.7935135e+03   3.0708500e+00
   2.8035225e+03   3.0719400e+00
   2.8135315e+03   3.0749600e+00
   2.8235405e+03   3.0735600e+00
   2.8335495e+03   3.0739100e+00
   2.8435586e+03   3.0757000e+00
   2.8535676e+03   3.0784300e+00
   2.8635766e+03   3.0704400e+00
   2.8735856e+03   3.0688400e+00
   2.8835946e+03   3.0740900e+00
   2.8936036e+03   3.0684700e+00
   2.9036126e+03   3.0644100e+00
   2.9136216e+03   3.0677900e+00
   2.9236306e+03   3.0676200e+00
   2.9336396e+03   3.0665200e+00
   2.9436486e+03   3.0645400e+00
   2.9536577e+03   3.0675700e+00
   2.9636667e+03   3.0737200e+00
   2.9736757e+03   3.0786100e+00
   2.9836847e+03   3.0807300e+00
   2.9936937e+03   3.0722000e+00
   3.0037027e+03   3.0708100e+00
   3.0137117e+03   3.0696800e+00
   3.0237207e+03   3.0709400e+00
   3.0337297e+03   3.0736200e+00
   3.0437387e+03   3.0795100e+00
   3.0537477e+03   3.0791700e+00
   3.0637568e+03   3.0793600e+00
   3.0737658e+03   3.0775000e+00
   3.0837748e+03   3.0736000e+00
   3.0937838e+03   3.0771700e+00
   3.1037928e+03   3.0777900e+00
   3.1138018e+03   3.0747600e+00
   3.1238108e+03   3.0783400e+00
   3.1338198e+03   3.0792300e+00
   3.1438288e+03   3.0811300e+00
   3.1538378e+03   3.0792100e+00
   3.1638468e+03   3.0791400e+00
   3.1738559e+03   3.0790800e+00
   3.1838649e+03   3.0741100e+00
   3.1938739e+03   3.0726600e+00
   3.2038829e+03   3.0731600e+00
   3.2138919e+03   3.0723400e+00
   3.2239009e+03   3.0768500e+00
   3.2339099e+03   3.0758300e+00
   3.2439189e+03   3.0737000e+00
   3.2539279e+03   3.0755500e+00
   3.2639369e+03   3.0753500e+00
   3.2739459e+03   3.0707500e+00
   3.2839550e+03   3.0762000e+00
   3.2939640e+03   3.0800600e+00
   3.3039730e+03   3.0763900e+00
   3.3139820e+03   3.0701400e+00
   3.3239910e+03   3.0723400e+00
   3.3340000e+03   3.0720400e+00
   3.3440090e+03   3.0736500e+00
   3.3540180e+03   3.0776400e+00
   3.3640270e+03   3.0770000e+00
   3.3740360e+03   3.0748400e+00
   3.3840450e+03   3.0733200e+00
   3.3940541e+03   3.0768800e+00
   3.4040631e+03   3.0801300e+00
   3.4140721e+03   3.0758400e+00
   3.4240811e+03   3.0710500e+00
   3.4340901e+03   3.0703400e+00
   3.4440991e+03   3.0780200e+00
   3.4541081e+03   3.0766000e+00
   3.4641171e+03   3.0707300e+00
   3.4741261e+03   3.0745200e+00
   3.4841351e+03   3.0720100e+00
   3.4941441e+03   3.0798700e+00
   3.5041532e+03   3.0802400e+00
   3.5141622e+03   3.0808100e+00
   3.5241712e+03   3.0799200e+00
   3.5341802e+03   3.0802100e+00
   3.5441892e+03   3.0799400e+00
   3.5541982e+03   3.0786900e+00
   3.5642072e+03   3.0781200e+00
   3.5742162e+03   3.0827400e+00
   3.5842252e+03   3.0860600e+00
   3.5942342e+03   3.0895800e+00
   3.6042432e+03   3.0844500e+00
   3.6142523e+03   3.0868200e+00
   3.6242613e+03   3.0819600e+00
   3.6342703e+03   3.0805900e+00
   3.6442793e+03   3.0844700e+00
   3.6542883e+03   3.0881100e+00
   3.6642973e+03   3.0829400e+00
   3.6743063e+03   3.0866000e+00
   3.6843153e+03   3.0847800e+00
   3.6943243e+03   3.0831100e+00
   3.7043333e+03   3.0861200e+00
   3.7143423e+03   3.0860300e+00
   3.7243514e+03   3.0835600e+00
   3.7343604e+03   3.0854100e+00
   3.7443694e+03   3.0838400e+00
   3.7543784e+03   3.0849600e+00
   3.7643874e+03   3.0843800e+00
   3.7743964e+03   3.0871400e+00
   3.7844054e+03   3.0885600e+00
   3.7944144e+03   3.0853600e+00
   3.8044234e+03   3.0775900e+00
   3.8144324e+03   3.0849300e+00
   3.8244414e+03   3.0858000e+00
   3.8344505e+03   3.0897000e+00
   3.8444595e+03   3.0903600e+00
   3.8544685e+03   3.0885900e+00
   3.8644775e+03   3.0902800e+00
   3.8744865e+03   3.0861900e+00
   3.8844955e+03   3.0864300e+00
   3.8945045e+03   3.0895100e+00
   3.9045135e+03   3.0920800e+00
   3.9145225e+03   3.0887500e+00
   3.9245315e+03   3.0897500e+00
   3.9345405e+03   3.0857700e+00
   3.9445495e+03   3.0860800e+00
   3.9545586e+03   3.0882300e+00
   3.9645676e+03   3.0872100e+00
   3.9745766e+03   3.0873600e+00
   3.9845856e+03   3.0898900e+00
   3.9945946e+03   3.0941600e+00
   4.0046036e+03   3.0967500e+00
   4.0146126e+03   3.0971400e+00
   4.0246216e+03   3.0990000e+00
   4.0346306e+03   3.0968000e+00
   4.0446396e+03   3.0926000e+00
   4.0546486e+03   3.0882200e+00
   4.0646577e+03   3.0894600e+00
   4.0746667e+03   3.0959200e+00
   4.0846757e+03   3.0941400e+00
   4.0946847e+03   3.0898500e+00
   4.1046937e+03   3.0901200e+00
   4.1147027e+03   3.0903000e+00
   4.1247117e+03   3.0936900e+00
   4.1347207e+03   3.0936600e+00
   4.1447297e+03   3.0925100e+00
   4.1547387e+03   3.0967900e+00
   4.1647477e+03   3.0980700e+00
   4.1747568e+03   3.0948900e+00
   4.1847658e+03   3.0942400e+00
   4.1947748e+03   3.0934200e+00
   4.2047838e+03   3.0938400e+00
   4.2147928e+03   3.1016900e+00
   4.2248018e+03   3.0934200e+00
   4.2348108e+03   3.0953100e+00
   4.2448198e+03   3.1036800e+00
   4.2548288e+03   3.0985800e+00
   4.2648378e+03   3.1009800e+00
   4.2748468e+03   3.1010900e+00
   4.2848559e+03   3.0969400e+00
   4.2948649e+03   3.1008300e+00
   4.3048739e+03   3.0984300e+00
   4.3148829e+03   3.0987100e+00
   4.3248919e+03   3.1004200e+00
   4.3349009e+03   3.0993800e+00
   4.3449099e+03   3.1028200e+00
   4.3549189e+03   3.1057300e+00
   4.3649279e+03   3.0997300e+00
   4.3749369e+03   3.0949800e+00
   4.3849459e+03   3.0947500e+00
   4.3949550e+03   3.0973700e+00
   4.4049640e+03   3.1008600e+00
   4.4149730e+03   3.0995000e+00
   4.4249820e+03   3.1001800e+00
   4.4349910e+03   3.1001700e+00
   4.4450000e+03   3.0970000e+00
   4.4550090e+03   3.0939900e+00
   4.4650180e+03   3.0925300e+00
   4.4750270e+03   3.0946300e+00
   4.4850360e+03   3.1009200e+00
   4.4950450e+03   3.0986400e+00
   4.5050541e+03   3.0980000e+00
   4.5150631e+03   3.0930700e+00
   4.5250721e+03   3.0920900e+00
   4.5350811e+03   3.0966200e+00
   4.5450901e+03   3.0963500e+00
   4.5550991e+03   3.0948200e+00
   4.5651081e+03   3.0948200e+00
   4.5751171e+03   3.0974500e+00
   4.5851261e+03   3.0998600e+00
   4.5951351e+03   3.0984600e+00
   4.6051441e+03   3.0980300e+00
   4.6151532e+03   3.0939000e+00
   4.6251622e+03   3.1005300e+00
   4.6351712e+03   3.1028600e+00
   4.6451802e+03   3.1029500e+00
   4.6551892e+03   3.1072300e+00
   4.6651982e+03   3.1065400e+00
   4.6752072e+03   3.1022500e+00
   4.6852162e+03   3.0983900e+00
   4.6952252e+03   3.1037000e+00
   4.7052342e+03   3.0980500e+00
   4.7152432e+03   3.0942800e+00
   4.7252523e+03   3.1000700e+00
   4.7352613e+03   3.0989700e+00
   4.7452703e+03   3.0961100e+00
   4.7552793e+03   3.0994900e+00
   4.7652883e+03   3.0972700e+00
   4.7752973e+03   3.0898400e+00
   4.7853063e+03   3.0890800e+00
   4.7953153e+03   3.0914800e+00
   4.8053243e+03   3.0923400e+00
   4.8153333e+03   3.0991500e+00
   4.8253423e+03   3.0958800e+00
   4.8353514e+03   3.0918700e+00
   4.8453604e+03   3.0955600e+00
   4.8553694e+03   3.1017900e+00
   4.8653784e+03   3.0964400e+00
   4.8753874e+03   3.0927800e+00
   4.8853964e+03   3.0950100e+00
   4.8954054e+03   3.0931800e+00
   4.9054144e+03   3.0919000e+00
   4.9154234e+03   3.0973100e+00
   4.9254324e+03   3.1031200e+00
   4.9354414e+03   3.1046400e+00
   4.9454505e+03   3.1026000e+00
   4.9554595e+03   3.0998000e+00
   4.9654685e+03   3.1017700e+00
   4.9754775e+03   3.1009300e+00
   4.9854865e+03   3.1050100e+00
   4.9954955e+03   3.1065600e+00
   5.0055045e+03   3.1043200e+00
   5.0155135e+03   3.1035100e+00
   5.0255225e+03   3.1023900e+00
   5.0355315e+03   3.1001900e+00
   5.0455405e+03   3.1022800e+00
   5.0555495e+03   3.0991300e+00
   5.0655586e+03   3.0985700e+00
   5.0755676e+03   3.1003600e+00
   5.0855766e+03   3.1002200e+00
   5.0955856e+03   3.0977400e+00
   5.1055946e+03   3.1012800e+00
   5.1156036e+03   3.1006900e+00
   5.1256126e+03   3.1038300e+00
   5.1356216e+03   3.1004000e+00
   5.1456306e+03   3.0986800e+00
   5.1556396e+03   3.1013000e+00
   5.1656486e+03   3.0972600e+00
   5.1756577e+03   3.1059400e+00
   5.1856667e+03   3.1060600e+00
   5.1956757e+03   3.1070900e+00
   5.2056847e+03   3.1089200e+00
   5.2156937e+03   3.1049700e+00
   5.2257027e+03   3.1053400e+00
   5.2357117e+03   3.1027000e+00
   5.2457207e+03   3.1074900e+00
   5.2557297e+03   3.1080200e+00
   5.2657387e+03   3.1042200e+00
   5.2757477e+03   3.1059300e+00
   5.2857568e+03   3.1087000e+00
   5.2957658e+03   3.1030600e+00
   5.3057748e+03   3.1005400e+00
   5.3157838e+03   3.0990700e+00
   5.3257928e+03   3.0956100e+00
   5.3358018e+03   3.0931600e+00
   5.3458108e+03   3.0996600e+00
   5.3558198e+03   3.1006900e+00
   5.3658288e+03   3.1018100e+00
   5.3758378e+03   3.1059400e+00
   5.3858468e+03   3.1046800e+00
   5.3958559e+03   3.1023100e+00
   5.4058649e+03   3.1024300e+00
   5.4158739e+03   3.0988700e+00
   5.4258829e+03   3.0965800e+00
   5.4358919e+03   3.1031100e+00
   5.4459009e+03   3.0990400e+00
   5.4559099e+03   3.1004600e+00
   5.4659189e+03   3.1053600e+00
   5.4759279e+03   3.1019900e+00
   5.4859369e+03   3.1016000e+00
   5.4959459e+03   3.1083600e+00
   5.5059550e+03   3.1034000e+00
   5.5159640e+03   3.1015100e+00
   5.5259730e+03   3.1049000e+00
   5.5359820e+03   3.1049800e+00
   5.5459910e+03   3.0987000e+00
   5.5560000e+03   3.1041000e+00
   5.5660090e+03   3.1100800e+00
   5.5760180e+03   3.1070700e+00
   5.5860270e+03   3.1034700e+00
   5.5960360e+03   3.1026000e+00
   5.6060450e+03   3.1108500e+00
   5.6160541e+03   3.1081200e+00
   5.6260631e+03   3.1035300e+00
   5.6360721e+03   3.1069100e+00
   5.6460811e+03   3.1038200e+00
   5.6560901e+03   3.1033500e+00
   5.6660991e+03   3.1060400e+00
   5.6761081e+03   3.1036300e+00
   5.6861171e+03   3.1038700e+00
   5.6961261e+03   3.1037700e+00
   5.7061351e+03   3.1042400e+00
   5.7161441e+03   3.1040000e+00
   5.7261532e+03   3.1034700e+00
   5.7361622e+03   3.1064400e+00
   5.7461712e+03   3.1051600e+00
   5.7561802e+03   3.1021600e+00
   5.7661892e+03   3.1021000e+00
   5.7761982e+03   3.1043900e+00
   5.7862072e+03   3.1114800e+00
   5.7962162e+03   3.1120700e+00
   5.8062252e+03   3.1063000e+00
   5.8162342e+03   3.1054900e+00
   5.8262432e+03   3.1016200e+00
   5.8362523e+03   3.1012600e+00
   5.8462613e+03   3.1035800e+00
   5.8562703e+03   3.1075900e+00
   5.8662793e+03   3.1042000e+00
   5.8762883e+03   3.1055700e+00
   5.8862973e+03   3.1059500e+00
   5.8963063e+03   3.1098500e+00
   5.9063153e+03   3.1094900e+00
   5.9163243e+03   3.1059100e+00
   5.9263333e+03   3.1061000e+00
   5.9363423e+03   3.1075900e+00
   5.9463514e+03   3.1089900e+00
   5.9563604e+03   3.1067500e+00
   5.9663694e+03   3.1026400e+00
   5.9763784e+03   3.1058500e+00
   5.9863874e+03   3.1124400e+00
   5.9963964e+03   3.1065400e+00
   6.0064054e+03   3.1024900e+00
   6.0164144e+03   3.1104800e+00
   6.0264234e+03   3.1145400e+00
   6.0364324e+03   3.1121100e+00
   6.0464414e+03   3.1093200e+00
   6.0564505e+03   3.1073500e+00
   6.0664595e+03   3.1081200e+00
   6.0764685e+03   3.1094600e+00
   6.0864775e+03   3.1082500e+00
   6.0964865e+03   3.1058600e+00
   6.1064955e+03   3.1110200e+00
   6.1165045e+03   3.1122400e+00
   6.1265135e+03   3.1129700e+00
   6.1365225e+03   3.1123500e+00
   6.1465315e+03   3.1113000e+00
   6.1565405e+03   3.1151500e+00
   6.1665495e+03   3.1139300e+00
   6.1765586e+03   3.1114600e+00
   6.1865676e+03   3.1114000e+00
   6.1965766e+03   3.1088100e+00
   6.2065856e+03   3.1122800e+00
   6.2165946e+03   3.1160300e+00
   6.2266036e+03   3.1158900e+00
   6.2366126e+03   3.1147200e+00
   6.2466216e+03   3.1171900e+00
   6.2566306e+03   3.1195900e+00
   6.2666396e+03   3.1190500e+00
   6.2766486e+03   3.1156700e+00
   6.2866577e+03   3.1137000e+00
   6.2966667e+03   3.1111600e+00
   6.3066757e+03   3.1117400e+00
   6.3166847e+03   3.1170400e+00
   6.3266937e+03   3.1183400e+00
   6.3367027e+03   3.1170800e+00
   6.3467117e+03   3.1141400e+00
   6.3567207e+03   3.1133700e+00
   6.3667297e+03   3.1193400e+00
   6.3767387e+03   3.1208100e+00
   6.3867477e+03   3.1201500e+00
   6.3967568e+03   3.1237700e+00
   6.4067658e+03   3.1201800e+00
   6.4167748e+03   3.1172900e+00
   6.4267838e+03   3.1171500e+00
   6.4367928e+03   3.1217600e+00
   6.4468018e+03   3.1213100e+00
   6.4568108e+03   3.1209800e+00
   6.4668198e+03   3.1192600e+00
   6.4768288e+03   3.1188600e+00
   6.4868378e+03   3.1187900e+00
   6.4968468e+03   3.1154100e+00
   6.5068559e+03   3.1161600e+00
   6.5168649e+03   3.1167600e+00
   6.5268739e+03   3.1231400e+00
   6.5368829e+03   3.1247200e+00
   6.5468919e+03   3.1217100e+00
   6.5569009e+03   3.1154300e+00
   6.5669099e+03   3.1177800e+00
   6.5769189e+03   3.1160500e+00
   6.5869279e+03   3.1151000e+00
   6.5969369e+03   3.1176600e+00
   6.6069459e+03   3.1156800e+00
   6.6169550e+03   3.1151400e+00
   6.6269640e+03   3.1166200e+00
   6.6369730e+03   3.1192200e+00
   6.6469820e+03   3.1143700e+00
   6.6569910e+03   3.1131200e+00
   6.6670000e+03   3.1169300e+00
   6.6770090e+03   3.1193900e+00
   6.6870180e+03   3.1100400e+00
   6.6970270e+03   3.1149500e+00
   6.7070360e+03   3.1189100e+00
   6.7170450e+03   3.1197700e+00
   6.7270541e+03   3.1207600e+00
   6.7370631e+03   3.1254800e+00
   6.7470721e+03   3.1254300e+00
   6.7570811e+03   3.1205100e+00
   6.7670901e+03   3.1195800e+00
   6.7770991e+03   3.1228400e+00
   6.7871081e+03   3.1206000e+00
   6.7971171e+03   3.1253600e+00
   6.8071261e+03   3.1263200e+00
   6.8171351e+03   3.1259800e+00
   6.8271441e+03   3.1229600e+00
   6.8371532e+03   3.1209900e+00
   6.8471622e+03   3.1218400e+00
   6.8571712e+03   3.1230100e+00
   6.8671802e+03   3.1211000e+00
   6.8771892e+03   3.1218800e+00
   6.8871982e+03   3.1182500e+00
   6.8972072e+03   3.1207000e+00
   6.9072162e+03   3.1267600e+00
   6.9172252e+03   3.1249300e+00
   6.9272342e+03   3.1252100e+00
   6.9372432e+03   3.1239600e+00
   6.9472523e+03   3.1245300e+00
   6.9572613e+03   3.1272200e+00
   6.9672703e+03   3.1304900e+00
   6.9772793e+03   3.1279300e+00
   6.9872883e+03   3.1267300e+00
   6.9972973e+03   3.1256500e+00
   7.0073063e+03   3.1254800e+00
   7.0173153e+03   3.1304300e+00
   7.0273243e+03   3.1295800e+00
   7.0373333e+03   3.1260900e+00
   7.0473423e+03   3.1289100e+00
   7.0573514e+03   3.1292400e+00
   7.0673604e+03   3.1309900e+00
   7.0773694e+03   3.1309500e+00
   7.0873784e+03   3.1258800e+00
   7.0973874e+03   3.1272200e+00
   7.1073964e+03   3.1320600e+00
   7.1174054e+03   3.1299500e+00
   7.1274144e+03   3.1240200e+00
   7.1374234e+03   3.1274700e+00
   7.1474324e+03   3.1243100e+00
   7.1574414e+03   3.1281100e+00
   7.1674505e+03   3.1307300e+00
   7.1774595e+03   3.1260300e+00
   7.1874685e+03   3.1277200e+00
   7.1974775e+03   3.1306200e+00
   7.2074865e+03   3.1265600e+00
   7.2174955e+03   3.1238900e+00
   7.2275045e+03   3.1326200e+00
   7.2375135e+03   3.1287700e+00
   7.2475225e+03   3.1301200e+00
   7.2575315e+03   3.1340700e+00
   7.2675405e+03   3.1291700e+00
   7.2775495e+03   3.1272700e+00
   7.2875586e+03   3.1253900e+00
   7.2975676e+03   3.1258900e+00
   7.3075766e+03   3.1268900e+00
   7.3175856e+03   3.1289900e+00
   7.3275946e+03   3.1253000e+00
   7.3376036e+03   3.1200100e+00
   7.3476126e+03   3.1209100e+00
   7.3576216e+03   3.1270200e+00
   7.3676306e+03   3.1277900e+00
   7.3776396e+03   3.1224200e+00
   7.3876486e+03   3.1216300e+00
   7.3976577e+03   3.1242800e+00
   7.4076667e+03   3.1223800e+00
   7.4176757e+03   3.1265300e+00
   7.4276847e+03   3.1287200e+00
   7.4376937e+03   3.1264400e+00
   7.4477027e+03   3.1291600e+00
   7.4577117e+03   3.1281500e+00
   7.4677207e+03   3.1321300e+00
   7.4777297e+03   3.1307300e+00
   7.4877387e+03   3.1350500e+00
   7.4977477e+03   3.1358900e+00
   7.5077568e+03   3.1315500e+00
   7.5177658e+03   3.1337900e+00
   7.5277748e+03   3.1349300e+00
   7.5377838e+03   3.1351900e+00
   7.5477928e+03   3.1331000e+00
   7.5578018e+03   3.1297700e+00
   7.5678108e+03   3.1269400e+00
   7.5778198e+03   3.1320800e+00
   7.5878288e+03   3.1367300e+00
   7.5978378e+03   3.1336400e+00
   7.6078468e+03   3.1327400e+00
   7.6178559e+03   3.1312000e+00
   7.6278649e+03   3.1353400e+00
   7.6378739e+03   3.1329900e+00
   7.6478829e+03   3.1332100e+00
   7.6578919e+03   3.1362000e+00
   7.6679009e+03   3.1342800e+00
   7.6779099e+03   3.1342200e+00
   7.6879189e+03   3.1288200e+00
   7.6979279e+03   3.1300700e+00
   7.7079369e+03   3.1347700e+00
   7.7179459e+03   3.1264500e+00
   7.7279550e+03   3.1281500e+00
   7.7379640e+03   3.1278600e+00
   7.7479730e+03   3.1317500e+00
   7.7579820e+03   3.1356600e+00
   7.7679910e+03   3.1316500e+00
   7.7780000e+03   3.1314300e+00
   7.7880090e+03   3.1329400e+00
   7.7980180e+03   3.1300000e+00
   7.8080270e+03   3.1285500e+00
   7.8180360e+03   3.1310300e+00
   7.8280450e+03   3.1301200e+00
   7.8380541e+03   3.1282000e+00
   7.8480631e+03   3.1266800e+00
   7.8580721e+03   3.1266200e+00
   7.8680811e+03   3.1286000e+00
   7.8780901e+03   3.1283400e+00
   7.8880991e+03   3.1324400e+00
   7.8981081e+03   3.1306900e+00
   7.9081171e+03   3.1283900e+00
   7.9181261e+03   3.1260000e+00
   7.9281351e+03   3.1330600e+00
   7.9381441e+03   3.1354000e+00
   7.9481532e+03   3.1340800e+00
   7.9581622e+03   3.1355900e+00
   7.9681712e+03   3.1343700e+00
   7.9781802e+03   3.1359600e+00
   7.9881892e+03   3.1327500e+00
   7.9981982e+03   3.1352000e+00
   8.0082072e+03   3.1353600e+00
   8.0182162e+03   3.1356100e+00
   8.0282252e+03   3.1334400e+00
   8.0382342e+03   3.1313300e+00
   8.0482432e+03   3.1310900e+00
   8.0582523e+03   3.1308300e+00
   8.0682613e+03   3.1358100e+00
   8.0782703e+03   3.1373000e+00
   8.0882793e+03   3.1375800e+00
   8.0982883e+03   3.1348500e+00
   8.1082973e+03   3.1300400e+00
   8.1183063e+03   3.1265300e+00
   8.1283153e+03   3.1305000e+00
   8.1383243e+03   3.1381800e+00
   8.1483333e+03   3.1392300e+00
   8.1583423e+03   3.1377800e+00
   8.1683514e+03   3.1373900e+00
   8.1783604e+03   3.1363300e+00
   8.1883694e+03   3.1298700e+00
   8.1983784e+03   3.1351700e+00
   8.2083874e+03   3.1426300e+00
   8.2183964e+03   3.1388400e+00
   8.2284054e+03   3.1351700e+00
   8.2384144e+03   3.1352700e+00
   8.2484234e+03   3.1389900e+00
   8.2584324e+03   3.1428700e+00
   8.2684414e+03   3.1426500e+00
   8.2784505e+03   3.1420800e+00
   8.2884595e+03   3.1389700e+00
   8.2984685e+03   3.1399300e+00
   8.3084775e+03   3.1392800e+00
   8.3184865e+03   3.1361200e+00
   8.3284955e+03   3.1351400e+00
   8.3385045e+03   3.1332200e+00
   8.3485135e+03   3.1369900e+00
   8.3585225e+03   3.1386000e+00
   8.3685315e+03   3.1362300e+00
   8.3785405e+03   3.1365600e+00
   8.3885495e+03   3.1358600e+00
   8.3985586e+03   3.1326600e+00
   8.4085676e+03   3.1312400e+00
   8.4185766e+03   3.1357800e+00
   8.4285856e+03   3.1403200e+00
   8.4385946e+03   3.1393500e+00
   8.4486036e+03   3.1384400e+00
   8.4586126e+03   3.1321000e+00
   8.4686216e+03   3.1341400e+00
   8.4786306e+03   3.1405200e+00
   8.4886396e+03   3.1398500e+00
   8.4986486e+03   3.1347900e+00
   8.5086577e+03   3.1340800e+00
   8.5186667e+03   3.1392700e+00
   8.5286757e+03   3.1359000e+00
   8.5386847e+03   3.1365500e+00
   8.5486937e+03   3.1417500e+00
   8.5587027e+03   3.1390000e+00
   8.5687117e+03   3.1390900e+00
   8.5787207e+03   3.1323800e+00
   8.5887297e+03   3.1335000e+00
   8.5987387e+03   3.1375100e+00
   8.6087477e+03   3.1404100e+00
   8.6187568e+03   3.1400500e+00
   8.6287658e+03   3.1407400e+00
   8.6387748e+03   3.1411400e+00
   8.6487838e+03   3.1386900e+00
   8.6587928e+03   3.1368100e+00
   8.6688018e+03   3.1385900e+00
   8.6788108e+03   3.1406200e+00
   8.6888198e+03   3.1402500e+00
   8.6988288e+03   3.1359500e+00
   8.7088378e+03   3.1414300e+00
   8.7188468e+03   3.1446000e+00
   8.7288559e+03   3.1421700e+00
   8.7388649e+03   3.1356900e+00
   8.7488739e+03   3.1349200e+00
   8.7588829e+03   3.1374300e+00
   8.7688919e+03   3.1435200e+00
   8.7789009e+03   3.1444300e+00
   8.7889099e+03   3.1450600e+00
   8.7989189e+03   3.1400800e+00
   8.8089279e+03   3.1423700e+00
   8.8189369e+03   3.1464200e+00
   8.8289459e+03   3.1430100e+00
   8.8389550e+03   3.1429400e+00
   8.8489640e+03   3.1439200e+00
   8.8589730e+03   3.1421800e+00
   8.8689820e+03   3.1442900e+00
   8.8789910e+03   3.1472200e+00
   8.8890000e+03   3.1487400e+00
   8.8990090e+03   3.1493800e+00
   8.9090180e+03   3.1455800e+00
   8.9190270e+03   3.1498800e+00
   8.9290360e+03   3.1488300e+00
   8.9390450e+03   3.1481400e+00
   8.9490541e+03   3.1508500e+00
   8.9590631e+03   3.1474200e+00
   8.9690721e+03   3.1469500e+00
   8.9790811e+03   3.1435500e+00
   8.9890901e+03   3.1455200e+00
   8.9990991e+03   3.1481100e+00
   9.0091081e+03   3.1467900e+00
   9.0191171e+03   3.1463200e+00
   9.0291261e+03   3.1505500e+00
   9.0391351e+03   3.1506300e+00
   9.0491441e+03   3.1460200e+00
   9.0591532e+03   3.1489700e+00
   9.0691622e+03   3.1500900e+00
   9.0791712e+03   3.1552600e+00
   9.0891802e+03   3.1498500e+00
   9.0991892e+03   3.1451900e+00
   9.1091982e+03   3.1437800e+00
   9.1192072e+03   3.1431100e+00
   9.1292162e+03   3.1460800e+00
   9.1392252e+03   3.1501700e+00
   9.1492342e+03   3.1472500e+00
   9.1592432e+03   3.1375800e+00
   9.1692523e+03   3.1386400e+00
   9.1792613e+03   3.1424600e+00
   9.1892703e+03   3.1477300e+00
   9.1992793e+03   3.1481700e+00
   9.2092883e+03   3.1473900e+00
   9.2192973e+03   3.1436300e+00
   9.2293063e+03   3.1451400e+00
   9.2393153e+03   3.1382100e+00
   9.2493243e+03   3.1405600e+00
   9.2593333e+03   3.1435500e+00
   9.2693423e+03   3.1423800e+00
   9.2793514e+03   3.1495100e+00
   9.2893604e+03   3.1471000e+00
   9.2993694e+03   3.1452700e+00
   9.3093784e+03   3.1459500e+00
   9.3193874e+03   3.1478400e+00
   9.3293964e+03   3.1513300e+00
   9.3394054e+03   3.1473000e+00
   9.3494144e+03   3.1459300e+00
   9.3594234e+03   3.1455800e+00
   9.3694324e+03   3.1465100e+00
   9.3794414e+03   3.1474400e+00
   9.3894505e+03   3.1514400e+00
   9.3994595e+03   3.1464100e+00
   9.4094685e+03   3.1457300e+00
   9.4194775e+03   3.1411200e+00
   9.4294865e+03   3.1378300e+00
   9.4394955e+03   3.1439700e+00
   9.4495045e+03   3.1454300e+00
   9.4595135e+03   3.1486200e+00
   9.4695225e+03   3.1498700e+00
   9.4795315e+03   3.1438200e+00
   9.4895405e+03   3.1377900e+00
   9.4995495e+03   3.1393600e+00
   9.5095586e+03   3.1443900e+00
   9.5195676e+03   3.1459700e+00
   9.5295766e+03   3.1456100e+00
   9.5395856e+03   3.1463800e+00
   9.5495946e+03   3.1431400e+00
   9.5596036e+03   3.1507300e+00
   9.5696126e+03   3.1543400e+00
   9.5796216e+03   3.1484500e+00
   9.5896306e+03   3.1437100e+00
   9.5996396e+03   3.1475400e+00
   9.6096486e+03   3.1457300e+00
   9.6196577e+03   3.1481200e+00
   9.6296667e+03   3.1480400e+00
   9.6396757e+03   3.1463700e+00
   9.6496847e+03   3.1493200e+00
   9.6596937e+03   3.1471200e+00
   9.6697027e+03   3.1442300e+00
   9.6797117e+03   3.1419700e+00
   9.6897207e+03   3.1462700e+00
   9.6997297e+03   3.1470200e+00
   9.7097387e+03   3.1484600e+00
   9.7197477e+03   3.1506500e+00
   9.7297568e+03   3.1501300e+00
   9.7397658e+03   3.1477900e+00
   9.7497748e+03   3.1457200e+00
   9.7597838e+03   3.1478900e+00
   9.7697928e+03   3.1517400e+00
   9.7798018e+03   3.1507900e+00
   9.7898108e+03   3.1476900e+00
   9.7998198e+03   3.1524000e+00
   9.8098288e+03   3.1514200e+00
   9.8198378e+03   3.1491000e+00
   9.8298468e+03   3.1437900e+00
   9.8398559e+03   3.1492400e+00
   9.8498649e+03   3.1523900e+00
   9.8598739e+03   3.1513100e+00
   9.8698829e+03   3.1509200e+00
   9.8798919e+03   3.1490300e+00
   9.8899009e+03   3.1452200e+00
   9.8999099e+03   3.1476600e+00
   9.9099189e+03   3.1490500e+00
   9.9199279e+03   3.1495300e+00
   9.9299369e+03   3.1477300e+00
   9.9399459e+03   3.1470400e+00
   9.9499550e+03   3.1471600e+00
   9.9599640e+03   3.1486600e+00
   9.9699730e+03   3.1551700e+00
   9.9799820e+03   3.1548400e+00
   9.9899910e+03   3.1501200e+00
   1.0000000e+04   3.1495200e+00


==> figs/N_12_unsupervised/mod_con.dat <==
   1.0000000e+00   1.1930000e-02
   1.1009009e+01   1.4130000e-02
   2.1018018e+01   1.7340000e-02
   3.1027027e+01   2.1800000e-02
   4.1036036e+01   2.7660000e-02
   5.1045045e+01   3.5200000e-02
   6.1054054e+01   4.4730000e-02
   7.1063063e+01   5.6380000e-02
   8.1072072e+01   6.9660000e-02
   9.1081081e+01   8.4950000e-02
   1.0109009e+02   1.0097000e-01
   1.1109910e+02   1.1686000e-01
   1.2110811e+02   1.3072000e-01
   1.3111712e+02   1.4112000e-01
   1.4112613e+02   1.4697000e-01
   1.5113514e+02   1.4793000e-01
   1.6114414e+02   1.4558000e-01
   1.7115315e+02   1.4399000e-01
   1.8116216e+02   1.4380000e-01
   1.9117117e+02   1.4116000e-01
   2.0118018e+02   1.3239000e-01
   2.1118919e+02   1.2023000e-01
   2.2119820e+02   1.1117000e-01
   2.3120721e+02   1.0658000e-01
   2.4121622e+02   1.0526000e-01
   2.5122523e+02   1.0115000e-01
   2.6123423e+02   9.3530000e-02
   2.7124324e+02   8.3870000e-02
   2.8125225e+02   7.6000000e-02
   2.9126126e+02   7.2500000e-02
   3.0127027e+02   7.0450000e-02
   3.1127928e+02   7.0070000e-02
   3.2128829e+02   7.0860000e-02
   3.3129730e+02   7.2460000e-02
   3.4130631e+02   7.3540000e-02
   3.5131532e+02   7.5970000e-02
   3.6132432e+02   7.7330000e-02
   3.7133333e+02   8.1190000e-02
   3.8134234e+02   8.5310000e-02
   3.9135135e+02   8.7700000e-02
   4.0136036e+02   8.6720000e-02
   4.1136937e+02   8.4590000e-02
   4.2137838e+02   8.0650000e-02
   4.3138739e+02   7.5050000e-02
   4.4139640e+02   6.9440000e-02
   4.5140541e+02   6.5480000e-02
   4.6141441e+02   6.4070000e-02
   4.7142342e+02   6.2230000e-02
   4.8143243e+02   6.0430000e-02
   4.9144144e+02   5.9910000e-02
   5.0145045e+02   6.1760000e-02
   5.1145946e+02   6.4460000e-02
   5.2146847e+02   6.7630000e-02
   5.3147748e+02   6.9800000e-02
   5.4148649e+02   6.7910000e-02
   5.5149550e+02   6.2330000e-02
   5.6150450e+02   5.6670000e-02
   5.7151351e+02   5.1400000e-02
   5.8152252e+02   4.5970000e-02
   5.9153153e+02   4.4700000e-02
   6.0154054e+02   4.5810000e-02
   6.1154955e+02   4.5850000e-02
   6.2155856e+02   4.4770000e-02
   6.3156757e+02   4.3740000e-02
   6.4157658e+02   4.2240000e-02
   6.5158559e+02   4.2460000e-02
   6.6159459e+02   4.4200000e-02
   6.7160360e+02   4.2900000e-02
   6.8161261e+02   4.3700000e-02
   6.9162162e+02   4.2940000e-02
   7.0163063e+02   4.3450000e-02
   7.1163964e+02   4.5130000e-02
   7.2164865e+02   4.7900000e-02
   7.3165766e+02   5.0240000e-02
   7.4166667e+02   5.0320000e-02
   7.5167568e+02   5.1220000e-02
   7.6168468e+02   5.4360000e-02
   7.7169369e+02   5.6280000e-02
   7.8170270e+02   5.8420000e-02
   7.9171171e+02   6.0470000e-02
   8.0172072e+02   6.2770000e-02
   8.1172973e+02   6.4220000e-02
   8.2173874e+02   6.5540000e-02
   8.3174775e+02   6.4270000e-02
   8.4175676e+02   6.0480000e-02
   8.5176577e+02   5.7720000e-02
   8.6177477e+02   5.3340000e-02
   8.7178378e+02   4.6630000e-02
   8.8179279e+02   3.9680000e-02
   8.9180180e+02   3.4020000e-02
   9.0181081e+02   3.3730000e-02
   9.1181982e+02   3.3900000e-02
   9.2182883e+02   3.6880000e-02
   9.3183784e+02   3.9850000e-02
   9.4184685e+02   4.0160000e-02
   9.5185586e+02   3.9230000e-02
   9.6186486e+02   4.0540000e-02
   9.7187387e+02   4.2970000e-02
   9.8188288e+02   4.1480000e-02
   9.9189189e+02   4.0890000e-02
   1.0019009e+03   4.1850000e-02
   1.0119099e+03   4.2710000e-02
   1.0219189e+03   4.2120000e-02
   1.0319279e+03   4.3330000e-02
   1.0419369e+03   4.3950000e-02
   1.0519459e+03   4.1350000e-02
   1.0619550e+03   3.8150000e-02
   1.0719640e+03   3.4180000e-02
   1.0819730e+03   3.2460000e-02
   1.0919820e+03   2.9580000e-02
   1.1019910e+03   2.4280000e-02
   1.1120000e+03   2.1510000e-02
   1.1220090e+03   1.9880000e-02
   1.1320180e+03   1.9890000e-02
   1.1420270e+03   2.4230000e-02
   1.1520360e+03   2.6830000e-02
   1.1620450e+03   2.7660000e-02
   1.1720541e+03   2.7640000e-02
   1.1820631e+03   2.7430000e-02
   1.1920721e+03   2.8000000e-02
   1.2020811e+03   2.8660000e-02
   1.2120901e+03   2.9580000e-02
   1.2220991e+03   3.0290000e-02
   1.2321081e+03   3.0000000e-02
   1.2421171e+03   3.0360000e-02
   1.2521261e+03   3.0620000e-02
   1.2621351e+03   2.9690000e-02
   1.2721441e+03   2.6640000e-02
   1.2821532e+03   2.3640000e-02
   1.2921622e+03   2.3010000e-02
   1.3021712e+03   2.4490000e-02
   1.3121802e+03   2.2050000e-02
   1.3221892e+03   2.0140000e-02
   1.3321982e+03   1.8200000e-02
   1.3422072e+03   1.8690000e-02
   1.3522162e+03   1.9220000e-02
   1.3622252e+03   1.8980000e-02
   1.3722342e+03   2.0180000e-02
   1.3822432e+03   1.8720000e-02
   1.3922523e+03   1.7310000e-02
   1.4022613e+03   1.5810000e-02
   1.4122703e+03   1.7540000e-02
   1.4222793e+03   1.7920000e-02
   1.4322883e+03   1.8780000e-02
   1.4422973e+03   1.9220000e-02
   1.4523063e+03   1.9130000e-02
   1.4623153e+03   1.8780000e-02
   1.4723243e+03   1.9180000e-02
   1.4823333e+03   1.8290000e-02
   1.4923423e+03   1.8360000e-02
   1.5023514e+03   1.9100000e-02
   1.5123604e+03   2.0970000e-02
   1.5223694e+03   2.0080000e-02
   1.5323784e+03   1.7870000e-02
   1.5423874e+03   1.9190000e-02
   1.5523964e+03   2.0190000e-02
   1.5624054e+03   1.8930000e-02
   1.5724144e+03   1.7820000e-02
   1.5824234e+03   1.8330000e-02
   1.5924324e+03   1.8810000e-02
   1.6024414e+03   1.7060000e-02
   1.6124505e+03   1.6690000e-02
   1.6224595e+03   1.5690000e-02
   1.6324685e+03   1.6770000e-02
   1.6424775e+03   1.6900000e-02
   1.6524865e+03   1.6600000e-02
   1.6624955e+03   1.4050000e-02
   1.6725045e+03   1.5200000e-02
   1.6825135e+03   1.5090000e-02
   1.6925225e+03   1.3440000e-02
   1.7025315e+03   1.4290000e-02
   1.7125405e+03   1.4960000e-02
   1.7225495e+03   1.4420000e-02
   1.7325586e+03   1.3450000e-02
   1.7425676e+03   1.4370000e-02
   1.7525766e+03   1.4180000e-02
   1.7625856e+03   1.3490000e-02
   1.7725946e+03   1.4270000e-02
   1.7826036e+03   1.6710000e-02
   1.7926126e+03   1.6060000e-02
   1.8026216e+03   1.8090000e-02
   1.8126306e+03   1.5630000e-02
   1.8226396e+03   1.5090000e-02
   1.8326486e+03   1.6510000e-02
   1.8426577e+03   1.7670000e-02
   1.8526667e+03   1.9740000e-02
   1.8626757e+03   2.0370000e-02
   1.8726847e+03   1.8090000e-02
   1.8826937e+03   1.8730000e-02
   1.8927027e+03   1.6800000e-02
   1.9027117e+03   1.8370000e-02
   1.9127207e+03   1.9080000e-02
   1.9227297e+03   2.1200000e-02
   1.9327387e+03   2.1150000e-02
   1.9427477e+03   2.0250000e-02
   1.9527568e+03   2.0190000e-02
   1.9627658e+03   2.1470000e-02
   1.9727748e+03   2.2070000e-02
   1.9827838e+03   1.8290000e-02
   1.9927928e+03   1.5800000e-02
   2.0028018e+03   1.7420000e-02
   2.0128108e+03   1.7810000e-02
   2.0228198e+03   1.6980000e-02
   2.0328288e+03   1.7070000e-02
   2.0428378e+03   1.5280000e-02
   2.0528468e+03   1.7670000e-02
   2.0628559e+03   1.5780000e-02
   2.0728649e+03   1.5850000e-02
   2.0828739e+03   1.3640000e-02
   2.0928829e+03   1.3470000e-02
   2.1028919e+03   1.5470000e-02
   2.1129009e+03   1.5040000e-02
   2.1229099e+03   1.5010000e-02
   2.1329189e+03   1.6060000e-02
   2.1429279e+03   1.6030000e-02
   2.1529369e+03   1.6220000e-02
   2.1629459e+03   1.3290000e-02
   2.1729550e+03   1.6260000e-02
   2.1829640e+03   1.7390000e-02
   2.1929730e+03   1.5190000e-02
   2.2029820e+03   1.4510000e-02
   2.2129910e+03   1.6990000e-02
   2.2230000e+03   1.9670000e-02
   2.2330090e+03   1.8020000e-02
   2.2430180e+03   1.7890000e-02
   2.2530270e+03   1.7120000e-02
   2.2630360e+03   1.4430000e-02
   2.2730450e+03   1.8100000e-02
   2.2830541e+03   1.8300000e-02
   2.2930631e+03   1.6800000e-02
   2.3030721e+03   1.8810000e-02
   2.3130811e+03   2.0390000e-02
   2.3230901e+03   1.8470000e-02
   2.3330991e+03   1.9300000e-02
   2.3431081e+03   1.8840000e-02
   2.3531171e+03   1.7820000e-02
   2.3631261e+03   1.7510000e-02
   2.3731351e+03   1.6820000e-02
   2.3831441e+03   1.7210000e-02
   2.3931532e+03   1.8810000e-02
   2.4031622e+03   1.8530000e-02
   2.4131712e+03   1.9050000e-02
   2.4231802e+03   1.7290000e-02
   2.4331892e+03   1.7490000e-02
   2.4431982e+03   1.4620000e-02
   2.4532072e+03   1.6210000e-02
   2.4632162e+03   1.4570000e-02
   2.4732252e+03   1.4340000e-02
   2.4832342e+03   1.3290000e-02
   2.4932432e+03   1.1750000e-02
   2.5032523e+03   1.0180000e-02
   2.5132613e+03   1.1300000e-02
   2.5232703e+03   1.4250000e-02
   2.5332793e+03   1.3480000e-02
   2.5432883e+03   1.4050000e-02
   2.5532973e+03   1.2820000e-02
   2.5633063e+03   1.0620000e-02
   2.5733153e+03   1.4330000e-02
   2.5833243e+03   1.2320000e-02
   2.5933333e+03   1.0560000e-02
   2.6033423e+03   9.9000000e-03
   2.6133514e+03   1.2710000e-02
   2.6233604e+03   1.1330000e-02
   2.6333694e+03   1.2050000e-02
   2.6433784e+03   1.3120000e-02
   2.6533874e+03   1.2510000e-02
   2.6633964e+03   1.4680000e-02
   2.6734054e+03   1.2350000e-02
   2.6834144e+03   1.0340000e-02
   2.6934234e+03   1.0210000e-02
   2.7034324e+03   1.0240000e-02
   2.7134414e+03   1.2570000e-02
   2.7234505e+03   1.2190000e-02
   2.7334595e+03   1.0460000e-02
   2.7434685e+03   8.9000000e-03
   2.7534775e+03   1.1210000e-02
   2.7634865e+03   1.5680000e-02
   2.7734955e+03   1.3300000e-02
   2.7835045e+03   9.3500000e-03
   2.7935135e+03   1.0680000e-02
   2.8035225e+03   1.0910000e-02
   2.8135315e+03   9.3700000e-03
   2.8235405e+03   9.8000000e-03
   2.8335495e+03   1.0900000e-02
   2.8435586e+03   1.4190000e-02
   2.8535676e+03   1.5610000e-02
   2.8635766e+03   1.1520000e-02
   2.8735856e+03   1.2820000e-02
   2.8835946e+03   1.3550000e-02
   2.8936036e+03   1.1410000e-02
   2.9036126e+03   9.9100000e-03
   2.9136216e+03   7.8700000e-03
   2.9236306e+03   8.6600000e-03
   2.9336396e+03   8.7100000e-03
   2.9436486e+03   8.8000000e-03
   2.9536577e+03   1.0110000e-02
   2.9636667e+03   8.8000000e-03
   2.9736757e+03   8.2800000e-03
   2.9836847e+03   1.3340000e-02
   2.9936937e+03   1.1170000e-02
   3.0037027e+03   9.5200000e-03
   3.0137117e+03   1.1560000e-02
   3.0237207e+03   1.1220000e-02
   3.0337297e+03   1.1160000e-02
   3.0437387e+03   1.2540000e-02
   3.0537477e+03   1.5630000e-02
   3.0637568e+03   1.4710000e-02
   3.0737658e+03   1.3540000e-02
   3.0837748e+03   1.0010000e-02
   3.0937838e+03   1.1000000e-02
   3.1037928e+03   1.5170000e-02
   3.1138018e+03   1.4490000e-02
   3.1238108e+03   1.3530000e-02
   3.1338198e+03   1.2340000e-02
   3.1438288e+03   1.1650000e-02
   3.1538378e+03   9.3700000e-03
   3.1638468e+03   1.1790000e-02
   3.1738559e+03   1.3250000e-02
   3.1838649e+03   1.4570000e-02
   3.1938739e+03   1.1760000e-02
   3.2038829e+03   1.2580000e-02
   3.2138919e+03   1.4040000e-02
   3.2239009e+03   1.5350000e-02
   3.2339099e+03   1.6570000e-02
   3.2439189e+03   1.4460000e-02
   3.2539279e+03   1.1660000e-02
   3.2639369e+03   1.3130000e-02
   3.2739459e+03   1.2770000e-02
   3.2839550e+03   1.2000000e-02
   3.2939640e+03   1.2110000e-02
   3.3039730e+03   1.6340000e-02
   3.3139820e+03   1.4650000e-02
   3.3239910e+03   1.3080000e-02
   3.3340000e+03   1.3730000e-02
   3.3440090e+03   1.5030000e-02
   3.3540180e+03   1.2470000e-02
   3.3640270e+03   1.3180000e-02
   3.3740360e+03   1.5030000e-02
   3.3840450e+03   1.2490000e-02
   3.3940541e+03   1.2660000e-02
   3.4040631e+03   1.2150000e-02
   3.4140721e+03   1.3740000e-02
   3.4240811e+03   9.5400000e-03
   3.4340901e+03   9.9200000e-03
   3.4440991e+03   1.1270000e-02
   3.4541081e+03   1.1480000e-02
   3.4641171e+03   1.1000000e-02
   3.4741261e+03   1.5620000e-02
   3.4841351e+03   1.0720000e-02
   3.4941441e+03   1.0670000e-02
   3.5041532e+03   7.9700000e-03
   3.5141622e+03   1.2270000e-02
   3.5241712e+03   1.5060000e-02
   3.5341802e+03   1.5370000e-02
   3.5441892e+03   1.4300000e-02
   3.5541982e+03   1.3530000e-02
   3.5642072e+03   1.3630000e-02
   3.5742162e+03   1.1180000e-02
   3.5842252e+03   1.0390000e-02
   3.5942342e+03   1.0470000e-02
   3.6042432e+03   1.4030000e-02
   3.6142523e+03   1.4240000e-02
   3.6242613e+03   1.0510000e-02
   3.6342703e+03   1.1550000e-02
   3.6442793e+03   1.1430000e-02
   3.6542883e+03   1.2830000e-02
   3.6642973e+03   1.2550000e-02
   3.6743063e+03   1.2030000e-02
   3.6843153e+03   1.3550000e-02
   3.6943243e+03   1.3980000e-02
   3.7043333e+03   1.4600000e-02
   3.7143423e+03   1.2260000e-02
   3.7243514e+03   1.1520000e-02
   3.7343604e+03   1.2480000e-02
   3.7443694e+03   1.1520000e-02
   3.7543784e+03   1.3480000e-02
   3.7643874e+03   1.2640000e-02
   3.7743964e+03   1.1350000e-02
   3.7844054e+03   1.1080000e-02
   3.7944144e+03   1.5380000e-02
   3.8044234e+03   1.3340000e-02
   3.8144324e+03   1.3340000e-02
   3.8244414e+03   1.2320000e-02
   3.8344505e+03   1.4470000e-02
   3.8444595e+03   1.7810000e-02
   3.8544685e+03   1.5340000e-02
   3.8644775e+03   1.2770000e-02
   3.8744865e+03   1.1180000e-02
   3.8844955e+03   1.0640000e-02
   3.8945045e+03   1.0650000e-02
   3.9045135e+03   8.6700000e-03
   3.9145225e+03   1.0030000e-02
   3.9245315e+03   1.0860000e-02
   3.9345405e+03   1.1490000e-02
   3.9445495e+03   1.0060000e-02
   3.9545586e+03   1.0630000e-02
   3.9645676e+03   1.0390000e-02
   3.9745766e+03   1.1830000e-02
   3.9845856e+03   8.9100000e-03
   3.9945946e+03   1.0710000e-02
   4.0046036e+03   8.2600000e-03
   4.0146126e+03   1.1070000e-02
   4.0246216e+03   1.2880000e-02
   4.0346306e+03   9.8800000e-03
   4.0446396e+03   1.4390000e-02
   4.0546486e+03   1.2400000e-02
   4.0646577e+03   1.1670000e-02
   4.0746667e+03   1.3000000e-02
   4.0846757e+03   1.2740000e-02
   4.0946847e+03   1.1010000e-02
   4.1046937e+03   1.0090000e-02
   4.1147027e+03   1.1370000e-02
   4.1247117e+03   1.1640000e-02
   4.1347207e+03   1.0740000e-02
   4.1447297e+03   9.8400000e-03
   4.1547387e+03   1.1050000e-02
   4.1647477e+03   1.0860000e-02
   4.1747568e+03   1.1550000e-02
   4.1847658e+03   9.0300000e-03
   4.1947748e+03   1.5340000e-02
   4.2047838e+03   1.2160000e-02
   4.2147928e+03   1.3050000e-02
   4.2248018e+03   1.2220000e-02
   4.2348108e+03   1.3430000e-02
   4.2448198e+03   1.1070000e-02
   4.2548288e+03   8.6500000e-03
   4.2648378e+03   9.8500000e-03
   4.2748468e+03   1.1030000e-02
   4.2848559e+03   1.0480000e-02
   4.2948649e+03   1.1160000e-02
   4.3048739e+03   1.0700000e-02
   4.3148829e+03   1.4660000e-02
   4.3248919e+03   1.2820000e-02
   4.3349009e+03   1.2890000e-02
   4.3449099e+03   9.5400000e-03
   4.3549189e+03   1.0440000e-02
   4.3649279e+03   1.0750000e-02
   4.3749369e+03   9.9200000e-03
   4.3849459e+03   8.2000000e-03
   4.3949550e+03   1.0800000e-02
   4.4049640e+03   9.7100000e-03
   4.4149730e+03   1.0260000e-02
   4.4249820e+03   1.0380000e-02
   4.4349910e+03   1.2680000e-02
   4.4450000e+03   1.3560000e-02
   4.4550090e+03   1.2660000e-02
   4.4650180e+03   1.0570000e-02
   4.4750270e+03   1.2290000e-02
   4.4850360e+03   1.0400000e-02
   4.4950450e+03   1.0300000e-02
   4.5050541e+03   9.8600000e-03
   4.5150631e+03   1.3960000e-02
   4.5250721e+03   1.3220000e-02
   4.5350811e+03   1.6500000e-02
   4.5450901e+03   1.4580000e-02
   4.5550991e+03   1.3140000e-02
   4.5651081e+03   1.1770000e-02
   4.5751171e+03   1.3640000e-02
   4.5851261e+03   1.5960000e-02
   4.5951351e+03   1.4490000e-02
   4.6051441e+03   1.4100000e-02
   4.6151532e+03   1.4490000e-02
   4.6251622e+03   1.6400000e-02
   4.6351712e+03   1.4060000e-02
   4.6451802e+03   1.4770000e-02
   4.6551892e+03   1.3390000e-02
   4.6651982e+03   1.1910000e-02
   4.6752072e+03   1.1680000e-02
   4.6852162e+03   1.2500000e-02
   4.6952252e+03   1.2420000e-02
   4.7052342e+03   1.2750000e-02
   4.7152432e+03   1.3240000e-02
   4.7252523e+03   1.1320000e-02
   4.7352613e+03   1.6400000e-02
   4.7452703e+03   1.0120000e-02
   4.7552793e+03   9.3500000e-03
   4.7652883e+03   1.2390000e-02
   4.7752973e+03   8.8400000e-03
   4.7853063e+03   8.0000000e-03
   4.7953153e+03   1.0130000e-02
   4.8053243e+03   1.0600000e-02
   4.8153333e+03   9.5500000e-03
   4.8253423e+03   9.4400000e-03
   4.8353514e+03   9.9000000e-03
   4.8453604e+03   1.3530000e-02
   4.8553694e+03   1.4160000e-02
   4.8653784e+03   1.2900000e-02
   4.8753874e+03   1.2240000e-02
   4.8853964e+03   1.2860000e-02
   4.8954054e+03   9.1300000e-03
   4.9054144e+03   1.3390000e-02
   4.9154234e+03   1.2820000e-02
   4.9254324e+03   1.0860000e-02
   4.9354414e+03   1.0830000e-02
   4.9454505e+03   1.0860000e-02
   4.9554595e+03   1.0100000e-02
   4.9654685e+03   1.1230000e-02
   4.9754775e+03   1.1990000e-02
   4.9854865e+03   1.4680000e-02
   4.9954955e+03   1.2370000e-02
   5.0055045e+03   1.1910000e-02
   5.0155135e+03   1.2140000e-02
   5.0255225e+03   1.5000000e-02
   5.0355315e+03   9.7000000e-03
   5.0455405e+03   8.7300000e-03
   5.0555495e+03   9.3900000e-03
   5.0655586e+03   1.1580000e-02
   5.0755676e+03   1.4680000e-02
   5.0855766e+03   1.4040000e-02
   5.0955856e+03   1.4760000e-02
   5.1055946e+03   1.3370000e-02
   5.1156036e+03   1.2950000e-02
   5.1256126e+03   1.4470000e-02
   5.1356216e+03   1.4080000e-02
   5.1456306e+03   1.1960000e-02
   5.1556396e+03   1.2170000e-02
   5.1656486e+03   1.4500000e-02
   5.1756577e+03   1.3110000e-02
   5.1856667e+03   1.1710000e-02
   5.1956757e+03   1.1510000e-02
   5.2056847e+03   1.1430000e-02
   5.2156937e+03   1.4590000e-02
   5.2257027e+03   1.0430000e-02
   5.2357117e+03   1.0130000e-02
   5.2457207e+03   1.0940000e-02
   5.2557297e+03   1.1350000e-02
   5.2657387e+03   1.4270000e-02
   5.2757477e+03   1.3360000e-02
   5.2857568e+03   1.2760000e-02
   5.2957658e+03   1.2820000e-02
   5.3057748e+03   1.0960000e-02
   5.3157838e+03   9.1700000e-03
   5.3257928e+03   7.2300000e-03
   5.3358018e+03   1.0500000e-02
   5.3458108e+03   1.0050000e-02
   5.3558198e+03   1.0860000e-02
   5.3658288e+03   1.1950000e-02
   5.3758378e+03   1.1840000e-02
   5.3858468e+03   1.1800000e-02
   5.3958559e+03   1.1320000e-02
   5.4058649e+03   1.2650000e-02
   5.4158739e+03   1.2560000e-02
   5.4258829e+03   1.4090000e-02
   5.4358919e+03   1.0860000e-02
   5.4459009e+03   1.0080000e-02
   5.4559099e+03   1.0240000e-02
   5.4659189e+03   9.7500000e-03
   5.4759279e+03   1.2020000e-02
   5.4859369e+03   1.2230000e-02
   5.4959459e+03   1.0830000e-02
   5.5059550e+03   1.1020000e-02
   5.5159640e+03   1.0890000e-02
   5.5259730e+03   9.8500000e-03
   5.5359820e+03   1.0020000e-02
   5.5459910e+03   9.9300000e-03
   5.5560000e+03   1.0410000e-02
   5.5660090e+03   1.2050000e-02
   5.5760180e+03   1.3790000e-02
   5.5860270e+03   1.0200000e-02
   5.5960360e+03   7.5700000e-03
   5.6060450e+03   8.3000000e-03
   5.6160541e+03   9.4400000e-03
   5.6260631e+03   1.0010000e-02
   5.6360721e+03   8.8500000e-03
   5.6460811e+03   6.1900000e-03
   5.6560901e+03   7.7900000e-03
   5.6660991e+03   1.2070000e-02
   5.6761081e+03   1.2030000e-02
   5.6861171e+03   1.2890000e-02
   5.6961261e+03   1.0730000e-02
   5.7061351e+03   1.1080000e-02
   5.7161441e+03   1.4390000e-02
   5.7261532e+03   1.2220000e-02
   5.7361622e+03   1.1090000e-02
   5.7461712e+03   1.5090000e-02
   5.7561802e+03   1.4490000e-02
   5.7661892e+03   1.4830000e-02
   5.7761982e+03   1.1520000e-02
   5.7862072e+03   1.3420000e-02
   5.7962162e+03   1.2880000e-02
   5.8062252e+03   1.2550000e-02
   5.8162342e+03   1.1760000e-02
   5.8262432e+03   1.2310000e-02
   5.8362523e+03   1.2050000e-02
   5.8462613e+03   1.1850000e-02
   5.8562703e+03   9.4100000e-03
   5.8662793e+03   1.1030000e-02
   5.8762883e+03   1.1880000e-02
   5.8862973e+03   1.1030000e-02
   5.8963063e+03   1.1280000e-02
   5.9063153e+03   1.2780000e-02
   5.9163243e+03   1.0290000e-02
   5.9263333e+03   1.0630000e-02
   5.9363423e+03   1.2720000e-02
   5.9463514e+03   1.2990000e-02
   5.9563604e+03   1.5680000e-02
   5.9663694e+03   1.3960000e-02
   5.9763784e+03   1.4870000e-02
   5.9863874e+03   1.5950000e-02
   5.9963964e+03   1.8030000e-02
   6.0064054e+03   1.3440000e-02
   6.0164144e+03   1.5020000e-02
   6.0264234e+03   1.2490000e-02
   6.0364324e+03   1.1630000e-02
   6.0464414e+03   1.5650000e-02
   6.0564505e+03   1.2490000e-02
   6.0664595e+03   1.4450000e-02
   6.0764685e+03   1.2050000e-02
   6.0864775e+03   1.1740000e-02
   6.0964865e+03   1.2210000e-02
   6.1064955e+03   1.2170000e-02
   6.1165045e+03   9.1100000e-03
   6.1265135e+03   9.8600000e-03
   6.1365225e+03   1.0150000e-02
   6.1465315e+03   1.3040000e-02
   6.1565405e+03   1.0680000e-02
   6.1665495e+03   1.3360000e-02
   6.1765586e+03   1.1790000e-02
   6.1865676e+03   1.0090000e-02
   6.1965766e+03   1.3460000e-02
   6.2065856e+03   9.7500000e-03
   6.2165946e+03   1.3690000e-02
   6.2266036e+03   1.1530000e-02
   6.2366126e+03   1.2660000e-02
   6.2466216e+03   1.2340000e-02
   6.2566306e+03   1.1430000e-02
   6.2666396e+03   7.9400000e-03
   6.2766486e+03   1.1240000e-02
   6.2866577e+03   1.4230000e-02
   6.2966667e+03   1.2080000e-02
   6.3066757e+03   8.0400000e-03
   6.3166847e+03   1.2040000e-02
   6.3266937e+03   1.2030000e-02
   6.3367027e+03   1.2390000e-02
   6.3467117e+03   1.0000000e-02
   6.3567207e+03   1.2960000e-02
   6.3667297e+03   1.1650000e-02
   6.3767387e+03   1.3060000e-02
   6.3867477e+03   9.1300000e-03
   6.3967568e+03   1.2910000e-02
   6.4067658e+03   1.2080000e-02
   6.4167748e+03   1.3090000e-02
   6.4267838e+03   1.0270000e-02
   6.4367928e+03   1.3880000e-02
   6.4468018e+03   1.1000000e-02
   6.4568108e+03   1.1140000e-02
   6.4668198e+03   1.0780000e-02
   6.4768288e+03   1.3190000e-02
   6.4868378e+03   9.3200000e-03
   6.4968468e+03   1.0430000e-02
   6.5068559e+03   1.3010000e-02
   6.5168649e+03   1.3370000e-02
   6.5268739e+03   1.3600000e-02
   6.5368829e+03   1.5260000e-02
   6.5468919e+03   1.4250000e-02
   6.5569009e+03   1.5100000e-02
   6.5669099e+03   1.2630000e-02
   6.5769189e+03   1.0560000e-02
   6.5869279e+03   9.2600000e-03
   6.5969369e+03   1.2860000e-02
   6.6069459e+03   1.1830000e-02
   6.6169550e+03   1.2860000e-02
   6.6269640e+03   1.4270000e-02
   6.6369730e+03   1.4440000e-02
   6.6469820e+03   1.3320000e-02
   6.6569910e+03   1.2930000e-02
   6.6670000e+03   1.3200000e-02
   6.6770090e+03   1.5770000e-02
   6.6870180e+03   1.7220000e-02
   6.6970270e+03   1.4070000e-02
   6.7070360e+03   1.3340000e-02
   6.7170450e+03   1.1340000e-02
   6.7270541e+03   1.2750000e-02
   6.7370631e+03   1.1710000e-02
   6.7470721e+03   1.2900000e-02
   6.7570811e+03   1.7900000e-02
   6.7670901e+03   1.5720000e-02
   6.7770991e+03   1.4500000e-02
   6.7871081e+03   1.4050000e-02
   6.7971171e+03   1.2830000e-02
   6.8071261e+03   1.3260000e-02
   6.8171351e+03   1.1070000e-02
   6.8271441e+03   1.2870000e-02
   6.8371532e+03   1.2660000e-02
   6.8471622e+03   1.2070000e-02
   6.8571712e+03   1.5800000e-02
   6.8671802e+03   1.2620000e-02
   6.8771892e+03   9.0900000e-03
   6.8871982e+03   1.3130000e-02
   6.8972072e+03   1.1360000e-02
   6.9072162e+03   1.1590000e-02
   6.9172252e+03   1.2420000e-02
   6.9272342e+03   1.4930000e-02
   6.9372432e+03   1.3320000e-02
   6.9472523e+03   1.5580000e-02
   6.9572613e+03   1.6490000e-02
   6.9672703e+03   1.4050000e-02
   6.9772793e+03   1.0280000e-02
   6.9872883e+03   1.2200000e-02
   6.9972973e+03   1.7440000e-02
   7.0073063e+03   1.4420000e-02
   7.0173153e+03   1.5450000e-02
   7.0273243e+03   1.3210000e-02
   7.0373333e+03   1.1240000e-02
   7.0473423e+03   1.2650000e-02
   7.0573514e+03   1.5200000e-02
   7.0673604e+03   1.0360000e-02
   7.0773694e+03   9.4700000e-03
   7.0873784e+03   1.0430000e-02
   7.0973874e+03   9.2600000e-03
   7.1073964e+03   1.0460000e-02
   7.1174054e+03   9.2400000e-03
   7.1274144e+03   1.1190000e-02
   7.1374234e+03   1.2000000e-02
   7.1474324e+03   1.1030000e-02
   7.1574414e+03   1.1340000e-02
   7.1674505e+03   1.3930000e-02
   7.1774595e+03   1.4520000e-02
   7.1874685e+03   1.2470000e-02
   7.1974775e+03   1.5190000e-02
   7.2074865e+03   1.8090000e-02
   7.2174955e+03   1.6800000e-02
   7.2275045e+03   1.2280000e-02
   7.2375135e+03   1.2940000e-02
   7.2475225e+03   1.6420000e-02
   7.2575315e+03   1.5110000e-02
   7.2675405e+03   1.5070000e-02
   7.2775495e+03   1.2860000e-02
   7.2875586e+03   1.3880000e-02
   7.2975676e+03   1.9380000e-02
   7.3075766e+03   1.4530000e-02
   7.3175856e+03   1.3610000e-02
   7.3275946e+03   1.3750000e-02
   7.3376036e+03   1.6900000e-02
   7.3476126e+03   1.5620000e-02
   7.3576216e+03   1.4530000e-02
   7.3676306e+03   1.2930000e-02
   7.3776396e+03   1.5300000e-02
   7.3876486e+03   9.9400000e-03
   7.3976577e+03   8.1900000e-03
   7.4076667e+03   1.2020000e-02
   7.4176757e+03   1.3840000e-02
   7.4276847e+03   1.3510000e-02
   7.4376937e+03   1.3320000e-02
   7.4477027e+03   1.3260000e-02
   7.4577117e+03   1.0930000e-02
   7.4677207e+03   9.6300000e-03
   7.4777297e+03   1.4270000e-02
   7.4877387e+03   1.4090000e-02
   7.4977477e+03   1.3830000e-02
   7.5077568e+03   1.5700000e-02
   7.5177658e+03   1.3520000e-02
   7.5277748e+03   1.3370000e-02
   7.5377838e+03   1.3160000e-02
   7.5477928e+03   1.3790000e-02
   7.5578018e+03   1.2520000e-02
   7.5678108e+03   1.2450000e-02
   7.5778198e+03   1.3060000e-02
   7.5878288e+03   1.4260000e-02
   7.5978378e+03   1.4120000e-02
   7.6078468e+03   1.3260000e-02
   7.6178559e+03   1.2750000e-02
   7.6278649e+03   1.3570000e-02
   7.6378739e+03   1.2100000e-02
   7.6478829e+03   1.0620000e-02
   7.6578919e+03   1.0660000e-02
   7.6679009e+03   1.3120000e-02
   7.6779099e+03   1.5630000e-02
   7.6879189e+03   1.2210000e-02
   7.6979279e+03   1.1860000e-02
   7.7079369e+03   9.1300000e-03
   7.7179459e+03   1.1590000e-02
   7.7279550e+03   1.0250000e-02
   7.7379640e+03   1.2040000e-02
   7.7479730e+03   1.2950000e-02
   7.7579820e+03   1.1900000e-02
   7.7679910e+03   1.3560000e-02
   7.7780000e+03   9.8400000e-03
   7.7880090e+03   1.2800000e-02
   7.7980180e+03   1.1590000e-02
   7.8080270e+03   1.1260000e-02
   7.8180360e+03   1.2640000e-02
   7.8280450e+03   1.3270000e-02
   7.8380541e+03   1.5530000e-02
   7.8480631e+03   1.1990000e-02
   7.8580721e+03   1.3430000e-02
   7.8680811e+03   1.2760000e-02
   7.8780901e+03   9.9400000e-03
   7.8880991e+03   9.7400000e-03
   7.8981081e+03   7.4300000e-03
   7.9081171e+03   1.0410000e-02
   7.9181261e+03   1.3710000e-02
   7.9281351e+03   1.1880000e-02
   7.9381441e+03   1.3320000e-02
   7.9481532e+03   1.2270000e-02
   7.9581622e+03   1.1170000e-02
   7.9681712e+03   1.3320000e-02
   7.9781802e+03   1.2900000e-02
   7.9881892e+03   1.1550000e-02
   7.9981982e+03   1.3060000e-02
   8.0082072e+03   1.3410000e-02
   8.0182162e+03   1.3630000e-02
   8.0282252e+03   1.2560000e-02
   8.0382342e+03   1.0610000e-02
   8.0482432e+03   1.0580000e-02
   8.0582523e+03   1.3350000e-02
   8.0682613e+03   1.2740000e-02
   8.0782703e+03   1.7850000e-02
   8.0882793e+03   1.6000000e-02
   8.0982883e+03   1.6550000e-02
   8.1082973e+03   1.2200000e-02
   8.1183063e+03   1.1110000e-02
   8.1283153e+03   1.2990000e-02
   8.1383243e+03   1.0890000e-02
   8.1483333e+03   1.3560000e-02
   8.1583423e+03   1.2010000e-02
   8.1683514e+03   1.2850000e-02
   8.1783604e+03   1.5050000e-02
   8.1883694e+03   1.5140000e-02
   8.1983784e+03   1.2720000e-02
   8.2083874e+03   1.5750000e-02
   8.2183964e+03   1.3760000e-02
   8.2284054e+03   1.7510000e-02
   8.2384144e+03   1.5570000e-02
   8.2484234e+03   1.4810000e-02
   8.2584324e+03   1.7980000e-02
   8.2684414e+03   1.7970000e-02
   8.2784505e+03   1.6660000e-02
   8.2884595e+03   1.6810000e-02
   8.2984685e+03   2.0120000e-02
   8.3084775e+03   1.5790000e-02
   8.3184865e+03   1.2810000e-02
   8.3284955e+03   9.1500000e-03
   8.3385045e+03   1.2110000e-02
   8.3485135e+03   1.3010000e-02
   8.3585225e+03   1.1730000e-02
   8.3685315e+03   1.3890000e-02
   8.3785405e+03   1.1390000e-02
   8.3885495e+03   9.5100000e-03
   8.3985586e+03   1.3030000e-02
   8.4085676e+03   1.2430000e-02
   8.4185766e+03   9.5000000e-03
   8.4285856e+03   1.2060000e-02
   8.4385946e+03   8.7900000e-03
   8.4486036e+03   1.1880000e-02
   8.4586126e+03   1.2950000e-02
   8.4686216e+03   1.2090000e-02
   8.4786306e+03   1.1360000e-02
   8.4886396e+03   1.2550000e-02
   8.4986486e+03   1.1520000e-02
   8.5086577e+03   1.3780000e-02
   8.5186667e+03   1.4590000e-02
   8.5286757e+03   1.3650000e-02
   8.5386847e+03   1.2330000e-02
   8.5486937e+03   1.3300000e-02
   8.5587027e+03   1.0600000e-02
   8.5687117e+03   1.1750000e-02
   8.5787207e+03   1.2670000e-02
   8.5887297e+03   1.4580000e-02
   8.5987387e+03   1.4880000e-02
   8.6087477e+03   1.0680000e-02
   8.6187568e+03   1.1920000e-02
   8.6287658e+03   1.5670000e-02
   8.6387748e+03   1.4810000e-02
   8.6487838e+03   1.2750000e-02
   8.6587928e+03   1.3840000e-02
   8.6688018e+03   1.2420000e-02
   8.6788108e+03   1.5210000e-02
   8.6888198e+03   1.0480000e-02
   8.6988288e+03   1.4530000e-02
   8.7088378e+03   1.2260000e-02
   8.7188468e+03   1.2980000e-02
   8.7288559e+03   1.3620000e-02
   8.7388649e+03   1.2550000e-02
   8.7488739e+03   9.1900000e-03
   8.7588829e+03   1.2180000e-02
   8.7688919e+03   1.2380000e-02
   8.7789009e+03   1.2280000e-02
   8.7889099e+03   1.3980000e-02
   8.7989189e+03   1.2490000e-02
   8.8089279e+03   1.1310000e-02
   8.8189369e+03   1.3510000e-02
   8.8289459e+03   1.0180000e-02
   8.8389550e+03   1.6020000e-02
   8.8489640e+03   1.8740000e-02
   8.8589730e+03   1.7070000e-02
   8.8689820e+03   1.4530000e-02
   8.8789910e+03   1.8030000e-02
   8.8890000e+03   1.2330000e-02
   8.8990090e+03   1.4520000e-02
   8.9090180e+03   1.5360000e-02
   8.9190270e+03   1.2350000e-02
   8.9290360e+03   1.1630000e-02
   8.9390450e+03   1.5940000e-02
   8.9490541e+03   1.1600000e-02
   8.9590631e+03   1.2840000e-02
   8.9690721e+03   1.1200000e-02
   8.9790811e+03   1.0230000e-02
   8.9890901e+03   1.3540000e-02
   8.9990991e+03   1.1230000e-02
   9.0091081e+03   1.0160000e-02
   9.0191171e+03   1.0400000e-02
   9.0291261e+03   1.0370000e-02
   9.0391351e+03   9.9800000e-03
   9.0491441e+03   1.2910000e-02
   9.0591532e+03   1.1160000e-02
   9.0691622e+03   1.3870000e-02
   9.0791712e+03   1.2700000e-02
   9.0891802e+03   1.1650000e-02
   9.0991892e+03   1.4010000e-02
   9.1091982e+03   1.1100000e-02
   9.1192072e+03   1.3990000e-02
   9.1292162e+03   1.5450000e-02
   9.1392252e+03   1.0730000e-02
   9.1492342e+03   1.3560000e-02
   9.1592432e+03   1.4810000e-02
   9.1692523e+03   1.1470000e-02
   9.1792613e+03   1.1140000e-02
   9.1892703e+03   1.1530000e-02
   9.1992793e+03   8.9800000e-03
   9.2092883e+03   1.3310000e-02
   9.2192973e+03   1.4630000e-02
   9.2293063e+03   1.4360000e-02
   9.2393153e+03   1.2840000e-02
   9.2493243e+03   1.3010000e-02
   9.2593333e+03   1.4730000e-02
   9.2693423e+03   1.2770000e-02
   9.2793514e+03   1.3740000e-02
   9.2893604e+03   1.3590000e-02
   9.2993694e+03   1.3400000e-02
   9.3093784e+03   1.2180000e-02
   9.3193874e+03   1.2420000e-02
   9.3293964e+03   1.7100000e-02
   9.3394054e+03   1.4370000e-02
   9.3494144e+03   1.6670000e-02
   9.3594234e+03   1.2410000e-02
   9.3694324e+03   1.4320000e-02
   9.3794414e+03   1.4070000e-02
   9.3894505e+03   1.3550000e-02
   9.3994595e+03   1.4360000e-02
   9.4094685e+03   1.2700000e-02
   9.4194775e+03   9.9300000e-03
   9.4294865e+03   1.1740000e-02
   9.4394955e+03   1.6020000e-02
   9.4495045e+03   1.4770000e-02
   9.4595135e+03   1.2550000e-02
   9.4695225e+03   1.4650000e-02
   9.4795315e+03   1.3040000e-02
   9.4895405e+03   1.2220000e-02
   9.4995495e+03   1.0480000e-02
   9.5095586e+03   1.3100000e-02
   9.5195676e+03   1.5640000e-02
   9.5295766e+03   1.1790000e-02
   9.5395856e+03   1.3880000e-02
   9.5495946e+03   1.4380000e-02
   9.5596036e+03   1.5360000e-02
   9.5696126e+03   1.1900000e-02
   9.5796216e+03   1.2920000e-02
   9.5896306e+03   8.7200000e-03
   9.5996396e+03   9.4400000e-03
   9.6096486e+03   1.2020000e-02
   9.6196577e+03   1.3340000e-02
   9.6296667e+03   1.0540000e-02
   9.6396757e+03   1.3280000e-02
   9.6496847e+03   1.5160000e-02
   9.6596937e+03   1.2580000e-02
   9.6697027e+03   1.2230000e-02
   9.6797117e+03   1.4170000e-02
   9.6897207e+03   1.2940000e-02
   9.6997297e+03   1.4050000e-02
   9.7097387e+03   1.0860000e-02
   9.7197477e+03   1.5130000e-02
   9.7297568e+03   1.3740000e-02
   9.7397658e+03   1.3190000e-02
   9.7497748e+03   1.5290000e-02
   9.7597838e+03   1.6030000e-02
   9.7697928e+03   1.5310000e-02
   9.7798018e+03   1.3410000e-02
   9.7898108e+03   1.1930000e-02
   9.7998198e+03   1.2150000e-02
   9.8098288e+03   1.2250000e-02
   9.8198378e+03   1.2370000e-02
   9.8298468e+03   1.3450000e-02
   9.8398559e+03   1.1880000e-02
   9.8498649e+03   1.2280000e-02
   9.8598739e+03   1.5400000e-02
   9.8698829e+03   1.6220000e-02
   9.8798919e+03   1.4430000e-02
   9.8899009e+03   1.7170000e-02
   9.8999099e+03   1.4550000e-02
   9.9099189e+03   1.4020000e-02
   9.9199279e+03   1.3600000e-02
   9.9299369e+03   1.1220000e-02
   9.9399459e+03   1.0350000e-02
   9.9499550e+03   1.4490000e-02
   9.9599640e+03   1.2980000e-02
   9.9699730e+03   1.2610000e-02
   9.9799820e+03   1.1450000e-02
   9.9899910e+03   1.3690000e-02
   1.0000000e+04   1.1140000e-02


==> figs/N_12_unsupervised/mod_obj.dat <==
   1.0000000e+00   2.7570500e+00
   1.1009009e+01   2.7586600e+00
   2.1018018e+01   2.7601200e+00
   3.1027027e+01   2.7611100e+00
   4.1036036e+01   2.7614600e+00
   5.1045045e+01   2.7606200e+00
   6.1054054e+01   2.7581600e+00
   7.1063063e+01   2.7542400e+00
   8.1072072e+01   2.7483900e+00
   9.1081081e+01   2.7408800e+00
   1.0109009e+02   2.7316200e+00
   1.1109910e+02   2.7219200e+00
   1.2110811e+02   2.7137300e+00
   1.3111712e+02   2.7090900e+00
   1.4112613e+02   2.7101800e+00
   1.5113514e+02   2.7177800e+00
   1.6114414e+02   2.7289800e+00
   1.7115315e+02   2.7398000e+00
   1.8116216e+02   2.7534700e+00
   1.9117117e+02   2.7682100e+00
   2.0118018e+02   2.7800900e+00
   2.1118919e+02   2.7840100e+00
   2.2119820e+02   2.7866800e+00
   2.3120721e+02   2.7911900e+00
   2.4121622e+02   2.7920400e+00
   2.5122523e+02   2.7924300e+00
   2.6123423e+02   2.7930300e+00
   2.7124324e+02   2.7923100e+00
   2.8125225e+02   2.7889600e+00
   2.9126126e+02   2.7849400e+00
   3.0127027e+02   2.7811600e+00
   3.1127928e+02   2.7787300e+00
   3.2128829e+02   2.7777300e+00
   3.3129730e+02   2.7794200e+00
   3.4130631e+02   2.7834600e+00
   3.5131532e+02   2.7888000e+00
   3.6132432e+02   2.7946000e+00
   3.7133333e+02   2.7991300e+00
   3.8134234e+02   2.8006200e+00
   3.9135135e+02   2.7997400e+00
   4.0136036e+02   2.7972700e+00
   4.1136937e+02   2.7930200e+00
   4.2137838e+02   2.7881100e+00
   4.3138739e+02   2.7827200e+00
   4.4139640e+02   2.7780100e+00
   4.5140541e+02   2.7752800e+00
   4.6141441e+02   2.7717600e+00
   4.7142342e+02   2.7695600e+00
   4.8143243e+02   2.7694600e+00
   4.9144144e+02   2.7708800e+00
   5.0145045e+02   2.7739400e+00
   5.1145946e+02   2.7803400e+00
   5.2146847e+02   2.7869500e+00
   5.3147748e+02   2.7950700e+00
   5.4148649e+02   2.8025300e+00
   5.5149550e+02   2.8103300e+00
   5.6150450e+02   2.8172100e+00
   5.7151351e+02   2.8238500e+00
   5.8152252e+02   2.8288400e+00
   5.9153153e+02   2.8322400e+00
   6.0154054e+02   2.8339800e+00
   6.1154955e+02   2.8351500e+00
   6.2155856e+02   2.8353000e+00
   6.3156757e+02   2.8363700e+00
   6.4157658e+02   2.8379500e+00
   6.5158559e+02   2.8420400e+00
   6.6159459e+02   2.8465900e+00
   6.7160360e+02   2.8497400e+00
   6.8161261e+02   2.8532200e+00
   6.9162162e+02   2.8592400e+00
   7.0163063e+02   2.8670200e+00
   7.1163964e+02   2.8766700e+00
   7.2164865e+02   2.8821400e+00
   7.3165766e+02   2.8855600e+00
   7.4166667e+02   2.8873400e+00
   7.5167568e+02   2.8938800e+00
   7.6168468e+02   2.9029800e+00
   7.7169369e+02   2.9111900e+00
   7.8170270e+02   2.9147000e+00
   7.9171171e+02   2.9162500e+00
   8.0172072e+02   2.9158400e+00
   8.1172973e+02   2.9170800e+00
   8.2173874e+02   2.9225700e+00
   8.3174775e+02   2.9257300e+00
   8.4175676e+02   2.9276200e+00
   8.5176577e+02   2.9315200e+00
   8.6177477e+02   2.9375300e+00
   8.7178378e+02   2.9392600e+00
   8.8179279e+02   2.9406500e+00
   8.9180180e+02   2.9437800e+00
   9.0181081e+02   2.9441300e+00
   9.1181982e+02   2.9412300e+00
   9.2182883e+02   2.9362600e+00
   9.3183784e+02   2.9345300e+00
   9.4184685e+02   2.9384000e+00
   9.5185586e+02   2.9479200e+00
   9.6186486e+02   2.9675800e+00
   9.7187387e+02   2.9765300e+00
   9.8188288e+02   2.9773400e+00
   9.9189189e+02   2.9785200e+00
   1.0019009e+03   2.9822200e+00
   1.0119099e+03   2.9863300e+00
   1.0219189e+03   2.9881400e+00
   1.0319279e+03   2.9873500e+00
   1.0419369e+03   2.9863100e+00
   1.0519459e+03   2.9885900e+00
   1.0619550e+03   2.9947500e+00
   1.0719640e+03   2.9938800e+00
   1.0819730e+03   2.9875900e+00
   1.0919820e+03   2.9783500e+00
   1.1019910e+03   2.9726700e+00
   1.1120000e+03   2.9699000e+00
   1.1220090e+03   2.9678500e+00
   1.1320180e+03   2.9740100e+00
   1.1420270e+03   2.9845900e+00
   1.1520360e+03   2.9943000e+00
   1.1620450e+03   2.9990600e+00
   1.1720541e+03   3.0008200e+00
   1.1820631e+03   3.0056600e+00
   1.1920721e+03   3.0146900e+00
   1.2020811e+03   3.0206600e+00
   1.2120901e+03   3.0210900e+00
   1.2220991e+03   3.0228900e+00
   1.2321081e+03   3.0254800e+00
   1.2421171e+03   3.0302100e+00
   1.2521261e+03   3.0345400e+00
   1.2621351e+03   3.0382200e+00
   1.2721441e+03   3.0417100e+00
   1.2821532e+03   3.0447600e+00
   1.2921622e+03   3.0484800e+00
   1.3021712e+03   3.0522300e+00
   1.3121802e+03   3.0550700e+00
   1.3221892e+03   3.0576200e+00
   1.3321982e+03   3.0575100e+00
   1.3422072e+03   3.0583800e+00
   1.3522162e+03   3.0604300e+00
   1.3622252e+03   3.0619800e+00
   1.3722342e+03   3.0620100e+00
   1.3822432e+03   3.0628900e+00
   1.3922523e+03   3.0640600e+00
   1.4022613e+03   3.0658000e+00
   1.4122703e+03   3.0656400e+00
   1.4222793e+03   3.0671500e+00
   1.4322883e+03   3.0691400e+00
   1.4422973e+03   3.0708400e+00
   1.4523063e+03   3.0747900e+00
   1.4623153e+03   3.0770200e+00
   1.4723243e+03   3.0779300e+00
   1.4823333e+03   3.0777700e+00
   1.4923423e+03   3.0781300e+00
   1.5023514e+03   3.0786100e+00
   1.5123604e+03   3.0800500e+00
   1.5223694e+03   3.0842800e+00
   1.5323784e+03   3.0871600e+00
   1.5423874e+03   3.0905600e+00
   1.5523964e+03   3.0937000e+00
   1.5624054e+03   3.0944400e+00
   1.5724144e+03   3.0932200e+00
   1.5824234e+03   3.0943800e+00
   1.5924324e+03   3.0965900e+00
   1.6024414e+03   3.0979400e+00
   1.6124505e+03   3.0997800e+00
   1.6224595e+03   3.1016700e+00
   1.6324685e+03   3.1021600e+00
   1.6424775e+03   3.1012600e+00
   1.6524865e+03   3.1012300e+00
   1.6624955e+03   3.1045500e+00
   1.6725045e+03   3.1049300e+00
   1.6825135e+03   3.1039200e+00
   1.6925225e+03   3.1022700e+00
   1.7025315e+03   3.1022900e+00
   1.7125405e+03   3.1070700e+00
   1.7225495e+03   3.1090000e+00
   1.7325586e+03   3.1083300e+00
   1.7425676e+03   3.1064600e+00
   1.7525766e+03   3.1056900e+00
   1.7625856e+03   3.1063800e+00
   1.7725946e+03   3.1087300e+00
   1.7826036e+03   3.1118400e+00
   1.7926126e+03   3.1113900e+00
   1.8026216e+03   3.1089100e+00
   1.8126306e+03   3.1095500e+00
   1.8226396e+03   3.1108900e+00
   1.8326486e+03   3.1109100e+00
   1.8426577e+03   3.1106500e+00
   1.8526667e+03   3.1119100e+00
   1.8626757e+03   3.1148200e+00
   1.8726847e+03   3.1157400e+00
   1.8826937e+03   3.1166200e+00
   1.8927027e+03   3.1167000e+00
   1.9027117e+03   3.1153300e+00
   1.9127207e+03   3.1161600e+00
   1.9227297e+03   3.1201400e+00
   1.9327387e+03   3.1216600e+00
   1.9427477e+03   3.1217300e+00
   1.9527568e+03   3.1204600e+00
   1.9627658e+03   3.1206500e+00
   1.9727748e+03   3.1233800e+00
   1.9827838e+03   3.1233200e+00
   1.9927928e+03   3.1210200e+00
   2.0028018e+03   3.1224600e+00
   2.0128108e+03   3.1241700e+00
   2.0228198e+03   3.1245500e+00
   2.0328288e+03   3.1238500e+00
   2.0428378e+03   3.1261600e+00
   2.0528468e+03   3.1263100e+00
   2.0628559e+03   3.1249700e+00
   2.0728649e+03   3.1268400e+00
   2.0828739e+03   3.1279300e+00
   2.0928829e+03   3.1292200e+00
   2.1028919e+03   3.1323300e+00
   2.1129009e+03   3.1335700e+00
   2.1229099e+03   3.1342700e+00
   2.1329189e+03   3.1366600e+00
   2.1429279e+03   3.1380100e+00
   2.1529369e+03   3.1381900e+00
   2.1629459e+03   3.1366800e+00
   2.1729550e+03   3.1344300e+00
   2.1829640e+03   3.1371700e+00
   2.1929730e+03   3.1371600e+00
   2.2029820e+03   3.1357600e+00
   2.2129910e+03   3.1367600e+00
   2.2230000e+03   3.1383100e+00
   2.2330090e+03   3.1395900e+00
   2.2430180e+03   3.1401100e+00
   2.2530270e+03   3.1368500e+00
   2.2630360e+03   3.1356400e+00
   2.2730450e+03   3.1363300e+00
   2.2830541e+03   3.1399600e+00
   2.2930631e+03   3.1423200e+00
   2.3030721e+03   3.1455100e+00
   2.3130811e+03   3.1467600e+00
   2.3230901e+03   3.1469300e+00
   2.3330991e+03   3.1451300e+00
   2.3431081e+03   3.1463100e+00
   2.3531171e+03   3.1469600e+00
   2.3631261e+03   3.1476300e+00
   2.3731351e+03   3.1477400e+00
   2.3831441e+03   3.1448400e+00
   2.3931532e+03   3.1432000e+00
   2.4031622e+03   3.1438400e+00
   2.4131712e+03   3.1438000e+00
   2.4231802e+03   3.1453500e+00
   2.4331892e+03   3.1432500e+00
   2.4431982e+03   3.1427000e+00
   2.4532072e+03   3.1427300e+00
   2.4632162e+03   3.1435200e+00
   2.4732252e+03   3.1444600e+00
   2.4832342e+03   3.1462300e+00
   2.4932432e+03   3.1459700e+00
   2.5032523e+03   3.1424500e+00
   2.5132613e+03   3.1422800e+00
   2.5232703e+03   3.1434900e+00
   2.5332793e+03   3.1441500e+00
   2.5432883e+03   3.1439700e+00
   2.5532973e+03   3.1426500e+00
   2.5633063e+03   3.1419800e+00
   2.5733153e+03   3.1423900e+00
   2.5833243e+03   3.1428600e+00
   2.5933333e+03   3.1418200e+00
   2.6033423e+03   3.1434400e+00
   2.6133514e+03   3.1460500e+00
   2.6233604e+03   3.1462300e+00
   2.6333694e+03   3.1461500e+00
   2.6433784e+03   3.1488900e+00
   2.6533874e+03   3.1501500e+00
   2.6633964e+03   3.1479400e+00
   2.6734054e+03   3.1474500e+00
   2.6834144e+03   3.1442300e+00
   2.6934234e+03   3.1409500e+00
   2.7034324e+03   3.1427900e+00
   2.7134414e+03   3.1457400e+00
   2.7234505e+03   3.1474100e+00
   2.7334595e+03   3.1482500e+00
   2.7434685e+03   3.1492700e+00
   2.7534775e+03   3.1482800e+00
   2.7634865e+03   3.1465800e+00
   2.7734955e+03   3.1491600e+00
   2.7835045e+03   3.1495000e+00
   2.7935135e+03   3.1475200e+00
   2.8035225e+03   3.1476400e+00
   2.8135315e+03   3.1457400e+00
   2.8235405e+03   3.1455900e+00
   2.8335495e+03   3.1468000e+00
   2.8435586e+03   3.1468900e+00
   2.8535676e+03   3.1465400e+00
   2.8635766e+03   3.1476100e+00
   2.8735856e+03   3.1479000e+00
   2.8835946e+03   3.1483600e+00
   2.8936036e+03   3.1485700e+00
   2.9036126e+03   3.1505400e+00
   2.9136216e+03   3.1502600e+00
   2.9236306e+03   3.1509400e+00
   2.9336396e+03   3.1526000e+00
   2.9436486e+03   3.1522100e+00
   2.9536577e+03   3.1516900e+00
   2.9636667e+03   3.1505300e+00
   2.9736757e+03   3.1524700e+00
   2.9836847e+03   3.1521000e+00
   2.9936937e+03   3.1516600e+00
   3.0037027e+03   3.1511000e+00
   3.0137117e+03   3.1509700e+00
   3.0237207e+03   3.1518600e+00
   3.0337297e+03   3.1513500e+00
   3.0437387e+03   3.1535000e+00
   3.0537477e+03   3.1555000e+00
   3.0637568e+03   3.1569100e+00
   3.0737658e+03   3.1597600e+00
   3.0837748e+03   3.1613000e+00
   3.0937838e+03   3.1607800e+00
   3.1037928e+03   3.1614600e+00
   3.1138018e+03   3.1625100e+00
   3.1238108e+03   3.1600900e+00
   3.1338198e+03   3.1582900e+00
   3.1438288e+03   3.1569500e+00
   3.1538378e+03   3.1585400e+00
   3.1638468e+03   3.1597600e+00
   3.1738559e+03   3.1612800e+00
   3.1838649e+03   3.1632700e+00
   3.1938739e+03   3.1637400e+00
   3.2038829e+03   3.1657800e+00
   3.2138919e+03   3.1679800e+00
   3.2239009e+03   3.1684000e+00
   3.2339099e+03   3.1665300e+00
   3.2439189e+03   3.1633100e+00
   3.2539279e+03   3.1636100e+00
   3.2639369e+03   3.1644400e+00
   3.2739459e+03   3.1655100e+00
   3.2839550e+03   3.1659900e+00
   3.2939640e+03   3.1681000e+00
   3.3039730e+03   3.1689700e+00
   3.3139820e+03   3.1677900e+00
   3.3239910e+03   3.1653300e+00
   3.3340000e+03   3.1650400e+00
   3.3440090e+03   3.1698700e+00
   3.3540180e+03   3.1708600e+00
   3.3640270e+03   3.1671500e+00
   3.3740360e+03   3.1660100e+00
   3.3840450e+03   3.1642300e+00
   3.3940541e+03   3.1637000e+00
   3.4040631e+03   3.1663000e+00
   3.4140721e+03   3.1661600e+00
   3.4240811e+03   3.1668900e+00
   3.4340901e+03   3.1658600e+00
   3.4440991e+03   3.1675000e+00
   3.4541081e+03   3.1667600e+00
   3.4641171e+03   3.1668000e+00
   3.4741261e+03   3.1677200e+00
   3.4841351e+03   3.1677500e+00
   3.4941441e+03   3.1684500e+00
   3.5041532e+03   3.1697600e+00
   3.5141622e+03   3.1683900e+00
   3.5241712e+03   3.1704000e+00
   3.5341802e+03   3.1695400e+00
   3.5441892e+03   3.1653300e+00
   3.5541982e+03   3.1645100e+00
   3.5642072e+03   3.1716500e+00
   3.5742162e+03   3.1728800e+00
   3.5842252e+03   3.1707800e+00
   3.5942342e+03   3.1699400e+00
   3.6042432e+03   3.1712300e+00
   3.6142523e+03   3.1723800e+00
   3.6242613e+03   3.1709000e+00
   3.6342703e+03   3.1698700e+00
   3.6442793e+03   3.1695500e+00
   3.6542883e+03   3.1695800e+00
   3.6642973e+03   3.1722300e+00
   3.6743063e+03   3.1719100e+00
   3.6843153e+03   3.1708300e+00
   3.6943243e+03   3.1715200e+00
   3.7043333e+03   3.1699400e+00
   3.7143423e+03   3.1666100e+00
   3.7243514e+03   3.1676300e+00
   3.7343604e+03   3.1669600e+00
   3.7443694e+03   3.1692500e+00
   3.7543784e+03   3.1720100e+00
   3.7643874e+03   3.1719600e+00
   3.7743964e+03   3.1705400e+00
   3.7844054e+03   3.1719100e+00
   3.7944144e+03   3.1726300e+00
   3.8044234e+03   3.1701900e+00
   3.8144324e+03   3.1698900e+00
   3.8244414e+03   3.1727700e+00
   3.8344505e+03   3.1745100e+00
   3.8444595e+03   3.1787200e+00
   3.8544685e+03   3.1786600e+00
   3.8644775e+03   3.1773800e+00
   3.8744865e+03   3.1774400e+00
   3.8844955e+03   3.1751400e+00
   3.8945045e+03   3.1720900e+00
   3.9045135e+03   3.1700400e+00
   3.9145225e+03   3.1659300e+00
   3.9245315e+03   3.1661200e+00
   3.9345405e+03   3.1691900e+00
   3.9445495e+03   3.1710400e+00
   3.9545586e+03   3.1716900e+00
   3.9645676e+03   3.1714400e+00
   3.9745766e+03   3.1700900e+00
   3.9845856e+03   3.1709400e+00
   3.9945946e+03   3.1735700e+00
   4.0046036e+03   3.1748200e+00
   4.0146126e+03   3.1751900e+00
   4.0246216e+03   3.1752000e+00
   4.0346306e+03   3.1760800e+00
   4.0446396e+03   3.1782300e+00
   4.0546486e+03   3.1787600e+00
   4.0646577e+03   3.1791400e+00
   4.0746667e+03   3.1772800e+00
   4.0846757e+03   3.1788700e+00
   4.0946847e+03   3.1795100e+00
   4.1046937e+03   3.1810900e+00
   4.1147027e+03   3.1801600e+00
   4.1247117e+03   3.1759700e+00
   4.1347207e+03   3.1762400e+00
   4.1447297e+03   3.1778300e+00
   4.1547387e+03   3.1752500e+00
   4.1647477e+03   3.1759800e+00
   4.1747568e+03   3.1762600e+00
   4.1847658e+03   3.1778100e+00
   4.1947748e+03   3.1822700e+00
   4.2047838e+03   3.1820700e+00
   4.2147928e+03   3.1811600e+00
   4.2248018e+03   3.1821900e+00
   4.2348108e+03   3.1844600e+00
   4.2448198e+03   3.1830000e+00
   4.2548288e+03   3.1800200e+00
   4.2648378e+03   3.1778700e+00
   4.2748468e+03   3.1793100e+00
   4.2848559e+03   3.1817500e+00
   4.2948649e+03   3.1795900e+00
   4.3048739e+03   3.1796000e+00
   4.3148829e+03   3.1826200e+00
   4.3248919e+03   3.1802700e+00
   4.3349009e+03   3.1746800e+00
   4.3449099e+03   3.1763100e+00
   4.3549189e+03   3.1777700e+00
   4.3649279e+03   3.1746400e+00
   4.3749369e+03   3.1753300e+00
   4.3849459e+03   3.1779000e+00
   4.3949550e+03   3.1796000e+00
   4.4049640e+03   3.1816400e+00
   4.4149730e+03   3.1841400e+00
   4.4249820e+03   3.1837900e+00
   4.4349910e+03   3.1874600e+00
   4.4450000e+03   3.1899000e+00
   4.4550090e+03   3.1871900e+00
   4.4650180e+03   3.1876200e+00
   4.4750270e+03   3.1882000e+00
   4.4850360e+03   3.1876400e+00
   4.4950450e+03   3.1867800e+00
   4.5050541e+03   3.1869300e+00
   4.5150631e+03   3.1877700e+00
   4.5250721e+03   3.1902300e+00
   4.5350811e+03   3.1894400e+00
   4.5450901e+03   3.1894000e+00
   4.5550991e+03   3.1886300e+00
   4.5651081e+03   3.1856800e+00
   4.5751171e+03   3.1865900e+00
   4.5851261e+03   3.1861700e+00
   4.5951351e+03   3.1852400e+00
   4.6051441e+03   3.1893000e+00
   4.6151532e+03   3.1893100e+00
   4.6251622e+03   3.1902500e+00
   4.6351712e+03   3.1910800e+00
   4.6451802e+03   3.1899300e+00
   4.6551892e+03   3.1883000e+00
   4.6651982e+03   3.1885300e+00
   4.6752072e+03   3.1855600e+00
   4.6852162e+03   3.1866200e+00
   4.6952252e+03   3.1869900e+00
   4.7052342e+03   3.1880400e+00
   4.7152432e+03   3.1883000e+00
   4.7252523e+03   3.1874000e+00
   4.7352613e+03   3.1853000e+00
   4.7452703e+03   3.1843700e+00
   4.7552793e+03   3.1871500e+00
   4.7652883e+03   3.1885600e+00
   4.7752973e+03   3.1866100e+00
   4.7853063e+03   3.1881800e+00
   4.7953153e+03   3.1853600e+00
   4.8053243e+03   3.1847500e+00
   4.8153333e+03   3.1875700e+00
   4.8253423e+03   3.1838000e+00
   4.8353514e+03   3.1810800e+00
   4.8453604e+03   3.1872900e+00
   4.8553694e+03   3.1902000e+00
   4.8653784e+03   3.1911400e+00
   4.8753874e+03   3.1916900e+00
   4.8853964e+03   3.1911600e+00
   4.8954054e+03   3.1908700e+00
   4.9054144e+03   3.1925800e+00
   4.9154234e+03   3.1918100e+00
   4.9254324e+03   3.1915100e+00
   4.9354414e+03   3.1904700e+00
   4.9454505e+03   3.1887700e+00
   4.9554595e+03   3.1900800e+00
   4.9654685e+03   3.1925200e+00
   4.9754775e+03   3.1923200e+00
   4.9854865e+03   3.1948600e+00
   4.9954955e+03   3.1966600e+00
   5.0055045e+03   3.1952500e+00
   5.0155135e+03   3.1964100e+00
   5.0255225e+03   3.1979100e+00
   5.0355315e+03   3.1968200e+00
   5.0455405e+03   3.1951500e+00
   5.0555495e+03   3.1953200e+00
   5.0655586e+03   3.1965800e+00
   5.0755676e+03   3.1947800e+00
   5.0855766e+03   3.1956500e+00
   5.0955856e+03   3.1966900e+00
   5.1055946e+03   3.1961600e+00
   5.1156036e+03   3.1974700e+00
   5.1256126e+03   3.2013000e+00
   5.1356216e+03   3.1984300e+00
   5.1456306e+03   3.1953500e+00
   5.1556396e+03   3.1950000e+00
   5.1656486e+03   3.1962900e+00
   5.1756577e+03   3.1949400e+00
   5.1856667e+03   3.1958300e+00
   5.1956757e+03   3.1967900e+00
   5.2056847e+03   3.1949600e+00
   5.2156937e+03   3.1960400e+00
   5.2257027e+03   3.1968200e+00
   5.2357117e+03   3.1982700e+00
   5.2457207e+03   3.1990100e+00
   5.2557297e+03   3.1989200e+00
   5.2657387e+03   3.2018500e+00
   5.2757477e+03   3.2021600e+00
   5.2857568e+03   3.2032100e+00
   5.2957658e+03   3.2007700e+00
   5.3057748e+03   3.1969200e+00
   5.3157838e+03   3.1953600e+00
   5.3257928e+03   3.1946500e+00
   5.3358018e+03   3.1978400e+00
   5.3458108e+03   3.1986900e+00
   5.3558198e+03   3.1986200e+00
   5.3658288e+03   3.1979900e+00
   5.3758378e+03   3.2006000e+00
   5.3858468e+03   3.2001200e+00
   5.3958559e+03   3.1969600e+00
   5.4058649e+03   3.1981600e+00
   5.4158739e+03   3.1995100e+00
   5.4258829e+03   3.1987200e+00
   5.4358919e+03   3.1987100e+00
   5.4459009e+03   3.2005500e+00
   5.4559099e+03   3.1973300e+00
   5.4659189e+03   3.1982000e+00
   5.4759279e+03   3.2008700e+00
   5.4859369e+03   3.2025400e+00
   5.4959459e+03   3.2035000e+00
   5.5059550e+03   3.2007000e+00
   5.5159640e+03   3.1981600e+00
   5.5259730e+03   3.1954300e+00
   5.5359820e+03   3.1950900e+00
   5.5459910e+03   3.1988900e+00
   5.5560000e+03   3.2030400e+00
   5.5660090e+03   3.2001400e+00
   5.5760180e+03   3.1964000e+00
   5.5860270e+03   3.1966100e+00
   5.5960360e+03   3.1952700e+00
   5.6060450e+03   3.1980400e+00
   5.6160541e+03   3.2002800e+00
   5.6260631e+03   3.1986100e+00
   5.6360721e+03   3.1963500e+00
   5.6460811e+03   3.1934300e+00
   5.6560901e+03   3.1971400e+00
   5.6660991e+03   3.1995400e+00
   5.6761081e+03   3.2037600e+00
   5.6861171e+03   3.2035500e+00
   5.6961261e+03   3.2052100e+00
   5.7061351e+03   3.2070100e+00
   5.7161441e+03   3.2067200e+00
   5.7261532e+03   3.2046000e+00
   5.7361622e+03   3.2076100e+00
   5.7461712e+03   3.2091800e+00
   5.7561802e+03   3.2053800e+00
   5.7661892e+03   3.2058100e+00
   5.7761982e+03   3.2046500e+00
   5.7862072e+03   3.2050700e+00
   5.7962162e+03   3.2041600e+00
   5.8062252e+03   3.2034000e+00
   5.8162342e+03   3.2042100e+00
   5.8262432e+03   3.2045400e+00
   5.8362523e+03   3.2027900e+00
   5.8462613e+03   3.2030900e+00
   5.8562703e+03   3.2041500e+00
   5.8662793e+03   3.2073400e+00
   5.8762883e+03   3.2084100e+00
   5.8862973e+03   3.2067300e+00
   5.8963063e+03   3.2079100e+00
   5.9063153e+03   3.2086600e+00
   5.9163243e+03   3.2082100e+00
   5.9263333e+03   3.2105600e+00
   5.9363423e+03   3.2112100e+00
   5.9463514e+03   3.2082400e+00
   5.9563604e+03   3.2086700e+00
   5.9663694e+03   3.2100500e+00
   5.9763784e+03   3.2138300e+00
   5.9863874e+03   3.2160500e+00
   5.9963964e+03   3.2157300e+00
   6.0064054e+03   3.2142700e+00
   6.0164144e+03   3.2117000e+00
   6.0264234e+03   3.2096500e+00
   6.0364324e+03   3.2089100e+00
   6.0464414e+03   3.2106300e+00
   6.0564505e+03   3.2111900e+00
   6.0664595e+03   3.2123700e+00
   6.0764685e+03   3.2131000e+00
   6.0864775e+03   3.2111200e+00
   6.0964865e+03   3.2110900e+00
   6.1064955e+03   3.2118200e+00
   6.1165045e+03   3.2094500e+00
   6.1265135e+03   3.2085200e+00
   6.1365225e+03   3.2094900e+00
   6.1465315e+03   3.2132500e+00
   6.1565405e+03   3.2144400e+00
   6.1665495e+03   3.2148900e+00
   6.1765586e+03   3.2126500e+00
   6.1865676e+03   3.2102100e+00
   6.1965766e+03   3.2089800e+00
   6.2065856e+03   3.2142900e+00
   6.2165946e+03   3.2160000e+00
   6.2266036e+03   3.2131500e+00
   6.2366126e+03   3.2105700e+00
   6.2466216e+03   3.2129600e+00
   6.2566306e+03   3.2125400e+00
   6.2666396e+03   3.2116600e+00
   6.2766486e+03   3.2120400e+00
   6.2866577e+03   3.2109000e+00
   6.2966667e+03   3.2092000e+00
   6.3066757e+03   3.2060100e+00
   6.3166847e+03   3.2117400e+00
   6.3266937e+03   3.2133600e+00
   6.3367027e+03   3.2136800e+00
   6.3467117e+03   3.2142900e+00
   6.3567207e+03   3.2140300e+00
   6.3667297e+03   3.2163500e+00
   6.3767387e+03   3.2146900e+00
   6.3867477e+03   3.2158400e+00
   6.3967568e+03   3.2185900e+00
   6.4067658e+03   3.2176500e+00
   6.4167748e+03   3.2170300e+00
   6.4267838e+03   3.2178500e+00
   6.4367928e+03   3.2165800e+00
   6.4468018e+03   3.2135900e+00
   6.4568108e+03   3.2111600e+00
   6.4668198e+03   3.2096900e+00
   6.4768288e+03   3.2154300e+00
   6.4868378e+03   3.2146300e+00
   6.4968468e+03   3.2145500e+00
   6.5068559e+03   3.2171900e+00
   6.5168649e+03   3.2169700e+00
   6.5268739e+03   3.2181500e+00
   6.5368829e+03   3.2195200e+00
   6.5468919e+03   3.2210800e+00
   6.5569009e+03   3.2211100e+00
   6.5669099e+03   3.2142200e+00
   6.5769189e+03   3.2121300e+00
   6.5869279e+03   3.2176100e+00
   6.5969369e+03   3.2164600e+00
   6.6069459e+03   3.2171000e+00
   6.6169550e+03   3.2165600e+00
   6.6269640e+03   3.2190700e+00
   6.6369730e+03   3.2204600e+00
   6.6469820e+03   3.2179800e+00
   6.6569910e+03   3.2170600e+00
   6.6670000e+03   3.2166800e+00
   6.6770090e+03   3.2171600e+00
   6.6870180e+03   3.2209700e+00
   6.6970270e+03   3.2171300e+00
   6.7070360e+03   3.2165900e+00
   6.7170450e+03   3.2210100e+00
   6.7270541e+03   3.2188600e+00
   6.7370631e+03   3.2228100e+00
   6.7470721e+03   3.2267100e+00
   6.7570811e+03   3.2259700e+00
   6.7670901e+03   3.2239200e+00
   6.7770991e+03   3.2270000e+00
   6.7871081e+03   3.2264100e+00
   6.7971171e+03   3.2239800e+00
   6.8071261e+03   3.2234400e+00
   6.8171351e+03   3.2237500e+00
   6.8271441e+03   3.2222000e+00
   6.8371532e+03   3.2203900e+00
   6.8471622e+03   3.2203500e+00
   6.8571712e+03   3.2235900e+00
   6.8671802e+03   3.2218700e+00
   6.8771892e+03   3.2220500e+00
   6.8871982e+03   3.2233200e+00
   6.8972072e+03   3.2249400e+00
   6.9072162e+03   3.2227600e+00
   6.9172252e+03   3.2255600e+00
   6.9272342e+03   3.2269600e+00
   6.9372432e+03   3.2269800e+00
   6.9472523e+03   3.2239800e+00
   6.9572613e+03   3.2258900e+00
   6.9672703e+03   3.2231100e+00
   6.9772793e+03   3.2228100e+00
   6.9872883e+03   3.2249100e+00
   6.9972973e+03   3.2255200e+00
   7.0073063e+03   3.2285400e+00
   7.0173153e+03   3.2270400e+00
   7.0273243e+03   3.2249500e+00
   7.0373333e+03   3.2227800e+00
   7.0473423e+03   3.2206500e+00
   7.0573514e+03   3.2229000e+00
   7.0673604e+03   3.2206600e+00
   7.0773694e+03   3.2151700e+00
   7.0873784e+03   3.2157000e+00
   7.0973874e+03   3.2211900e+00
   7.1073964e+03   3.2180800e+00
   7.1174054e+03   3.2199900e+00
   7.1274144e+03   3.2243600e+00
   7.1374234e+03   3.2245400e+00
   7.1474324e+03   3.2251800e+00
   7.1574414e+03   3.2248700e+00
   7.1674505e+03   3.2286200e+00
   7.1774595e+03   3.2244400e+00
   7.1874685e+03   3.2278600e+00
   7.1974775e+03   3.2337400e+00
   7.2074865e+03   3.2308000e+00
   7.2174955e+03   3.2214400e+00
   7.2275045e+03   3.2251700e+00
   7.2375135e+03   3.2257700e+00
   7.2475225e+03   3.2273800e+00
   7.2575315e+03   3.2293600e+00
   7.2675405e+03   3.2268100e+00
   7.2775495e+03   3.2236300e+00
   7.2875586e+03   3.2246200e+00
   7.2975676e+03   3.2292300e+00
   7.3075766e+03   3.2261300e+00
   7.3175856e+03   3.2225000e+00
   7.3275946e+03   3.2286100e+00
   7.3376036e+03   3.2309600e+00
   7.3476126e+03   3.2237600e+00
   7.3576216e+03   3.2218000e+00
   7.3676306e+03   3.2224700e+00
   7.3776396e+03   3.2263100e+00
   7.3876486e+03   3.2210100e+00
   7.3976577e+03   3.2198500e+00
   7.4076667e+03   3.2291700e+00
   7.4176757e+03   3.2306300e+00
   7.4276847e+03   3.2291200e+00
   7.4376937e+03   3.2263800e+00
   7.4477027e+03   3.2288700e+00
   7.4577117e+03   3.2278700e+00
   7.4677207e+03   3.2251900e+00
   7.4777297e+03   3.2257000e+00
   7.4877387e+03   3.2290000e+00
   7.4977477e+03   3.2263600e+00
   7.5077568e+03   3.2300800e+00
   7.5177658e+03   3.2322900e+00
   7.5277748e+03   3.2290200e+00
   7.5377838e+03   3.2278600e+00
   7.5477928e+03   3.2333300e+00
   7.5578018e+03   3.2322400e+00
   7.5678108e+03   3.2285000e+00
   7.5778198e+03   3.2294200e+00
   7.5878288e+03   3.2278900e+00
   7.5978378e+03   3.2275300e+00
   7.6078468e+03   3.2305700e+00
   7.6178559e+03   3.2343000e+00
   7.6278649e+03   3.2343800e+00
   7.6378739e+03   3.2285900e+00
   7.6478829e+03   3.2261300e+00
   7.6578919e+03   3.2282200e+00
   7.6679009e+03   3.2282600e+00
   7.6779099e+03   3.2259600e+00
   7.6879189e+03   3.2267000e+00
   7.6979279e+03   3.2281900e+00
   7.7079369e+03   3.2278600e+00
   7.7179459e+03   3.2290500e+00
   7.7279550e+03   3.2301800e+00
   7.7379640e+03   3.2321900e+00
   7.7479730e+03   3.2315000e+00
   7.7579820e+03   3.2279300e+00
   7.7679910e+03   3.2323500e+00
   7.7780000e+03   3.2319900e+00
   7.7880090e+03   3.2282600e+00
   7.7980180e+03   3.2309100e+00
   7.8080270e+03   3.2338900e+00
   7.8180360e+03   3.2316000e+00
   7.8280450e+03   3.2297400e+00
   7.8380541e+03   3.2320000e+00
   7.8480631e+03   3.2352000e+00
   7.8580721e+03   3.2331000e+00
   7.8680811e+03   3.2309900e+00
   7.8780901e+03   3.2271900e+00
   7.8880991e+03   3.2284700e+00
   7.8981081e+03   3.2243700e+00
   7.9081171e+03   3.2278400e+00
   7.9181261e+03   3.2312400e+00
   7.9281351e+03   3.2330200e+00
   7.9381441e+03   3.2328300e+00
   7.9481532e+03   3.2295500e+00
   7.9581622e+03   3.2333700e+00
   7.9681712e+03   3.2370900e+00
   7.9781802e+03   3.2325200e+00
   7.9881892e+03   3.2314100e+00
   7.9981982e+03   3.2329300e+00
   8.0082072e+03   3.2331700e+00
   8.0182162e+03   3.2337100e+00
   8.0282252e+03   3.2312900e+00
   8.0382342e+03   3.2298800e+00
   8.0482432e+03   3.2294100e+00
   8.0582523e+03   3.2309400e+00
   8.0682613e+03   3.2324500e+00
   8.0782703e+03   3.2360600e+00
   8.0882793e+03   3.2356600e+00
   8.0982883e+03   3.2324600e+00
   8.1082973e+03   3.2323300e+00
   8.1183063e+03   3.2300900e+00
   8.1283153e+03   3.2250500e+00
   8.1383243e+03   3.2284500e+00
   8.1483333e+03   3.2280800e+00
   8.1583423e+03   3.2313600e+00
   8.1683514e+03   3.2347900e+00
   8.1783604e+03   3.2382300e+00
   8.1883694e+03   3.2411700e+00
   8.1983784e+03   3.2375400e+00
   8.2083874e+03   3.2396100e+00
   8.2183964e+03   3.2405400e+00
   8.2284054e+03   3.2428300e+00
   8.2384144e+03   3.2418100e+00
   8.2484234e+03   3.2404500e+00
   8.2584324e+03   3.2445500e+00
   8.2684414e+03   3.2441100e+00
   8.2784505e+03   3.2449300e+00
   8.2884595e+03   3.2428700e+00
   8.2984685e+03   3.2457200e+00
   8.3084775e+03   3.2454100e+00
   8.3184865e+03   3.2363700e+00
   8.3284955e+03   3.2317000e+00
   8.3385045e+03   3.2311500e+00
   8.3485135e+03   3.2344800e+00
   8.3585225e+03   3.2350500e+00
   8.3685315e+03   3.2331000e+00
   8.3785405e+03   3.2328900e+00
   8.3885495e+03   3.2334900e+00
   8.3985586e+03   3.2376800e+00
   8.4085676e+03   3.2371200e+00
   8.4185766e+03   3.2370400e+00
   8.4285856e+03   3.2336700e+00
   8.4385946e+03   3.2335100e+00
   8.4486036e+03   3.2387800e+00
   8.4586126e+03   3.2406600e+00
   8.4686216e+03   3.2395200e+00
   8.4786306e+03   3.2414400e+00
   8.4886396e+03   3.2406600e+00
   8.4986486e+03   3.2424000e+00
   8.5086577e+03   3.2362000e+00
   8.5186667e+03   3.2425300e+00
   8.5286757e+03   3.2416600e+00
   8.5386847e+03   3.2394200e+00
   8.5486937e+03   3.2341200e+00
   8.5587027e+03   3.2308900e+00
   8.5687117e+03   3.2351500e+00
   8.5787207e+03   3.2357300e+00
   8.5887297e+03   3.2349400e+00
   8.5987387e+03   3.2374900e+00
   8.6087477e+03   3.2365400e+00
   8.6187568e+03   3.2390000e+00
   8.6287658e+03   3.2410200e+00
   8.6387748e+03   3.2405500e+00
   8.6487838e+03   3.2380300e+00
   8.6587928e+03   3.2411100e+00
   8.6688018e+03   3.2393500e+00
   8.6788108e+03   3.2399400e+00
   8.6888198e+03   3.2420100e+00
   8.6988288e+03   3.2402400e+00
   8.7088378e+03   3.2402600e+00
   8.7188468e+03   3.2422400e+00
   8.7288559e+03   3.2415900e+00
   8.7388649e+03   3.2397400e+00
   8.7488739e+03   3.2335600e+00
   8.7588829e+03   3.2313000e+00
   8.7688919e+03   3.2376500e+00
   8.7789009e+03   3.2386100e+00
   8.7889099e+03   3.2407200e+00
   8.7989189e+03   3.2408500e+00
   8.8089279e+03   3.2380900e+00
   8.8189369e+03   3.2383000e+00
   8.8289459e+03   3.2367400e+00
   8.8389550e+03   3.2405800e+00
   8.8489640e+03   3.2477700e+00
   8.8589730e+03   3.2476300e+00
   8.8689820e+03   3.2403000e+00
   8.8789910e+03   3.2405300e+00
   8.8890000e+03   3.2427700e+00
   8.8990090e+03   3.2390100e+00
   8.9090180e+03   3.2422400e+00
   8.9190270e+03   3.2415700e+00
   8.9290360e+03   3.2433500e+00
   8.9390450e+03   3.2426700e+00
   8.9490541e+03   3.2375000e+00
   8.9590631e+03   3.2384000e+00
   8.9690721e+03   3.2398700e+00
   8.9790811e+03   3.2385200e+00
   8.9890901e+03   3.2367900e+00
   8.9990991e+03   3.2375600e+00
   9.0091081e+03   3.2352200e+00
   9.0191171e+03   3.2327400e+00
   9.0291261e+03   3.2360800e+00
   9.0391351e+03   3.2376100e+00
   9.0491441e+03   3.2343100e+00
   9.0591532e+03   3.2351900e+00
   9.0691622e+03   3.2394300e+00
   9.0791712e+03   3.2395500e+00
   9.0891802e+03   3.2427900e+00
   9.0991892e+03   3.2420800e+00
   9.1091982e+03   3.2394400e+00
   9.1192072e+03   3.2432500e+00
   9.1292162e+03   3.2407400e+00
   9.1392252e+03   3.2435100e+00
   9.1492342e+03   3.2417700e+00
   9.1592432e+03   3.2414800e+00
   9.1692523e+03   3.2389800e+00
   9.1792613e+03   3.2443900e+00
   9.1892703e+03   3.2419000e+00
   9.1992793e+03   3.2379400e+00
   9.2092883e+03   3.2405900e+00
   9.2192973e+03   3.2437300e+00
   9.2293063e+03   3.2479100e+00
   9.2393153e+03   3.2449200e+00
   9.2493243e+03   3.2475800e+00
   9.2593333e+03   3.2434800e+00
   9.2693423e+03   3.2447300e+00
   9.2793514e+03   3.2433400e+00
   9.2893604e+03   3.2485600e+00
   9.2993694e+03   3.2518600e+00
   9.3093784e+03   3.2478500e+00
   9.3193874e+03   3.2432800e+00
   9.3293964e+03   3.2415600e+00
   9.3394054e+03   3.2444400e+00
   9.3494144e+03   3.2480700e+00
   9.3594234e+03   3.2468400e+00
   9.3694324e+03   3.2447800e+00
   9.3794414e+03   3.2447200e+00
   9.3894505e+03   3.2435800e+00
   9.3994595e+03   3.2446300e+00
   9.4094685e+03   3.2443100e+00
   9.4194775e+03   3.2421300e+00
   9.4294865e+03   3.2373400e+00
   9.4394955e+03   3.2397100e+00
   9.4495045e+03   3.2441400e+00
   9.4595135e+03   3.2433000e+00
   9.4695225e+03   3.2441400e+00
   9.4795315e+03   3.2431300e+00
   9.4895405e+03   3.2445600e+00
   9.4995495e+03   3.2425900e+00
   9.5095586e+03   3.2471500e+00
   9.5195676e+03   3.2443400e+00
   9.5295766e+03   3.2429200e+00
   9.5395856e+03   3.2442600e+00
   9.5495946e+03   3.2478200e+00
   9.5596036e+03   3.2416700e+00
   9.5696126e+03   3.2420500e+00
   9.5796216e+03   3.2453800e+00
   9.5896306e+03   3.2432300e+00
   9.5996396e+03   3.2368600e+00
   9.6096486e+03   3.2379200e+00
   9.6196577e+03   3.2413800e+00
   9.6296667e+03   3.2452400e+00
   9.6396757e+03   3.2471100e+00
   9.6496847e+03   3.2461800e+00
   9.6596937e+03   3.2467400e+00
   9.6697027e+03   3.2481200e+00
   9.6797117e+03   3.2495100e+00
   9.6897207e+03   3.2479900e+00
   9.6997297e+03   3.2488800e+00
   9.7097387e+03   3.2484900e+00
   9.7197477e+03   3.2471300e+00
   9.7297568e+03   3.2503500e+00
   9.7397658e+03   3.2500000e+00
   9.7497748e+03   3.2508300e+00
   9.7597838e+03   3.2515900e+00
   9.7697928e+03   3.2490400e+00
   9.7798018e+03   3.2494500e+00
   9.7898108e+03   3.2440900e+00
   9.7998198e+03   3.2445400e+00
   9.8098288e+03   3.2463600e+00
   9.8198378e+03   3.2498000e+00
   9.8298468e+03   3.2502900e+00
   9.8398559e+03   3.2501500e+00
   9.8498649e+03   3.2508300e+00
   9.8598739e+03   3.2482000e+00
   9.8698829e+03   3.2548700e+00
   9.8798919e+03   3.2547100e+00
   9.8899009e+03   3.2482000e+00
   9.8999099e+03   3.2526000e+00
   9.9099189e+03   3.2529800e+00
   9.9199279e+03   3.2506500e+00
   9.9299369e+03   3.2467900e+00
   9.9399459e+03   3.2451000e+00
   9.9499550e+03   3.2483600e+00
   9.9599640e+03   3.2500800e+00
   9.9699730e+03   3.2471900e+00
   9.9799820e+03   3.2436300e+00
   9.9899910e+03   3.2428500e+00
   1.0000000e+04   3.2449800e+00


==> figs/N_12_unsupervised/naive_12_con.dat <==
   1.0000000e+01   1.5440100e-02
   2.0000000e+01   1.5427800e-02
   3.0000000e+01   1.6107800e-02
   4.0000000e+01   1.7533900e-02
   5.0000000e+01   2.0231800e-02
   6.0000000e+01   2.3391600e-02
   7.0000000e+01   2.7050900e-02
   8.0000000e+01   3.1182900e-02
   9.0000000e+01   3.5704900e-02
   1.0000000e+02   4.0857500e-02
   1.1000000e+02   4.6528800e-02
   1.2000000e+02   5.2689400e-02
   1.3000000e+02   5.9176500e-02
   1.4000000e+02   6.5487200e-02
   1.5000000e+02   7.2267200e-02
   1.6000000e+02   7.9327600e-02
   1.7000000e+02   8.5610400e-02
   1.8000000e+02   9.1808400e-02
   1.9000000e+02   9.7016900e-02
   2.0000000e+02   1.0160200e-01
   2.1000000e+02   1.0545400e-01
   2.2000000e+02   1.0938200e-01
   2.3000000e+02   1.1310300e-01
   2.4000000e+02   1.1687900e-01
   2.5000000e+02   1.1880800e-01
   2.6000000e+02   1.2250100e-01
   2.7000000e+02   1.2535300e-01
   2.8000000e+02   1.2652100e-01
   2.9000000e+02   1.2876900e-01
   3.0000000e+02   1.3068100e-01
   3.1000000e+02   1.3141200e-01
   3.2000000e+02   1.3228300e-01
   3.3000000e+02   1.3313200e-01
   3.4000000e+02   1.3454300e-01
   3.5000000e+02   1.3569500e-01
   3.6000000e+02   1.3776600e-01
   3.7000000e+02   1.3857300e-01
   3.8000000e+02   1.3868100e-01
   3.9000000e+02   1.3996100e-01
   4.0000000e+02   1.4066800e-01
   4.1000000e+02   1.4229600e-01
   4.2000000e+02   1.4420500e-01
   4.3000000e+02   1.4514000e-01
   4.4000000e+02   1.4590800e-01
   4.5000000e+02   1.4583000e-01
   4.6000000e+02   1.4584300e-01
   4.7000000e+02   1.4724900e-01
   4.8000000e+02   1.4957600e-01
   4.9000000e+02   1.4979100e-01
   5.0000000e+02   1.5015600e-01
   5.1000000e+02   1.5103100e-01
   5.2000000e+02   1.5198700e-01
   5.3000000e+02   1.5286800e-01
   5.4000000e+02   1.5388100e-01
   5.5000000e+02   1.5421400e-01
   5.6000000e+02   1.5519700e-01
   5.7000000e+02   1.5782500e-01
   5.8000000e+02   1.5729800e-01
   5.9000000e+02   1.5616400e-01
   6.0000000e+02   1.5495300e-01
   6.1000000e+02   1.5568900e-01
   6.2000000e+02   1.5764800e-01
   6.3000000e+02   1.5973100e-01
   6.4000000e+02   1.6028900e-01
   6.5000000e+02   1.6005200e-01
   6.6000000e+02   1.6032700e-01
   6.7000000e+02   1.6121600e-01
   6.8000000e+02   1.6143200e-01
   6.9000000e+02   1.6221300e-01
   7.0000000e+02   1.6236300e-01
   7.1000000e+02   1.6269000e-01
   7.2000000e+02   1.6170600e-01
   7.3000000e+02   1.6088300e-01
   7.4000000e+02   1.6278000e-01
   7.5000000e+02   1.6484900e-01
   7.6000000e+02   1.6413600e-01
   7.7000000e+02   1.6223000e-01
   7.8000000e+02   1.6204800e-01
   7.9000000e+02   1.6328600e-01
   8.0000000e+02   1.6387300e-01
   8.1000000e+02   1.6351600e-01
   8.2000000e+02   1.6453700e-01
   8.3000000e+02   1.6474200e-01
   8.4000000e+02   1.6460000e-01
   8.5000000e+02   1.6289100e-01
   8.6000000e+02   1.6201900e-01
   8.7000000e+02   1.6251600e-01
   8.8000000e+02   1.6261000e-01
   8.9000000e+02   1.6331200e-01
   9.0000000e+02   1.6186600e-01
   9.1000000e+02   1.6084000e-01
   9.2000000e+02   1.6240700e-01
   9.3000000e+02   1.6318700e-01
   9.4000000e+02   1.6311800e-01
   9.5000000e+02   1.6215200e-01
   9.6000000e+02   1.6153700e-01
   9.7000000e+02   1.6309900e-01
   9.8000000e+02   1.6323400e-01
   9.9000000e+02   1.6286100e-01
   1.0000000e+03   1.6280300e-01
   1.0100000e+03   1.6265300e-01
   1.0200000e+03   1.6091600e-01
   1.0300000e+03   1.6121400e-01
   1.0400000e+03   1.6245900e-01
   1.0500000e+03   1.6218500e-01
   1.0600000e+03   1.6135800e-01
   1.0700000e+03   1.6179700e-01
   1.0800000e+03   1.6146300e-01
   1.0900000e+03   1.6180900e-01
   1.1000000e+03   1.6043500e-01
   1.1100000e+03   1.5955200e-01
   1.1200000e+03   1.5947100e-01
   1.1300000e+03   1.5893900e-01
   1.1400000e+03   1.5909800e-01
   1.1500000e+03   1.5911700e-01
   1.1600000e+03   1.5839800e-01
   1.1700000e+03   1.5995300e-01
   1.1800000e+03   1.5906400e-01
   1.1900000e+03   1.5747200e-01
   1.2000000e+03   1.5852500e-01
   1.2100000e+03   1.5846100e-01
   1.2200000e+03   1.5734300e-01
   1.2300000e+03   1.5690000e-01
   1.2400000e+03   1.5724800e-01
   1.2500000e+03   1.5786900e-01
   1.2600000e+03   1.5749700e-01
   1.2700000e+03   1.5587600e-01
   1.2800000e+03   1.5778500e-01
   1.2900000e+03   1.5698100e-01
   1.3000000e+03   1.5521700e-01
   1.3100000e+03   1.5524400e-01
   1.3200000e+03   1.5439900e-01
   1.3300000e+03   1.5443700e-01
   1.3400000e+03   1.5316200e-01
   1.3500000e+03   1.5195300e-01
   1.3600000e+03   1.5333700e-01
   1.3700000e+03   1.5361800e-01
   1.3800000e+03   1.5419000e-01
   1.3900000e+03   1.5352400e-01
   1.4000000e+03   1.5128100e-01
   1.4100000e+03   1.4992700e-01
   1.4200000e+03   1.5342400e-01
   1.4300000e+03   1.5296300e-01
   1.4400000e+03   1.4847900e-01
   1.4500000e+03   1.4782900e-01
   1.4600000e+03   1.5076800e-01
   1.4700000e+03   1.4996200e-01
   1.4800000e+03   1.4686400e-01
   1.4900000e+03   1.4640300e-01
   1.5000000e+03   1.4776700e-01
   1.5100000e+03   1.4758000e-01
   1.5200000e+03   1.4689900e-01
   1.5300000e+03   1.4735100e-01
   1.5400000e+03   1.4656500e-01
   1.5500000e+03   1.4646300e-01
   1.5600000e+03   1.4793500e-01
   1.5700000e+03   1.4916300e-01
   1.5800000e+03   1.4533000e-01
   1.5900000e+03   1.4515100e-01
   1.6000000e+03   1.4522100e-01
   1.6100000e+03   1.4669900e-01
   1.6200000e+03   1.4592000e-01
   1.6300000e+03   1.4488800e-01
   1.6400000e+03   1.4312100e-01
   1.6500000e+03   1.4264900e-01
   1.6600000e+03   1.4409100e-01
   1.6700000e+03   1.4181000e-01
   1.6800000e+03   1.4121900e-01
   1.6900000e+03   1.4165200e-01
   1.7000000e+03   1.4031400e-01
   1.7100000e+03   1.3906700e-01
   1.7200000e+03   1.3771200e-01
   1.7300000e+03   1.3957100e-01
   1.7400000e+03   1.3782700e-01
   1.7500000e+03   1.3695300e-01
   1.7600000e+03   1.4111400e-01
   1.7700000e+03   1.3887200e-01
   1.7800000e+03   1.3818600e-01
   1.7900000e+03   1.3703800e-01
   1.8000000e+03   1.3721400e-01
   1.8100000e+03   1.3749600e-01
   1.8200000e+03   1.3695500e-01
   1.8300000e+03   1.3578600e-01
   1.8400000e+03   1.3458700e-01
   1.8500000e+03   1.3475300e-01
   1.8600000e+03   1.3556100e-01
   1.8700000e+03   1.3545300e-01
   1.8800000e+03   1.3640800e-01
   1.8900000e+03   1.3691100e-01
   1.9000000e+03   1.3393800e-01
   1.9100000e+03   1.3074400e-01
   1.9200000e+03   1.3159000e-01
   1.9300000e+03   1.3064800e-01
   1.9400000e+03   1.3282000e-01
   1.9500000e+03   1.3288000e-01
   1.9600000e+03   1.3120800e-01
   1.9700000e+03   1.3030600e-01
   1.9800000e+03   1.3118600e-01
   1.9900000e+03   1.3158400e-01
   2.0000000e+03   1.3040300e-01
   2.0100000e+03   1.3000000e-01
   2.0200000e+03   1.2938900e-01
   2.0300000e+03   1.2788500e-01
   2.0400000e+03   1.2970200e-01
   2.0500000e+03   1.3006500e-01
   2.0600000e+03   1.3056600e-01
   2.0700000e+03   1.2828100e-01
   2.0800000e+03   1.2764200e-01
   2.0900000e+03   1.2814500e-01
   2.1000000e+03   1.2440600e-01
   2.1100000e+03   1.2247600e-01
   2.1200000e+03   1.2631800e-01
   2.1300000e+03   1.2824700e-01
   2.1400000e+03   1.2722100e-01
   2.1500000e+03   1.2467800e-01
   2.1600000e+03   1.2270900e-01
   2.1700000e+03   1.2288900e-01
   2.1800000e+03   1.2474600e-01
   2.1900000e+03   1.2315200e-01
   2.2000000e+03   1.2224000e-01
   2.2100000e+03   1.2369100e-01
   2.2200000e+03   1.2293700e-01
   2.2300000e+03   1.2083900e-01
   2.2400000e+03   1.2230000e-01
   2.2500000e+03   1.2238300e-01
   2.2600000e+03   1.1932400e-01
   2.2700000e+03   1.2001900e-01
   2.2800000e+03   1.2042600e-01
   2.2900000e+03   1.1962800e-01
   2.3000000e+03   1.1825400e-01
   2.3100000e+03   1.2035000e-01
   2.3200000e+03   1.1872700e-01
   2.3300000e+03   1.1807700e-01
   2.3400000e+03   1.1951400e-01
   2.3500000e+03   1.1665700e-01
   2.3600000e+03   1.1738700e-01
   2.3700000e+03   1.1736100e-01
   2.3800000e+03   1.1608100e-01
   2.3900000e+03   1.1554200e-01
   2.4000000e+03   1.1579300e-01
   2.4100000e+03   1.1542400e-01
   2.4200000e+03   1.1586300e-01
   2.4300000e+03   1.1593700e-01
   2.4400000e+03   1.1552500e-01
   2.4500000e+03   1.1454300e-01
   2.4600000e+03   1.1268800e-01
   2.4700000e+03   1.1249300e-01
   2.4800000e+03   1.1394800e-01
   2.4900000e+03   1.1337900e-01
   2.5000000e+03   1.1237100e-01
   2.5100000e+03   1.1293300e-01
   2.5200000e+03   1.1194100e-01
   2.5300000e+03   1.1011500e-01
   2.5400000e+03   1.1003800e-01
   2.5500000e+03   1.1081600e-01
   2.5600000e+03   1.1085500e-01
   2.5700000e+03   1.1120700e-01
   2.5800000e+03   1.1197000e-01
   2.5900000e+03   1.1110500e-01
   2.6000000e+03   1.1015900e-01
   2.6100000e+03   1.1052400e-01
   2.6200000e+03   1.1138900e-01
   2.6300000e+03   1.0933900e-01
   2.6400000e+03   1.0878900e-01
   2.6500000e+03   1.0698200e-01
   2.6600000e+03   1.0660800e-01
   2.6700000e+03   1.0641300e-01
   2.6800000e+03   1.0536400e-01
   2.6900000e+03   1.0433100e-01
   2.7000000e+03   1.0631800e-01
   2.7100000e+03   1.0630800e-01
   2.7200000e+03   1.0379800e-01
   2.7300000e+03   1.0373200e-01
   2.7400000e+03   1.0508400e-01
   2.7500000e+03   1.0406300e-01
   2.7600000e+03   1.0499100e-01
   2.7700000e+03   1.0518400e-01
   2.7800000e+03   1.0309900e-01
   2.7900000e+03   1.0308800e-01
   2.8000000e+03   1.0487500e-01
   2.8100000e+03   1.0271400e-01
   2.8200000e+03   1.0066100e-01
   2.8300000e+03   1.0231800e-01
   2.8400000e+03   1.0523800e-01
   2.8500000e+03   1.0411200e-01
   2.8600000e+03   1.0155200e-01
   2.8700000e+03   1.0058200e-01
   2.8800000e+03   1.0171400e-01
   2.8900000e+03   1.0055000e-01
   2.9000000e+03   1.0031800e-01
   2.9100000e+03   9.8356300e-02
   2.9200000e+03   9.7197500e-02
   2.9300000e+03   1.0006700e-01
   2.9400000e+03   9.8788200e-02
   2.9500000e+03   9.8500200e-02
   2.9600000e+03   9.7781800e-02
   2.9700000e+03   9.8601600e-02
   2.9800000e+03   1.0058100e-01
   2.9900000e+03   9.8498400e-02
   3.0000000e+03   9.4781000e-02


==> figs/N_12_unsupervised/naive_12_new.dat <==
   1.0000000e+01   2.7422100e+00
   2.0000000e+01   2.7517600e+00
   3.0000000e+01   2.7608100e+00
   4.0000000e+01   2.7693400e+00
   5.0000000e+01   2.7778600e+00
   6.0000000e+01   2.7870300e+00
   7.0000000e+01   2.7967900e+00
   8.0000000e+01   2.8070200e+00
   9.0000000e+01   2.8179100e+00
   1.0000000e+02   2.8298900e+00
   1.1000000e+02   2.8427300e+00
   1.2000000e+02   2.8562100e+00
   1.3000000e+02   2.8701100e+00
   1.4000000e+02   2.8840300e+00
   1.5000000e+02   2.8989400e+00
   1.6000000e+02   2.9146600e+00
   1.7000000e+02   2.9294300e+00
   1.8000000e+02   2.9443000e+00
   1.9000000e+02   2.9577700e+00
   2.0000000e+02   2.9695300e+00
   2.1000000e+02   2.9797200e+00
   2.2000000e+02   2.9898800e+00
   2.3000000e+02   2.9983200e+00
   2.4000000e+02   3.0068000e+00
   2.5000000e+02   3.0120500e+00
   2.6000000e+02   3.0201200e+00
   2.7000000e+02   3.0266100e+00
   2.8000000e+02   3.0301000e+00
   2.9000000e+02   3.0355400e+00
   3.0000000e+02   3.0400900e+00
   3.1000000e+02   3.0422700e+00
   3.2000000e+02   3.0447700e+00
   3.3000000e+02   3.0473700e+00
   3.4000000e+02   3.0509300e+00
   3.5000000e+02   3.0540200e+00
   3.6000000e+02   3.0586300e+00
   3.7000000e+02   3.0607800e+00
   3.8000000e+02   3.0617100e+00
   3.9000000e+02   3.0648300e+00
   4.0000000e+02   3.0668300e+00
   4.1000000e+02   3.0706000e+00
   4.2000000e+02   3.0746900e+00
   4.3000000e+02   3.0763500e+00
   4.4000000e+02   3.0777200e+00
   4.5000000e+02   3.0774100e+00
   4.6000000e+02   3.0772600e+00
   4.7000000e+02   3.0799000e+00
   4.8000000e+02   3.0843700e+00
   4.9000000e+02   3.0846600e+00
   5.0000000e+02   3.0852600e+00
   5.1000000e+02   3.0868900e+00
   5.2000000e+02   3.0886300e+00
   5.3000000e+02   3.0901700e+00
   5.4000000e+02   3.0919800e+00
   5.5000000e+02   3.0924600e+00
   5.6000000e+02   3.0942500e+00
   5.7000000e+02   3.0992900e+00
   5.8000000e+02   3.0980900e+00
   5.9000000e+02   3.0957000e+00
   6.0000000e+02   3.0931700e+00
   6.1000000e+02   3.0945000e+00
   6.2000000e+02   3.0981900e+00
   6.3000000e+02   3.1021100e+00
   6.4000000e+02   3.1030400e+00
   6.5000000e+02   3.1024300e+00
   6.6000000e+02   3.1027600e+00
   6.7000000e+02   3.1043000e+00
   6.8000000e+02   3.1046700e+00
   6.9000000e+02   3.1061100e+00
   7.0000000e+02   3.1062600e+00
   7.1000000e+02   3.1066900e+00
   7.2000000e+02   3.1045400e+00
   7.3000000e+02   3.1027000e+00
   7.4000000e+02   3.1062600e+00
   7.5000000e+02   3.1101800e+00
   7.6000000e+02   3.1086800e+00
   7.7000000e+02   3.1047700e+00
   7.8000000e+02   3.1041900e+00
   7.9000000e+02   3.1064800e+00
   8.0000000e+02   3.1074900e+00
   8.1000000e+02   3.1066200e+00
   8.2000000e+02   3.1084500e+00
   8.3000000e+02   3.1087400e+00
   8.4000000e+02   3.1084000e+00
   8.5000000e+02   3.1049900e+00
   8.6000000e+02   3.1031600e+00
   8.7000000e+02   3.1040100e+00
   8.8000000e+02   3.1040500e+00
   8.9000000e+02   3.1053500e+00
   9.0000000e+02   3.1024200e+00
   9.1000000e+02   3.1002900e+00
   9.2000000e+02   3.1032800e+00
   9.3000000e+02   3.1047500e+00
   9.4000000e+02   3.1045500e+00
   9.5000000e+02   3.1025600e+00
   9.6000000e+02   3.1012600e+00
   9.7000000e+02   3.1042300e+00
   9.8000000e+02   3.1044500e+00
   9.9000000e+02   3.1036400e+00
   1.0000000e+03   3.1034200e+00
   1.0100000e+03   3.1030600e+00
   1.0200000e+03   3.0995700e+00
   1.0300000e+03   3.1000600e+00
   1.0400000e+03   3.1024100e+00
   1.0500000e+03   3.1018400e+00
   1.0600000e+03   3.1001800e+00
   1.0700000e+03   3.1010300e+00
   1.0800000e+03   3.1003100e+00
   1.0900000e+03   3.1009400e+00
   1.1000000e+03   3.0982200e+00
   1.1100000e+03   3.0964400e+00
   1.1200000e+03   3.0962100e+00
   1.1300000e+03   3.0951200e+00
   1.1400000e+03   3.0954100e+00
   1.1500000e+03   3.0953800e+00
   1.1600000e+03   3.0938700e+00
   1.1700000e+03   3.0968900e+00
   1.1800000e+03   3.0950800e+00
   1.1900000e+03   3.0918300e+00
   1.2000000e+03   3.0937700e+00
   1.2100000e+03   3.0935500e+00
   1.2200000e+03   3.0913000e+00
   1.2300000e+03   3.0903600e+00
   1.2400000e+03   3.0909500e+00
   1.2500000e+03   3.0920900e+00
   1.2600000e+03   3.0913000e+00
   1.2700000e+03   3.0880700e+00
   1.2800000e+03   3.0918300e+00
   1.2900000e+03   3.0901800e+00
   1.3000000e+03   3.0866400e+00
   1.3100000e+03   3.0867000e+00
   1.3200000e+03   3.0850700e+00
   1.3300000e+03   3.0851200e+00
   1.3400000e+03   3.0825300e+00
   1.3500000e+03   3.0800800e+00
   1.3600000e+03   3.0827400e+00
   1.3700000e+03   3.0831800e+00
   1.3800000e+03   3.0841900e+00
   1.3900000e+03   3.0827800e+00
   1.4000000e+03   3.0782500e+00
   1.4100000e+03   3.0754900e+00
   1.4200000e+03   3.0824000e+00
   1.4300000e+03   3.0814800e+00
   1.4400000e+03   3.0725500e+00
   1.4500000e+03   3.0711900e+00
   1.4600000e+03   3.0770000e+00
   1.4700000e+03   3.0753500e+00
   1.4800000e+03   3.0691400e+00
   1.4900000e+03   3.0681400e+00
   1.5000000e+03   3.0707700e+00
   1.5100000e+03   3.0703300e+00
   1.5200000e+03   3.0689100e+00
   1.5300000e+03   3.0697500e+00
   1.5400000e+03   3.0681200e+00
   1.5500000e+03   3.0678800e+00
   1.5600000e+03   3.0707900e+00
   1.5700000e+03   3.0732100e+00
   1.5800000e+03   3.0655200e+00
   1.5900000e+03   3.0650700e+00
   1.6000000e+03   3.0651300e+00
   1.6100000e+03   3.0680100e+00
   1.6200000e+03   3.0664000e+00
   1.6300000e+03   3.0643000e+00
   1.6400000e+03   3.0607400e+00
   1.6500000e+03   3.0597400e+00
   1.6600000e+03   3.0625600e+00
   1.6700000e+03   3.0579500e+00
   1.6800000e+03   3.0567400e+00
   1.6900000e+03   3.0575800e+00
   1.7000000e+03   3.0548500e+00
   1.7100000e+03   3.0523500e+00
   1.7200000e+03   3.0496700e+00
   1.7300000e+03   3.0533800e+00
   1.7400000e+03   3.0498500e+00
   1.7500000e+03   3.0479400e+00
   1.7600000e+03   3.0561700e+00
   1.7700000e+03   3.0516800e+00
   1.7800000e+03   3.0503100e+00
   1.7900000e+03   3.0479400e+00
   1.8000000e+03   3.0482200e+00
   1.8100000e+03   3.0487100e+00
   1.8200000e+03   3.0476100e+00
   1.8300000e+03   3.0452200e+00
   1.8400000e+03   3.0427500e+00
   1.8500000e+03   3.0430200e+00
   1.8600000e+03   3.0446000e+00
   1.8700000e+03   3.0443400e+00
   1.8800000e+03   3.0462700e+00
   1.8900000e+03   3.0472200e+00
   1.9000000e+03   3.0412800e+00
   1.9100000e+03   3.0348600e+00
   1.9200000e+03   3.0365100e+00
   1.9300000e+03   3.0346100e+00
   1.9400000e+03   3.0389500e+00
   1.9500000e+03   3.0390000e+00
   1.9600000e+03   3.0355700e+00
   1.9700000e+03   3.0337400e+00
   1.9800000e+03   3.0354000e+00
   1.9900000e+03   3.0361400e+00
   2.0000000e+03   3.0336800e+00
   2.0100000e+03   3.0328100e+00
   2.0200000e+03   3.0315600e+00
   2.0300000e+03   3.0285800e+00
   2.0400000e+03   3.0322000e+00
   2.0500000e+03   3.0328500e+00
   2.0600000e+03   3.0338300e+00
   2.0700000e+03   3.0292200e+00
   2.0800000e+03   3.0279400e+00
   2.0900000e+03   3.0290200e+00
   2.1000000e+03   3.0214200e+00
   2.1100000e+03   3.0174300e+00
   2.1200000e+03   3.0250800e+00
   2.1300000e+03   3.0289500e+00
   2.1400000e+03   3.0267800e+00
   2.1500000e+03   3.0216800e+00
   2.1600000e+03   3.0176300e+00
   2.1700000e+03   3.0179200e+00
   2.1800000e+03   3.0215600e+00
   2.1900000e+03   3.0182600e+00
   2.2000000e+03   3.0163300e+00
   2.2100000e+03   3.0191500e+00
   2.2200000e+03   3.0175100e+00
   2.2300000e+03   3.0132800e+00
   2.2400000e+03   3.0161700e+00
   2.2500000e+03   3.0162600e+00
   2.2600000e+03   3.0099900e+00
   2.2700000e+03   3.0113500e+00
   2.2800000e+03   3.0120300e+00
   2.2900000e+03   3.0102700e+00
   2.3000000e+03   3.0074100e+00
   2.3100000e+03   3.0116100e+00
   2.3200000e+03   3.0083900e+00
   2.3300000e+03   3.0070600e+00
   2.3400000e+03   3.0099500e+00
   2.3500000e+03   3.0042700e+00
   2.3600000e+03   3.0056900e+00
   2.3700000e+03   3.0056000e+00
   2.3800000e+03   3.0029200e+00
   2.3900000e+03   3.0017400e+00
   2.4000000e+03   3.0021500e+00
   2.4100000e+03   3.0013100e+00
   2.4200000e+03   3.0021200e+00
   2.4300000e+03   3.0021900e+00
   2.4400000e+03   3.0013100e+00
   2.4500000e+03   2.9992300e+00
   2.4600000e+03   2.9954100e+00
   2.4700000e+03   2.9949600e+00
   2.4800000e+03   2.9978500e+00
   2.4900000e+03   2.9965500e+00
   2.5000000e+03   2.9944300e+00
   2.5100000e+03   2.9955700e+00
   2.5200000e+03   2.9935900e+00
   2.5300000e+03   2.9898500e+00
   2.5400000e+03   2.9895900e+00
   2.5500000e+03   2.9909100e+00
   2.5600000e+03   2.9908600e+00
   2.5700000e+03   2.9914900e+00
   2.5800000e+03   2.9929600e+00
   2.5900000e+03   2.9910900e+00
   2.6000000e+03   2.9891100e+00
   2.6100000e+03   2.9898500e+00
   2.6200000e+03   2.9915400e+00
   2.6300000e+03   2.9872800e+00
   2.6400000e+03   2.9860900e+00
   2.6500000e+03   2.9825100e+00
   2.6600000e+03   2.9817400e+00
   2.6700000e+03   2.9812900e+00
   2.6800000e+03   2.9791900e+00
   2.6900000e+03   2.9770100e+00
   2.7000000e+03   2.9809800e+00
   2.7100000e+03   2.9809900e+00
   2.7200000e+03   2.9758200e+00
   2.7300000e+03   2.9756300e+00
   2.7400000e+03   2.9784300e+00
   2.7500000e+03   2.9763500e+00
   2.7600000e+03   2.9781100e+00
   2.7700000e+03   2.9784800e+00
   2.7800000e+03   2.9742000e+00
   2.7900000e+03   2.9741700e+00
   2.8000000e+03   2.9778200e+00
   2.8100000e+03   2.9734200e+00
   2.8200000e+03   2.9692500e+00
   2.8300000e+03   2.9726500e+00
   2.8400000e+03   2.9784700e+00
   2.8500000e+03   2.9760600e+00
   2.8600000e+03   2.9708300e+00
   2.8700000e+03   2.9687400e+00
   2.8800000e+03   2.9709400e+00
   2.8900000e+03   2.9685200e+00
   2.9000000e+03   2.9680400e+00
   2.9100000e+03   2.9639600e+00
   2.9200000e+03   2.9615300e+00
   2.9300000e+03   2.9672400e+00
   2.9400000e+03   2.9645300e+00
   2.9500000e+03   2.9639500e+00
   2.9600000e+03   2.9624400e+00
   2.9700000e+03   2.9639800e+00
   2.9800000e+03   2.9680000e+00
   2.9900000e+03   2.9637100e+00
   3.0000000e+03   2.9561000e+00


==> figs/N_12_unsupervised/opt_con.dat <==
   1.0000000e+00   1.8940000e-02
   1.1009009e+01   2.1710000e-02
   2.1018018e+01   3.0280000e-02
   3.1027027e+01   4.1790000e-02
   4.1036036e+01   5.6550000e-02
   5.1045045e+01   7.3610000e-02
   6.1054054e+01   9.3140000e-02
   7.1063063e+01   1.1202000e-01
   8.1072072e+01   1.2877000e-01
   9.1081081e+01   1.4595000e-01
   1.0109009e+02   1.5859000e-01
   1.1109910e+02   1.6533000e-01
   1.2110811e+02   1.6602000e-01
   1.3111712e+02   1.6437000e-01
   1.4112613e+02   1.5668000e-01
   1.5113514e+02   1.3802000e-01
   1.6114414e+02   1.1926000e-01
   1.7115315e+02   1.0847000e-01
   1.8116216e+02   1.0272000e-01
   1.9117117e+02   9.7090000e-02
   2.0118018e+02   8.8930000e-02
   2.1118919e+02   8.3670000e-02
   2.2119820e+02   8.2130000e-02
   2.3120721e+02   7.2600000e-02
   2.4121622e+02   6.2430000e-02
   2.5122523e+02   6.1130000e-02
   2.6123423e+02   6.5980000e-02
   2.7124324e+02   6.5740000e-02
   2.8125225e+02   6.1230000e-02
   2.9126126e+02   5.5310000e-02
   3.0127027e+02   4.9920000e-02
   3.1127928e+02   4.6270000e-02
   3.2128829e+02   4.6830000e-02
   3.3129730e+02   4.9310000e-02
   3.4130631e+02   5.2780000e-02
   3.5131532e+02   5.4450000e-02
   3.6132432e+02   5.3560000e-02
   3.7133333e+02   5.3040000e-02
   3.8134234e+02   5.6850000e-02
   3.9135135e+02   6.1810000e-02
   4.0136036e+02   5.9820000e-02
   4.1136937e+02   5.6400000e-02
   4.2137838e+02   5.0390000e-02
   4.3138739e+02   4.5050000e-02
   4.4139640e+02   4.2160000e-02
   4.5140541e+02   4.2290000e-02
   4.6141441e+02   4.6860000e-02
   4.7142342e+02   4.4930000e-02
   4.8143243e+02   4.1160000e-02
   4.9144144e+02   3.5980000e-02
   5.0145045e+02   2.7440000e-02
   5.1145946e+02   2.6420000e-02
   5.2146847e+02   2.9010000e-02
   5.3147748e+02   2.9500000e-02
   5.4148649e+02   3.4900000e-02
   5.5149550e+02   3.0640000e-02
   5.6150450e+02   2.4760000e-02
   5.7151351e+02   2.3440000e-02
   5.8152252e+02   2.5340000e-02
   5.9153153e+02   2.7460000e-02
   6.0154054e+02   3.1170000e-02
   6.1154955e+02   3.1500000e-02
   6.2155856e+02   3.1010000e-02
   6.3156757e+02   2.8980000e-02
   6.4157658e+02   3.2140000e-02
   6.5158559e+02   2.5780000e-02
   6.6159459e+02   2.2700000e-02
   6.7160360e+02   1.9790000e-02
   6.8161261e+02   1.6450000e-02
   6.9162162e+02   1.9140000e-02
   7.0163063e+02   2.1340000e-02
   7.1163964e+02   1.9160000e-02
   7.2164865e+02   2.0440000e-02
   7.3165766e+02   1.9740000e-02
   7.4166667e+02   1.7800000e-02
   7.5167568e+02   1.6980000e-02
   7.6168468e+02   1.8080000e-02
   7.7169369e+02   2.4860000e-02
   7.8170270e+02   1.9760000e-02
   7.9171171e+02   1.7190000e-02
   8.0172072e+02   2.2370000e-02
   8.1172973e+02   2.1870000e-02
   8.2173874e+02   1.9600000e-02
   8.3174775e+02   1.7990000e-02
   8.4175676e+02   1.5620000e-02
   8.5176577e+02   1.4270000e-02
   8.6177477e+02   1.5990000e-02
   8.7178378e+02   1.6750000e-02
   8.8179279e+02   1.6210000e-02
   8.9180180e+02   1.5660000e-02
   9.0181081e+02   1.4620000e-02
   9.1181982e+02   1.5460000e-02
   9.2182883e+02   1.4890000e-02
   9.3183784e+02   1.5760000e-02
   9.4184685e+02   1.5550000e-02
   9.5185586e+02   1.6350000e-02
   9.6186486e+02   1.8880000e-02
   9.7187387e+02   1.9210000e-02
   9.8188288e+02   2.0030000e-02
   9.9189189e+02   2.6540000e-02
   1.0019009e+03   2.3800000e-02
   1.0119099e+03   2.4550000e-02
   1.0219189e+03   2.2610000e-02
   1.0319279e+03   2.3400000e-02
   1.0419369e+03   2.0140000e-02
   1.0519459e+03   2.6440000e-02
   1.0619550e+03   2.2510000e-02
   1.0719640e+03   1.7460000e-02
   1.0819730e+03   1.9340000e-02
   1.0919820e+03   2.3880000e-02
   1.1019910e+03   2.0940000e-02
   1.1120000e+03   2.4690000e-02
   1.1220090e+03   1.6840000e-02
   1.1320180e+03   2.3610000e-02
   1.1420270e+03   1.6170000e-02
   1.1520360e+03   2.0080000e-02
   1.1620450e+03   1.8130000e-02
   1.1720541e+03   1.6460000e-02
   1.1820631e+03   1.7550000e-02
   1.1920721e+03   1.7900000e-02
   1.2020811e+03   1.7260000e-02
   1.2120901e+03   1.6880000e-02
   1.2220991e+03   1.8830000e-02
   1.2321081e+03   1.8160000e-02
   1.2421171e+03   1.4880000e-02
   1.2521261e+03   2.0010000e-02
   1.2621351e+03   1.4180000e-02
   1.2721441e+03   1.6820000e-02
   1.2821532e+03   1.6320000e-02
   1.2921622e+03   1.7440000e-02
   1.3021712e+03   1.8620000e-02
   1.3121802e+03   1.2800000e-02
   1.3221892e+03   1.5470000e-02
   1.3321982e+03   1.9250000e-02
   1.3422072e+03   1.4270000e-02
   1.3522162e+03   1.5450000e-02
   1.3622252e+03   1.5810000e-02
   1.3722342e+03   1.5980000e-02
   1.3822432e+03   1.1620000e-02
   1.3922523e+03   1.3830000e-02
   1.4022613e+03   1.8380000e-02
   1.4122703e+03   2.0190000e-02
   1.4222793e+03   2.1400000e-02
   1.4322883e+03   1.3060000e-02
   1.4422973e+03   1.6340000e-02
   1.4523063e+03   1.6530000e-02
   1.4623153e+03   1.4840000e-02
   1.4723243e+03   1.2010000e-02
   1.4823333e+03   1.7210000e-02
   1.4923423e+03   1.4560000e-02
   1.5023514e+03   1.3640000e-02
   1.5123604e+03   1.4440000e-02
   1.5223694e+03   1.5820000e-02
   1.5323784e+03   1.6400000e-02
   1.5423874e+03   1.2070000e-02
   1.5523964e+03   1.2900000e-02
   1.5624054e+03   1.2530000e-02
   1.5724144e+03   1.7000000e-02
   1.5824234e+03   1.6410000e-02
   1.5924324e+03   1.8600000e-02
   1.6024414e+03   1.5390000e-02
   1.6124505e+03   1.4690000e-02
   1.6224595e+03   1.7020000e-02
   1.6324685e+03   1.1010000e-02
   1.6424775e+03   1.9960000e-02
   1.6524865e+03   1.4710000e-02
   1.6624955e+03   1.4760000e-02
   1.6725045e+03   1.5400000e-02
   1.6825135e+03   2.0890000e-02
   1.6925225e+03   1.7690000e-02
   1.7025315e+03   1.8190000e-02
   1.7125405e+03   1.1440000e-02
   1.7225495e+03   1.6820000e-02
   1.7325586e+03   1.4950000e-02
   1.7425676e+03   1.5430000e-02
   1.7525766e+03   1.6530000e-02
   1.7625856e+03   1.5970000e-02
   1.7725946e+03   1.5880000e-02
   1.7826036e+03   1.5810000e-02
   1.7926126e+03   1.4770000e-02
   1.8026216e+03   1.3090000e-02
   1.8126306e+03   1.0700000e-02
   1.8226396e+03   1.8310000e-02
   1.8326486e+03   1.7110000e-02
   1.8426577e+03   1.4800000e-02
   1.8526667e+03   1.7150000e-02
   1.8626757e+03   1.9660000e-02
   1.8726847e+03   1.3410000e-02
   1.8826937e+03   1.7730000e-02
   1.8927027e+03   1.9980000e-02
   1.9027117e+03   1.9290000e-02
   1.9127207e+03   1.6870000e-02
   1.9227297e+03   2.1080000e-02
   1.9327387e+03   1.9430000e-02
   1.9427477e+03   2.1110000e-02
   1.9527568e+03   2.1060000e-02
   1.9627658e+03   2.0770000e-02
   1.9727748e+03   1.7350000e-02
   1.9827838e+03   1.9290000e-02
   1.9927928e+03   1.6750000e-02
   2.0028018e+03   1.7440000e-02
   2.0128108e+03   1.5430000e-02
   2.0228198e+03   1.6150000e-02
   2.0328288e+03   1.3880000e-02
   2.0428378e+03   1.3100000e-02
   2.0528468e+03   1.7270000e-02
   2.0628559e+03   2.1020000e-02
   2.0728649e+03   1.2770000e-02
   2.0828739e+03   1.8610000e-02
   2.0928829e+03   2.1010000e-02
   2.1028919e+03   1.7420000e-02
   2.1129009e+03   1.8680000e-02
   2.1229099e+03   1.6530000e-02
   2.1329189e+03   1.7030000e-02
   2.1429279e+03   1.5780000e-02
   2.1529369e+03   1.7400000e-02
   2.1629459e+03   1.3540000e-02
   2.1729550e+03   1.7770000e-02
   2.1829640e+03   1.7990000e-02
   2.1929730e+03   1.5010000e-02
   2.2029820e+03   1.5700000e-02
   2.2129910e+03   1.3580000e-02
   2.2230000e+03   1.8500000e-02
   2.2330090e+03   1.1930000e-02
   2.2430180e+03   1.7230000e-02
   2.2530270e+03   1.6650000e-02
   2.2630360e+03   1.4330000e-02
   2.2730450e+03   1.5690000e-02
   2.2830541e+03   1.1780000e-02
   2.2930631e+03   1.1100000e-02
   2.3030721e+03   1.7400000e-02
   2.3130811e+03   1.7890000e-02
   2.3230901e+03   1.7500000e-02
   2.3330991e+03   1.5150000e-02
   2.3431081e+03   1.7850000e-02
   2.3531171e+03   1.8880000e-02
   2.3631261e+03   2.2700000e-02
   2.3731351e+03   1.8690000e-02
   2.3831441e+03   2.0270000e-02
   2.3931532e+03   1.7600000e-02
   2.4031622e+03   1.8530000e-02
   2.4131712e+03   1.8270000e-02
   2.4231802e+03   1.9310000e-02
   2.4331892e+03   1.7910000e-02
   2.4431982e+03   1.4860000e-02
   2.4532072e+03   1.6220000e-02
   2.4632162e+03   1.8330000e-02
   2.4732252e+03   1.8420000e-02
   2.4832342e+03   2.0930000e-02
   2.4932432e+03   1.8440000e-02
   2.5032523e+03   1.4980000e-02
   2.5132613e+03   1.9800000e-02
   2.5232703e+03   1.7970000e-02
   2.5332793e+03   1.7700000e-02
   2.5432883e+03   1.3000000e-02
   2.5532973e+03   1.5000000e-02
   2.5633063e+03   1.7720000e-02
   2.5733153e+03   1.6240000e-02
   2.5833243e+03   1.5410000e-02
   2.5933333e+03   1.6770000e-02
   2.6033423e+03   1.8250000e-02
   2.6133514e+03   1.8660000e-02
   2.6233604e+03   2.0380000e-02
   2.6333694e+03   1.6730000e-02
   2.6433784e+03   1.9170000e-02
   2.6533874e+03   2.0070000e-02
   2.6633964e+03   1.3980000e-02
   2.6734054e+03   1.6840000e-02
   2.6834144e+03   2.0350000e-02
   2.6934234e+03   1.4500000e-02
   2.7034324e+03   1.3570000e-02
   2.7134414e+03   1.1140000e-02
   2.7234505e+03   1.4570000e-02
   2.7334595e+03   1.5930000e-02
   2.7434685e+03   1.7830000e-02
   2.7534775e+03   1.7130000e-02
   2.7634865e+03   2.3220000e-02
   2.7734955e+03   2.2800000e-02
   2.7835045e+03   1.2870000e-02
   2.7935135e+03   2.2560000e-02
   2.8035225e+03   1.7290000e-02
   2.8135315e+03   1.6930000e-02
   2.8235405e+03   1.5090000e-02
   2.8335495e+03   1.1700000e-02
   2.8435586e+03   1.4970000e-02
   2.8535676e+03   1.8660000e-02
   2.8635766e+03   1.6180000e-02
   2.8735856e+03   1.6680000e-02
   2.8835946e+03   1.7250000e-02
   2.8936036e+03   1.7020000e-02
   2.9036126e+03   2.0440000e-02
   2.9136216e+03   2.3490000e-02
   2.9236306e+03   1.8130000e-02
   2.9336396e+03   1.6350000e-02
   2.9436486e+03   1.4900000e-02
   2.9536577e+03   1.2690000e-02
   2.9636667e+03   1.5920000e-02
   2.9736757e+03   2.1700000e-02
   2.9836847e+03   1.8920000e-02
   2.9936937e+03   1.6360000e-02
   3.0037027e+03   1.3400000e-02
   3.0137117e+03   1.5700000e-02
   3.0237207e+03   1.4330000e-02
   3.0337297e+03   1.3530000e-02
   3.0437387e+03   1.5770000e-02
   3.0537477e+03   1.9040000e-02
   3.0637568e+03   1.7770000e-02
   3.0737658e+03   1.7830000e-02
   3.0837748e+03   1.3410000e-02
   3.0937838e+03   1.6420000e-02
   3.1037928e+03   1.4520000e-02
   3.1138018e+03   1.7840000e-02
   3.1238108e+03   1.5170000e-02
   3.1338198e+03   1.5600000e-02
   3.1438288e+03   1.6150000e-02
   3.1538378e+03   1.7320000e-02
   3.1638468e+03   2.0640000e-02
   3.1738559e+03   1.6990000e-02
   3.1838649e+03   1.9630000e-02
   3.1938739e+03   2.1840000e-02
   3.2038829e+03   1.3910000e-02
   3.2138919e+03   2.0090000e-02
   3.2239009e+03   2.1110000e-02
   3.2339099e+03   1.7450000e-02
   3.2439189e+03   1.6010000e-02
   3.2539279e+03   1.6970000e-02
   3.2639369e+03   1.8210000e-02
   3.2739459e+03   1.8270000e-02
   3.2839550e+03   1.6320000e-02
   3.2939640e+03   1.7150000e-02
   3.3039730e+03   1.5330000e-02
   3.3139820e+03   1.4860000e-02
   3.3239910e+03   1.8610000e-02
   3.3340000e+03   1.9370000e-02
   3.3440090e+03   1.8900000e-02
   3.3540180e+03   1.7660000e-02
   3.3640270e+03   1.9250000e-02
   3.3740360e+03   1.7450000e-02
   3.3840450e+03   2.2130000e-02
   3.3940541e+03   2.2500000e-02
   3.4040631e+03   1.8640000e-02
   3.4140721e+03   1.7050000e-02
   3.4240811e+03   1.7230000e-02
   3.4340901e+03   2.1760000e-02
   3.4440991e+03   2.0720000e-02
   3.4541081e+03   1.9720000e-02
   3.4641171e+03   1.8490000e-02
   3.4741261e+03   1.4800000e-02
   3.4841351e+03   1.6530000e-02
   3.4941441e+03   1.6280000e-02
   3.5041532e+03   1.3740000e-02
   3.5141622e+03   1.4720000e-02
   3.5241712e+03   1.6000000e-02
   3.5341802e+03   1.3070000e-02
   3.5441892e+03   1.7250000e-02
   3.5541982e+03   1.4900000e-02
   3.5642072e+03   1.4820000e-02
   3.5742162e+03   1.1080000e-02
   3.5842252e+03   1.8880000e-02
   3.5942342e+03   2.0380000e-02
   3.6042432e+03   1.4180000e-02
   3.6142523e+03   1.5100000e-02
   3.6242613e+03   1.6740000e-02
   3.6342703e+03   1.7160000e-02
   3.6442793e+03   1.4780000e-02
   3.6542883e+03   1.2410000e-02
   3.6642973e+03   9.5400000e-03
   3.6743063e+03   1.3530000e-02
   3.6843153e+03   1.5320000e-02
   3.6943243e+03   1.4700000e-02
   3.7043333e+03   1.4080000e-02
   3.7143423e+03   1.8530000e-02
   3.7243514e+03   2.1770000e-02
   3.7343604e+03   1.8040000e-02
   3.7443694e+03   2.1310000e-02
   3.7543784e+03   1.9290000e-02
   3.7643874e+03   1.9610000e-02
   3.7743964e+03   1.9150000e-02
   3.7844054e+03   1.6490000e-02
   3.7944144e+03   1.1370000e-02
   3.8044234e+03   1.5930000e-02
   3.8144324e+03   1.3520000e-02
   3.8244414e+03   1.2370000e-02
   3.8344505e+03   1.2560000e-02
   3.8444595e+03   1.9000000e-02
   3.8544685e+03   1.4890000e-02
   3.8644775e+03   1.3120000e-02
   3.8744865e+03   1.5390000e-02
   3.8844955e+03   1.6140000e-02
   3.8945045e+03   1.8060000e-02
   3.9045135e+03   2.1960000e-02
   3.9145225e+03   2.2610000e-02
   3.9245315e+03   2.4420000e-02
   3.9345405e+03   2.3160000e-02
   3.9445495e+03   1.7730000e-02
   3.9545586e+03   1.9780000e-02
   3.9645676e+03   1.4830000e-02
   3.9745766e+03   1.7370000e-02
   3.9845856e+03   1.5980000e-02
   3.9945946e+03   1.4180000e-02
   4.0046036e+03   1.3090000e-02
   4.0146126e+03   1.7340000e-02
   4.0246216e+03   2.0940000e-02
   4.0346306e+03   1.2690000e-02
   4.0446396e+03   1.3830000e-02
   4.0546486e+03   1.6390000e-02
   4.0646577e+03   1.6740000e-02
   4.0746667e+03   1.6180000e-02
   4.0846757e+03   1.5710000e-02
   4.0946847e+03   1.3790000e-02
   4.1046937e+03   1.4350000e-02
   4.1147027e+03   1.8610000e-02
   4.1247117e+03   1.5760000e-02
   4.1347207e+03   1.6130000e-02
   4.1447297e+03   1.7480000e-02
   4.1547387e+03   1.2860000e-02
   4.1647477e+03   1.6140000e-02
   4.1747568e+03   1.5790000e-02
   4.1847658e+03   1.3990000e-02
   4.1947748e+03   1.7640000e-02
   4.2047838e+03   1.7990000e-02
   4.2147928e+03   1.6390000e-02
   4.2248018e+03   1.8420000e-02
   4.2348108e+03   1.7170000e-02
   4.2448198e+03   2.1070000e-02
   4.2548288e+03   2.2040000e-02
   4.2648378e+03   1.7730000e-02
   4.2748468e+03   1.5600000e-02
   4.2848559e+03   1.5590000e-02
   4.2948649e+03   1.6660000e-02
   4.3048739e+03   1.3530000e-02
   4.3148829e+03   1.3840000e-02
   4.3248919e+03   1.7050000e-02
   4.3349009e+03   1.7740000e-02
   4.3449099e+03   1.9900000e-02
   4.3549189e+03   1.7660000e-02
   4.3649279e+03   1.5290000e-02
   4.3749369e+03   1.6540000e-02
   4.3849459e+03   1.6800000e-02
   4.3949550e+03   1.5920000e-02
   4.4049640e+03   1.7670000e-02
   4.4149730e+03   1.9170000e-02
   4.4249820e+03   1.4120000e-02
   4.4349910e+03   1.5430000e-02
   4.4450000e+03   1.7080000e-02
   4.4550090e+03   1.5000000e-02
   4.4650180e+03   1.5020000e-02
   4.4750270e+03   1.5980000e-02
   4.4850360e+03   1.9620000e-02
   4.4950450e+03   1.6760000e-02
   4.5050541e+03   1.3340000e-02
   4.5150631e+03   1.5430000e-02
   4.5250721e+03   1.3340000e-02
   4.5350811e+03   1.6590000e-02
   4.5450901e+03   1.8300000e-02
   4.5550991e+03   1.7710000e-02
   4.5651081e+03   2.0260000e-02
   4.5751171e+03   1.9200000e-02
   4.5851261e+03   1.6930000e-02
   4.5951351e+03   1.4780000e-02
   4.6051441e+03   1.2770000e-02
   4.6151532e+03   1.5560000e-02
   4.6251622e+03   1.6030000e-02
   4.6351712e+03   1.5710000e-02
   4.6451802e+03   1.8080000e-02
   4.6551892e+03   2.1250000e-02
   4.6651982e+03   1.9670000e-02
   4.6752072e+03   1.4210000e-02
   4.6852162e+03   1.3280000e-02
   4.6952252e+03   1.2570000e-02
   4.7052342e+03   1.4200000e-02
   4.7152432e+03   1.3570000e-02
   4.7252523e+03   1.5800000e-02
   4.7352613e+03   1.9740000e-02
   4.7452703e+03   1.6250000e-02
   4.7552793e+03   1.4110000e-02
   4.7652883e+03   1.8680000e-02
   4.7752973e+03   1.5520000e-02
   4.7853063e+03   1.5370000e-02
   4.7953153e+03   1.5250000e-02
   4.8053243e+03   1.2230000e-02
   4.8153333e+03   1.4530000e-02
   4.8253423e+03   1.8680000e-02
   4.8353514e+03   1.6660000e-02
   4.8453604e+03   1.5840000e-02
   4.8553694e+03   1.6950000e-02
   4.8653784e+03   1.7330000e-02
   4.8753874e+03   1.6590000e-02
   4.8853964e+03   1.2770000e-02
   4.8954054e+03   1.4040000e-02
   4.9054144e+03   1.8850000e-02
   4.9154234e+03   1.5400000e-02
   4.9254324e+03   1.5040000e-02
   4.9354414e+03   1.3770000e-02
   4.9454505e+03   1.4020000e-02
   4.9554595e+03   2.0380000e-02
   4.9654685e+03   1.9880000e-02
   4.9754775e+03   1.8250000e-02
   4.9854865e+03   1.6320000e-02
   4.9954955e+03   1.7180000e-02
   5.0055045e+03   1.7000000e-02
   5.0155135e+03   1.4260000e-02
   5.0255225e+03   1.2950000e-02
   5.0355315e+03   1.3050000e-02
   5.0455405e+03   1.1890000e-02
   5.0555495e+03   1.4080000e-02
   5.0655586e+03   1.7200000e-02
   5.0755676e+03   1.5570000e-02
   5.0855766e+03   1.1340000e-02
   5.0955856e+03   1.2310000e-02
   5.1055946e+03   1.5800000e-02
   5.1156036e+03   1.8360000e-02
   5.1256126e+03   1.5120000e-02
   5.1356216e+03   1.6310000e-02
   5.1456306e+03   1.8720000e-02
   5.1556396e+03   1.6410000e-02
   5.1656486e+03   1.6110000e-02
   5.1756577e+03   1.6300000e-02
   5.1856667e+03   1.4320000e-02
   5.1956757e+03   1.1310000e-02
   5.2056847e+03   1.3890000e-02
   5.2156937e+03   1.4270000e-02
   5.2257027e+03   1.2120000e-02
   5.2357117e+03   1.0130000e-02
   5.2457207e+03   1.3810000e-02
   5.2557297e+03   1.9510000e-02
   5.2657387e+03   1.7290000e-02
   5.2757477e+03   1.4460000e-02
   5.2857568e+03   1.3380000e-02
   5.2957658e+03   1.8520000e-02
   5.3057748e+03   1.5090000e-02
   5.3157838e+03   1.4990000e-02
   5.3257928e+03   1.3720000e-02
   5.3358018e+03   1.6750000e-02
   5.3458108e+03   1.8370000e-02
   5.3558198e+03   1.6930000e-02
   5.3658288e+03   1.4820000e-02
   5.3758378e+03   1.6660000e-02
   5.3858468e+03   1.6140000e-02
   5.3958559e+03   1.2780000e-02
   5.4058649e+03   1.6340000e-02
   5.4158739e+03   1.8550000e-02
   5.4258829e+03   1.8070000e-02
   5.4358919e+03   1.6850000e-02
   5.4459009e+03   1.7000000e-02
   5.4559099e+03   1.7770000e-02
   5.4659189e+03   1.7440000e-02
   5.4759279e+03   1.5750000e-02
   5.4859369e+03   1.6760000e-02
   5.4959459e+03   2.0500000e-02
   5.5059550e+03   1.8270000e-02
   5.5159640e+03   1.6040000e-02
   5.5259730e+03   1.8780000e-02
   5.5359820e+03   1.4640000e-02
   5.5459910e+03   1.6750000e-02
   5.5560000e+03   1.4880000e-02
   5.5660090e+03   1.2830000e-02
   5.5760180e+03   1.3430000e-02
   5.5860270e+03   1.5920000e-02
   5.5960360e+03   1.8180000e-02
   5.6060450e+03   1.7130000e-02
   5.6160541e+03   1.5100000e-02
   5.6260631e+03   1.6330000e-02
   5.6360721e+03   1.7400000e-02
   5.6460811e+03   1.5270000e-02
   5.6560901e+03   1.3640000e-02
   5.6660991e+03   1.4020000e-02
   5.6761081e+03   1.5230000e-02
   5.6861171e+03   1.4440000e-02
   5.6961261e+03   1.5950000e-02
   5.7061351e+03   1.6510000e-02
   5.7161441e+03   1.2590000e-02
   5.7261532e+03   1.4640000e-02
   5.7361622e+03   1.8740000e-02
   5.7461712e+03   1.4670000e-02
   5.7561802e+03   1.3330000e-02
   5.7661892e+03   1.5130000e-02
   5.7761982e+03   1.7120000e-02
   5.7862072e+03   1.4300000e-02
   5.7962162e+03   1.1860000e-02
   5.8062252e+03   1.4460000e-02
   5.8162342e+03   1.7170000e-02
   5.8262432e+03   1.2670000e-02
   5.8362523e+03   1.2900000e-02
   5.8462613e+03   1.5220000e-02
   5.8562703e+03   1.8390000e-02
   5.8662793e+03   1.8190000e-02
   5.8762883e+03   2.2030000e-02
   5.8862973e+03   1.9890000e-02
   5.8963063e+03   1.9660000e-02
   5.9063153e+03   1.8980000e-02
   5.9163243e+03   1.7370000e-02
   5.9263333e+03   1.8690000e-02
   5.9363423e+03   1.5240000e-02
   5.9463514e+03   1.8850000e-02
   5.9563604e+03   1.7910000e-02
   5.9663694e+03   1.8570000e-02
   5.9763784e+03   1.7010000e-02
   5.9863874e+03   2.0830000e-02
   5.9963964e+03   2.3780000e-02
   6.0064054e+03   1.6530000e-02
   6.0164144e+03   1.5370000e-02
   6.0264234e+03   1.7930000e-02
   6.0364324e+03   1.8620000e-02
   6.0464414e+03   2.0320000e-02
   6.0564505e+03   1.7340000e-02
   6.0664595e+03   1.5850000e-02
   6.0764685e+03   1.6040000e-02
   6.0864775e+03   1.3420000e-02
   6.0964865e+03   1.7220000e-02
   6.1064955e+03   1.8750000e-02
   6.1165045e+03   1.9360000e-02
   6.1265135e+03   1.6160000e-02
   6.1365225e+03   1.3730000e-02
   6.1465315e+03   1.5830000e-02
   6.1565405e+03   1.4380000e-02
   6.1665495e+03   1.8660000e-02
   6.1765586e+03   1.6450000e-02
   6.1865676e+03   1.3070000e-02
   6.1965766e+03   1.6750000e-02
   6.2065856e+03   1.3200000e-02
   6.2165946e+03   1.2180000e-02
   6.2266036e+03   1.8020000e-02
   6.2366126e+03   1.6100000e-02
   6.2466216e+03   1.6200000e-02
   6.2566306e+03   1.7600000e-02
   6.2666396e+03   1.5780000e-02
   6.2766486e+03   1.6080000e-02
   6.2866577e+03   1.5990000e-02
   6.2966667e+03   1.5550000e-02
   6.3066757e+03   1.8290000e-02
   6.3166847e+03   1.8580000e-02
   6.3266937e+03   1.5170000e-02
   6.3367027e+03   1.8530000e-02
   6.3467117e+03   1.3600000e-02
   6.3567207e+03   1.7760000e-02
   6.3667297e+03   1.9630000e-02
   6.3767387e+03   2.0320000e-02
   6.3867477e+03   1.8880000e-02
   6.3967568e+03   2.0230000e-02
   6.4067658e+03   1.7770000e-02
   6.4167748e+03   1.7300000e-02
   6.4267838e+03   2.0380000e-02
   6.4367928e+03   2.0260000e-02
   6.4468018e+03   2.0720000e-02
   6.4568108e+03   1.7420000e-02
   6.4668198e+03   1.7850000e-02
   6.4768288e+03   1.8060000e-02
   6.4868378e+03   1.5530000e-02
   6.4968468e+03   1.4220000e-02
   6.5068559e+03   1.4270000e-02
   6.5168649e+03   1.5950000e-02
   6.5268739e+03   1.4480000e-02
   6.5368829e+03   1.0230000e-02
   6.5468919e+03   1.5900000e-02
   6.5569009e+03   1.5140000e-02
   6.5669099e+03   1.2200000e-02
   6.5769189e+03   1.7930000e-02
   6.5869279e+03   1.6580000e-02
   6.5969369e+03   1.4910000e-02
   6.6069459e+03   1.8820000e-02
   6.6169550e+03   1.6700000e-02
   6.6269640e+03   1.5820000e-02
   6.6369730e+03   1.4820000e-02
   6.6469820e+03   1.2070000e-02
   6.6569910e+03   1.6900000e-02
   6.6670000e+03   1.2740000e-02
   6.6770090e+03   1.8760000e-02
   6.6870180e+03   1.7120000e-02
   6.6970270e+03   1.3890000e-02
   6.7070360e+03   2.0180000e-02
   6.7170450e+03   1.9350000e-02
   6.7270541e+03   1.8940000e-02
   6.7370631e+03   2.0450000e-02
   6.7470721e+03   1.5110000e-02
   6.7570811e+03   1.8520000e-02
   6.7670901e+03   1.5030000e-02
   6.7770991e+03   1.4580000e-02
   6.7871081e+03   1.5900000e-02
   6.7971171e+03   1.2660000e-02
   6.8071261e+03   1.4750000e-02
   6.8171351e+03   1.5710000e-02
   6.8271441e+03   1.6670000e-02
   6.8371532e+03   1.9140000e-02
   6.8471622e+03   2.5460000e-02
   6.8571712e+03   2.1040000e-02
   6.8671802e+03   1.8180000e-02
   6.8771892e+03   1.5790000e-02
   6.8871982e+03   1.7240000e-02
   6.8972072e+03   1.2990000e-02
   6.9072162e+03   1.7910000e-02
   6.9172252e+03   1.6170000e-02
   6.9272342e+03   1.3690000e-02
   6.9372432e+03   1.2170000e-02
   6.9472523e+03   9.3400000e-03
   6.9572613e+03   1.0980000e-02
   6.9672703e+03   1.5650000e-02
   6.9772793e+03   1.8270000e-02
   6.9872883e+03   1.5380000e-02
   6.9972973e+03   2.0950000e-02
   7.0073063e+03   1.7910000e-02
   7.0173153e+03   1.5560000e-02
   7.0273243e+03   1.8620000e-02
   7.0373333e+03   1.4450000e-02
   7.0473423e+03   1.8420000e-02
   7.0573514e+03   2.0520000e-02
   7.0673604e+03   1.7020000e-02
   7.0773694e+03   1.9760000e-02
   7.0873784e+03   1.5120000e-02
   7.0973874e+03   1.2150000e-02
   7.1073964e+03   1.7810000e-02
   7.1174054e+03   1.7010000e-02
   7.1274144e+03   9.6500000e-03
   7.1374234e+03   1.2640000e-02
   7.1474324e+03   1.4710000e-02
   7.1574414e+03   1.6760000e-02
   7.1674505e+03   1.4610000e-02
   7.1774595e+03   1.2070000e-02
   7.1874685e+03   1.9040000e-02
   7.1974775e+03   1.8440000e-02
   7.2074865e+03   1.5400000e-02
   7.2174955e+03   1.9070000e-02
   7.2275045e+03   1.7570000e-02
   7.2375135e+03   1.5280000e-02
   7.2475225e+03   1.5110000e-02
   7.2575315e+03   1.2280000e-02
   7.2675405e+03   1.5060000e-02
   7.2775495e+03   1.7640000e-02
   7.2875586e+03   1.6380000e-02
   7.2975676e+03   1.5410000e-02
   7.3075766e+03   1.8130000e-02
   7.3175856e+03   1.7880000e-02
   7.3275946e+03   1.6630000e-02
   7.3376036e+03   1.4430000e-02
   7.3476126e+03   2.0630000e-02
   7.3576216e+03   2.0300000e-02
   7.3676306e+03   1.7150000e-02
   7.3776396e+03   1.5160000e-02
   7.3876486e+03   1.4560000e-02
   7.3976577e+03   1.2300000e-02
   7.4076667e+03   1.2730000e-02
   7.4176757e+03   1.3900000e-02
   7.4276847e+03   1.2570000e-02
   7.4376937e+03   1.0740000e-02
   7.4477027e+03   1.7700000e-02
   7.4577117e+03   1.4890000e-02
   7.4677207e+03   1.5490000e-02
   7.4777297e+03   1.6910000e-02
   7.4877387e+03   1.7410000e-02
   7.4977477e+03   1.6960000e-02
   7.5077568e+03   1.7290000e-02
   7.5177658e+03   1.5680000e-02
   7.5277748e+03   1.4040000e-02
   7.5377838e+03   1.6000000e-02
   7.5477928e+03   1.4070000e-02
   7.5578018e+03   1.2070000e-02
   7.5678108e+03   1.9150000e-02
   7.5778198e+03   1.8830000e-02
   7.5878288e+03   1.5010000e-02
   7.5978378e+03   1.8560000e-02
   7.6078468e+03   1.3500000e-02
   7.6178559e+03   1.2370000e-02
   7.6278649e+03   1.4000000e-02
   7.6378739e+03   1.2680000e-02
   7.6478829e+03   1.0320000e-02
   7.6578919e+03   1.2530000e-02
   7.6679009e+03   1.2970000e-02
   7.6779099e+03   1.2210000e-02
   7.6879189e+03   1.3410000e-02
   7.6979279e+03   1.4650000e-02
   7.7079369e+03   1.4640000e-02
   7.7179459e+03   1.2750000e-02
   7.7279550e+03   1.3120000e-02
   7.7379640e+03   1.3650000e-02
   7.7479730e+03   1.4570000e-02
   7.7579820e+03   1.5980000e-02
   7.7679910e+03   1.5370000e-02
   7.7780000e+03   1.5420000e-02
   7.7880090e+03   1.8940000e-02
   7.7980180e+03   2.2720000e-02
   7.8080270e+03   1.7170000e-02
   7.8180360e+03   1.6920000e-02
   7.8280450e+03   1.6370000e-02
   7.8380541e+03   1.6640000e-02
   7.8480631e+03   1.5060000e-02
   7.8580721e+03   1.6930000e-02
   7.8680811e+03   1.5420000e-02
   7.8780901e+03   1.2300000e-02
   7.8880991e+03   1.6150000e-02
   7.8981081e+03   1.8310000e-02
   7.9081171e+03   1.4830000e-02
   7.9181261e+03   1.2440000e-02
   7.9281351e+03   1.6180000e-02
   7.9381441e+03   1.7350000e-02
   7.9481532e+03   1.4980000e-02
   7.9581622e+03   2.1100000e-02
   7.9681712e+03   1.5520000e-02
   7.9781802e+03   1.3090000e-02
   7.9881892e+03   1.3560000e-02
   7.9981982e+03   1.7900000e-02
   8.0082072e+03   1.5450000e-02
   8.0182162e+03   1.2230000e-02
   8.0282252e+03   1.4360000e-02
   8.0382342e+03   1.1830000e-02
   8.0482432e+03   1.3910000e-02
   8.0582523e+03   1.3830000e-02
   8.0682613e+03   1.4000000e-02
   8.0782703e+03   1.7460000e-02
   8.0882793e+03   1.3730000e-02
   8.0982883e+03   1.4530000e-02
   8.1082973e+03   1.3390000e-02
   8.1183063e+03   1.7450000e-02
   8.1283153e+03   1.5160000e-02
   8.1383243e+03   1.2260000e-02
   8.1483333e+03   1.3860000e-02
   8.1583423e+03   1.2150000e-02
   8.1683514e+03   1.3620000e-02
   8.1783604e+03   1.1710000e-02
   8.1883694e+03   1.5850000e-02
   8.1983784e+03   1.3150000e-02
   8.2083874e+03   1.5680000e-02
   8.2183964e+03   1.2420000e-02
   8.2284054e+03   1.4420000e-02
   8.2384144e+03   1.6190000e-02
   8.2484234e+03   1.5410000e-02
   8.2584324e+03   1.7220000e-02
   8.2684414e+03   1.5210000e-02
   8.2784505e+03   1.7550000e-02
   8.2884595e+03   1.5860000e-02
   8.2984685e+03   1.7550000e-02
   8.3084775e+03   1.9900000e-02
   8.3184865e+03   1.3750000e-02
   8.3284955e+03   1.5320000e-02
   8.3385045e+03   1.9470000e-02
   8.3485135e+03   1.5050000e-02
   8.3585225e+03   1.4570000e-02
   8.3685315e+03   1.4900000e-02
   8.3785405e+03   1.5800000e-02
   8.3885495e+03   1.4790000e-02
   8.3985586e+03   1.7290000e-02
   8.4085676e+03   1.3710000e-02
   8.4185766e+03   1.2720000e-02
   8.4285856e+03   1.6280000e-02
   8.4385946e+03   1.5440000e-02
   8.4486036e+03   1.8860000e-02
   8.4586126e+03   1.5170000e-02
   8.4686216e+03   1.2020000e-02
   8.4786306e+03   1.5440000e-02
   8.4886396e+03   1.5110000e-02
   8.4986486e+03   1.2600000e-02
   8.5086577e+03   1.6080000e-02
   8.5186667e+03   1.8220000e-02
   8.5286757e+03   1.3830000e-02
   8.5386847e+03   1.1000000e-02
   8.5486937e+03   1.2330000e-02
   8.5587027e+03   1.3900000e-02
   8.5687117e+03   1.3930000e-02
   8.5787207e+03   1.4830000e-02
   8.5887297e+03   2.1790000e-02
   8.5987387e+03   2.1840000e-02
   8.6087477e+03   1.5560000e-02
   8.6187568e+03   1.6180000e-02
   8.6287658e+03   1.7640000e-02
   8.6387748e+03   1.3730000e-02
   8.6487838e+03   1.6600000e-02
   8.6587928e+03   1.3370000e-02
   8.6688018e+03   1.5320000e-02
   8.6788108e+03   1.7960000e-02
   8.6888198e+03   1.8850000e-02
   8.6988288e+03   1.5660000e-02
   8.7088378e+03   1.8840000e-02
   8.7188468e+03   1.9910000e-02
   8.7288559e+03   1.8790000e-02
   8.7388649e+03   1.8610000e-02
   8.7488739e+03   1.4500000e-02
   8.7588829e+03   1.5380000e-02
   8.7688919e+03   1.5740000e-02
   8.7789009e+03   1.5600000e-02
   8.7889099e+03   1.4760000e-02
   8.7989189e+03   1.1640000e-02
   8.8089279e+03   1.4280000e-02
   8.8189369e+03   1.5070000e-02
   8.8289459e+03   1.4450000e-02
   8.8389550e+03   1.3260000e-02
   8.8489640e+03   1.3690000e-02
   8.8589730e+03   1.5070000e-02
   8.8689820e+03   1.7660000e-02
   8.8789910e+03   1.7270000e-02
   8.8890000e+03   1.5040000e-02
   8.8990090e+03   1.4750000e-02
   8.9090180e+03   1.4690000e-02
   8.9190270e+03   1.1480000e-02
   8.9290360e+03   1.2740000e-02
   8.9390450e+03   1.3250000e-02
   8.9490541e+03   1.6010000e-02
   8.9590631e+03   1.6310000e-02
   8.9690721e+03   1.8240000e-02
   8.9790811e+03   1.7280000e-02
   8.9890901e+03   1.6790000e-02
   8.9990991e+03   1.9550000e-02
   9.0091081e+03   1.5450000e-02
   9.0191171e+03   1.6040000e-02
   9.0291261e+03   1.5460000e-02
   9.0391351e+03   1.3710000e-02
   9.0491441e+03   1.2330000e-02
   9.0591532e+03   1.2690000e-02
   9.0691622e+03   1.3010000e-02
   9.0791712e+03   1.8450000e-02
   9.0891802e+03   1.8270000e-02
   9.0991892e+03   1.3680000e-02
   9.1091982e+03   1.4240000e-02
   9.1192072e+03   1.3360000e-02
   9.1292162e+03   1.3110000e-02
   9.1392252e+03   1.5260000e-02
   9.1492342e+03   1.7050000e-02
   9.1592432e+03   1.7740000e-02
   9.1692523e+03   1.5060000e-02
   9.1792613e+03   2.3600000e-02
   9.1892703e+03   2.3970000e-02
   9.1992793e+03   1.7270000e-02
   9.2092883e+03   8.9700000e-03
   9.2192973e+03   1.5520000e-02
   9.2293063e+03   1.7000000e-02
   9.2393153e+03   1.5570000e-02
   9.2493243e+03   1.3710000e-02
   9.2593333e+03   1.3270000e-02
   9.2693423e+03   1.7140000e-02
   9.2793514e+03   1.3990000e-02
   9.2893604e+03   1.6310000e-02
   9.2993694e+03   1.6880000e-02
   9.3093784e+03   1.4550000e-02
   9.3193874e+03   1.5170000e-02
   9.3293964e+03   1.8240000e-02
   9.3394054e+03   1.6950000e-02
   9.3494144e+03   1.7020000e-02
   9.3594234e+03   1.7010000e-02
   9.3694324e+03   1.5120000e-02
   9.3794414e+03   1.6820000e-02
   9.3894505e+03   1.8350000e-02
   9.3994595e+03   1.7690000e-02
   9.4094685e+03   1.9060000e-02
   9.4194775e+03   1.5220000e-02
   9.4294865e+03   1.7070000e-02
   9.4394955e+03   1.6000000e-02
   9.4495045e+03   1.3070000e-02
   9.4595135e+03   1.5360000e-02
   9.4695225e+03   1.4290000e-02
   9.4795315e+03   1.1990000e-02
   9.4895405e+03   9.7000000e-03
   9.4995495e+03   1.3390000e-02
   9.5095586e+03   1.4410000e-02
   9.5195676e+03   1.4150000e-02
   9.5295766e+03   1.6540000e-02
   9.5395856e+03   1.8230000e-02
   9.5495946e+03   1.7820000e-02
   9.5596036e+03   1.8790000e-02
   9.5696126e+03   1.6610000e-02
   9.5796216e+03   1.6850000e-02
   9.5896306e+03   1.9260000e-02
   9.5996396e+03   1.9630000e-02
   9.6096486e+03   1.4910000e-02
   9.6196577e+03   1.3820000e-02
   9.6296667e+03   1.4290000e-02
   9.6396757e+03   1.5350000e-02
   9.6496847e+03   1.7960000e-02
   9.6596937e+03   2.1150000e-02
   9.6697027e+03   1.6290000e-02
   9.6797117e+03   1.9610000e-02
   9.6897207e+03   1.9420000e-02
   9.6997297e+03   2.0730000e-02
   9.7097387e+03   1.8390000e-02
   9.7197477e+03   2.3110000e-02
   9.7297568e+03   1.9960000e-02
   9.7397658e+03   1.5880000e-02
   9.7497748e+03   1.6220000e-02
   9.7597838e+03   2.0290000e-02
   9.7697928e+03   2.0640000e-02
   9.7798018e+03   1.3340000e-02
   9.7898108e+03   1.4320000e-02
   9.7998198e+03   1.3870000e-02
   9.8098288e+03   1.7840000e-02
   9.8198378e+03   1.6190000e-02
   9.8298468e+03   1.2700000e-02
   9.8398559e+03   1.3800000e-02
   9.8498649e+03   1.8500000e-02
   9.8598739e+03   1.8640000e-02
   9.8698829e+03   1.7280000e-02
   9.8798919e+03   1.6000000e-02
   9.8899009e+03   1.3800000e-02
   9.8999099e+03   1.5650000e-02
   9.9099189e+03   1.7390000e-02
   9.9199279e+03   1.5490000e-02
   9.9299369e+03   1.3760000e-02
   9.9399459e+03   1.5810000e-02
   9.9499550e+03   1.5870000e-02
   9.9599640e+03   1.4520000e-02
   9.9699730e+03   1.4060000e-02
   9.9799820e+03   1.5070000e-02
   9.9899910e+03   1.5390000e-02
   1.0000000e+04   1.4030000e-02


==> figs/N_12_unsupervised/opt_obj.dat <==
   1.0000000e+00   2.7577600e+00
   1.1009009e+01   2.7627800e+00
   2.1018018e+01   2.7685000e+00
   3.1027027e+01   2.7756400e+00
   4.1036036e+01   2.7849800e+00
   5.1045045e+01   2.7950900e+00
   6.1054054e+01   2.8047700e+00
   7.1063063e+01   2.8091800e+00
   8.1072072e+01   2.8097400e+00
   9.1081081e+01   2.8095400e+00
   1.0109009e+02   2.8058700e+00
   1.1109910e+02   2.7996500e+00
   1.2110811e+02   2.7941000e+00
   1.3111712e+02   2.7980900e+00
   1.4112613e+02   2.8022400e+00
   1.5113514e+02   2.7953000e+00
   1.6114414e+02   2.7836300e+00
   1.7115315e+02   2.7762700e+00
   1.8116216e+02   2.7756600e+00
   1.9117117e+02   2.7867700e+00
   2.0118018e+02   2.7973500e+00
   2.1118919e+02   2.8062000e+00
   2.2119820e+02   2.8165000e+00
   2.3120721e+02   2.8284400e+00
   2.4121622e+02   2.8363700e+00
   2.5122523e+02   2.8417500e+00
   2.6123423e+02   2.8402200e+00
   2.7124324e+02   2.8466800e+00
   2.8125225e+02   2.8548600e+00
   2.9126126e+02   2.8584100e+00
   3.0127027e+02   2.8565000e+00
   3.1127928e+02   2.8516800e+00
   3.2128829e+02   2.8471600e+00
   3.3129730e+02   2.8433400e+00
   3.4130631e+02   2.8422600e+00
   3.5131532e+02   2.8479400e+00
   3.6132432e+02   2.8572600e+00
   3.7133333e+02   2.8626100e+00
   3.8134234e+02   2.8683900e+00
   3.9135135e+02   2.8726500e+00
   4.0136036e+02   2.8861400e+00
   4.1136937e+02   2.9003000e+00
   4.2137838e+02   2.9200800e+00
   4.3138739e+02   2.9370400e+00
   4.4139640e+02   2.9599500e+00
   4.5140541e+02   2.9824400e+00
   4.6141441e+02   2.9941000e+00
   4.7142342e+02   2.9998000e+00
   4.8143243e+02   3.0053400e+00
   4.9144144e+02   3.0047200e+00
   5.0145045e+02   2.9964100e+00
   5.1145946e+02   2.9909800e+00
   5.2146847e+02   2.9948500e+00
   5.3147748e+02   3.0032200e+00
   5.4148649e+02   3.0087000e+00
   5.5149550e+02   3.0076400e+00
   5.6150450e+02   3.0056600e+00
   5.7151351e+02   3.0034900e+00
   5.8152252e+02   2.9993200e+00
   5.9153153e+02   3.0023800e+00
   6.0154054e+02   3.0096900e+00
   6.1154955e+02   3.0239700e+00
   6.2155856e+02   3.0346300e+00
   6.3156757e+02   3.0392000e+00
   6.4157658e+02   3.0414100e+00
   6.5158559e+02   3.0434700e+00
   6.6159459e+02   3.0422100e+00
   6.7160360e+02   3.0405400e+00
   6.8161261e+02   3.0414100e+00
   6.9162162e+02   3.0476800e+00
   7.0163063e+02   3.0572200e+00
   7.1163964e+02   3.0585900e+00
   7.2164865e+02   3.0605400e+00
   7.3165766e+02   3.0595000e+00
   7.4166667e+02   3.0623300e+00
   7.5167568e+02   3.0640500e+00
   7.6168468e+02   3.0669300e+00
   7.7169369e+02   3.0732800e+00
   7.8170270e+02   3.0790300e+00
   7.9171171e+02   3.0819400e+00
   8.0172072e+02   3.0862100e+00
   8.1172973e+02   3.0964100e+00
   8.2173874e+02   3.1033200e+00
   8.3174775e+02   3.1060500e+00
   8.4175676e+02   3.1061200e+00
   8.5176577e+02   3.1077300e+00
   8.6177477e+02   3.1115000e+00
   8.7178378e+02   3.1136500e+00
   8.8179279e+02   3.1137700e+00
   8.9180180e+02   3.1132600e+00
   9.0181081e+02   3.1106600e+00
   9.1181982e+02   3.1093500e+00
   9.2182883e+02   3.1091700e+00
   9.3183784e+02   3.1132200e+00
   9.4184685e+02   3.1211200e+00
   9.5185586e+02   3.1242600e+00
   9.6186486e+02   3.1281100e+00
   9.7187387e+02   3.1310700e+00
   9.8188288e+02   3.1360300e+00
   9.9189189e+02   3.1401400e+00
   1.0019009e+03   3.1432800e+00
   1.0119099e+03   3.1452800e+00
   1.0219189e+03   3.1441100e+00
   1.0319279e+03   3.1415800e+00
   1.0419369e+03   3.1446300e+00
   1.0519459e+03   3.1475000e+00
   1.0619550e+03   3.1483800e+00
   1.0719640e+03   3.1479400e+00
   1.0819730e+03   3.1506700e+00
   1.0919820e+03   3.1531900e+00
   1.1019910e+03   3.1529200e+00
   1.1120000e+03   3.1502700e+00
   1.1220090e+03   3.1580200e+00
   1.1320180e+03   3.1602100e+00
   1.1420270e+03   3.1588900e+00
   1.1520360e+03   3.1551700e+00
   1.1620450e+03   3.1539300e+00
   1.1720541e+03   3.1536400e+00
   1.1820631e+03   3.1568100e+00
   1.1920721e+03   3.1597700e+00
   1.2020811e+03   3.1590100e+00
   1.2120901e+03   3.1585100e+00
   1.2220991e+03   3.1584700e+00
   1.2321081e+03   3.1585100e+00
   1.2421171e+03   3.1593800e+00
   1.2521261e+03   3.1595600e+00
   1.2621351e+03   3.1605800e+00
   1.2721441e+03   3.1586500e+00
   1.2821532e+03   3.1596300e+00
   1.2921622e+03   3.1596400e+00
   1.3021712e+03   3.1576500e+00
   1.3121802e+03   3.1561100e+00
   1.3221892e+03   3.1536600e+00
   1.3321982e+03   3.1536100e+00
   1.3422072e+03   3.1565500e+00
   1.3522162e+03   3.1568900e+00
   1.3622252e+03   3.1614700e+00
   1.3722342e+03   3.1627400e+00
   1.3822432e+03   3.1627300e+00
   1.3922523e+03   3.1640400e+00
   1.4022613e+03   3.1653100e+00
   1.4122703e+03   3.1682100e+00
   1.4222793e+03   3.1705200e+00
   1.4322883e+03   3.1701000e+00
   1.4422973e+03   3.1659100e+00
   1.4523063e+03   3.1648300e+00
   1.4623153e+03   3.1701100e+00
   1.4723243e+03   3.1752600e+00
   1.4823333e+03   3.1762300e+00
   1.4923423e+03   3.1722900e+00
   1.5023514e+03   3.1691600e+00
   1.5123604e+03   3.1696000e+00
   1.5223694e+03   3.1723000e+00
   1.5323784e+03   3.1689500e+00
   1.5423874e+03   3.1700500e+00
   1.5523964e+03   3.1709600e+00
   1.5624054e+03   3.1714000e+00
   1.5724144e+03   3.1701800e+00
   1.5824234e+03   3.1717200e+00
   1.5924324e+03   3.1709800e+00
   1.6024414e+03   3.1710900e+00
   1.6124505e+03   3.1712700e+00
   1.6224595e+03   3.1726700e+00
   1.6324685e+03   3.1775800e+00
   1.6424775e+03   3.1766700e+00
   1.6524865e+03   3.1783300e+00
   1.6624955e+03   3.1746900e+00
   1.6725045e+03   3.1786000e+00
   1.6825135e+03   3.1811200e+00
   1.6925225e+03   3.1836800e+00
   1.7025315e+03   3.1833300e+00
   1.7125405e+03   3.1850000e+00
   1.7225495e+03   3.1860000e+00
   1.7325586e+03   3.1890300e+00
   1.7425676e+03   3.1909400e+00
   1.7525766e+03   3.1893400e+00
   1.7625856e+03   3.1880100e+00
   1.7725946e+03   3.1892000e+00
   1.7826036e+03   3.1880300e+00
   1.7926126e+03   3.1874700e+00
   1.8026216e+03   3.1857600e+00
   1.8126306e+03   3.1851000e+00
   1.8226396e+03   3.1863800e+00
   1.8326486e+03   3.1881500e+00
   1.8426577e+03   3.1896300e+00
   1.8526667e+03   3.1923400e+00
   1.8626757e+03   3.1934800e+00
   1.8726847e+03   3.1934600e+00
   1.8826937e+03   3.1905000e+00
   1.8927027e+03   3.1911200e+00
   1.9027117e+03   3.1942400e+00
   1.9127207e+03   3.1997500e+00
   1.9227297e+03   3.2029000e+00
   1.9327387e+03   3.2037800e+00
   1.9427477e+03   3.2019200e+00
   1.9527568e+03   3.1961600e+00
   1.9627658e+03   3.1951200e+00
   1.9727748e+03   3.1969500e+00
   1.9827838e+03   3.1945300e+00
   1.9927928e+03   3.1912000e+00
   2.0028018e+03   3.1924100e+00
   2.0128108e+03   3.1928600e+00
   2.0228198e+03   3.1951900e+00
   2.0328288e+03   3.1995700e+00
   2.0428378e+03   3.1970300e+00
   2.0528468e+03   3.1955500e+00
   2.0628559e+03   3.1994600e+00
   2.0728649e+03   3.1998000e+00
   2.0828739e+03   3.1980000e+00
   2.0928829e+03   3.2034400e+00
   2.1028919e+03   3.2033600e+00
   2.1129009e+03   3.2004900e+00
   2.1229099e+03   3.2024000e+00
   2.1329189e+03   3.2023400e+00
   2.1429279e+03   3.2002900e+00
   2.1529369e+03   3.1973000e+00
   2.1629459e+03   3.2002300e+00
   2.1729550e+03   3.2009200e+00
   2.1829640e+03   3.2005800e+00
   2.1929730e+03   3.1990700e+00
   2.2029820e+03   3.1991000e+00
   2.2129910e+03   3.2029500e+00
   2.2230000e+03   3.2050600e+00
   2.2330090e+03   3.2066500e+00
   2.2430180e+03   3.2032500e+00
   2.2530270e+03   3.2011300e+00
   2.2630360e+03   3.2024700e+00
   2.2730450e+03   3.2028000e+00
   2.2830541e+03   3.2054900e+00
   2.2930631e+03   3.2070300e+00
   2.3030721e+03   3.2044500e+00
   2.3130811e+03   3.2048500e+00
   2.3230901e+03   3.2039400e+00
   2.3330991e+03   3.2049900e+00
   2.3431081e+03   3.2071000e+00
   2.3531171e+03   3.2083700e+00
   2.3631261e+03   3.2111000e+00
   2.3731351e+03   3.2144200e+00
   2.3831441e+03   3.2125100e+00
   2.3931532e+03   3.2112200e+00
   2.4031622e+03   3.2147500e+00
   2.4131712e+03   3.2137100e+00
   2.4231802e+03   3.2127100e+00
   2.4331892e+03   3.2110600e+00
   2.4431982e+03   3.2082100e+00
   2.4532072e+03   3.2073000e+00
   2.4632162e+03   3.2079800e+00
   2.4732252e+03   3.2092400e+00
   2.4832342e+03   3.2085600e+00
   2.4932432e+03   3.2071200e+00
   2.5032523e+03   3.2082700e+00
   2.5132613e+03   3.2085500e+00
   2.5232703e+03   3.2113000e+00
   2.5332793e+03   3.2178100e+00
   2.5432883e+03   3.2182900e+00
   2.5532973e+03   3.2134400e+00
   2.5633063e+03   3.2129800e+00
   2.5733153e+03   3.2132000e+00
   2.5833243e+03   3.2135300e+00
   2.5933333e+03   3.2122100e+00
   2.6033423e+03   3.2112900e+00
   2.6133514e+03   3.2113200e+00
   2.6233604e+03   3.2103600e+00
   2.6333694e+03   3.2104700e+00
   2.6433784e+03   3.2081200e+00
   2.6533874e+03   3.2078100e+00
   2.6633964e+03   3.2147900e+00
   2.6734054e+03   3.2164200e+00
   2.6834144e+03   3.2137400e+00
   2.6934234e+03   3.2103600e+00
   2.7034324e+03   3.2086200e+00
   2.7134414e+03   3.2122300e+00
   2.7234505e+03   3.2145900e+00
   2.7334595e+03   3.2134200e+00
   2.7434685e+03   3.2179800e+00
   2.7534775e+03   3.2191400e+00
   2.7634865e+03   3.2173000e+00
   2.7734955e+03   3.2156100e+00
   2.7835045e+03   3.2136600e+00
   2.7935135e+03   3.2126400e+00
   2.8035225e+03   3.2188000e+00
   2.8135315e+03   3.2175800e+00
   2.8235405e+03   3.2159600e+00
   2.8335495e+03   3.2168000e+00
   2.8435586e+03   3.2178000e+00
   2.8535676e+03   3.2197300e+00
   2.8635766e+03   3.2206500e+00
   2.8735856e+03   3.2205200e+00
   2.8835946e+03   3.2177300e+00
   2.8936036e+03   3.2181700e+00
   2.9036126e+03   3.2201700e+00
   2.9136216e+03   3.2226100e+00
   2.9236306e+03   3.2186300e+00
   2.9336396e+03   3.2158100e+00
   2.9436486e+03   3.2223100e+00
   2.9536577e+03   3.2220100e+00
   2.9636667e+03   3.2218200e+00
   2.9736757e+03   3.2237400e+00
   2.9836847e+03   3.2231900e+00
   2.9936937e+03   3.2188600e+00
   3.0037027e+03   3.2168500e+00
   3.0137117e+03   3.2182500e+00
   3.0237207e+03   3.2159500e+00
   3.0337297e+03   3.2163100e+00
   3.0437387e+03   3.2140200e+00
   3.0537477e+03   3.2130100e+00
   3.0637568e+03   3.2147400e+00
   3.0737658e+03   3.2167100e+00
   3.0837748e+03   3.2201000e+00
   3.0937838e+03   3.2217500e+00
   3.1037928e+03   3.2217100e+00
   3.1138018e+03   3.2262000e+00
   3.1238108e+03   3.2302300e+00
   3.1338198e+03   3.2273600e+00
   3.1438288e+03   3.2260400e+00
   3.1538378e+03   3.2254300e+00
   3.1638468e+03   3.2301300e+00
   3.1738559e+03   3.2284600e+00
   3.1838649e+03   3.2261400e+00
   3.1938739e+03   3.2264100e+00
   3.2038829e+03   3.2273600e+00
   3.2138919e+03   3.2262500e+00
   3.2239009e+03   3.2277700e+00
   3.2339099e+03   3.2267500e+00
   3.2439189e+03   3.2265200e+00
   3.2539279e+03   3.2285700e+00
   3.2639369e+03   3.2329500e+00
   3.2739459e+03   3.2313400e+00
   3.2839550e+03   3.2309800e+00
   3.2939640e+03   3.2284500e+00
   3.3039730e+03   3.2250200e+00
   3.3139820e+03   3.2273900e+00
   3.3239910e+03   3.2292200e+00
   3.3340000e+03   3.2290600e+00
   3.3440090e+03   3.2297900e+00
   3.3540180e+03   3.2238500e+00
   3.3640270e+03   3.2193300e+00
   3.3740360e+03   3.2226100e+00
   3.3840450e+03   3.2266500e+00
   3.3940541e+03   3.2295600e+00
   3.4040631e+03   3.2328500e+00
   3.4140721e+03   3.2319600e+00
   3.4240811e+03   3.2268300e+00
   3.4340901e+03   3.2255700e+00
   3.4440991e+03   3.2283300e+00
   3.4541081e+03   3.2293500e+00
   3.4641171e+03   3.2288600e+00
   3.4741261e+03   3.2275800e+00
   3.4841351e+03   3.2257400e+00
   3.4941441e+03   3.2247700e+00
   3.5041532e+03   3.2261700e+00
   3.5141622e+03   3.2292800e+00
   3.5241712e+03   3.2309300e+00
   3.5341802e+03   3.2299400e+00
   3.5441892e+03   3.2300000e+00
   3.5541982e+03   3.2312800e+00
   3.5642072e+03   3.2324200e+00
   3.5742162e+03   3.2299700e+00
   3.5842252e+03   3.2292200e+00
   3.5942342e+03   3.2272900e+00
   3.6042432e+03   3.2258200e+00
   3.6142523e+03   3.2270200e+00
   3.6242613e+03   3.2277500e+00
   3.6342703e+03   3.2294000e+00
   3.6442793e+03   3.2278800e+00
   3.6542883e+03   3.2282600e+00
   3.6642973e+03   3.2273600e+00
   3.6743063e+03   3.2293800e+00
   3.6843153e+03   3.2270400e+00
   3.6943243e+03   3.2270700e+00
   3.7043333e+03   3.2282600e+00
   3.7143423e+03   3.2314200e+00
   3.7243514e+03   3.2340800e+00
   3.7343604e+03   3.2374300e+00
   3.7443694e+03   3.2363500e+00
   3.7543784e+03   3.2358700e+00
   3.7643874e+03   3.2394800e+00
   3.7743964e+03   3.2398900e+00
   3.7844054e+03   3.2377000e+00
   3.7944144e+03   3.2355300e+00
   3.8044234e+03   3.2321000e+00
   3.8144324e+03   3.2298900e+00
   3.8244414e+03   3.2288500e+00
   3.8344505e+03   3.2302500e+00
   3.8444595e+03   3.2302400e+00
   3.8544685e+03   3.2308200e+00
   3.8644775e+03   3.2327800e+00
   3.8744865e+03   3.2334300e+00
   3.8844955e+03   3.2350100e+00
   3.8945045e+03   3.2367200e+00
   3.9045135e+03   3.2376600e+00
   3.9145225e+03   3.2426100e+00
   3.9245315e+03   3.2458400e+00
   3.9345405e+03   3.2439800e+00
   3.9445495e+03   3.2396500e+00
   3.9545586e+03   3.2360300e+00
   3.9645676e+03   3.2369000e+00
   3.9745766e+03   3.2379800e+00
   3.9845856e+03   3.2352100e+00
   3.9945946e+03   3.2328200e+00
   4.0046036e+03   3.2314800e+00
   4.0146126e+03   3.2289400e+00
   4.0246216e+03   3.2288400e+00
   4.0346306e+03   3.2344500e+00
   4.0446396e+03   3.2335600e+00
   4.0546486e+03   3.2301100e+00
   4.0646577e+03   3.2308400e+00
   4.0746667e+03   3.2309700e+00
   4.0846757e+03   3.2314300e+00
   4.0946847e+03   3.2306600e+00
   4.1046937e+03   3.2328300e+00
   4.1147027e+03   3.2346300e+00
   4.1247117e+03   3.2337000e+00
   4.1347207e+03   3.2349900e+00
   4.1447297e+03   3.2352500e+00
   4.1547387e+03   3.2381800e+00
   4.1647477e+03   3.2358800e+00
   4.1747568e+03   3.2334600e+00
   4.1847658e+03   3.2340100e+00
   4.1947748e+03   3.2346300e+00
   4.2047838e+03   3.2384100e+00
   4.2147928e+03   3.2383200e+00
   4.2248018e+03   3.2398700e+00
   4.2348108e+03   3.2433200e+00
   4.2448198e+03   3.2446200e+00
   4.2548288e+03   3.2421900e+00
   4.2648378e+03   3.2416700e+00
   4.2748468e+03   3.2399100e+00
   4.2848559e+03   3.2405700e+00
   4.2948649e+03   3.2390300e+00
   4.3048739e+03   3.2402600e+00
   4.3148829e+03   3.2437600e+00
   4.3248919e+03   3.2454600e+00
   4.3349009e+03   3.2454800e+00
   4.3449099e+03   3.2436100e+00
   4.3549189e+03   3.2448400e+00
   4.3649279e+03   3.2447200e+00
   4.3749369e+03   3.2394200e+00
   4.3849459e+03   3.2356800e+00
   4.3949550e+03   3.2339300e+00
   4.4049640e+03   3.2354200e+00
   4.4149730e+03   3.2346700e+00
   4.4249820e+03   3.2362100e+00
   4.4349910e+03   3.2365300e+00
   4.4450000e+03   3.2378800e+00
   4.4550090e+03   3.2391000e+00
   4.4650180e+03   3.2416800e+00
   4.4750270e+03   3.2408000e+00
   4.4850360e+03   3.2397600e+00
   4.4950450e+03   3.2383700e+00
   4.5050541e+03   3.2396400e+00
   4.5150631e+03   3.2425200e+00
   4.5250721e+03   3.2427600e+00
   4.5350811e+03   3.2407900e+00
   4.5450901e+03   3.2415700e+00
   4.5550991e+03   3.2411600e+00
   4.5651081e+03   3.2421400e+00
   4.5751171e+03   3.2448100e+00
   4.5851261e+03   3.2462500e+00
   4.5951351e+03   3.2443900e+00
   4.6051441e+03   3.2378500e+00
   4.6151532e+03   3.2327100e+00
   4.6251622e+03   3.2342700e+00
   4.6351712e+03   3.2380500e+00
   4.6451802e+03   3.2402600e+00
   4.6551892e+03   3.2418900e+00
   4.6651982e+03   3.2446500e+00
   4.6752072e+03   3.2449100e+00
   4.6852162e+03   3.2415900e+00
   4.6952252e+03   3.2412400e+00
   4.7052342e+03   3.2412500e+00
   4.7152432e+03   3.2440600e+00
   4.7252523e+03   3.2443700e+00
   4.7352613e+03   3.2429700e+00
   4.7452703e+03   3.2429300e+00
   4.7552793e+03   3.2393000e+00
   4.7652883e+03   3.2362200e+00
   4.7752973e+03   3.2361300e+00
   4.7853063e+03   3.2362500e+00
   4.7953153e+03   3.2359600e+00
   4.8053243e+03   3.2376900e+00
   4.8153333e+03   3.2363500e+00
   4.8253423e+03   3.2375800e+00
   4.8353514e+03   3.2406300e+00
   4.8453604e+03   3.2443200e+00
   4.8553694e+03   3.2466400e+00
   4.8653784e+03   3.2433000e+00
   4.8753874e+03   3.2422500e+00
   4.8853964e+03   3.2394800e+00
   4.8954054e+03   3.2383000e+00
   4.9054144e+03   3.2381800e+00
   4.9154234e+03   3.2382900e+00
   4.9254324e+03   3.2383900e+00
   4.9354414e+03   3.2411800e+00
   4.9454505e+03   3.2426200e+00
   4.9554595e+03   3.2447700e+00
   4.9654685e+03   3.2456100e+00
   4.9754775e+03   3.2429300e+00
   4.9854865e+03   3.2425300e+00
   4.9954955e+03   3.2410300e+00
   5.0055045e+03   3.2444300e+00
   5.0155135e+03   3.2415300e+00
   5.0255225e+03   3.2374300e+00
   5.0355315e+03   3.2374800e+00
   5.0455405e+03   3.2406900e+00
   5.0555495e+03   3.2421800e+00
   5.0655586e+03   3.2438800e+00
   5.0755676e+03   3.2424900e+00
   5.0855766e+03   3.2408800e+00
   5.0955856e+03   3.2453100e+00
   5.1055946e+03   3.2467800e+00
   5.1156036e+03   3.2453500e+00
   5.1256126e+03   3.2439200e+00
   5.1356216e+03   3.2425800e+00
   5.1456306e+03   3.2428000e+00
   5.1556396e+03   3.2421400e+00
   5.1656486e+03   3.2428000e+00
   5.1756577e+03   3.2458300e+00
   5.1856667e+03   3.2422200e+00
   5.1956757e+03   3.2375100e+00
   5.2056847e+03   3.2366100e+00
   5.2156937e+03   3.2360300e+00
   5.2257027e+03   3.2358000e+00
   5.2357117e+03   3.2360500e+00
   5.2457207e+03   3.2404100e+00
   5.2557297e+03   3.2435000e+00
   5.2657387e+03   3.2452600e+00
   5.2757477e+03   3.2408900e+00
   5.2857568e+03   3.2399700e+00
   5.2957658e+03   3.2448000e+00
   5.3057748e+03   3.2451200e+00
   5.3157838e+03   3.2422000e+00
   5.3257928e+03   3.2419600e+00
   5.3358018e+03   3.2432500e+00
   5.3458108e+03   3.2438900e+00
   5.3558198e+03   3.2473600e+00
   5.3658288e+03   3.2468300e+00
   5.3758378e+03   3.2453200e+00
   5.3858468e+03   3.2460500e+00
   5.3958559e+03   3.2466200e+00
   5.4058649e+03   3.2479700e+00
   5.4158739e+03   3.2521200e+00
   5.4258829e+03   3.2495300e+00
   5.4358919e+03   3.2505800e+00
   5.4459009e+03   3.2524700e+00
   5.4559099e+03   3.2529500e+00
   5.4659189e+03   3.2541100e+00
   5.4759279e+03   3.2537600e+00
   5.4859369e+03   3.2511300e+00
   5.4959459e+03   3.2482200e+00
   5.5059550e+03   3.2508700e+00
   5.5159640e+03   3.2521800e+00
   5.5259730e+03   3.2491500e+00
   5.5359820e+03   3.2496700e+00
   5.5459910e+03   3.2509800e+00
   5.5560000e+03   3.2492900e+00
   5.5660090e+03   3.2521200e+00
   5.5760180e+03   3.2543600e+00
   5.5860270e+03   3.2529400e+00
   5.5960360e+03   3.2496800e+00
   5.6060450e+03   3.2453100e+00
   5.6160541e+03   3.2425600e+00
   5.6260631e+03   3.2417100e+00
   5.6360721e+03   3.2419400e+00
   5.6460811e+03   3.2452200e+00
   5.6560901e+03   3.2501100e+00
   5.6660991e+03   3.2518000e+00
   5.6761081e+03   3.2547300e+00
   5.6861171e+03   3.2533300e+00
   5.6961261e+03   3.2469300e+00
   5.7061351e+03   3.2392300e+00
   5.7161441e+03   3.2399800e+00
   5.7261532e+03   3.2461500e+00
   5.7361622e+03   3.2492400e+00
   5.7461712e+03   3.2484700e+00
   5.7561802e+03   3.2481800e+00
   5.7661892e+03   3.2464000e+00
   5.7761982e+03   3.2461200e+00
   5.7862072e+03   3.2439700e+00
   5.7962162e+03   3.2469300e+00
   5.8062252e+03   3.2510200e+00
   5.8162342e+03   3.2490400e+00
   5.8262432e+03   3.2483400e+00
   5.8362523e+03   3.2476900e+00
   5.8462613e+03   3.2414000e+00
   5.8562703e+03   3.2369700e+00
   5.8662793e+03   3.2442600e+00
   5.8762883e+03   3.2522400e+00
   5.8862973e+03   3.2561300e+00
   5.8963063e+03   3.2583200e+00
   5.9063153e+03   3.2571000e+00
   5.9163243e+03   3.2531900e+00
   5.9263333e+03   3.2529900e+00
   5.9363423e+03   3.2548200e+00
   5.9463514e+03   3.2543800e+00
   5.9563604e+03   3.2536600e+00
   5.9663694e+03   3.2582700e+00
   5.9763784e+03   3.2571600e+00
   5.9863874e+03   3.2558700e+00
   5.9963964e+03   3.2571200e+00
   6.0064054e+03   3.2571900e+00
   6.0164144e+03   3.2546500e+00
   6.0264234e+03   3.2528000e+00
   6.0364324e+03   3.2533300e+00
   6.0464414e+03   3.2550500e+00
   6.0564505e+03   3.2520700e+00
   6.0664595e+03   3.2519900e+00
   6.0764685e+03   3.2548700e+00
   6.0864775e+03   3.2566700e+00
   6.0964865e+03   3.2554100e+00
   6.1064955e+03   3.2528100e+00
   6.1165045e+03   3.2524800e+00
   6.1265135e+03   3.2537600e+00
   6.1365225e+03   3.2528700e+00
   6.1465315e+03   3.2508100e+00
   6.1565405e+03   3.2522000e+00
   6.1665495e+03   3.2551200e+00
   6.1765586e+03   3.2546500e+00
   6.1865676e+03   3.2547800e+00
   6.1965766e+03   3.2579300e+00
   6.2065856e+03   3.2579900e+00
   6.2165946e+03   3.2548400e+00
   6.2266036e+03   3.2528600e+00
   6.2366126e+03   3.2566200e+00
   6.2466216e+03   3.2574900e+00
   6.2566306e+03   3.2576700e+00
   6.2666396e+03   3.2546100e+00
   6.2766486e+03   3.2522100e+00
   6.2866577e+03   3.2534800e+00
   6.2966667e+03   3.2546500e+00
   6.3066757e+03   3.2549400e+00
   6.3166847e+03   3.2563700e+00
   6.3266937e+03   3.2559700e+00
   6.3367027e+03   3.2532200e+00
   6.3467117e+03   3.2539100e+00
   6.3567207e+03   3.2569300e+00
   6.3667297e+03   3.2588800e+00
   6.3767387e+03   3.2571400e+00
   6.3867477e+03   3.2581500e+00
   6.3967568e+03   3.2583400e+00
   6.4067658e+03   3.2625300e+00
   6.4167748e+03   3.2666900e+00
   6.4267838e+03   3.2656400e+00
   6.4367928e+03   3.2658700e+00
   6.4468018e+03   3.2647100e+00
   6.4568108e+03   3.2632200e+00
   6.4668198e+03   3.2617400e+00
   6.4768288e+03   3.2578800e+00
   6.4868378e+03   3.2552000e+00
   6.4968468e+03   3.2572400e+00
   6.5068559e+03   3.2604100e+00
   6.5168649e+03   3.2591000e+00
   6.5268739e+03   3.2557400e+00
   6.5368829e+03   3.2550700e+00
   6.5468919e+03   3.2540600e+00
   6.5569009e+03   3.2560900e+00
   6.5669099e+03   3.2590400e+00
   6.5769189e+03   3.2587800e+00
   6.5869279e+03   3.2582700e+00
   6.5969369e+03   3.2586400e+00
   6.6069459e+03   3.2616400e+00
   6.6169550e+03   3.2559500e+00
   6.6269640e+03   3.2521400e+00
   6.6369730e+03   3.2525300e+00
   6.6469820e+03   3.2503500e+00
   6.6569910e+03   3.2496500e+00
   6.6670000e+03   3.2522700e+00
   6.6770090e+03   3.2554700e+00
   6.6870180e+03   3.2550900e+00
   6.6970270e+03   3.2561000e+00
   6.7070360e+03   3.2586200e+00
   6.7170450e+03   3.2594000e+00
   6.7270541e+03   3.2612200e+00
   6.7370631e+03   3.2605600e+00
   6.7470721e+03   3.2614600e+00
   6.7570811e+03   3.2584200e+00
   6.7670901e+03   3.2568300e+00
   6.7770991e+03   3.2566100e+00
   6.7871081e+03   3.2551000e+00
   6.7971171e+03   3.2584300e+00
   6.8071261e+03   3.2596200e+00
   6.8171351e+03   3.2613100e+00
   6.8271441e+03   3.2619900e+00
   6.8371532e+03   3.2637200e+00
   6.8471622e+03   3.2659500e+00
   6.8571712e+03   3.2622000e+00
   6.8671802e+03   3.2610500e+00
   6.8771892e+03   3.2584600e+00
   6.8871982e+03   3.2562500e+00
   6.8972072e+03   3.2570300e+00
   6.9072162e+03   3.2557600e+00
   6.9172252e+03   3.2551800e+00
   6.9272342e+03   3.2536500e+00
   6.9372432e+03   3.2547600e+00
   6.9472523e+03   3.2554100e+00
   6.9572613e+03   3.2548900e+00
   6.9672703e+03   3.2574500e+00
   6.9772793e+03   3.2594200e+00
   6.9872883e+03   3.2614700e+00
   6.9972973e+03   3.2613700e+00
   7.0073063e+03   3.2644600e+00
   7.0173153e+03   3.2644800e+00
   7.0273243e+03   3.2609500e+00
   7.0373333e+03   3.2600100e+00
   7.0473423e+03   3.2628800e+00
   7.0573514e+03   3.2629400e+00
   7.0673604e+03   3.2591300e+00
   7.0773694e+03   3.2580600e+00
   7.0873784e+03   3.2571800e+00
   7.0973874e+03   3.2556600e+00
   7.1073964e+03   3.2535500e+00
   7.1174054e+03   3.2541800e+00
   7.1274144e+03   3.2546000e+00
   7.1374234e+03   3.2557200e+00
   7.1474324e+03   3.2574900e+00
   7.1574414e+03   3.2576800e+00
   7.1674505e+03   3.2575700e+00
   7.1774595e+03   3.2584800e+00
   7.1874685e+03   3.2577900e+00
   7.1974775e+03   3.2607200e+00
   7.2074865e+03   3.2642200e+00
   7.2174955e+03   3.2641600e+00
   7.2275045e+03   3.2656600e+00
   7.2375135e+03   3.2667200e+00
   7.2475225e+03   3.2642900e+00
   7.2575315e+03   3.2645400e+00
   7.2675405e+03   3.2655100e+00
   7.2775495e+03   3.2661700e+00
   7.2875586e+03   3.2672200e+00
   7.2975676e+03   3.2679200e+00
   7.3075766e+03   3.2646400e+00
   7.3175856e+03   3.2616400e+00
   7.3275946e+03   3.2615300e+00
   7.3376036e+03   3.2643300e+00
   7.3476126e+03   3.2649800e+00
   7.3576216e+03   3.2631100e+00
   7.3676306e+03   3.2621500e+00
   7.3776396e+03   3.2625700e+00
   7.3876486e+03   3.2608500e+00
   7.3976577e+03   3.2593300e+00
   7.4076667e+03   3.2610100e+00
   7.4176757e+03   3.2611500e+00
   7.4276847e+03   3.2592900e+00
   7.4376937e+03   3.2607300e+00
   7.4477027e+03   3.2608300e+00
   7.4577117e+03   3.2612200e+00
   7.4677207e+03   3.2649600e+00
   7.4777297e+03   3.2656200e+00
   7.4877387e+03   3.2628600e+00
   7.4977477e+03   3.2606400e+00
   7.5077568e+03   3.2574000e+00
   7.5177658e+03   3.2561200e+00
   7.5277748e+03   3.2578200e+00
   7.5377838e+03   3.2622100e+00
   7.5477928e+03   3.2612100e+00
   7.5578018e+03   3.2619500e+00
   7.5678108e+03   3.2618200e+00
   7.5778198e+03   3.2578400e+00
   7.5878288e+03   3.2560100e+00
   7.5978378e+03   3.2513500e+00
   7.6078468e+03   3.2536100e+00
   7.6178559e+03   3.2587900e+00
   7.6278649e+03   3.2603900e+00
   7.6378739e+03   3.2594300e+00
   7.6478829e+03   3.2589100e+00
   7.6578919e+03   3.2567800e+00
   7.6679009e+03   3.2540800e+00
   7.6779099e+03   3.2529300e+00
   7.6879189e+03   3.2504200e+00
   7.6979279e+03   3.2496500e+00
   7.7079369e+03   3.2523700e+00
   7.7179459e+03   3.2561600e+00
   7.7279550e+03   3.2588500e+00
   7.7379640e+03   3.2604000e+00
   7.7479730e+03   3.2632200e+00
   7.7579820e+03   3.2644000e+00
   7.7679910e+03   3.2620600e+00
   7.7780000e+03   3.2655800e+00
   7.7880090e+03   3.2682400e+00
   7.7980180e+03   3.2676500e+00
   7.8080270e+03   3.2688400e+00
   7.8180360e+03   3.2678800e+00
   7.8280450e+03   3.2662700e+00
   7.8380541e+03   3.2638000e+00
   7.8480631e+03   3.2652300e+00
   7.8580721e+03   3.2654300e+00
   7.8680811e+03   3.2653600e+00
   7.8780901e+03   3.2639900e+00
   7.8880991e+03   3.2622600e+00
   7.8981081e+03   3.2606800e+00
   7.9081171e+03   3.2594800e+00
   7.9181261e+03   3.2610100e+00
   7.9281351e+03   3.2604000e+00
   7.9381441e+03   3.2615600e+00
   7.9481532e+03   3.2618400e+00
   7.9581622e+03   3.2592400e+00
   7.9681712e+03   3.2588400e+00
   7.9781802e+03   3.2578600e+00
   7.9881892e+03   3.2614000e+00
   7.9981982e+03   3.2617300e+00
   8.0082072e+03   3.2637700e+00
   8.0182162e+03   3.2665000e+00
   8.0282252e+03   3.2692200e+00
   8.0382342e+03   3.2664500e+00
   8.0482432e+03   3.2581000e+00
   8.0582523e+03   3.2551800e+00
   8.0682613e+03   3.2602700e+00
   8.0782703e+03   3.2622300e+00
   8.0882793e+03   3.2602100e+00
   8.0982883e+03   3.2604500e+00
   8.1082973e+03   3.2624100e+00
   8.1183063e+03   3.2637700e+00
   8.1283153e+03   3.2629300e+00
   8.1383243e+03   3.2607400e+00
   8.1483333e+03   3.2609000e+00
   8.1583423e+03   3.2626400e+00
   8.1683514e+03   3.2638000e+00
   8.1783604e+03   3.2627700e+00
   8.1883694e+03   3.2596400e+00
   8.1983784e+03   3.2606400e+00
   8.2083874e+03   3.2618200e+00
   8.2183964e+03   3.2628700e+00
   8.2284054e+03   3.2646100e+00
   8.2384144e+03   3.2646400e+00
   8.2484234e+03   3.2643900e+00
   8.2584324e+03   3.2648500e+00
   8.2684414e+03   3.2654900e+00
   8.2784505e+03   3.2659900e+00
   8.2884595e+03   3.2644900e+00
   8.2984685e+03   3.2635500e+00
   8.3084775e+03   3.2613800e+00
   8.3184865e+03   3.2641500e+00
   8.3284955e+03   3.2650500e+00
   8.3385045e+03   3.2647800e+00
   8.3485135e+03   3.2650200e+00
   8.3585225e+03   3.2649400e+00
   8.3685315e+03   3.2651700e+00
   8.3785405e+03   3.2637400e+00
   8.3885495e+03   3.2604600e+00
   8.3985586e+03   3.2591100e+00
   8.4085676e+03   3.2600300e+00
   8.4185766e+03   3.2583400e+00
   8.4285856e+03   3.2586400e+00
   8.4385946e+03   3.2648000e+00
   8.4486036e+03   3.2651700e+00
   8.4586126e+03   3.2613600e+00
   8.4686216e+03   3.2613000e+00
   8.4786306e+03   3.2599200e+00
   8.4886396e+03   3.2579000e+00
   8.4986486e+03   3.2596000e+00
   8.5086577e+03   3.2600300e+00
   8.5186667e+03   3.2596300e+00
   8.5286757e+03   3.2581000e+00
   8.5386847e+03   3.2601600e+00
   8.5486937e+03   3.2619500e+00
   8.5587027e+03   3.2626200e+00
   8.5687117e+03   3.2635100e+00
   8.5787207e+03   3.2679300e+00
   8.5887297e+03   3.2657200e+00
   8.5987387e+03   3.2659300e+00
   8.6087477e+03   3.2652700e+00
   8.6187568e+03   3.2643400e+00
   8.6287658e+03   3.2607700e+00
   8.6387748e+03   3.2609500e+00
   8.6487838e+03   3.2630600e+00
   8.6587928e+03   3.2632600e+00
   8.6688018e+03   3.2655500e+00
   8.6788108e+03   3.2659100e+00
   8.6888198e+03   3.2671100e+00
   8.6988288e+03   3.2677300e+00
   8.7088378e+03   3.2674400e+00
   8.7188468e+03   3.2690800e+00
   8.7288559e+03   3.2705000e+00
   8.7388649e+03   3.2704800e+00
   8.7488739e+03   3.2686200e+00
   8.7588829e+03   3.2671500e+00
   8.7688919e+03   3.2670700e+00
   8.7789009e+03   3.2668900e+00
   8.7889099e+03   3.2664600e+00
   8.7989189e+03   3.2643800e+00
   8.8089279e+03   3.2632700e+00
   8.8189369e+03   3.2638600e+00
   8.8289459e+03   3.2620200e+00
   8.8389550e+03   3.2637400e+00
   8.8489640e+03   3.2631600e+00
   8.8589730e+03   3.2635900e+00
   8.8689820e+03   3.2620400e+00
   8.8789910e+03   3.2632800e+00
   8.8890000e+03   3.2652200e+00
   8.8990090e+03   3.2631100e+00
   8.9090180e+03   3.2630800e+00
   8.9190270e+03   3.2615900e+00
   8.9290360e+03   3.2616700e+00
   8.9390450e+03   3.2665400e+00
   8.9490541e+03   3.2697800e+00
   8.9590631e+03   3.2708200e+00
   8.9690721e+03   3.2697300e+00
   8.9790811e+03   3.2708000e+00
   8.9890901e+03   3.2701300e+00
   8.9990991e+03   3.2665700e+00
   9.0091081e+03   3.2657500e+00
   9.0191171e+03   3.2633800e+00
   9.0291261e+03   3.2641300e+00
   9.0391351e+03   3.2641800e+00
   9.0491441e+03   3.2643800e+00
   9.0591532e+03   3.2645900e+00
   9.0691622e+03   3.2624800e+00
   9.0791712e+03   3.2616200e+00
   9.0891802e+03   3.2591200e+00
   9.0991892e+03   3.2574600e+00
   9.1091982e+03   3.2578400e+00
   9.1192072e+03   3.2588900e+00
   9.1292162e+03   3.2584700e+00
   9.1392252e+03   3.2581400e+00
   9.1492342e+03   3.2617400e+00
   9.1592432e+03   3.2649600e+00
   9.1692523e+03   3.2647300e+00
   9.1792613e+03   3.2648500e+00
   9.1892703e+03   3.2668000e+00
   9.1992793e+03   3.2663600e+00
   9.2092883e+03   3.2644200e+00
   9.2192973e+03   3.2644000e+00
   9.2293063e+03   3.2635400e+00
   9.2393153e+03   3.2622100e+00
   9.2493243e+03   3.2624700e+00
   9.2593333e+03   3.2635700e+00
   9.2693423e+03   3.2622600e+00
   9.2793514e+03   3.2648900e+00
   9.2893604e+03   3.2649200e+00
   9.2993694e+03   3.2651700e+00
   9.3093784e+03   3.2646800e+00
   9.3193874e+03   3.2626000e+00
   9.3293964e+03   3.2670400e+00
   9.3394054e+03   3.2665900e+00
   9.3494144e+03   3.2640900e+00
   9.3594234e+03   3.2609700e+00
   9.3694324e+03   3.2623600e+00
   9.3794414e+03   3.2646400e+00
   9.3894505e+03   3.2675000e+00
   9.3994595e+03   3.2647800e+00
   9.4094685e+03   3.2600600e+00
   9.4194775e+03   3.2615300e+00
   9.4294865e+03   3.2627300e+00
   9.4394955e+03   3.2637100e+00
   9.4495045e+03   3.2620000e+00
   9.4595135e+03   3.2601300e+00
   9.4695225e+03   3.2584000e+00
   9.4795315e+03   3.2566300e+00
   9.4895405e+03   3.2594900e+00
   9.4995495e+03   3.2642300e+00
   9.5095586e+03   3.2653400e+00
   9.5195676e+03   3.2681000e+00
   9.5295766e+03   3.2673100e+00
   9.5395856e+03   3.2682700e+00
   9.5495946e+03   3.2682800e+00
   9.5596036e+03   3.2682600e+00
   9.5696126e+03   3.2685500e+00
   9.5796216e+03   3.2711600e+00
   9.5896306e+03   3.2691700e+00
   9.5996396e+03   3.2669000e+00
   9.6096486e+03   3.2666100e+00
   9.6196577e+03   3.2644000e+00
   9.6296667e+03   3.2626900e+00
   9.6396757e+03   3.2672600e+00
   9.6496847e+03   3.2705000e+00
   9.6596937e+03   3.2714100e+00
   9.6697027e+03   3.2711900e+00
   9.6797117e+03   3.2669100e+00
   9.6897207e+03   3.2654900e+00
   9.6997297e+03   3.2683400e+00
   9.7097387e+03   3.2700700e+00
   9.7197477e+03   3.2687000e+00
   9.7297568e+03   3.2647000e+00
   9.7397658e+03   3.2647200e+00
   9.7497748e+03   3.2684300e+00
   9.7597838e+03   3.2683300e+00
   9.7697928e+03   3.2660000e+00
   9.7798018e+03   3.2637000e+00
   9.7898108e+03   3.2631200e+00
   9.7998198e+03   3.2622400e+00
   9.8098288e+03   3.2594800e+00
   9.8198378e+03   3.2607500e+00
   9.8298468e+03   3.2621200e+00
   9.8398559e+03   3.2649400e+00
   9.8498649e+03   3.2643000e+00
   9.8598739e+03   3.2650300e+00
   9.8698829e+03   3.2660100e+00
   9.8798919e+03   3.2677000e+00
   9.8899009e+03   3.2674900e+00
   9.8999099e+03   3.2664400e+00
   9.9099189e+03   3.2646300e+00
   9.9199279e+03   3.2615300e+00
   9.9299369e+03   3.2617600e+00
   9.9399459e+03   3.2599100e+00
   9.9499550e+03   3.2600700e+00
   9.9599640e+03   3.2630900e+00
   9.9699730e+03   3.2630400e+00
   9.9799820e+03   3.2630700e+00
   9.9899910e+03   3.2633200e+00
   1.0000000e+04   3.2639600e+00


==> figs/N_12_unsupervised/pad_con.dat <==
   1.0000000e+00   2.2960000e-02
   1.1009009e+01   1.8960000e-02
   2.1018018e+01   1.1970000e-02
   3.1027027e+01   1.1120000e-02
   4.1036036e+01   1.3720000e-02
   5.1045045e+01   1.7070000e-02
   6.1054054e+01   2.1370000e-02
   7.1063063e+01   3.1310000e-02
   8.1072072e+01   4.4400000e-02
   9.1081081e+01   6.2050000e-02
   1.0109009e+02   7.8050000e-02
   1.1109910e+02   9.0190000e-02
   1.2110811e+02   1.0239000e-01
   1.3111712e+02   1.1441000e-01
   1.4112613e+02   1.2403000e-01
   1.5113514e+02   1.3237000e-01
   1.6114414e+02   1.3296000e-01
   1.7115315e+02   1.3390000e-01
   1.8116216e+02   1.2832000e-01
   1.9117117e+02   1.2172000e-01
   2.0118018e+02   1.2211000e-01
   2.1118919e+02   1.1943000e-01
   2.2119820e+02   1.1934000e-01
   2.3120721e+02   1.1230000e-01
   2.4121622e+02   1.0491000e-01
   2.5122523e+02   8.7840000e-02
   2.6123423e+02   8.5230000e-02
   2.7124324e+02   5.5330000e-02
   2.8125225e+02   5.1680000e-02
   2.9126126e+02   5.9330000e-02
   3.0127027e+02   5.1720000e-02
   3.1127928e+02   5.3020000e-02
   3.2128829e+02   4.4300000e-02
   3.3129730e+02   3.9540000e-02
   3.4130631e+02   4.0110000e-02
   3.5131532e+02   2.9880000e-02
   3.6132432e+02   3.5510000e-02
   3.7133333e+02   5.0230000e-02
   3.8134234e+02   3.7430000e-02
   3.9135135e+02   5.3400000e-02
   4.0136036e+02   4.5510000e-02
   4.1136937e+02   4.2170000e-02
   4.2137838e+02   4.8510000e-02
   4.3138739e+02   4.3730000e-02
   4.4139640e+02   4.0140000e-02
   4.5140541e+02   4.3420000e-02
   4.6141441e+02   4.8870000e-02
   4.7142342e+02   4.3990000e-02
   4.8143243e+02   3.6020000e-02
   4.9144144e+02   3.8380000e-02
   5.0145045e+02   3.3850000e-02
   5.1145946e+02   4.2360000e-02
   5.2146847e+02   3.7310000e-02
   5.3147748e+02   4.4490000e-02
   5.4148649e+02   4.2430000e-02
   5.5149550e+02   3.6350000e-02
   5.6150450e+02   4.0930000e-02
   5.7151351e+02   4.2050000e-02
   5.8152252e+02   4.3590000e-02
   5.9153153e+02   4.2520000e-02
   6.0154054e+02   2.4710000e-02
   6.1154955e+02   2.4090000e-02
   6.2155856e+02   3.0580000e-02
   6.3156757e+02   2.2500000e-02
   6.4157658e+02   2.7280000e-02
   6.5158559e+02   2.5510000e-02
   6.6159459e+02   3.6100000e-02
   6.7160360e+02   2.8550000e-02
   6.8161261e+02   3.4820000e-02
   6.9162162e+02   3.1810000e-02
   7.0163063e+02   3.7310000e-02
   7.1163964e+02   2.3880000e-02
   7.2164865e+02   2.2220000e-02
   7.3165766e+02   2.5880000e-02
   7.4166667e+02   1.7850000e-02
   7.5167568e+02   2.9240000e-02
   7.6168468e+02   3.6370000e-02
   7.7169369e+02   4.7350000e-02
   7.8170270e+02   4.4860000e-02
   7.9171171e+02   4.5600000e-02
   8.0172072e+02   3.7600000e-02
   8.1172973e+02   4.5760000e-02
   8.2173874e+02   3.9300000e-02
   8.3174775e+02   5.1040000e-02
   8.4175676e+02   4.6320000e-02
   8.5176577e+02   3.7900000e-02
   8.6177477e+02   4.3320000e-02
   8.7178378e+02   4.2410000e-02
   8.8179279e+02   2.4840000e-02
   8.9180180e+02   2.6410000e-02
   9.0181081e+02   2.6150000e-02
   9.1181982e+02   1.8140000e-02
   9.2182883e+02   1.7740000e-02
   9.3183784e+02   1.9810000e-02
   9.4184685e+02   3.1070000e-02
   9.5185586e+02   3.8470000e-02
   9.6186486e+02   3.7720000e-02
   9.7187387e+02   5.5400000e-02
   9.8188288e+02   4.6190000e-02
   9.9189189e+02   5.6650000e-02
   1.0019009e+03   6.0900000e-02
   1.0119099e+03   3.5660000e-02
   1.0219189e+03   5.5460000e-02
   1.0319279e+03   5.0270000e-02
   1.0419369e+03   6.5320000e-02
   1.0519459e+03   5.6740000e-02
   1.0619550e+03   5.1380000e-02
   1.0719640e+03   5.4120000e-02
   1.0819730e+03   3.4060000e-02
   1.0919820e+03   4.8390000e-02
   1.1019910e+03   4.5630000e-02
   1.1120000e+03   4.7710000e-02
   1.1220090e+03   3.7050000e-02
   1.1320180e+03   5.0530000e-02
   1.1420270e+03   5.5020000e-02
   1.1520360e+03   5.1240000e-02
   1.1620450e+03   5.8700000e-02
   1.1720541e+03   5.7950000e-02
   1.1820631e+03   5.7890000e-02
   1.1920721e+03   6.5910000e-02
   1.2020811e+03   7.5290000e-02
   1.2120901e+03   6.7330000e-02
   1.2220991e+03   6.1030000e-02
   1.2321081e+03   5.7180000e-02
   1.2421171e+03   5.4970000e-02
   1.2521261e+03   5.0150000e-02
   1.2621351e+03   3.8740000e-02
   1.2721441e+03   4.8080000e-02
   1.2821532e+03   5.7560000e-02
   1.2921622e+03   5.6010000e-02
   1.3021712e+03   5.1380000e-02
   1.3121802e+03   4.1870000e-02
   1.3221892e+03   5.1580000e-02
   1.3321982e+03   4.0410000e-02
   1.3422072e+03   2.4290000e-02
   1.3522162e+03   1.8650000e-02
   1.3622252e+03   3.3240000e-02
   1.3722342e+03   2.9980000e-02
   1.3822432e+03   2.8690000e-02
   1.3922523e+03   3.4170000e-02
   1.4022613e+03   4.2120000e-02
   1.4122703e+03   3.2430000e-02
   1.4222793e+03   2.1040000e-02
   1.4322883e+03   2.3570000e-02
   1.4422973e+03   3.1120000e-02
   1.4523063e+03   2.5860000e-02
   1.4623153e+03   2.3040000e-02
   1.4723243e+03   2.3840000e-02
   1.4823333e+03   4.0240000e-02
   1.4923423e+03   2.8360000e-02
   1.5023514e+03   3.6410000e-02
   1.5123604e+03   4.1980000e-02
   1.5223694e+03   4.0320000e-02
   1.5323784e+03   3.8510000e-02
   1.5423874e+03   3.7820000e-02
   1.5523964e+03   3.0380000e-02
   1.5624054e+03   4.2600000e-02
   1.5724144e+03   4.9950000e-02
   1.5824234e+03   3.5310000e-02
   1.5924324e+03   3.3720000e-02
   1.6024414e+03   3.6040000e-02
   1.6124505e+03   4.3790000e-02
   1.6224595e+03   3.5020000e-02
   1.6324685e+03   3.4930000e-02
   1.6424775e+03   4.3320000e-02
   1.6524865e+03   4.5680000e-02
   1.6624955e+03   4.6650000e-02
   1.6725045e+03   3.4110000e-02
   1.6825135e+03   2.6940000e-02
   1.6925225e+03   4.0690000e-02
   1.7025315e+03   2.8160000e-02
   1.7125405e+03   3.8170000e-02
   1.7225495e+03   4.1520000e-02
   1.7325586e+03   2.8540000e-02
   1.7425676e+03   3.4520000e-02
   1.7525766e+03   4.4030000e-02
   1.7625856e+03   3.9100000e-02
   1.7725946e+03   1.9300000e-02
   1.7826036e+03   3.1090000e-02
   1.7926126e+03   3.1140000e-02
   1.8026216e+03   3.5000000e-02
   1.8126306e+03   2.2720000e-02
   1.8226396e+03   2.2460000e-02
   1.8326486e+03   1.8090000e-02
   1.8426577e+03   3.0680000e-02
   1.8526667e+03   3.3620000e-02
   1.8626757e+03   1.7410000e-02
   1.8726847e+03   1.5950000e-02
   1.8826937e+03   1.8560000e-02
   1.8927027e+03   3.9550000e-02
   1.9027117e+03   2.2590000e-02
   1.9127207e+03   2.7510000e-02
   1.9227297e+03   2.4570000e-02
   1.9327387e+03   3.8820000e-02
   1.9427477e+03   1.7630000e-02
   1.9527568e+03   2.6740000e-02
   1.9627658e+03   3.3940000e-02
   1.9727748e+03   2.4280000e-02
   1.9827838e+03   2.5520000e-02
   1.9927928e+03   1.6210000e-02
   2.0028018e+03   2.4750000e-02
   2.0128108e+03   1.4450000e-02
   2.0228198e+03   2.0580000e-02
   2.0328288e+03   1.3380000e-02
   2.0428378e+03   1.3480000e-02
   2.0528468e+03   2.1470000e-02
   2.0628559e+03   2.4720000e-02
   2.0728649e+03   1.9220000e-02
   2.0828739e+03   2.0560000e-02
   2.0928829e+03   1.9840000e-02
   2.1028919e+03   2.4720000e-02
   2.1129009e+03   2.6690000e-02
   2.1229099e+03   3.0300000e-02
   2.1329189e+03   1.8920000e-02
   2.1429279e+03   1.4450000e-02
   2.1529369e+03   1.7320000e-02
   2.1629459e+03   1.9400000e-02
   2.1729550e+03   1.7090000e-02
   2.1829640e+03   1.5480000e-02
   2.1929730e+03   1.3420000e-02
   2.2029820e+03   1.5600000e-02
   2.2129910e+03   1.4270000e-02
   2.2230000e+03   7.0400000e-03
   2.2330090e+03   1.6490000e-02
   2.2430180e+03   1.3210000e-02
   2.2530270e+03   3.2170000e-02
   2.2630360e+03   2.2330000e-02
   2.2730450e+03   1.7400000e-02
   2.2830541e+03   2.5540000e-02
   2.2930631e+03   1.8950000e-02
   2.3030721e+03   8.3700000e-03
   2.3130811e+03   1.3420000e-02
   2.3230901e+03   1.2780000e-02
   2.3330991e+03   1.6270000e-02
   2.3431081e+03   1.8970000e-02
   2.3531171e+03   1.1070000e-02
   2.3631261e+03   7.1600000e-03
   2.3731351e+03   6.6900000e-03
   2.3831441e+03   7.6500000e-03
   2.3931532e+03   8.3000000e-03
   2.4031622e+03   2.0360000e-02
   2.4131712e+03   1.9630000e-02
   2.4231802e+03   1.0250000e-02
   2.4331892e+03   2.2580000e-02
   2.4431982e+03   2.5220000e-02
   2.4532072e+03   8.4600000e-03
   2.4632162e+03   9.8200000e-03
   2.4732252e+03   2.0240000e-02
   2.4832342e+03   1.2780000e-02
   2.4932432e+03   7.1000000e-03
   2.5032523e+03   1.8260000e-02
   2.5132613e+03   2.0300000e-02
   2.5232703e+03   1.3380000e-02
   2.5332793e+03   1.6990000e-02
   2.5432883e+03   1.3250000e-02
   2.5532973e+03   1.9260000e-02
   2.5633063e+03   1.8960000e-02
   2.5733153e+03   1.6640000e-02
   2.5833243e+03   2.0040000e-02
   2.5933333e+03   9.7700000e-03
   2.6033423e+03   5.6200000e-03
   2.6133514e+03   6.9600000e-03
   2.6233604e+03   1.3140000e-02
   2.6333694e+03   1.1770000e-02
   2.6433784e+03   1.2790000e-02
   2.6533874e+03   2.1880000e-02
   2.6633964e+03   2.4800000e-02
   2.6734054e+03   1.9310000e-02
   2.6834144e+03   3.5100000e-03
   2.6934234e+03   2.3360000e-02
   2.7034324e+03   1.4230000e-02
   2.7134414e+03   2.0230000e-02
   2.7234505e+03   8.0300000e-03
   2.7334595e+03   7.5300000e-03
   2.7434685e+03   1.4120000e-02
   2.7534775e+03   6.8700000e-03
   2.7634865e+03   1.0640000e-02
   2.7734955e+03   1.1070000e-02
   2.7835045e+03   1.8370000e-02
   2.7935135e+03   2.6090000e-02
   2.8035225e+03   9.1100000e-03
   2.8135315e+03   5.1300000e-03
   2.8235405e+03   1.7320000e-02
   2.8335495e+03   2.2550000e-02
   2.8435586e+03   1.3020000e-02
   2.8535676e+03   8.1400000e-03
   2.8635766e+03   1.0710000e-02
   2.8735856e+03   1.8250000e-02
   2.8835946e+03   5.1300000e-03
   2.8936036e+03   8.0200000e-03
   2.9036126e+03   2.2280000e-02
   2.9136216e+03   1.2110000e-02
   2.9236306e+03   1.1190000e-02
   2.9336396e+03   1.2820000e-02
   2.9436486e+03   4.5500000e-03
   2.9536577e+03   1.8050000e-02
   2.9636667e+03   1.3520000e-02
   2.9736757e+03   1.2610000e-02
   2.9836847e+03   2.1750000e-02
   2.9936937e+03   1.8720000e-02
   3.0037027e+03   1.8210000e-02
   3.0137117e+03   8.8500000e-03
   3.0237207e+03   5.7700000e-03
   3.0337297e+03   1.0820000e-02
   3.0437387e+03   6.8200000e-03
   3.0537477e+03   1.8300000e-02
   3.0637568e+03   1.5500000e-02
   3.0737658e+03   1.8210000e-02
   3.0837748e+03   1.8350000e-02
   3.0937838e+03   1.7450000e-02
   3.1037928e+03   1.0580000e-02
   3.1138018e+03   3.3200000e-03
   3.1238108e+03   1.2130000e-02
   3.1338198e+03   1.5480000e-02
   3.1438288e+03   3.1650000e-02
   3.1538378e+03   2.3250000e-02
   3.1638468e+03   1.0070000e-02
   3.1738559e+03   1.2500000e-02
   3.1838649e+03   2.2230000e-02
   3.1938739e+03   5.0800000e-03
   3.2038829e+03   2.7900000e-03
   3.2138919e+03   1.5460000e-02
   3.2239009e+03   8.5400000e-03
   3.2339099e+03   7.9900000e-03
   3.2439189e+03   8.2000000e-03
   3.2539279e+03   1.5210000e-02
   3.2639369e+03   8.1900000e-03
   3.2739459e+03   1.3220000e-02
   3.2839550e+03   1.9490000e-02
   3.2939640e+03   2.0380000e-02
   3.3039730e+03   1.5470000e-02
   3.3139820e+03   6.8100000e-03
   3.3239910e+03   1.5060000e-02
   3.3340000e+03   4.2100000e-03
   3.3440090e+03   3.0000000e-03
   3.3540180e+03   1.2280000e-02
   3.3640270e+03   1.2380000e-02
   3.3740360e+03   1.0210000e-02
   3.3840450e+03   2.2450000e-02
   3.3940541e+03   1.6660000e-02
   3.4040631e+03   1.3830000e-02
   3.4140721e+03   6.9600000e-03
   3.4240811e+03   8.1000000e-03
   3.4340901e+03   1.3890000e-02
   3.4440991e+03   5.4500000e-03
   3.4541081e+03   1.2100000e-02
   3.4641171e+03   5.4700000e-03
   3.4741261e+03   1.5120000e-02
   3.4841351e+03   1.4030000e-02
   3.4941441e+03   7.0500000e-03
   3.5041532e+03   1.6150000e-02
   3.5141622e+03   1.4410000e-02
   3.5241712e+03   6.3900000e-03
   3.5341802e+03   6.4600000e-03
   3.5441892e+03   6.8800000e-03
   3.5541982e+03   1.4090000e-02
   3.5642072e+03   1.0010000e-02
   3.5742162e+03   8.7800000e-03
   3.5842252e+03   1.0470000e-02
   3.5942342e+03   8.8300000e-03
   3.6042432e+03   8.2700000e-03
   3.6142523e+03   1.8300000e-02
   3.6242613e+03   1.6120000e-02
   3.6342703e+03   2.0440000e-02
   3.6442793e+03   3.3400000e-03
   3.6542883e+03   1.1050000e-02
   3.6642973e+03   1.8380000e-02
   3.6743063e+03   8.0200000e-03
   3.6843153e+03   5.5400000e-03
   3.6943243e+03   1.0920000e-02
   3.7043333e+03   9.5900000e-03
   3.7143423e+03   4.4200000e-03
   3.7243514e+03   8.6300000e-03
   3.7343604e+03   1.0240000e-02
   3.7443694e+03   9.9700000e-03
   3.7543784e+03   1.4240000e-02
   3.7643874e+03   1.9520000e-02
   3.7743964e+03   1.0290000e-02
   3.7844054e+03   1.3620000e-02
   3.7944144e+03   1.1990000e-02
   3.8044234e+03   5.6000000e-03
   3.8144324e+03   5.1300000e-03
   3.8244414e+03   7.1300000e-03
   3.8344505e+03   5.1800000e-03
   3.8444595e+03   1.2560000e-02
   3.8544685e+03   7.2800000e-03
   3.8644775e+03   2.5880000e-02
   3.8744865e+03   8.1500000e-03
   3.8844955e+03   2.6470000e-02
   3.8945045e+03   7.7000000e-03
   3.9045135e+03   2.2200000e-03
   3.9145225e+03   7.5900000e-03
   3.9245315e+03   1.0420000e-02
   3.9345405e+03   1.5510000e-02
   3.9445495e+03   1.1000000e-02
   3.9545586e+03   1.3670000e-02
   3.9645676e+03   1.0890000e-02
   3.9745766e+03   9.1300000e-03
   3.9845856e+03   1.8360000e-02
   3.9945946e+03   1.0020000e-02
   4.0046036e+03   1.0220000e-02
   4.0146126e+03   5.1400000e-03
   4.0246216e+03   1.4910000e-02
   4.0346306e+03   1.0440000e-02
   4.0446396e+03   2.1890000e-02
   4.0546486e+03   5.9500000e-03
   4.0646577e+03   2.0710000e-02
   4.0746667e+03   8.5000000e-03
   4.0846757e+03   8.4200000e-03
   4.0946847e+03   1.8420000e-02
   4.1046937e+03   1.3630000e-02
   4.1147027e+03   1.1800000e-02
   4.1247117e+03   1.1980000e-02
   4.1347207e+03   1.4830000e-02
   4.1447297e+03   1.2050000e-02
   4.1547387e+03   1.5950000e-02
   4.1647477e+03   1.4440000e-02
   4.1747568e+03   1.8680000e-02
   4.1847658e+03   9.4400000e-03
   4.1947748e+03   1.7520000e-02
   4.2047838e+03   2.0710000e-02
   4.2147928e+03   1.3670000e-02
   4.2248018e+03   1.7810000e-02
   4.2348108e+03   8.7800000e-03
   4.2448198e+03   1.4880000e-02
   4.2548288e+03   1.7330000e-02
   4.2648378e+03   1.6420000e-02
   4.2748468e+03   1.9610000e-02
   4.2848559e+03   1.5930000e-02
   4.2948649e+03   1.0830000e-02
   4.3048739e+03   1.0600000e-02
   4.3148829e+03   1.1900000e-02
   4.3248919e+03   1.0010000e-02
   4.3349009e+03   8.6700000e-03
   4.3449099e+03   1.5310000e-02
   4.3549189e+03   2.4230000e-02
   4.3649279e+03   8.5400000e-03
   4.3749369e+03   2.2100000e-02
   4.3849459e+03   1.8510000e-02
   4.3949550e+03   1.6470000e-02
   4.4049640e+03   9.5400000e-03
   4.4149730e+03   1.5950000e-02
   4.4249820e+03   1.2310000e-02
   4.4349910e+03   1.6940000e-02
   4.4450000e+03   7.6200000e-03
   4.4550090e+03   1.0790000e-02
   4.4650180e+03   2.2510000e-02
   4.4750270e+03   5.0800000e-03
   4.4850360e+03   8.6300000e-03
   4.4950450e+03   1.7420000e-02
   4.5050541e+03   8.7400000e-03
   4.5150631e+03   7.5000000e-03
   4.5250721e+03   1.3720000e-02
   4.5350811e+03   9.2200000e-03
   4.5450901e+03   7.1200000e-03
   4.5550991e+03   7.5200000e-03
   4.5651081e+03   9.3500000e-03
   4.5751171e+03   1.7450000e-02
   4.5851261e+03   1.0770000e-02
   4.5951351e+03   1.1760000e-02
   4.6051441e+03   1.3240000e-02
   4.6151532e+03   1.8860000e-02
   4.6251622e+03   2.2400000e-02
   4.6351712e+03   1.8170000e-02
   4.6451802e+03   1.6420000e-02
   4.6551892e+03   1.9110000e-02
   4.6651982e+03   1.4170000e-02
   4.6752072e+03   2.8300000e-03
   4.6852162e+03   1.2980000e-02
   4.6952252e+03   1.8460000e-02
   4.7052342e+03   1.2900000e-02
   4.7152432e+03   4.8600000e-03
   4.7252523e+03   3.6200000e-03
   4.7352613e+03   1.6260000e-02
   4.7452703e+03   9.3300000e-03
   4.7552793e+03   1.3390000e-02
   4.7652883e+03   1.6080000e-02
   4.7752973e+03   1.0440000e-02
   4.7853063e+03   2.1030000e-02
   4.7953153e+03   1.0270000e-02
   4.8053243e+03   2.2930000e-02
   4.8153333e+03   1.3150000e-02
   4.8253423e+03   5.3600000e-03
   4.8353514e+03   1.2950000e-02
   4.8453604e+03   1.4500000e-02
   4.8553694e+03   1.2040000e-02
   4.8653784e+03   7.8900000e-03
   4.8753874e+03   1.3240000e-02
   4.8853964e+03   6.2100000e-03
   4.8954054e+03   1.4980000e-02
   4.9054144e+03   5.8600000e-03
   4.9154234e+03   1.3390000e-02
   4.9254324e+03   6.8000000e-03
   4.9354414e+03   1.2300000e-02
   4.9454505e+03   1.9710000e-02
   4.9554595e+03   1.0930000e-02
   4.9654685e+03   1.4270000e-02
   4.9754775e+03   1.7100000e-02
   4.9854865e+03   1.5670000e-02
   4.9954955e+03   2.9800000e-03
   5.0055045e+03   1.3830000e-02
   5.0155135e+03   1.2960000e-02
   5.0255225e+03   1.1020000e-02
   5.0355315e+03   1.1800000e-02
   5.0455405e+03   6.3000000e-03
   5.0555495e+03   1.6930000e-02
   5.0655586e+03   2.7360000e-02
   5.0755676e+03   1.6410000e-02
   5.0855766e+03   1.8900000e-03
   5.0955856e+03   7.6700000e-03
   5.1055946e+03   1.5990000e-02
   5.1156036e+03   7.0500000e-03
   5.1256126e+03   4.9200000e-03
   5.1356216e+03   1.0000000e-02
   5.1456306e+03   2.0920000e-02
   5.1556396e+03   1.7970000e-02
   5.1656486e+03   7.0800000e-03
   5.1756577e+03   1.3520000e-02
   5.1856667e+03   1.5250000e-02
   5.1956757e+03   1.6900000e-02
   5.2056847e+03   8.5300000e-03
   5.2156937e+03   1.8130000e-02
   5.2257027e+03   1.9480000e-02
   5.2357117e+03   5.8400000e-03
   5.2457207e+03   1.5950000e-02
   5.2557297e+03   1.8930000e-02
   5.2657387e+03   2.6170000e-02
   5.2757477e+03   7.7400000e-03
   5.2857568e+03   1.2730000e-02
   5.2957658e+03   1.4000000e-02
   5.3057748e+03   2.3850000e-02
   5.3157838e+03   1.3110000e-02
   5.3257928e+03   1.8210000e-02
   5.3358018e+03   7.9800000e-03
   5.3458108e+03   6.7000000e-03
   5.3558198e+03   1.5960000e-02
   5.3658288e+03   1.2830000e-02
   5.3758378e+03   1.5760000e-02
   5.3858468e+03   1.2910000e-02
   5.3958559e+03   1.4750000e-02
   5.4058649e+03   1.2730000e-02
   5.4158739e+03   5.9700000e-03
   5.4258829e+03   1.1460000e-02
   5.4358919e+03   1.1190000e-02
   5.4459009e+03   1.0700000e-02
   5.4559099e+03   1.0990000e-02
   5.4659189e+03   1.3790000e-02
   5.4759279e+03   1.5780000e-02
   5.4859369e+03   2.4250000e-02
   5.4959459e+03   1.2220000e-02
   5.5059550e+03   1.3750000e-02
   5.5159640e+03   1.2180000e-02
   5.5259730e+03   1.5430000e-02
   5.5359820e+03   1.2260000e-02
   5.5459910e+03   2.1860000e-02
   5.5560000e+03   1.7140000e-02
   5.5660090e+03   6.8400000e-03
   5.5760180e+03   9.4700000e-03
   5.5860270e+03   9.9400000e-03
   5.5960360e+03   4.8900000e-03
   5.6060450e+03   1.0910000e-02
   5.6160541e+03   2.3480000e-02
   5.6260631e+03   1.2520000e-02
   5.6360721e+03   1.2750000e-02
   5.6460811e+03   1.7010000e-02
   5.6560901e+03   9.3100000e-03
   5.6660991e+03   1.0000000e-02
   5.6761081e+03   8.2000000e-03
   5.6861171e+03   1.6450000e-02
   5.6961261e+03   2.1860000e-02
   5.7061351e+03   1.3910000e-02
   5.7161441e+03   1.4160000e-02
   5.7261532e+03   7.9300000e-03
   5.7361622e+03   1.5960000e-02
   5.7461712e+03   5.7800000e-03
   5.7561802e+03   2.5940000e-02
   5.7661892e+03   2.9400000e-03
   5.7761982e+03   1.4940000e-02
   5.7862072e+03   5.0200000e-03
   5.7962162e+03   1.7170000e-02
   5.8062252e+03   1.4450000e-02
   5.8162342e+03   2.0490000e-02
   5.8262432e+03   3.3000000e-03
   5.8362523e+03   7.3600000e-03
   5.8462613e+03   6.3700000e-03
   5.8562703e+03   1.6050000e-02
   5.8662793e+03   1.0200000e-02
   5.8762883e+03   1.0020000e-02
   5.8862973e+03   1.2130000e-02
   5.8963063e+03   4.0200000e-03
   5.9063153e+03   1.0030000e-02
   5.9163243e+03   1.5220000e-02
   5.9263333e+03   2.0180000e-02
   5.9363423e+03   2.7460000e-02
   5.9463514e+03   8.7400000e-03
   5.9563604e+03   1.4190000e-02
   5.9663694e+03   1.1200000e-02
   5.9763784e+03   4.2100000e-03
   5.9863874e+03   3.8100000e-03
   5.9963964e+03   1.2710000e-02
   6.0064054e+03   1.2620000e-02
   6.0164144e+03   8.3600000e-03
   6.0264234e+03   1.5670000e-02
   6.0364324e+03   1.2290000e-02
   6.0464414e+03   1.1710000e-02
   6.0564505e+03   1.0810000e-02
   6.0664595e+03   1.4780000e-02
   6.0764685e+03   1.0350000e-02
   6.0864775e+03   1.7470000e-02
   6.0964865e+03   1.0730000e-02
   6.1064955e+03   6.7900000e-03
   6.1165045e+03   2.0110000e-02
   6.1265135e+03   7.7100000e-03
   6.1365225e+03   1.5800000e-02
   6.1465315e+03   2.5610000e-02
   6.1565405e+03   1.0030000e-02
   6.1665495e+03   3.2100000e-03
   6.1765586e+03   1.3490000e-02
   6.1865676e+03   6.2100000e-03
   6.1965766e+03   1.0220000e-02
   6.2065856e+03   9.7100000e-03
   6.2165946e+03   1.1110000e-02
   6.2266036e+03   1.7430000e-02
   6.2366126e+03   9.7000000e-03
   6.2466216e+03   3.6000000e-03
   6.2566306e+03   1.9210000e-02
   6.2666396e+03   1.7000000e-02
   6.2766486e+03   1.2460000e-02
   6.2866577e+03   8.4600000e-03
   6.2966667e+03   1.1380000e-02
   6.3066757e+03   1.0250000e-02
   6.3166847e+03   4.4500000e-03
   6.3266937e+03   9.7500000e-03
   6.3367027e+03   1.3270000e-02
   6.3467117e+03   5.7500000e-03
   6.3567207e+03   1.2100000e-02
   6.3667297e+03   7.7900000e-03
   6.3767387e+03   1.4810000e-02
   6.3867477e+03   1.1280000e-02
   6.3967568e+03   2.1600000e-03
   6.4067658e+03   4.5100000e-03
   6.4167748e+03   7.4400000e-03
   6.4267838e+03   2.3010000e-02
   6.4367928e+03   5.8800000e-03
   6.4468018e+03   1.7010000e-02
   6.4568108e+03   1.0950000e-02
   6.4668198e+03   1.5930000e-02
   6.4768288e+03   1.4890000e-02
   6.4868378e+03   9.0300000e-03
   6.4968468e+03   1.5020000e-02
   6.5068559e+03   1.0190000e-02
   6.5168649e+03   8.2900000e-03
   6.5268739e+03   1.6860000e-02
   6.5368829e+03   1.5080000e-02
   6.5468919e+03   1.5710000e-02
   6.5569009e+03   1.4570000e-02
   6.5669099e+03   1.3330000e-02
   6.5769189e+03   9.0900000e-03
   6.5869279e+03   1.3450000e-02
   6.5969369e+03   8.5000000e-03
   6.6069459e+03   8.3900000e-03
   6.6169550e+03   1.7820000e-02
   6.6269640e+03   1.1810000e-02
   6.6369730e+03   1.3900000e-02
   6.6469820e+03   1.0840000e-02
   6.6569910e+03   6.5800000e-03
   6.6670000e+03   1.8260000e-02
   6.6770090e+03   2.3830000e-02
   6.6870180e+03   1.4560000e-02
   6.6970270e+03   1.2760000e-02
   6.7070360e+03   1.9610000e-02
   6.7170450e+03   1.1640000e-02
   6.7270541e+03   6.5200000e-03
   6.7370631e+03   1.6120000e-02
   6.7470721e+03   8.4000000e-03
   6.7570811e+03   1.1890000e-02
   6.7670901e+03   9.2900000e-03
   6.7770991e+03   2.1360000e-02
   6.7871081e+03   9.3800000e-03
   6.7971171e+03   1.2280000e-02
   6.8071261e+03   1.4570000e-02
   6.8171351e+03   1.1460000e-02
   6.8271441e+03   9.9500000e-03
   6.8371532e+03   1.6470000e-02
   6.8471622e+03   3.5430000e-02
   6.8571712e+03   8.1100000e-03
   6.8671802e+03   7.5500000e-03
   6.8771892e+03   1.0090000e-02
   6.8871982e+03   1.5220000e-02
   6.8972072e+03   6.2600000e-03
   6.9072162e+03   2.3690000e-02
   6.9172252e+03   1.0300000e-02
   6.9272342e+03   1.5410000e-02
   6.9372432e+03   1.1920000e-02
   6.9472523e+03   1.5980000e-02
   6.9572613e+03   1.3290000e-02
   6.9672703e+03   1.4170000e-02
   6.9772793e+03   2.1370000e-02
   6.9872883e+03   1.4330000e-02
   6.9972973e+03   1.4590000e-02
   7.0073063e+03   1.3700000e-02
   7.0173153e+03   4.0700000e-03
   7.0273243e+03   1.6020000e-02
   7.0373333e+03   1.5580000e-02
   7.0473423e+03   9.2500000e-03
   7.0573514e+03   1.8720000e-02
   7.0673604e+03   5.3900000e-03
   7.0773694e+03   1.2590000e-02
   7.0873784e+03   2.0040000e-02
   7.0973874e+03   1.8520000e-02
   7.1073964e+03   1.1530000e-02
   7.1174054e+03   1.7340000e-02
   7.1274144e+03   2.0190000e-02
   7.1374234e+03   1.6450000e-02
   7.1474324e+03   8.3100000e-03
   7.1574414e+03   1.4130000e-02
   7.1674505e+03   9.9900000e-03
   7.1774595e+03   6.6000000e-03
   7.1874685e+03   1.6770000e-02
   7.1974775e+03   1.0660000e-02
   7.2074865e+03   1.5720000e-02
   7.2174955e+03   1.0550000e-02
   7.2275045e+03   9.0200000e-03
   7.2375135e+03   7.1400000e-03
   7.2475225e+03   5.8500000e-03
   7.2575315e+03   1.3200000e-02
   7.2675405e+03   1.2590000e-02
   7.2775495e+03   1.0570000e-02
   7.2875586e+03   8.1600000e-03
   7.2975676e+03   4.1600000e-03
   7.3075766e+03   4.8400000e-03
   7.3175856e+03   1.1970000e-02
   7.3275946e+03   1.3260000e-02
   7.3376036e+03   2.0540000e-02
   7.3476126e+03   9.3700000e-03
   7.3576216e+03   1.3690000e-02
   7.3676306e+03   4.9200000e-03
   7.3776396e+03   1.0730000e-02
   7.3876486e+03   5.6600000e-03
   7.3976577e+03   1.4720000e-02
   7.4076667e+03   1.0850000e-02
   7.4176757e+03   7.3500000e-03
   7.4276847e+03   4.0900000e-03
   7.4376937e+03   2.2230000e-02
   7.4477027e+03   1.4890000e-02
   7.4577117e+03   1.2010000e-02
   7.4677207e+03   2.2930000e-02
   7.4777297e+03   1.0760000e-02
   7.4877387e+03   8.1000000e-03
   7.4977477e+03   1.8830000e-02
   7.5077568e+03   8.3100000e-03
   7.5177658e+03   1.7510000e-02
   7.5277748e+03   1.5950000e-02
   7.5377838e+03   1.6090000e-02
   7.5477928e+03   1.6290000e-02
   7.5578018e+03   8.4500000e-03
   7.5678108e+03   1.2350000e-02
   7.5778198e+03   9.7800000e-03
   7.5878288e+03   1.8630000e-02
   7.5978378e+03   5.6700000e-03
   7.6078468e+03   1.3430000e-02
   7.6178559e+03   1.4380000e-02
   7.6278649e+03   1.2690000e-02
   7.6378739e+03   1.3920000e-02
   7.6478829e+03   1.8530000e-02
   7.6578919e+03   6.0000000e-03
   7.6679009e+03   7.9800000e-03
   7.6779099e+03   1.5720000e-02
   7.6879189e+03   9.0100000e-03
   7.6979279e+03   4.8000000e-03
   7.7079369e+03   1.6900000e-02
   7.7179459e+03   2.3790000e-02
   7.7279550e+03   1.3930000e-02
   7.7379640e+03   4.8200000e-03
   7.7479730e+03   1.1660000e-02
   7.7579820e+03   1.5650000e-02
   7.7679910e+03   6.5200000e-03
   7.7780000e+03   1.9090000e-02
   7.7880090e+03   1.0710000e-02
   7.7980180e+03   1.4390000e-02
   7.8080270e+03   2.0460000e-02
   7.8180360e+03   7.7800000e-03
   7.8280450e+03   9.2300000e-03
   7.8380541e+03   4.4500000e-03
   7.8480631e+03   2.1810000e-02
   7.8580721e+03   1.0660000e-02
   7.8680811e+03   8.0700000e-03
   7.8780901e+03   1.0450000e-02
   7.8880991e+03   1.8360000e-02
   7.8981081e+03   1.0300000e-02
   7.9081171e+03   6.3600000e-03
   7.9181261e+03   8.2500000e-03
   7.9281351e+03   9.2500000e-03
   7.9381441e+03   1.5490000e-02
   7.9481532e+03   9.0000000e-03
   7.9581622e+03   1.8960000e-02
   7.9681712e+03   1.3240000e-02
   7.9781802e+03   1.6470000e-02
   7.9881892e+03   6.0200000e-03
   7.9981982e+03   1.8170000e-02
   8.0082072e+03   9.4500000e-03
   8.0182162e+03   2.1950000e-02
   8.0282252e+03   1.0080000e-02
   8.0382342e+03   7.4100000e-03
   8.0482432e+03   1.9350000e-02
   8.0582523e+03   7.5000000e-03
   8.0682613e+03   7.4000000e-03
   8.0782703e+03   1.2670000e-02
   8.0882793e+03   1.4250000e-02
   8.0982883e+03   1.1490000e-02
   8.1082973e+03   7.9400000e-03
   8.1183063e+03   9.2300000e-03
   8.1283153e+03   9.6400000e-03
   8.1383243e+03   1.2640000e-02
   8.1483333e+03   4.7300000e-03
   8.1583423e+03   1.0150000e-02
   8.1683514e+03   1.3050000e-02
   8.1783604e+03   9.1700000e-03
   8.1883694e+03   1.2800000e-02
   8.1983784e+03   1.4650000e-02
   8.2083874e+03   6.9300000e-03
   8.2183964e+03   8.3100000e-03
   8.2284054e+03   7.8500000e-03
   8.2384144e+03   6.2000000e-03
   8.2484234e+03   1.1320000e-02
   8.2584324e+03   1.9440000e-02
   8.2684414e+03   1.9000000e-03
   8.2784505e+03   1.0940000e-02
   8.2884595e+03   5.5100000e-03
   8.2984685e+03   1.4590000e-02
   8.3084775e+03   6.9000000e-03
   8.3184865e+03   1.4290000e-02
   8.3284955e+03   8.7000000e-03
   8.3385045e+03   1.4500000e-02
   8.3485135e+03   8.4800000e-03
   8.3585225e+03   1.0670000e-02
   8.3685315e+03   1.2160000e-02
   8.3785405e+03   1.0230000e-02
   8.3885495e+03   8.1100000e-03
   8.3985586e+03   5.8900000e-03
   8.4085676e+03   1.6350000e-02
   8.4185766e+03   1.2160000e-02
   8.4285856e+03   1.2710000e-02
   8.4385946e+03   1.4490000e-02
   8.4486036e+03   9.5300000e-03
   8.4586126e+03   1.5290000e-02
   8.4686216e+03   1.2040000e-02
   8.4786306e+03   9.2900000e-03
   8.4886396e+03   1.1540000e-02
   8.4986486e+03   3.3900000e-03
   8.5086577e+03   9.5900000e-03
   8.5186667e+03   1.5700000e-02
   8.5286757e+03   1.1920000e-02
   8.5386847e+03   1.0150000e-02
   8.5486937e+03   6.3000000e-03
   8.5587027e+03   1.1580000e-02
   8.5687117e+03   1.3930000e-02
   8.5787207e+03   1.0500000e-02
   8.5887297e+03   9.6600000e-03
   8.5987387e+03   5.9600000e-03
   8.6087477e+03   1.1870000e-02
   8.6187568e+03   1.2330000e-02
   8.6287658e+03   1.5030000e-02
   8.6387748e+03   1.0930000e-02
   8.6487838e+03   1.5160000e-02
   8.6587928e+03   1.1610000e-02
   8.6688018e+03   1.4750000e-02
   8.6788108e+03   7.8700000e-03
   8.6888198e+03   7.4700000e-03
   8.6988288e+03   1.3130000e-02
   8.7088378e+03   1.0530000e-02
   8.7188468e+03   1.8650000e-02
   8.7288559e+03   1.1460000e-02
   8.7388649e+03   4.7000000e-03
   8.7488739e+03   6.9500000e-03
   8.7588829e+03   7.4700000e-03
   8.7688919e+03   8.9300000e-03
   8.7789009e+03   4.7200000e-03
   8.7889099e+03   1.0890000e-02
   8.7989189e+03   1.3330000e-02
   8.8089279e+03   1.3330000e-02
   8.8189369e+03   9.2800000e-03
   8.8289459e+03   1.1130000e-02
   8.8389550e+03   1.5520000e-02
   8.8489640e+03   1.9450000e-02
   8.8589730e+03   7.1000000e-03
   8.8689820e+03   5.6100000e-03
   8.8789910e+03   1.0910000e-02
   8.8890000e+03   1.2560000e-02
   8.8990090e+03   1.6090000e-02
   8.9090180e+03   9.9400000e-03
   8.9190270e+03   1.8950000e-02
   8.9290360e+03   6.4600000e-03
   8.9390450e+03   1.2550000e-02
   8.9490541e+03   9.2900000e-03
   8.9590631e+03   6.6500000e-03
   8.9690721e+03   1.5680000e-02
   8.9790811e+03   1.4420000e-02
   8.9890901e+03   9.3500000e-03
   8.9990991e+03   1.6410000e-02
   9.0091081e+03   7.1000000e-03
   9.0191171e+03   2.6800000e-02
   9.0291261e+03   1.1150000e-02
   9.0391351e+03   1.3130000e-02
   9.0491441e+03   1.3950000e-02
   9.0591532e+03   1.9400000e-03
   9.0691622e+03   7.3200000e-03
   9.0791712e+03   7.6600000e-03
   9.0891802e+03   1.3020000e-02
   9.0991892e+03   1.2780000e-02
   9.1091982e+03   7.5800000e-03
   9.1192072e+03   2.0590000e-02
   9.1292162e+03   1.3400000e-02
   9.1392252e+03   1.8150000e-02
   9.1492342e+03   1.2770000e-02
   9.1592432e+03   1.1990000e-02
   9.1692523e+03   1.2040000e-02
   9.1792613e+03   8.2600000e-03
   9.1892703e+03   1.5650000e-02
   9.1992793e+03   1.3920000e-02
   9.2092883e+03   4.6900000e-03
   9.2192973e+03   1.3260000e-02
   9.2293063e+03   1.6000000e-02
   9.2393153e+03   1.9840000e-02
   9.2493243e+03   1.0050000e-02
   9.2593333e+03   7.3200000e-03
   9.2693423e+03   1.9870000e-02
   9.2793514e+03   1.1970000e-02
   9.2893604e+03   1.3290000e-02
   9.2993694e+03   8.4800000e-03
   9.3093784e+03   2.3380000e-02
   9.3193874e+03   1.9250000e-02
   9.3293964e+03   1.0590000e-02
   9.3394054e+03   1.5460000e-02
   9.3494144e+03   1.0520000e-02
   9.3594234e+03   1.3650000e-02
   9.3694324e+03   1.6650000e-02
   9.3794414e+03   1.0230000e-02
   9.3894505e+03   1.5480000e-02
   9.3994595e+03   5.7000000e-03
   9.4094685e+03   3.4900000e-03
   9.4194775e+03   9.2900000e-03
   9.4294865e+03   1.1700000e-02
   9.4394955e+03   1.5390000e-02
   9.4495045e+03   7.7900000e-03
   9.4595135e+03   1.6940000e-02
   9.4695225e+03   1.0240000e-02
   9.4795315e+03   1.2440000e-02
   9.4895405e+03   3.8700000e-03
   9.4995495e+03   1.8960000e-02
   9.5095586e+03   4.6400000e-03
   9.5195676e+03   8.6700000e-03
   9.5295766e+03   6.1500000e-03
   9.5395856e+03   1.6730000e-02
   9.5495946e+03   1.1370000e-02
   9.5596036e+03   1.2980000e-02
   9.5696126e+03   1.5300000e-02
   9.5796216e+03   1.9530000e-02
   9.5896306e+03   1.6480000e-02
   9.5996396e+03   1.7790000e-02
   9.6096486e+03   5.0200000e-03
   9.6196577e+03   1.0930000e-02
   9.6296667e+03   1.8470000e-02
   9.6396757e+03   1.1470000e-02
   9.6496847e+03   1.6170000e-02
   9.6596937e+03   1.9410000e-02
   9.6697027e+03   7.3200000e-03
   9.6797117e+03   9.8400000e-03
   9.6897207e+03   9.8700000e-03
   9.6997297e+03   1.5750000e-02
   9.7097387e+03   1.2590000e-02
   9.7197477e+03   2.2270000e-02
   9.7297568e+03   8.3100000e-03
   9.7397658e+03   1.0960000e-02
   9.7497748e+03   1.7260000e-02
   9.7597838e+03   1.0880000e-02
   9.7697928e+03   6.3200000e-03
   9.7798018e+03   1.2070000e-02
   9.7898108e+03   1.5800000e-02
   9.7998198e+03   1.4360000e-02
   9.8098288e+03   5.9300000e-03
   9.8198378e+03   4.5100000e-03
   9.8298468e+03   1.2020000e-02
   9.8398559e+03   1.1170000e-02
   9.8498649e+03   1.0860000e-02
   9.8598739e+03   1.0870000e-02
   9.8698829e+03   9.3900000e-03
   9.8798919e+03   1.7520000e-02
   9.8899009e+03   1.1680000e-02
   9.8999099e+03   2.6900000e-02
   9.9099189e+03   7.6500000e-03
   9.9199279e+03   1.1280000e-02
   9.9299369e+03   1.0770000e-02
   9.9399459e+03   1.6840000e-02
   9.9499550e+03   7.4800000e-03
   9.9599640e+03   2.2430000e-02
   9.9699730e+03   8.6100000e-03
   9.9799820e+03   1.0190000e-02
   9.9899910e+03   1.2160000e-02
   1.0000000e+04   1.4760000e-02


==> figs/N_12_unsupervised/pad_obj.dat <==
   1.0000000e+00   2.0747200e+00
   1.1009009e+01   2.0902700e+00
   2.1018018e+01   2.0821000e+00
   3.1027027e+01   2.0630600e+00
   4.1036036e+01   2.0838100e+00
   5.1045045e+01   2.0566700e+00
   6.1054054e+01   2.0925200e+00
   7.1063063e+01   2.0459300e+00
   8.1072072e+01   2.0540900e+00
   9.1081081e+01   2.0684700e+00
   1.0109009e+02   2.0440500e+00
   1.1109910e+02   1.9580900e+00
   1.2110811e+02   1.9767500e+00
   1.3111712e+02   2.0430700e+00
   1.4112613e+02   1.9531200e+00
   1.5113514e+02   1.9675600e+00
   1.6114414e+02   1.9852100e+00
   1.7115315e+02   2.0053900e+00
   1.8116216e+02   1.9428300e+00
   1.9117117e+02   1.8451900e+00
   2.0118018e+02   1.9679500e+00
   2.1118919e+02   1.9906500e+00
   2.2119820e+02   2.0052200e+00
   2.3120721e+02   1.9653600e+00
   2.4121622e+02   2.0209700e+00
   2.5122523e+02   1.9820200e+00
   2.6123423e+02   1.9346400e+00
   2.7124324e+02   1.9503900e+00
   2.8125225e+02   1.9079100e+00
   2.9126126e+02   2.0943400e+00
   3.0127027e+02   2.0351600e+00
   3.1127928e+02   1.9922100e+00
   3.2128829e+02   2.0481400e+00
   3.3129730e+02   2.0003200e+00
   3.4130631e+02   2.0090600e+00
   3.5131532e+02   1.9126500e+00
   3.6132432e+02   2.0370800e+00
   3.7133333e+02   2.2813100e+00
   3.8134234e+02   2.0012900e+00
   3.9135135e+02   2.1121600e+00
   4.0136036e+02   2.1015500e+00
   4.1136937e+02   2.0530400e+00
   4.2137838e+02   2.0972600e+00
   4.3138739e+02   2.1412200e+00
   4.4139640e+02   2.1255300e+00
   4.5140541e+02   2.1947100e+00
   4.6141441e+02   2.3027400e+00
   4.7142342e+02   2.2177500e+00
   4.8143243e+02   2.1555700e+00
   4.9144144e+02   2.1294900e+00
   5.0145045e+02   2.0485700e+00
   5.1145946e+02   2.1277100e+00
   5.2146847e+02   2.0564900e+00
   5.3147748e+02   2.0975000e+00
   5.4148649e+02   2.0406000e+00
   5.5149550e+02   2.0561200e+00
   5.6150450e+02   2.1775900e+00
   5.7151351e+02   2.1841800e+00
   5.8152252e+02   2.2025100e+00
   5.9153153e+02   2.2466200e+00
   6.0154054e+02   2.1596400e+00
   6.1154955e+02   2.1298600e+00
   6.2155856e+02   2.1971400e+00
   6.3156757e+02   2.1092800e+00
   6.4157658e+02   2.1298100e+00
   6.5158559e+02   2.1869000e+00
   6.6159459e+02   2.1750500e+00
   6.7160360e+02   2.1489800e+00
   6.8161261e+02   2.1920600e+00
   6.9162162e+02   2.1817700e+00
   7.0163063e+02   2.1870500e+00
   7.1163964e+02   2.1950900e+00
   7.2164865e+02   2.1773400e+00
   7.3165766e+02   2.1842900e+00
   7.4166667e+02   2.1142300e+00
   7.5167568e+02   2.1188100e+00
   7.6168468e+02   2.1688400e+00
   7.7169369e+02   2.2349700e+00
   7.8170270e+02   2.1266100e+00
   7.9171171e+02   2.1332900e+00
   8.0172072e+02   2.1753700e+00
   8.1172973e+02   2.2662500e+00
   8.2173874e+02   2.1892500e+00
   8.3174775e+02   2.2229100e+00
   8.4175676e+02   2.2957900e+00
   8.5176577e+02   2.2469600e+00
   8.6177477e+02   2.2616600e+00
   8.7178378e+02   2.2202200e+00
   8.8179279e+02   2.2310600e+00
   8.9180180e+02   2.2060000e+00
   9.0181081e+02   2.2237400e+00
   9.1181982e+02   2.2137200e+00
   9.2182883e+02   2.1171500e+00
   9.3183784e+02   2.1802800e+00
   9.4184685e+02   2.2833000e+00
   9.5185586e+02   2.2175100e+00
   9.6186486e+02   2.3383400e+00
   9.7187387e+02   2.3342500e+00
   9.8188288e+02   2.2319500e+00
   9.9189189e+02   2.3947300e+00
   1.0019009e+03   2.3417600e+00
   1.0119099e+03   2.2449900e+00
   1.0219189e+03   2.3673200e+00
   1.0319279e+03   2.3373400e+00
   1.0419369e+03   2.3842300e+00
   1.0519459e+03   2.2640600e+00
   1.0619550e+03   2.3703200e+00
   1.0719640e+03   2.4104800e+00
   1.0819730e+03   2.3718400e+00
   1.0919820e+03   2.4058900e+00
   1.1019910e+03   2.3773300e+00
   1.1120000e+03   2.4194000e+00
   1.1220090e+03   2.3439300e+00
   1.1320180e+03   2.4165000e+00
   1.1420270e+03   2.4516300e+00
   1.1520360e+03   2.4877300e+00
   1.1620450e+03   2.4932700e+00
   1.1720541e+03   2.5233500e+00
   1.1820631e+03   2.4696100e+00
   1.1920721e+03   2.4876800e+00
   1.2020811e+03   2.4916400e+00
   1.2120901e+03   2.4720100e+00
   1.2220991e+03   2.5225200e+00
   1.2321081e+03   2.5746000e+00
   1.2421171e+03   2.5365800e+00
   1.2521261e+03   2.5072300e+00
   1.2621351e+03   2.4636700e+00
   1.2721441e+03   2.5096900e+00
   1.2821532e+03   2.5267400e+00
   1.2921622e+03   2.5472800e+00
   1.3021712e+03   2.4744400e+00
   1.3121802e+03   2.4672800e+00
   1.3221892e+03   2.5498300e+00
   1.3321982e+03   2.4730400e+00
   1.3422072e+03   2.3663300e+00
   1.3522162e+03   2.4107800e+00
   1.3622252e+03   2.4886000e+00
   1.3722342e+03   2.4189900e+00
   1.3822432e+03   2.4681600e+00
   1.3922523e+03   2.4600400e+00
   1.4022613e+03   2.4160400e+00
   1.4122703e+03   2.4263500e+00
   1.4222793e+03   2.4230400e+00
   1.4322883e+03   2.3920100e+00
   1.4422973e+03   2.4376300e+00
   1.4523063e+03   2.4328300e+00
   1.4623153e+03   2.4578300e+00
   1.4723243e+03   2.4628400e+00
   1.4823333e+03   2.5129700e+00
   1.4923423e+03   2.4351500e+00
   1.5023514e+03   2.4757800e+00
   1.5123604e+03   2.4503000e+00
   1.5223694e+03   2.5403400e+00
   1.5323784e+03   2.5401700e+00
   1.5423874e+03   2.4527900e+00
   1.5523964e+03   2.4666000e+00
   1.5624054e+03   2.4675300e+00
   1.5724144e+03   2.4738000e+00
   1.5824234e+03   2.4525200e+00
   1.5924324e+03   2.4910700e+00
   1.6024414e+03   2.3968500e+00
   1.6124505e+03   2.5219300e+00
   1.6224595e+03   2.4922800e+00
   1.6324685e+03   2.5020000e+00
   1.6424775e+03   2.4930200e+00
   1.6524865e+03   2.4798400e+00
   1.6624955e+03   2.5383700e+00
   1.6725045e+03   2.5448600e+00
   1.6825135e+03   2.5096000e+00
   1.6925225e+03   2.5891700e+00
   1.7025315e+03   2.6136400e+00
   1.7125405e+03   2.5160300e+00
   1.7225495e+03   2.4615100e+00
   1.7325586e+03   2.4327600e+00
   1.7425676e+03   2.5360000e+00
   1.7525766e+03   2.5666000e+00
   1.7625856e+03   2.5322100e+00
   1.7725946e+03   2.4616900e+00
   1.7826036e+03   2.4945700e+00
   1.7926126e+03   2.5576700e+00
   1.8026216e+03   2.5411200e+00
   1.8126306e+03   2.4461400e+00
   1.8226396e+03   2.4367000e+00
   1.8326486e+03   2.5403000e+00
   1.8426577e+03   2.4711100e+00
   1.8526667e+03   2.5200200e+00
   1.8626757e+03   2.4353100e+00
   1.8726847e+03   2.4644000e+00
   1.8826937e+03   2.4267500e+00
   1.8927027e+03   2.4933300e+00
   1.9027117e+03   2.4027900e+00
   1.9127207e+03   2.4746900e+00
   1.9227297e+03   2.4723900e+00
   1.9327387e+03   2.5153000e+00
   1.9427477e+03   2.4734600e+00
   1.9527568e+03   2.4409000e+00
   1.9627658e+03   2.4969100e+00
   1.9727748e+03   2.4752300e+00
   1.9827838e+03   2.5166500e+00
   1.9927928e+03   2.4801500e+00
   2.0028018e+03   2.4964900e+00
   2.0128108e+03   2.4177100e+00
   2.0228198e+03   2.5187400e+00
   2.0328288e+03   2.4255600e+00
   2.0428378e+03   2.4130300e+00
   2.0528468e+03   2.4523400e+00
   2.0628559e+03   2.4693000e+00
   2.0728649e+03   2.5473100e+00
   2.0828739e+03   2.4673800e+00
   2.0928829e+03   2.5305800e+00
   2.1028919e+03   2.4538900e+00
   2.1129009e+03   2.4925800e+00
   2.1229099e+03   2.4420900e+00
   2.1329189e+03   2.4815900e+00
   2.1429279e+03   2.4740200e+00
   2.1529369e+03   2.4961900e+00
   2.1629459e+03   2.5271200e+00
   2.1729550e+03   2.5050500e+00
   2.1829640e+03   2.5744300e+00
   2.1929730e+03   2.5012800e+00
   2.2029820e+03   2.4725600e+00
   2.2129910e+03   2.4650100e+00
   2.2230000e+03   2.4249300e+00
   2.2330090e+03   2.4875100e+00
   2.2430180e+03   2.4513500e+00
   2.2530270e+03   2.4847200e+00
   2.2630360e+03   2.4694600e+00
   2.2730450e+03   2.5332400e+00
   2.2830541e+03   2.5206300e+00
   2.2930631e+03   2.4213700e+00
   2.3030721e+03   2.4867800e+00
   2.3130811e+03   2.4636700e+00
   2.3230901e+03   2.5230700e+00
   2.3330991e+03   2.4721200e+00
   2.3431081e+03   2.4518400e+00
   2.3531171e+03   2.4510200e+00
   2.3631261e+03   2.4090800e+00
   2.3731351e+03   2.4040300e+00
   2.3831441e+03   2.5143100e+00
   2.3931532e+03   2.4877400e+00
   2.4031622e+03   2.5603500e+00
   2.4131712e+03   2.5158800e+00
   2.4231802e+03   2.5113300e+00
   2.4331892e+03   2.5022000e+00
   2.4431982e+03   2.5078600e+00
   2.4532072e+03   2.4401900e+00
   2.4632162e+03   2.5607100e+00
   2.4732252e+03   2.4914400e+00
   2.4832342e+03   2.5372700e+00
   2.4932432e+03   2.5477200e+00
   2.5032523e+03   2.5540400e+00
   2.5132613e+03   2.5390700e+00
   2.5232703e+03   2.5414300e+00
   2.5332793e+03   2.4909200e+00
   2.5432883e+03   2.5132700e+00
   2.5532973e+03   2.5050300e+00
   2.5633063e+03   2.5694100e+00
   2.5733153e+03   2.4879900e+00
   2.5833243e+03   2.5700500e+00
   2.5933333e+03   2.5446300e+00
   2.6033423e+03   2.5134400e+00
   2.6133514e+03   2.5098100e+00
   2.6233604e+03   2.5109800e+00
   2.6333694e+03   2.4864200e+00
   2.6433784e+03   2.5320100e+00
   2.6533874e+03   2.5439700e+00
   2.6633964e+03   2.5232900e+00
   2.6734054e+03   2.5486800e+00
   2.6834144e+03   2.4464900e+00
   2.6934234e+03   2.5798900e+00
   2.7034324e+03   2.5327200e+00
   2.7134414e+03   2.5528400e+00
   2.7234505e+03   2.4809100e+00
   2.7334595e+03   2.5060600e+00
   2.7434685e+03   2.5305000e+00
   2.7534775e+03   2.5600900e+00
   2.7634865e+03   2.4946300e+00
   2.7734955e+03   2.5326600e+00
   2.7835045e+03   2.5184800e+00
   2.7935135e+03   2.5519100e+00
   2.8035225e+03   2.5183600e+00
   2.8135315e+03   2.5629400e+00
   2.8235405e+03   2.4672800e+00
   2.8335495e+03   2.5053500e+00
   2.8435586e+03   2.5228600e+00
   2.8535676e+03   2.5243500e+00
   2.8635766e+03   2.4857300e+00
   2.8735856e+03   2.5181500e+00
   2.8835946e+03   2.5414000e+00
   2.8936036e+03   2.5347800e+00
   2.9036126e+03   2.5498800e+00
   2.9136216e+03   2.5137600e+00
   2.9236306e+03   2.5405700e+00
   2.9336396e+03   2.5770300e+00
   2.9436486e+03   2.5045100e+00
   2.9536577e+03   2.5306700e+00
   2.9636667e+03   2.4998700e+00
   2.9736757e+03   2.4944400e+00
   2.9836847e+03   2.5374300e+00
   2.9936937e+03   2.5458100e+00
   3.0037027e+03   2.4939200e+00
   3.0137117e+03   2.5911700e+00
   3.0237207e+03   2.5117300e+00
   3.0337297e+03   2.5552900e+00
   3.0437387e+03   2.4961300e+00
   3.0537477e+03   2.5582400e+00
   3.0637568e+03   2.5341400e+00
   3.0737658e+03   2.4354900e+00
   3.0837748e+03   2.5798700e+00
   3.0937838e+03   2.5609200e+00
   3.1037928e+03   2.5348900e+00
   3.1138018e+03   2.4865000e+00
   3.1238108e+03   2.4637900e+00
   3.1338198e+03   2.5406800e+00
   3.1438288e+03   2.6162300e+00
   3.1538378e+03   2.5089200e+00
   3.1638468e+03   2.4941600e+00
   3.1738559e+03   2.6247000e+00
   3.1838649e+03   2.5245800e+00
   3.1938739e+03   2.4620900e+00
   3.2038829e+03   2.4985900e+00
   3.2138919e+03   2.5494700e+00
   3.2239009e+03   2.4722400e+00
   3.2339099e+03   2.4929600e+00
   3.2439189e+03   2.5094200e+00
   3.2539279e+03   2.5564100e+00
   3.2639369e+03   2.4814700e+00
   3.2739459e+03   2.5347700e+00
   3.2839550e+03   2.5295100e+00
   3.2939640e+03   2.5341800e+00
   3.3039730e+03   2.5780700e+00
   3.3139820e+03   2.4941800e+00
   3.3239910e+03   2.5572400e+00
   3.3340000e+03   2.4769100e+00
   3.3440090e+03   2.5222800e+00
   3.3540180e+03   2.5270500e+00
   3.3640270e+03   2.5124700e+00
   3.3740360e+03   2.5223200e+00
   3.3840450e+03   2.5489000e+00
   3.3940541e+03   2.5421300e+00
   3.4040631e+03   2.5720800e+00
   3.4140721e+03   2.4508500e+00
   3.4240811e+03   2.5043000e+00
   3.4340901e+03   2.5772800e+00
   3.4440991e+03   2.4983700e+00
   3.4541081e+03   2.5090900e+00
   3.4641171e+03   2.5474200e+00
   3.4741261e+03   2.5112800e+00
   3.4841351e+03   2.5486400e+00
   3.4941441e+03   2.5219000e+00
   3.5041532e+03   2.5341500e+00
   3.5141622e+03   2.4634900e+00
   3.5241712e+03   2.4713600e+00
   3.5341802e+03   2.5638500e+00
   3.5441892e+03   2.5044900e+00
   3.5541982e+03   2.4326800e+00
   3.5642072e+03   2.5538300e+00
   3.5742162e+03   2.4834200e+00
   3.5842252e+03   2.4780500e+00
   3.5942342e+03   2.4911300e+00
   3.6042432e+03   2.5048900e+00
   3.6142523e+03   2.5275000e+00
   3.6242613e+03   2.5253700e+00
   3.6342703e+03   2.4380600e+00
   3.6442793e+03   2.5559900e+00
   3.6542883e+03   2.4601300e+00
   3.6642973e+03   2.5708800e+00
   3.6743063e+03   2.5084100e+00
   3.6843153e+03   2.5579000e+00
   3.6943243e+03   2.5365300e+00
   3.7043333e+03   2.5327000e+00
   3.7143423e+03   2.4938200e+00
   3.7243514e+03   2.6388000e+00
   3.7343604e+03   2.5382600e+00
   3.7443694e+03   2.5334400e+00
   3.7543784e+03   2.5289800e+00
   3.7643874e+03   2.5402300e+00
   3.7743964e+03   2.5487100e+00
   3.7844054e+03   2.5443200e+00
   3.7944144e+03   2.5538800e+00
   3.8044234e+03   2.4231900e+00
   3.8144324e+03   2.5168700e+00
   3.8244414e+03   2.4946700e+00
   3.8344505e+03   2.5234000e+00
   3.8444595e+03   2.5122000e+00
   3.8544685e+03   2.5605700e+00
   3.8644775e+03   2.5619300e+00
   3.8744865e+03   2.5691000e+00
   3.8844955e+03   2.4538900e+00
   3.8945045e+03   2.5358600e+00
   3.9045135e+03   2.4941400e+00
   3.9145225e+03   2.4994000e+00
   3.9245315e+03   2.5334800e+00
   3.9345405e+03   2.5108400e+00
   3.9445495e+03   2.4796300e+00
   3.9545586e+03   2.5103400e+00
   3.9645676e+03   2.5507900e+00
   3.9745766e+03   2.5306500e+00
   3.9845856e+03   2.5526100e+00
   3.9945946e+03   2.5863900e+00
   4.0046036e+03   2.5260500e+00
   4.0146126e+03   2.5185000e+00
   4.0246216e+03   2.5054800e+00
   4.0346306e+03   2.5248300e+00
   4.0446396e+03   2.5695200e+00
   4.0546486e+03   2.5272400e+00
   4.0646577e+03   2.4875100e+00
   4.0746667e+03   2.4974700e+00
   4.0846757e+03   2.5028000e+00
   4.0946847e+03   2.5624200e+00
   4.1046937e+03   2.5258400e+00
   4.1147027e+03   2.5492400e+00
   4.1247117e+03   2.5781100e+00
   4.1347207e+03   2.5607700e+00
   4.1447297e+03   2.5332300e+00
   4.1547387e+03   2.6114900e+00
   4.1647477e+03   2.4999300e+00
   4.1747568e+03   2.5845100e+00
   4.1847658e+03   2.6116700e+00
   4.1947748e+03   2.5613400e+00
   4.2047838e+03   2.5943200e+00
   4.2147928e+03   2.5211300e+00
   4.2248018e+03   2.5328400e+00
   4.2348108e+03   2.5449600e+00
   4.2448198e+03   2.5302700e+00
   4.2548288e+03   2.4820300e+00
   4.2648378e+03   2.5383900e+00
   4.2748468e+03   2.5325100e+00
   4.2848559e+03   2.4943300e+00
   4.2948649e+03   2.5565500e+00
   4.3048739e+03   2.5085200e+00
   4.3148829e+03   2.5594400e+00
   4.3248919e+03   2.4645600e+00
   4.3349009e+03   2.5955900e+00
   4.3449099e+03   2.5103300e+00
   4.3549189e+03   2.5264200e+00
   4.3649279e+03   2.5900600e+00
   4.3749369e+03   2.6273900e+00
   4.3849459e+03   2.5464400e+00
   4.3949550e+03   2.5697800e+00
   4.4049640e+03   2.5395800e+00
   4.4149730e+03   2.5370500e+00
   4.4249820e+03   2.5628200e+00
   4.4349910e+03   2.5661400e+00
   4.4450000e+03   2.4906000e+00
   4.4550090e+03   2.5180400e+00
   4.4650180e+03   2.5444700e+00
   4.4750270e+03   2.5651800e+00
   4.4850360e+03   2.4972200e+00
   4.4950450e+03   2.5895800e+00
   4.5050541e+03   2.6035700e+00
   4.5150631e+03   2.5253800e+00
   4.5250721e+03   2.5715000e+00
   4.5350811e+03   2.5473800e+00
   4.5450901e+03   2.5592100e+00
   4.5550991e+03   2.5355600e+00
   4.5651081e+03   2.5230100e+00
   4.5751171e+03   2.5591900e+00
   4.5851261e+03   2.4730900e+00
   4.5951351e+03   2.5910100e+00
   4.6051441e+03   2.5166600e+00
   4.6151532e+03   2.5458200e+00
   4.6251622e+03   2.5331600e+00
   4.6351712e+03   2.5379000e+00
   4.6451802e+03   2.5450500e+00
   4.6551892e+03   2.5285500e+00
   4.6651982e+03   2.5085000e+00
   4.6752072e+03   2.4984400e+00
   4.6852162e+03   2.5811800e+00
   4.6952252e+03   2.4931100e+00
   4.7052342e+03   2.5469300e+00
   4.7152432e+03   2.4957200e+00
   4.7252523e+03   2.5293400e+00
   4.7352613e+03   2.4956300e+00
   4.7452703e+03   2.5283700e+00
   4.7552793e+03   2.4804900e+00
   4.7652883e+03   2.5638700e+00
   4.7752973e+03   2.5621500e+00
   4.7853063e+03   2.4872200e+00
   4.7953153e+03   2.5169600e+00
   4.8053243e+03   2.5861800e+00
   4.8153333e+03   2.4728800e+00
   4.8253423e+03   2.4484500e+00
   4.8353514e+03   2.4931300e+00
   4.8453604e+03   2.5954900e+00
   4.8553694e+03   2.5231300e+00
   4.8653784e+03   2.5811100e+00
   4.8753874e+03   2.5263700e+00
   4.8853964e+03   2.5264400e+00
   4.8954054e+03   2.4857200e+00
   4.9054144e+03   2.5348800e+00
   4.9154234e+03   2.5270100e+00
   4.9254324e+03   2.5542500e+00
   4.9354414e+03   2.4724400e+00
   4.9454505e+03   2.5359600e+00
   4.9554595e+03   2.5269400e+00
   4.9654685e+03   2.5371600e+00
   4.9754775e+03   2.4816500e+00
   4.9854865e+03   2.5924100e+00
   4.9954955e+03   2.4823700e+00
   5.0055045e+03   2.4709800e+00
   5.0155135e+03   2.5601900e+00
   5.0255225e+03   2.5199300e+00
   5.0355315e+03   2.5423600e+00
   5.0455405e+03   2.5552200e+00
   5.0555495e+03   2.5481300e+00
   5.0655586e+03   2.6578400e+00
   5.0755676e+03   2.5235700e+00
   5.0855766e+03   2.5174800e+00
   5.0955856e+03   2.5266400e+00
   5.1055946e+03   2.5494200e+00
   5.1156036e+03   2.5114200e+00
   5.1256126e+03   2.5143600e+00
   5.1356216e+03   2.5034100e+00
   5.1456306e+03   2.5489400e+00
   5.1556396e+03   2.4846500e+00
   5.1656486e+03   2.5240700e+00
   5.1756577e+03   2.5604100e+00
   5.1856667e+03   2.5462500e+00
   5.1956757e+03   2.5064200e+00
   5.2056847e+03   2.5487500e+00
   5.2156937e+03   2.5137200e+00
   5.2257027e+03   2.5493700e+00
   5.2357117e+03   2.4297100e+00
   5.2457207e+03   2.5337000e+00
   5.2557297e+03   2.5572800e+00
   5.2657387e+03   2.5389300e+00
   5.2757477e+03   2.5087700e+00
   5.2857568e+03   2.4715600e+00
   5.2957658e+03   2.5271400e+00
   5.3057748e+03   2.5279600e+00
   5.3157838e+03   2.5774400e+00
   5.3257928e+03   2.5408300e+00
   5.3358018e+03   2.5147000e+00
   5.3458108e+03   2.5126200e+00
   5.3558198e+03   2.5813800e+00
   5.3658288e+03   2.5467400e+00
   5.3758378e+03   2.5556800e+00
   5.3858468e+03   2.4675900e+00
   5.3958559e+03   2.5237400e+00
   5.4058649e+03   2.4892200e+00
   5.4158739e+03   2.5481800e+00
   5.4258829e+03   2.5021100e+00
   5.4358919e+03   2.5420700e+00
   5.4459009e+03   2.5120400e+00
   5.4559099e+03   2.5687000e+00
   5.4659189e+03   2.4916900e+00
   5.4759279e+03   2.5475000e+00
   5.4859369e+03   2.5782800e+00
   5.4959459e+03   2.5158800e+00
   5.5059550e+03   2.4407800e+00
   5.5159640e+03   2.5390400e+00
   5.5259730e+03   2.4896800e+00
   5.5359820e+03   2.5696300e+00
   5.5459910e+03   2.6030600e+00
   5.5560000e+03   2.5173100e+00
   5.5660090e+03   2.5684400e+00
   5.5760180e+03   2.5546500e+00
   5.5860270e+03   2.5157400e+00
   5.5960360e+03   2.5507800e+00
   5.6060450e+03   2.5765100e+00
   5.6160541e+03   2.6046500e+00
   5.6260631e+03   2.5344000e+00
   5.6360721e+03   2.5269200e+00
   5.6460811e+03   2.4542300e+00
   5.6560901e+03   2.5084100e+00
   5.6660991e+03   2.5298200e+00
   5.6761081e+03   2.5930900e+00
   5.6861171e+03   2.5906500e+00
   5.6961261e+03   2.5798000e+00
   5.7061351e+03   2.5473700e+00
   5.7161441e+03   2.5287800e+00
   5.7261532e+03   2.4894400e+00
   5.7361622e+03   2.5296100e+00
   5.7461712e+03   2.4866200e+00
   5.7561802e+03   2.5338200e+00
   5.7661892e+03   2.4704100e+00
   5.7761982e+03   2.5395100e+00
   5.7862072e+03   2.5556500e+00
   5.7962162e+03   2.5573400e+00
   5.8062252e+03   2.5247200e+00
   5.8162342e+03   2.5627300e+00
   5.8262432e+03   2.4957100e+00
   5.8362523e+03   2.5373700e+00
   5.8462613e+03   2.5062700e+00
   5.8562703e+03   2.5100000e+00
   5.8662793e+03   2.5123100e+00
   5.8762883e+03   2.5154900e+00
   5.8862973e+03   2.5571700e+00
   5.8963063e+03   2.4623200e+00
   5.9063153e+03   2.5677200e+00
   5.9163243e+03   2.5546400e+00
   5.9263333e+03   2.5410500e+00
   5.9363423e+03   2.5210900e+00
   5.9463514e+03   2.4938200e+00
   5.9563604e+03   2.5141300e+00
   5.9663694e+03   2.5446800e+00
   5.9763784e+03   2.5539400e+00
   5.9863874e+03   2.4956800e+00
   5.9963964e+03   2.5178400e+00
   6.0064054e+03   2.5311800e+00
   6.0164144e+03   2.5512500e+00
   6.0264234e+03   2.5436700e+00
   6.0364324e+03   2.5124900e+00
   6.0464414e+03   2.5460600e+00
   6.0564505e+03   2.5342900e+00
   6.0664595e+03   2.5669100e+00
   6.0764685e+03   2.5264000e+00
   6.0864775e+03   2.6014000e+00
   6.0964865e+03   2.5538900e+00
   6.1064955e+03   2.5590900e+00
   6.1165045e+03   2.5463500e+00
   6.1265135e+03   2.5780500e+00
   6.1365225e+03   2.5596500e+00
   6.1465315e+03   2.5181700e+00
   6.1565405e+03   2.5721900e+00
   6.1665495e+03   2.5594100e+00
   6.1765586e+03   2.5292800e+00
   6.1865676e+03   2.5186900e+00
   6.1965766e+03   2.4772600e+00
   6.2065856e+03   2.5456300e+00
   6.2165946e+03   2.5998600e+00
   6.2266036e+03   2.5940100e+00
   6.2366126e+03   2.5413800e+00
   6.2466216e+03   2.5046000e+00
   6.2566306e+03   2.5787200e+00
   6.2666396e+03   2.5512100e+00
   6.2766486e+03   2.5863900e+00
   6.2866577e+03   2.5391000e+00
   6.2966667e+03   2.5413000e+00
   6.3066757e+03   2.5786000e+00
   6.3166847e+03   2.5328800e+00
   6.3266937e+03   2.5370600e+00
   6.3367027e+03   2.5881700e+00
   6.3467117e+03   2.5050400e+00
   6.3567207e+03   2.5828200e+00
   6.3667297e+03   2.5184800e+00
   6.3767387e+03   2.5197100e+00
   6.3867477e+03   2.5608300e+00
   6.3967568e+03   2.5315900e+00
   6.4067658e+03   2.5518700e+00
   6.4167748e+03   2.5779600e+00
   6.4267838e+03   2.5962300e+00
   6.4367928e+03   2.5436800e+00
   6.4468018e+03   2.5352300e+00
   6.4568108e+03   2.5140800e+00
   6.4668198e+03   2.5253300e+00
   6.4768288e+03   2.5095500e+00
   6.4868378e+03   2.5163200e+00
   6.4968468e+03   2.5507300e+00
   6.5068559e+03   2.5949700e+00
   6.5168649e+03   2.5121300e+00
   6.5268739e+03   2.5314500e+00
   6.5368829e+03   2.5484700e+00
   6.5468919e+03   2.5975900e+00
   6.5569009e+03   2.5698800e+00
   6.5669099e+03   2.5478900e+00
   6.5769189e+03   2.4959800e+00
   6.5869279e+03   2.5592300e+00
   6.5969369e+03   2.5189900e+00
   6.6069459e+03   2.4908500e+00
   6.6169550e+03   2.5842500e+00
   6.6269640e+03   2.4691200e+00
   6.6369730e+03   2.6152400e+00
   6.6469820e+03   2.5275900e+00
   6.6569910e+03   2.5552200e+00
   6.6670000e+03   2.5085300e+00
   6.6770090e+03   2.5326700e+00
   6.6870180e+03   2.5587400e+00
   6.6970270e+03   2.5816600e+00
   6.7070360e+03   2.5294500e+00
   6.7170450e+03   2.5214100e+00
   6.7270541e+03   2.5509000e+00
   6.7370631e+03   2.5438000e+00
   6.7470721e+03   2.5014300e+00
   6.7570811e+03   2.5577000e+00
   6.7670901e+03   2.5318600e+00
   6.7770991e+03   2.5639800e+00
   6.7871081e+03   2.5606400e+00
   6.7971171e+03   2.5259700e+00
   6.8071261e+03   2.5496500e+00
   6.8171351e+03   2.5688900e+00
   6.8271441e+03   2.5421300e+00
   6.8371532e+03   2.4919800e+00
   6.8471622e+03   2.5530200e+00
   6.8571712e+03   2.5125100e+00
   6.8671802e+03   2.5705100e+00
   6.8771892e+03   2.5466500e+00
   6.8871982e+03   2.5495400e+00
   6.8972072e+03   2.5694500e+00
   6.9072162e+03   2.5399800e+00
   6.9172252e+03   2.5523700e+00
   6.9272342e+03   2.5319200e+00
   6.9372432e+03   2.5398900e+00
   6.9472523e+03   2.5752000e+00
   6.9572613e+03   2.5430500e+00
   6.9672703e+03   2.5545600e+00
   6.9772793e+03   2.5438500e+00
   6.9872883e+03   2.5733700e+00
   6.9972973e+03   2.5816600e+00
   7.0073063e+03   2.5168000e+00
   7.0173153e+03   2.4916200e+00
   7.0273243e+03   2.5572800e+00
   7.0373333e+03   2.5298400e+00
   7.0473423e+03   2.5499200e+00
   7.0573514e+03   2.5603200e+00
   7.0673604e+03   2.5865200e+00
   7.0773694e+03   2.4978800e+00
   7.0873784e+03   2.6012700e+00
   7.0973874e+03   2.5603000e+00
   7.1073964e+03   2.4819900e+00
   7.1174054e+03   2.5593200e+00
   7.1274144e+03   2.5914000e+00
   7.1374234e+03   2.5377200e+00
   7.1474324e+03   2.6031400e+00
   7.1574414e+03   2.5759100e+00
   7.1674505e+03   2.5542600e+00
   7.1774595e+03   2.5155700e+00
   7.1874685e+03   2.5701500e+00
   7.1974775e+03   2.5560700e+00
   7.2074865e+03   2.5789100e+00
   7.2174955e+03   2.5481200e+00
   7.2275045e+03   2.5534700e+00
   7.2375135e+03   2.5413300e+00
   7.2475225e+03   2.5460100e+00
   7.2575315e+03   2.5984700e+00
   7.2675405e+03   2.4573700e+00
   7.2775495e+03   2.5279900e+00
   7.2875586e+03   2.5185100e+00
   7.2975676e+03   2.5533500e+00
   7.3075766e+03   2.5689100e+00
   7.3175856e+03   2.4801900e+00
   7.3275946e+03   2.5944900e+00
   7.3376036e+03   2.5275400e+00
   7.3476126e+03   2.5335700e+00
   7.3576216e+03   2.5764400e+00
   7.3676306e+03   2.5720100e+00
   7.3776396e+03   2.5092900e+00
   7.3876486e+03   2.5693100e+00
   7.3976577e+03   2.5507100e+00
   7.4076667e+03   2.6202400e+00
   7.4176757e+03   2.5288700e+00
   7.4276847e+03   2.5442200e+00
   7.4376937e+03   2.5808500e+00
   7.4477027e+03   2.5658600e+00
   7.4577117e+03   2.5075600e+00
   7.4677207e+03   2.5737300e+00
   7.4777297e+03   2.5281400e+00
   7.4877387e+03   2.5562100e+00
   7.4977477e+03   2.5575300e+00
   7.5077568e+03   2.5915100e+00
   7.5177658e+03   2.5555600e+00
   7.5277748e+03   2.5985000e+00
   7.5377838e+03   2.5450900e+00
   7.5477928e+03   2.4810600e+00
   7.5578018e+03   2.5570300e+00
   7.5678108e+03   2.5290400e+00
   7.5778198e+03   2.5572700e+00
   7.5878288e+03   2.5097500e+00
   7.5978378e+03   2.5381200e+00
   7.6078468e+03   2.5816400e+00
   7.6178559e+03   2.5128400e+00
   7.6278649e+03   2.6081700e+00
   7.6378739e+03   2.5685000e+00
   7.6478829e+03   2.6152900e+00
   7.6578919e+03   2.5955100e+00
   7.6679009e+03   2.5284400e+00
   7.6779099e+03   2.5482400e+00
   7.6879189e+03   2.5591300e+00
   7.6979279e+03   2.5200700e+00
   7.7079369e+03   2.5726900e+00
   7.7179459e+03   2.5970500e+00
   7.7279550e+03   2.5044800e+00
   7.7379640e+03   2.5261600e+00
   7.7479730e+03   2.5509600e+00
   7.7579820e+03   2.5239900e+00
   7.7679910e+03   2.5653500e+00
   7.7780000e+03   2.5047800e+00
   7.7880090e+03   2.6013900e+00
   7.7980180e+03   2.5639900e+00
   7.8080270e+03   2.5665000e+00
   7.8180360e+03   2.5789000e+00
   7.8280450e+03   2.5388800e+00
   7.8380541e+03   2.5383500e+00
   7.8480631e+03   2.5649700e+00
   7.8580721e+03   2.5648600e+00
   7.8680811e+03   2.4748900e+00
   7.8780901e+03   2.5053900e+00
   7.8880991e+03   2.5551400e+00
   7.8981081e+03   2.5977100e+00
   7.9081171e+03   2.4654200e+00
   7.9181261e+03   2.5036800e+00
   7.9281351e+03   2.5779500e+00
   7.9381441e+03   2.5492600e+00
   7.9481532e+03   2.5589200e+00
   7.9581622e+03   2.6076400e+00
   7.9681712e+03   2.4994700e+00
   7.9781802e+03   2.5882500e+00
   7.9881892e+03   2.5182100e+00
   7.9981982e+03   2.5187100e+00
   8.0082072e+03   2.5603200e+00
   8.0182162e+03   2.5948400e+00
   8.0282252e+03   2.5503000e+00
   8.0382342e+03   2.5402500e+00
   8.0482432e+03   2.6053400e+00
   8.0582523e+03   2.5605800e+00
   8.0682613e+03   2.5433200e+00
   8.0782703e+03   2.5700800e+00
   8.0882793e+03   2.5444700e+00
   8.0982883e+03   2.5416700e+00
   8.1082973e+03   2.5047600e+00
   8.1183063e+03   2.5910900e+00
   8.1283153e+03   2.5500100e+00
   8.1383243e+03   2.5771200e+00
   8.1483333e+03   2.5608500e+00
   8.1583423e+03   2.5831100e+00
   8.1683514e+03   2.5697600e+00
   8.1783604e+03   2.5596200e+00
   8.1883694e+03   2.5276000e+00
   8.1983784e+03   2.5025400e+00
   8.2083874e+03   2.5577500e+00
   8.2183964e+03   2.5852400e+00
   8.2284054e+03   2.5608600e+00
   8.2384144e+03   2.4766400e+00
   8.2484234e+03   2.5640800e+00
   8.2584324e+03   2.5181900e+00
   8.2684414e+03   2.4693300e+00
   8.2784505e+03   2.4865500e+00
   8.2884595e+03   2.6103400e+00
   8.2984685e+03   2.5284800e+00
   8.3084775e+03   2.5289600e+00
   8.3184865e+03   2.5404700e+00
   8.3284955e+03   2.4808700e+00
   8.3385045e+03   2.5389700e+00
   8.3485135e+03   2.5028900e+00
   8.3585225e+03   2.5426000e+00
   8.3685315e+03   2.5503700e+00
   8.3785405e+03   2.5323900e+00
   8.3885495e+03   2.5890000e+00
   8.3985586e+03   2.5494200e+00
   8.4085676e+03   2.5107200e+00
   8.4185766e+03   2.5782700e+00
   8.4285856e+03   2.5101000e+00
   8.4385946e+03   2.4976500e+00
   8.4486036e+03   2.5167200e+00
   8.4586126e+03   2.5522200e+00
   8.4686216e+03   2.5467800e+00
   8.4786306e+03   2.5298500e+00
   8.4886396e+03   2.5365500e+00
   8.4986486e+03   2.5871100e+00
   8.5086577e+03   2.5167000e+00
   8.5186667e+03   2.4982000e+00
   8.5286757e+03   2.5825400e+00
   8.5386847e+03   2.5259900e+00
   8.5486937e+03   2.5346400e+00
   8.5587027e+03   2.5540900e+00
   8.5687117e+03   2.5418800e+00
   8.5787207e+03   2.4811500e+00
   8.5887297e+03   2.5106700e+00
   8.5987387e+03   2.5780500e+00
   8.6087477e+03   2.5532600e+00
   8.6187568e+03   2.5247100e+00
   8.6287658e+03   2.5807200e+00
   8.6387748e+03   2.5378700e+00
   8.6487838e+03   2.5387900e+00
   8.6587928e+03   2.6251300e+00
   8.6688018e+03   2.5156500e+00
   8.6788108e+03   2.5245400e+00
   8.6888198e+03   2.5555300e+00
   8.6988288e+03   2.5779200e+00
   8.7088378e+03   2.5459000e+00
   8.7188468e+03   2.5765300e+00
   8.7288559e+03   2.6111900e+00
   8.7388649e+03   2.5295900e+00
   8.7488739e+03   2.5220000e+00
   8.7588829e+03   2.5111900e+00
   8.7688919e+03   2.5547500e+00
   8.7789009e+03   2.4787700e+00
   8.7889099e+03   2.5753600e+00
   8.7989189e+03   2.5286500e+00
   8.8089279e+03   2.6022100e+00
   8.8189369e+03   2.5736600e+00
   8.8289459e+03   2.5716800e+00
   8.8389550e+03   2.6130100e+00
   8.8489640e+03   2.5221600e+00
   8.8589730e+03   2.5650500e+00
   8.8689820e+03   2.5620000e+00
   8.8789910e+03   2.5979600e+00
   8.8890000e+03   2.5933000e+00
   8.8990090e+03   2.5486900e+00
   8.9090180e+03   2.5200900e+00
   8.9190270e+03   2.5754400e+00
   8.9290360e+03   2.5580400e+00
   8.9390450e+03   2.5409600e+00
   8.9490541e+03   2.5854400e+00
   8.9590631e+03   2.5223500e+00
   8.9690721e+03   2.5485500e+00
   8.9790811e+03   2.5251500e+00
   8.9890901e+03   2.5305500e+00
   8.9990991e+03   2.5158300e+00
   9.0091081e+03   2.5160100e+00
   9.0191171e+03   2.5496400e+00
   9.0291261e+03   2.5197200e+00
   9.0391351e+03   2.5989900e+00
   9.0491441e+03   2.5676800e+00
   9.0591532e+03   2.4530500e+00
   9.0691622e+03   2.5543100e+00
   9.0791712e+03   2.4842700e+00
   9.0891802e+03   2.5174100e+00
   9.0991892e+03   2.5093500e+00
   9.1091982e+03   2.5072400e+00
   9.1192072e+03   2.5521000e+00
   9.1292162e+03   2.6520500e+00
   9.1392252e+03   2.5795300e+00
   9.1492342e+03   2.5649300e+00
   9.1592432e+03   2.5897400e+00
   9.1692523e+03   2.5782400e+00
   9.1792613e+03   2.5117600e+00
   9.1892703e+03   2.5658700e+00
   9.1992793e+03   2.5389400e+00
   9.2092883e+03   2.6114400e+00
   9.2192973e+03   2.4927000e+00
   9.2293063e+03   2.5300900e+00
   9.2393153e+03   2.5115500e+00
   9.2493243e+03   2.5800100e+00
   9.2593333e+03   2.5775800e+00
   9.2693423e+03   2.5592900e+00
   9.2793514e+03   2.5620000e+00
   9.2893604e+03   2.5554800e+00
   9.2993694e+03   2.4948100e+00
   9.3093784e+03   2.5396600e+00
   9.3193874e+03   2.5418600e+00
   9.3293964e+03   2.5652600e+00
   9.3394054e+03   2.5544100e+00
   9.3494144e+03   2.4884800e+00
   9.3594234e+03   2.5618600e+00
   9.3694324e+03   2.4869900e+00
   9.3794414e+03   2.5653700e+00
   9.3894505e+03   2.5625000e+00
   9.3994595e+03   2.5507500e+00
   9.4094685e+03   2.5462900e+00
   9.4194775e+03   2.5320500e+00
   9.4294865e+03   2.6144600e+00
   9.4394955e+03   2.5698100e+00
   9.4495045e+03   2.5635900e+00
   9.4595135e+03   2.5703200e+00
   9.4695225e+03   2.5321300e+00
   9.4795315e+03   2.5604400e+00
   9.4895405e+03   2.5720700e+00
   9.4995495e+03   2.5559400e+00
   9.5095586e+03   2.5143600e+00
   9.5195676e+03   2.5071900e+00
   9.5295766e+03   2.5052800e+00
   9.5395856e+03   2.5666400e+00
   9.5495946e+03   2.5461000e+00
   9.5596036e+03   2.5992400e+00
   9.5696126e+03   2.5720300e+00
   9.5796216e+03   2.5193800e+00
   9.5896306e+03   2.5649600e+00
   9.5996396e+03   2.5617100e+00
   9.6096486e+03   2.5409000e+00
   9.6196577e+03   2.4928800e+00
   9.6296667e+03   2.5927100e+00
   9.6396757e+03   2.5503100e+00
   9.6496847e+03   2.5156600e+00
   9.6596937e+03   2.4985700e+00
   9.6697027e+03   2.5591700e+00
   9.6797117e+03   2.5563700e+00
   9.6897207e+03   2.5465600e+00
   9.6997297e+03   2.5897400e+00
   9.7097387e+03   2.5627500e+00
   9.7197477e+03   2.5714500e+00
   9.7297568e+03   2.5881400e+00
   9.7397658e+03   2.5510100e+00
   9.7497748e+03   2.6055600e+00
   9.7597838e+03   2.4851600e+00
   9.7697928e+03   2.5832500e+00
   9.7798018e+03   2.5215400e+00
   9.7898108e+03   2.5706900e+00
   9.7998198e+03   2.6139700e+00
   9.8098288e+03   2.4372500e+00
   9.8198378e+03   2.5301800e+00
   9.8298468e+03   2.5638500e+00
   9.8398559e+03   2.6142000e+00
   9.8498649e+03   2.5550500e+00
   9.8598739e+03   2.5924800e+00
   9.8698829e+03   2.5150000e+00
   9.8798919e+03   2.5575800e+00
   9.8899009e+03   2.5250600e+00
   9.8999099e+03   2.5487200e+00
   9.9099189e+03   2.5160900e+00
   9.9199279e+03   2.5423000e+00
   9.9299369e+03   2.4922700e+00
   9.9399459e+03   2.6069300e+00
   9.9499550e+03   2.5941500e+00
   9.9599640e+03   2.5570500e+00
   9.9699730e+03   2.5927600e+00
   9.9799820e+03   2.5781100e+00
   9.9899910e+03   2.5375200e+00
   1.0000000e+04   2.5214600e+00


==> figs/N_12_unsupervised/zp_12_obj.dat <==
   1.0000000e+01   2.0597400e+00
   2.0000000e+01   2.1627400e+00
   3.0000000e+01   2.1774000e+00
   4.0000000e+01   2.2422800e+00
   5.0000000e+01   2.2917400e+00
   6.0000000e+01   2.3759600e+00
   7.0000000e+01   2.1968500e+00
   8.0000000e+01   2.3454300e+00
   9.0000000e+01   2.3110000e+00
   1.0000000e+02   2.1777100e+00
   1.1000000e+02   2.2371000e+00
   1.2000000e+02   2.2836000e+00
   1.3000000e+02   2.3047200e+00
   1.4000000e+02   2.2884200e+00
   1.5000000e+02   2.1989700e+00
   1.6000000e+02   2.2537500e+00
   1.7000000e+02   2.2116700e+00
   1.8000000e+02   2.2922900e+00
   1.9000000e+02   2.2464000e+00
   2.0000000e+02   2.3272100e+00
   2.1000000e+02   2.2557100e+00
   2.2000000e+02   2.2094200e+00
   2.3000000e+02   2.2407500e+00
   2.4000000e+02   2.2850400e+00
   2.5000000e+02   2.3305100e+00
   2.6000000e+02   2.2225500e+00
   2.7000000e+02   2.2515700e+00
   2.8000000e+02   2.2427600e+00
   2.9000000e+02   2.2886100e+00
   3.0000000e+02   2.2692100e+00
   3.1000000e+02   2.3517300e+00
   3.2000000e+02   2.1944100e+00
   3.3000000e+02   2.1986700e+00
   3.4000000e+02   2.2779000e+00
   3.5000000e+02   2.2260800e+00
   3.6000000e+02   2.2291100e+00
   3.7000000e+02   2.2421800e+00
   3.8000000e+02   2.3062400e+00
   3.9000000e+02   2.2592800e+00
   4.0000000e+02   2.3323800e+00
   4.1000000e+02   2.2683900e+00
   4.2000000e+02   2.2917800e+00
   4.3000000e+02   2.2515500e+00
   4.4000000e+02   2.2783400e+00
   4.5000000e+02   2.2280700e+00
   4.6000000e+02   2.2591400e+00
   4.7000000e+02   2.2522900e+00
   4.8000000e+02   2.2364700e+00
   4.9000000e+02   2.1532200e+00
   5.0000000e+02   2.2024500e+00
   5.1000000e+02   2.2400100e+00
   5.2000000e+02   2.2532600e+00
   5.3000000e+02   2.3481900e+00
   5.4000000e+02   2.2080800e+00
   5.5000000e+02   2.3138800e+00
   5.6000000e+02   2.2733800e+00
   5.7000000e+02   2.2151000e+00
   5.8000000e+02   2.2527500e+00
   5.9000000e+02   2.2107400e+00
   6.0000000e+02   2.2290300e+00
   6.1000000e+02   2.2522700e+00
   6.2000000e+02   2.2984400e+00
   6.3000000e+02   2.2626100e+00
   6.4000000e+02   2.2536100e+00
   6.5000000e+02   2.2436800e+00
   6.6000000e+02   2.2584100e+00
   6.7000000e+02   2.3306300e+00
   6.8000000e+02   2.2068500e+00
   6.9000000e+02   2.3050000e+00
   7.0000000e+02   2.3017800e+00
   7.1000000e+02   2.2625500e+00
   7.2000000e+02   2.3128200e+00
   7.3000000e+02   2.2725400e+00
   7.4000000e+02   2.2559200e+00
   7.5000000e+02   2.2309800e+00
   7.6000000e+02   2.2698900e+00
   7.7000000e+02   2.2222700e+00
   7.8000000e+02   2.3280100e+00
   7.9000000e+02   2.2181100e+00
   8.0000000e+02   2.2415200e+00
   8.1000000e+02   2.2754100e+00
   8.2000000e+02   2.1408600e+00
   8.3000000e+02   2.2052100e+00
   8.4000000e+02   2.2088300e+00
   8.5000000e+02   2.2021400e+00
   8.6000000e+02   2.3253800e+00
   8.7000000e+02   2.2601000e+00
   8.8000000e+02   2.1580600e+00
   8.9000000e+02   2.2765400e+00
   9.0000000e+02   2.2231800e+00
   9.1000000e+02   2.1750400e+00
   9.2000000e+02   2.2038200e+00
   9.3000000e+02   2.2553400e+00
   9.4000000e+02   2.2842400e+00
   9.5000000e+02   2.2608600e+00
   9.6000000e+02   2.1895000e+00
   9.7000000e+02   2.2258500e+00
   9.8000000e+02   2.2914400e+00
   9.9000000e+02   2.3067700e+00
   1.0000000e+03   2.2354200e+00
   1.0100000e+03   2.2745300e+00
   1.0200000e+03   2.2606300e+00
   1.0300000e+03   2.1910500e+00
   1.0400000e+03   2.2651200e+00
   1.0500000e+03   2.2472400e+00
   1.0600000e+03   2.1618000e+00
   1.0700000e+03   2.2118700e+00
   1.0800000e+03   2.2729500e+00
   1.0900000e+03   2.2493200e+00
   1.1000000e+03   2.3039500e+00
   1.1100000e+03   2.1657300e+00
   1.1200000e+03   2.2499900e+00
   1.1300000e+03   2.2343700e+00
   1.1400000e+03   2.2226500e+00
   1.1500000e+03   2.2795100e+00
   1.1600000e+03   2.2921900e+00
   1.1700000e+03   2.1890600e+00
   1.1800000e+03   2.1821400e+00
   1.1900000e+03   2.2644200e+00
   1.2000000e+03   2.2932000e+00
   1.2100000e+03   2.2484100e+00
   1.2200000e+03   2.2632200e+00
   1.2300000e+03   2.2588500e+00
   1.2400000e+03   2.2576400e+00
   1.2500000e+03   2.3107300e+00
   1.2600000e+03   2.1886700e+00
   1.2700000e+03   2.1867200e+00
   1.2800000e+03   2.1860900e+00
   1.2900000e+03   2.2313300e+00
   1.3000000e+03   2.1996200e+00
   1.3100000e+03   2.3034200e+00
   1.3200000e+03   2.2693100e+00
   1.3300000e+03   2.2392500e+00
   1.3400000e+03   2.2198600e+00
   1.3500000e+03   2.2295100e+00
   1.3600000e+03   2.2438900e+00
   1.3700000e+03   2.2691400e+00
   1.3800000e+03   2.1948300e+00
   1.3900000e+03   2.2397300e+00
   1.4000000e+03   2.2609500e+00
   1.4100000e+03   2.2531900e+00
   1.4200000e+03   2.2750000e+00
   1.4300000e+03   2.2681800e+00
   1.4400000e+03   2.2298900e+00
   1.4500000e+03   2.2199100e+00
   1.4600000e+03   2.2698700e+00
   1.4700000e+03   2.2224500e+00
   1.4800000e+03   2.2875500e+00
   1.4900000e+03   2.1720500e+00
   1.5000000e+03   2.1716600e+00
   1.5100000e+03   2.2089300e+00
   1.5200000e+03   2.2729600e+00
   1.5300000e+03   2.2851600e+00
   1.5400000e+03   2.2794200e+00
   1.5500000e+03   2.2997700e+00
   1.5600000e+03   2.1848700e+00
   1.5700000e+03   2.2166400e+00
   1.5800000e+03   2.2093800e+00
   1.5900000e+03   2.2215800e+00
   1.6000000e+03   2.1945500e+00
   1.6100000e+03   2.2041300e+00
   1.6200000e+03   2.2392300e+00
   1.6300000e+03   2.1857500e+00
   1.6400000e+03   2.2042500e+00
   1.6500000e+03   2.2816300e+00
   1.6600000e+03   2.2009800e+00
   1.6700000e+03   2.2858800e+00
   1.6800000e+03   2.2438200e+00
   1.6900000e+03   2.2161700e+00
   1.7000000e+03   2.2252000e+00
   1.7100000e+03   2.2551000e+00
   1.7200000e+03   2.2945100e+00
   1.7300000e+03   2.2410200e+00
   1.7400000e+03   2.2451400e+00
   1.7500000e+03   2.2126600e+00
   1.7600000e+03   2.3249600e+00
   1.7700000e+03   2.2298700e+00
   1.7800000e+03   2.2518300e+00
   1.7900000e+03   2.2412700e+00
   1.8000000e+03   2.1619500e+00
   1.8100000e+03   2.2315600e+00
   1.8200000e+03   2.2164600e+00
   1.8300000e+03   2.2296500e+00
   1.8400000e+03   2.2822500e+00
   1.8500000e+03   2.2683500e+00
   1.8600000e+03   2.2395000e+00
   1.8700000e+03   2.2790000e+00
   1.8800000e+03   2.2539500e+00
   1.8900000e+03   2.2766000e+00
   1.9000000e+03   2.1912100e+00
   1.9100000e+03   2.2302600e+00
   1.9200000e+03   2.2417300e+00
   1.9300000e+03   2.3015700e+00
   1.9400000e+03   2.2522500e+00
   1.9500000e+03   2.2711800e+00
   1.9600000e+03   2.3266600e+00
   1.9700000e+03   2.2476600e+00
   1.9800000e+03   2.2677300e+00
   1.9900000e+03   2.1853200e+00
   2.0000000e+03   2.2245500e+00
   2.0100000e+03   2.2918100e+00
   2.0200000e+03   2.3046700e+00
   2.0300000e+03   2.2701300e+00
   2.0400000e+03   2.2244900e+00
   2.0500000e+03   2.2646000e+00
   2.0600000e+03   2.3109800e+00
   2.0700000e+03   2.2492000e+00
   2.0800000e+03   2.2177300e+00
   2.0900000e+03   2.2658400e+00
   2.1000000e+03   2.2460900e+00
   2.1100000e+03   2.2420200e+00
   2.1200000e+03   2.3232600e+00
   2.1300000e+03   2.1975200e+00
   2.1400000e+03   2.2845900e+00
   2.1500000e+03   2.1948400e+00
   2.1600000e+03   2.2144100e+00
   2.1700000e+03   2.2618600e+00
   2.1800000e+03   2.2128800e+00
   2.1900000e+03   2.2714300e+00
   2.2000000e+03   2.1638900e+00
   2.2100000e+03   2.2299700e+00
   2.2200000e+03   2.2504900e+00
   2.2300000e+03   2.3051400e+00
   2.2400000e+03   2.2267700e+00
   2.2500000e+03   2.2252400e+00
   2.2600000e+03   2.2213600e+00
   2.2700000e+03   2.2116300e+00
   2.2800000e+03   2.2242600e+00
   2.2900000e+03   2.2393500e+00
   2.3000000e+03   2.2129900e+00
   2.3100000e+03   2.2920100e+00
   2.3200000e+03   2.2431400e+00
   2.3300000e+03   2.2252000e+00
   2.3400000e+03   2.2727500e+00
   2.3500000e+03   2.2770700e+00
   2.3600000e+03   2.2463600e+00
   2.3700000e+03   2.2226100e+00
   2.3800000e+03   2.2528000e+00
   2.3900000e+03   2.2202600e+00
   2.4000000e+03   2.2188200e+00
   2.4100000e+03   2.2983200e+00
   2.4200000e+03   2.2394900e+00
   2.4300000e+03   2.2547700e+00
   2.4400000e+03   2.2601100e+00
   2.4500000e+03   2.2980600e+00
   2.4600000e+03   2.3285800e+00
   2.4700000e+03   2.3113900e+00
   2.4800000e+03   2.2531200e+00
   2.4900000e+03   2.2202900e+00
   2.5000000e+03   2.2831900e+00
   2.5100000e+03   2.2357900e+00
   2.5200000e+03   2.2555700e+00
   2.5300000e+03   2.1431700e+00
   2.5400000e+03   2.2834100e+00
   2.5500000e+03   2.2430700e+00
   2.5600000e+03   2.2247100e+00
   2.5700000e+03   2.2198300e+00
   2.5800000e+03   2.2962100e+00
   2.5900000e+03   2.2400500e+00
   2.6000000e+03   2.2264600e+00
   2.6100000e+03   2.2419700e+00
   2.6200000e+03   2.2315700e+00
   2.6300000e+03   2.2761500e+00
   2.6400000e+03   2.3002100e+00
   2.6500000e+03   2.2105200e+00
   2.6600000e+03   2.2357900e+00
   2.6700000e+03   2.2811100e+00
   2.6800000e+03   2.1510400e+00
   2.6900000e+03   2.3320100e+00
   2.7000000e+03   2.2640800e+00
   2.7100000e+03   2.2691300e+00
   2.7200000e+03   2.2935600e+00
   2.7300000e+03   2.2445000e+00
   2.7400000e+03   2.2086000e+00
   2.7500000e+03   2.2179800e+00
   2.7600000e+03   2.2037800e+00
   2.7700000e+03   2.2082000e+00
   2.7800000e+03   2.2240900e+00
   2.7900000e+03   2.1552800e+00
   2.8000000e+03   2.2725500e+00
   2.8100000e+03   2.2694600e+00
   2.8200000e+03   2.2426200e+00
   2.8300000e+03   2.2482000e+00
   2.8400000e+03   2.1436200e+00
   2.8500000e+03   2.3108600e+00
   2.8600000e+03   2.2656600e+00
   2.8700000e+03   2.2222000e+00
   2.8800000e+03   2.2998700e+00
   2.8900000e+03   2.3135000e+00
   2.9000000e+03   2.2250800e+00
   2.9100000e+03   2.1522000e+00
   2.9200000e+03   2.2458200e+00
   2.9300000e+03   2.2815400e+00
   2.9400000e+03   2.2151100e+00
   2.9500000e+03   2.2250900e+00
   2.9600000e+03   2.2861400e+00
   2.9700000e+03   2.2821400e+00
   2.9800000e+03   2.2219100e+00
   2.9900000e+03   2.2539500e+00
   3.0000000e+03   2.2678400e+00


==> figs/N_12_unsupervised/zp_12_viol.dat <==
   1.0000000e+01   1.8890900e-02
   2.0000000e+01   4.9013700e-02
   3.0000000e+01   7.2219000e-02
   4.0000000e+01   9.3482700e-02
   5.0000000e+01   1.0622500e-01
   6.0000000e+01   1.1374800e-01
   7.0000000e+01   9.5977300e-02
   8.0000000e+01   1.0059600e-01
   9.0000000e+01   9.4928700e-02
   1.0000000e+02   8.8225500e-02
   1.1000000e+02   9.0405900e-02
   1.2000000e+02   8.9983000e-02
   1.3000000e+02   8.7633100e-02
   1.4000000e+02   8.6479500e-02
   1.5000000e+02   7.9891400e-02
   1.6000000e+02   8.1399500e-02
   1.7000000e+02   8.1236600e-02
   1.8000000e+02   8.1259300e-02
   1.9000000e+02   8.1310100e-02
   2.0000000e+02   8.3806000e-02
   2.1000000e+02   7.9457200e-02
   2.2000000e+02   7.9160000e-02
   2.3000000e+02   7.9853700e-02
   2.4000000e+02   7.8582600e-02
   2.5000000e+02   8.6031300e-02
   2.6000000e+02   7.5676700e-02
   2.7000000e+02   7.1302000e-02
   2.8000000e+02   7.9642200e-02
   2.9000000e+02   7.4751500e-02
   3.0000000e+02   7.6459200e-02
   3.1000000e+02   8.0319600e-02
   3.2000000e+02   7.6319800e-02
   3.3000000e+02   7.6034100e-02
   3.4000000e+02   7.5863600e-02
   3.5000000e+02   7.9455700e-02
   3.6000000e+02   7.8214200e-02
   3.7000000e+02   7.3044400e-02
   3.8000000e+02   7.7035100e-02
   3.9000000e+02   7.9517200e-02
   4.0000000e+02   7.4664400e-02
   4.1000000e+02   7.4046500e-02
   4.2000000e+02   7.7405300e-02
   4.3000000e+02   7.0910400e-02
   4.4000000e+02   7.7924600e-02
   4.5000000e+02   7.2885400e-02
   4.6000000e+02   7.3358900e-02
   4.7000000e+02   7.6050500e-02
   4.8000000e+02   7.4598800e-02
   4.9000000e+02   7.4357900e-02
   5.0000000e+02   6.9558000e-02
   5.1000000e+02   8.1978500e-02
   5.2000000e+02   7.3284300e-02
   5.3000000e+02   6.9756200e-02
   5.4000000e+02   7.6888800e-02
   5.5000000e+02   6.9316200e-02
   5.6000000e+02   7.1993600e-02
   5.7000000e+02   7.5860600e-02
   5.8000000e+02   7.4455400e-02
   5.9000000e+02   6.9900000e-02
   6.0000000e+02   7.8044400e-02
   6.1000000e+02   7.5960200e-02
   6.2000000e+02   7.5680900e-02
   6.3000000e+02   7.3124500e-02
   6.4000000e+02   7.1316600e-02
   6.5000000e+02   6.9655600e-02
   6.6000000e+02   7.2640100e-02
   6.7000000e+02   6.8559800e-02
   6.8000000e+02   7.3493700e-02
   6.9000000e+02   6.8338100e-02
   7.0000000e+02   7.1623400e-02
   7.1000000e+02   7.0399300e-02
   7.2000000e+02   7.0999600e-02
   7.3000000e+02   7.2308900e-02
   7.4000000e+02   6.8799900e-02
   7.5000000e+02   6.7238200e-02
   7.6000000e+02   7.6309800e-02
   7.7000000e+02   6.9355300e-02
   7.8000000e+02   7.2154800e-02
   7.9000000e+02   6.9652100e-02
   8.0000000e+02   7.6683400e-02
   8.1000000e+02   7.0599000e-02
   8.2000000e+02   7.6600000e-02
   8.3000000e+02   7.5833400e-02
   8.4000000e+02   7.1065100e-02
   8.5000000e+02   7.4673400e-02
   8.6000000e+02   7.1995500e-02
   8.7000000e+02   6.8079100e-02
   8.8000000e+02   7.3025400e-02
   8.9000000e+02   7.0271000e-02
   9.0000000e+02   6.8655400e-02
   9.1000000e+02   7.4502200e-02
   9.2000000e+02   7.4900300e-02
   9.3000000e+02   7.0898900e-02
   9.4000000e+02   7.2214300e-02
   9.5000000e+02   6.9122900e-02
   9.6000000e+02   7.4251400e-02
   9.7000000e+02   7.0443700e-02
   9.8000000e+02   7.0699600e-02
   9.9000000e+02   6.7692300e-02
   1.0000000e+03   7.6326300e-02
   1.0100000e+03   6.9825700e-02
   1.0200000e+03   6.8822300e-02
   1.0300000e+03   7.1789400e-02
   1.0400000e+03   7.3680200e-02
   1.0500000e+03   7.0343000e-02
   1.0600000e+03   7.2138600e-02
   1.0700000e+03   7.3017900e-02
   1.0800000e+03   7.0153200e-02
   1.0900000e+03   7.3141700e-02
   1.1000000e+03   6.8329800e-02
   1.1100000e+03   7.1713900e-02
   1.1200000e+03   7.4558600e-02
   1.1300000e+03   6.9227500e-02
   1.1400000e+03   7.3082600e-02
   1.1500000e+03   7.3293400e-02
   1.1600000e+03   7.0553100e-02
   1.1700000e+03   7.2967700e-02
   1.1800000e+03   7.0914600e-02
   1.1900000e+03   7.0442600e-02
   1.2000000e+03   7.0963000e-02
   1.2100000e+03   7.1197500e-02
   1.2200000e+03   7.2752700e-02
   1.2300000e+03   7.1067700e-02
   1.2400000e+03   7.1935300e-02
   1.2500000e+03   7.1107700e-02
   1.2600000e+03   7.7694000e-02
   1.2700000e+03   7.3982600e-02
   1.2800000e+03   7.5516200e-02
   1.2900000e+03   7.3942800e-02
   1.3000000e+03   7.2688600e-02
   1.3100000e+03   7.0741000e-02
   1.3200000e+03   7.8810300e-02
   1.3300000e+03   7.0695600e-02
   1.3400000e+03   7.3490000e-02
   1.3500000e+03   7.4535600e-02
   1.3600000e+03   7.1372300e-02
   1.3700000e+03   7.3750500e-02
   1.3800000e+03   7.3094600e-02
   1.3900000e+03   7.2840000e-02
   1.4000000e+03   7.2315400e-02
   1.4100000e+03   7.2896800e-02
   1.4200000e+03   7.0597800e-02
   1.4300000e+03   7.0902600e-02
   1.4400000e+03   7.0868700e-02
   1.4500000e+03   7.4172900e-02
   1.4600000e+03   6.9632800e-02
   1.4700000e+03   7.0811900e-02
   1.4800000e+03   6.8616800e-02
   1.4900000e+03   7.3014000e-02
   1.5000000e+03   7.2316100e-02
   1.5100000e+03   7.0913400e-02
   1.5200000e+03   6.9477000e-02
   1.5300000e+03   7.0842700e-02
   1.5400000e+03   7.0647600e-02
   1.5500000e+03   7.3162900e-02
   1.5600000e+03   7.1295900e-02
   1.5700000e+03   7.6288300e-02
   1.5800000e+03   6.9906000e-02
   1.5900000e+03   7.0222600e-02
   1.6000000e+03   6.9490000e-02
   1.6100000e+03   7.2565300e-02
   1.6200000e+03   7.0026900e-02
   1.6300000e+03   7.1218000e-02
   1.6400000e+03   6.9683300e-02
   1.6500000e+03   7.2345500e-02
   1.6600000e+03   7.2882200e-02
   1.6700000e+03   7.1402600e-02
   1.6800000e+03   7.0284200e-02
   1.6900000e+03   7.3287600e-02
   1.7000000e+03   7.2654900e-02
   1.7100000e+03   6.9556400e-02
   1.7200000e+03   6.9497900e-02
   1.7300000e+03   6.9305000e-02
   1.7400000e+03   7.1674100e-02
   1.7500000e+03   6.9970800e-02
   1.7600000e+03   6.6514600e-02
   1.7700000e+03   7.0988000e-02
   1.7800000e+03   6.8244500e-02
   1.7900000e+03   7.1691600e-02
   1.8000000e+03   7.2574400e-02
   1.8100000e+03   6.8384100e-02
   1.8200000e+03   7.3055200e-02
   1.8300000e+03   6.9497800e-02
   1.8400000e+03   7.0350800e-02
   1.8500000e+03   7.4852600e-02
   1.8600000e+03   6.9288800e-02
   1.8700000e+03   7.0291500e-02
   1.8800000e+03   6.8210700e-02
   1.8900000e+03   7.1880700e-02
   1.9000000e+03   7.0872200e-02
   1.9100000e+03   6.8788700e-02
   1.9200000e+03   7.1159600e-02
   1.9300000e+03   7.1628200e-02
   1.9400000e+03   7.0827900e-02
   1.9500000e+03   7.1559100e-02
   1.9600000e+03   6.8784900e-02
   1.9700000e+03   7.5115500e-02
   1.9800000e+03   7.2012500e-02
   1.9900000e+03   7.3609300e-02
   2.0000000e+03   7.2506800e-02
   2.0100000e+03   7.1643000e-02
   2.0200000e+03   6.8589100e-02
   2.0300000e+03   7.0910300e-02
   2.0400000e+03   7.0035900e-02
   2.0500000e+03   6.8738000e-02
   2.0600000e+03   7.2515800e-02
   2.0700000e+03   6.9466200e-02
   2.0800000e+03   7.4334400e-02
   2.0900000e+03   7.5119500e-02
   2.1000000e+03   7.1365000e-02
   2.1100000e+03   7.5949600e-02
   2.1200000e+03   7.0633500e-02
   2.1300000e+03   7.5190300e-02
   2.1400000e+03   7.8099500e-02
   2.1500000e+03   7.4174800e-02
   2.1600000e+03   7.8584500e-02
   2.1700000e+03   7.4051200e-02
   2.1800000e+03   7.8705000e-02
   2.1900000e+03   7.0797000e-02
   2.2000000e+03   7.1793200e-02
   2.2100000e+03   7.1649600e-02
   2.2200000e+03   7.0206600e-02
   2.2300000e+03   6.7428600e-02
   2.2400000e+03   7.6216300e-02
   2.2500000e+03   7.1366900e-02
   2.2600000e+03   7.0486600e-02
   2.2700000e+03   6.8338000e-02
   2.2800000e+03   6.8434000e-02
   2.2900000e+03   6.9746600e-02
   2.3000000e+03   7.1756500e-02
   2.3100000e+03   7.2074700e-02
   2.3200000e+03   6.8345900e-02
   2.3300000e+03   7.1906700e-02
   2.3400000e+03   6.8871400e-02
   2.3500000e+03   6.9362100e-02
   2.3600000e+03   7.1345100e-02
   2.3700000e+03   6.9702600e-02
   2.3800000e+03   7.0637400e-02
   2.3900000e+03   7.0736400e-02
   2.4000000e+03   7.6251200e-02
   2.4100000e+03   7.0790000e-02
   2.4200000e+03   7.5940100e-02
   2.4300000e+03   7.3647700e-02
   2.4400000e+03   7.3543400e-02
   2.4500000e+03   7.2066000e-02
   2.4600000e+03   7.3891300e-02
   2.4700000e+03   6.9903700e-02
   2.4800000e+03   7.9455600e-02
   2.4900000e+03   7.5818900e-02
   2.5000000e+03   7.5621100e-02
   2.5100000e+03   7.1035300e-02
   2.5200000e+03   7.2615200e-02
   2.5300000e+03   7.1124400e-02
   2.5400000e+03   7.1196500e-02
   2.5500000e+03   7.1941800e-02
   2.5600000e+03   7.3195900e-02
   2.5700000e+03   7.3649500e-02
   2.5800000e+03   6.9414400e-02
   2.5900000e+03   7.0724400e-02
   2.6000000e+03   7.4134500e-02
   2.6100000e+03   6.9368200e-02
   2.6200000e+03   7.3405300e-02
   2.6300000e+03   7.0506200e-02
   2.6400000e+03   7.1426400e-02
   2.6500000e+03   7.2588100e-02
   2.6600000e+03   7.4354500e-02
   2.6700000e+03   7.0705100e-02
   2.6800000e+03   7.3406200e-02
   2.6900000e+03   6.9360900e-02
   2.7000000e+03   6.9884100e-02
   2.7100000e+03   7.0053500e-02
   2.7200000e+03   6.5120300e-02
   2.7300000e+03   7.2363400e-02
   2.7400000e+03   7.0842800e-02
   2.7500000e+03   7.3101400e-02
   2.7600000e+03   7.2937800e-02
   2.7700000e+03   7.1712700e-02
   2.7800000e+03   7.3294900e-02
   2.7900000e+03   7.1063200e-02
   2.8000000e+03   7.0439900e-02
   2.8100000e+03   6.7851600e-02
   2.8200000e+03   7.6205200e-02
   2.8300000e+03   6.9057900e-02
   2.8400000e+03   7.4165300e-02
   2.8500000e+03   7.0323900e-02
   2.8600000e+03   6.9377600e-02
   2.8700000e+03   7.5271500e-02
   2.8800000e+03   7.1084600e-02
   2.8900000e+03   7.2053500e-02
   2.9000000e+03   7.5824100e-02
   2.9100000e+03   8.0114100e-02
   2.9200000e+03   7.6107100e-02
   2.9300000e+03   7.6490900e-02
   2.9400000e+03   7.6771500e-02
   2.9500000e+03   7.3379600e-02
   2.9600000e+03   7.1492700e-02
   2.9700000e+03   7.1098500e-02
   2.9800000e+03   7.1385700e-02
   2.9900000e+03   6.9908600e-02
   3.0000000e+03   7.1694400e-02


==> figs/N_20_supervised/hard_shar.dat <==
   1.0000000e+00   5.0979000e-01
   1.1009009e+01   3.5031000e-01
   2.1018018e+01   3.1107000e-01
   3.1027027e+01   3.0018000e-01
   4.1036036e+01   2.9194000e-01
   5.1045045e+01   2.6099000e-01
   6.1054054e+01   2.2853000e-01
   7.1063063e+01   2.0265000e-01
   8.1072072e+01   1.7964000e-01
   9.1081081e+01   1.6047000e-01
   1.0109009e+02   1.4406000e-01
   1.1109910e+02   1.3012000e-01
   1.2110811e+02   1.1778000e-01
   1.3111712e+02   1.0786000e-01
   1.4112613e+02   1.0019000e-01
   1.5113514e+02   9.4690000e-02
   1.6114414e+02   9.0060000e-02
   1.7115315e+02   8.6870000e-02
   1.8116216e+02   8.3620000e-02
   1.9117117e+02   8.0020000e-02
   2.0118018e+02   7.7740000e-02
   2.1118919e+02   7.6130000e-02
   2.2119820e+02   7.3680000e-02
   2.3120721e+02   7.2290000e-02
   2.4121622e+02   7.1090000e-02
   2.5122523e+02   6.9810000e-02
   2.6123423e+02   6.8770000e-02
   2.7124324e+02   6.8030000e-02
   2.8125225e+02   6.7070000e-02
   2.9126126e+02   6.6090000e-02
   3.0127027e+02   6.5580000e-02
   3.1127928e+02   6.5020000e-02
   3.2128829e+02   6.4690000e-02
   3.3129730e+02   6.4100000e-02
   3.4130631e+02   6.3640000e-02
   3.5131532e+02   6.3470000e-02
   3.6132432e+02   6.2990000e-02
   3.7133333e+02   6.2630000e-02
   3.8134234e+02   6.2410000e-02
   3.9135135e+02   6.2130000e-02
   4.0136036e+02   6.1870000e-02
   4.1136937e+02   6.1710000e-02
   4.2137838e+02   6.1260000e-02
   4.3138739e+02   6.1240000e-02
   4.4139640e+02   6.0990000e-02
   4.5140541e+02   6.0500000e-02
   4.6141441e+02   6.0320000e-02
   4.7142342e+02   6.0050000e-02
   4.8143243e+02   5.9900000e-02
   4.9144144e+02   5.9860000e-02
   5.0145045e+02   5.9800000e-02
   5.1145946e+02   5.9470000e-02
   5.2146847e+02   5.9690000e-02
   5.3147748e+02   5.9220000e-02
   5.4148649e+02   5.9060000e-02
   5.5149550e+02   5.8850000e-02
   5.6150450e+02   5.8820000e-02
   5.7151351e+02   5.8610000e-02
   5.8152252e+02   5.8540000e-02
   5.9153153e+02   5.8320000e-02
   6.0154054e+02   5.8300000e-02
   6.1154955e+02   5.8430000e-02
   6.2155856e+02   5.8160000e-02
   6.3156757e+02   5.8020000e-02
   6.4157658e+02   5.8000000e-02
   6.5158559e+02   5.7900000e-02
   6.6159459e+02   5.7700000e-02
   6.7160360e+02   5.7770000e-02
   6.8161261e+02   5.7820000e-02
   6.9162162e+02   5.7640000e-02
   7.0163063e+02   5.7580000e-02
   7.1163964e+02   5.7450000e-02
   7.2164865e+02   5.7250000e-02
   7.3165766e+02   5.7260000e-02
   7.4166667e+02   5.7110000e-02
   7.5167568e+02   5.7130000e-02
   7.6168468e+02   5.7020000e-02
   7.7169369e+02   5.6930000e-02
   7.8170270e+02   5.7020000e-02
   7.9171171e+02   5.6930000e-02
   8.0172072e+02   5.6810000e-02
   8.1172973e+02   5.6720000e-02
   8.2173874e+02   5.6660000e-02
   8.3174775e+02   5.6540000e-02
   8.4175676e+02   5.6670000e-02
   8.5176577e+02   5.6510000e-02
   8.6177477e+02   5.6430000e-02
   8.7178378e+02   5.6550000e-02
   8.8179279e+02   5.6630000e-02
   8.9180180e+02   5.6330000e-02
   9.0181081e+02   5.6430000e-02
   9.1181982e+02   5.6390000e-02
   9.2182883e+02   5.6490000e-02
   9.3183784e+02   5.6640000e-02
   9.4184685e+02   5.6260000e-02
   9.5185586e+02   5.6480000e-02
   9.6186486e+02   5.6210000e-02
   9.7187387e+02   5.6150000e-02
   9.8188288e+02   5.6570000e-02
   9.9189189e+02   5.6070000e-02
   1.0019009e+03   5.6040000e-02
   1.0119099e+03   5.5990000e-02
   1.0219189e+03   5.5890000e-02
   1.0319279e+03   5.5740000e-02
   1.0419369e+03   5.5870000e-02
   1.0519459e+03   5.5890000e-02
   1.0619550e+03   5.5970000e-02
   1.0719640e+03   5.5760000e-02
   1.0819730e+03   5.5960000e-02
   1.0919820e+03   5.5950000e-02
   1.1019910e+03   5.5630000e-02
   1.1120000e+03   5.5740000e-02
   1.1220090e+03   5.5630000e-02
   1.1320180e+03   5.5780000e-02
   1.1420270e+03   5.5570000e-02
   1.1520360e+03   5.5620000e-02
   1.1620450e+03   5.5500000e-02
   1.1720541e+03   5.5630000e-02
   1.1820631e+03   5.5660000e-02
   1.1920721e+03   5.5740000e-02
   1.2020811e+03   5.5500000e-02
   1.2120901e+03   5.5610000e-02
   1.2220991e+03   5.5780000e-02
   1.2321081e+03   5.5510000e-02
   1.2421171e+03   5.5560000e-02
   1.2521261e+03   5.5640000e-02
   1.2621351e+03   5.5600000e-02
   1.2721441e+03   5.5370000e-02
   1.2821532e+03   5.5620000e-02
   1.2921622e+03   5.5460000e-02
   1.3021712e+03   5.5370000e-02
   1.3121802e+03   5.5200000e-02
   1.3221892e+03   5.5270000e-02
   1.3321982e+03   5.5490000e-02
   1.3422072e+03   5.5440000e-02
   1.3522162e+03   5.5520000e-02
   1.3622252e+03   5.5430000e-02
   1.3722342e+03   5.5370000e-02
   1.3822432e+03   5.5350000e-02
   1.3922523e+03   5.5200000e-02
   1.4022613e+03   5.5400000e-02
   1.4122703e+03   5.5510000e-02
   1.4222793e+03   5.5190000e-02
   1.4322883e+03   5.5070000e-02
   1.4422973e+03   5.5140000e-02
   1.4523063e+03   5.5180000e-02
   1.4623153e+03   5.5330000e-02
   1.4723243e+03   5.5170000e-02
   1.4823333e+03   5.5170000e-02
   1.4923423e+03   5.5230000e-02
   1.5023514e+03   5.5090000e-02
   1.5123604e+03   5.5260000e-02
   1.5223694e+03   5.5350000e-02
   1.5323784e+03   5.5110000e-02
   1.5423874e+03   5.5330000e-02
   1.5523964e+03   5.5160000e-02
   1.5624054e+03   5.5400000e-02
   1.5724144e+03   5.5170000e-02
   1.5824234e+03   5.5070000e-02
   1.5924324e+03   5.5280000e-02
   1.6024414e+03   5.5060000e-02
   1.6124505e+03   5.5560000e-02
   1.6224595e+03   5.5110000e-02
   1.6324685e+03   5.4850000e-02
   1.6424775e+03   5.5010000e-02
   1.6524865e+03   5.5170000e-02
   1.6624955e+03   5.4980000e-02
   1.6725045e+03   5.5140000e-02
   1.6825135e+03   5.4960000e-02
   1.6925225e+03   5.4960000e-02
   1.7025315e+03   5.4870000e-02
   1.7125405e+03   5.5250000e-02
   1.7225495e+03   5.4860000e-02
   1.7325586e+03   5.4820000e-02
   1.7425676e+03   5.4840000e-02
   1.7525766e+03   5.4880000e-02
   1.7625856e+03   5.4840000e-02
   1.7725946e+03   5.4750000e-02
   1.7826036e+03   5.4840000e-02
   1.7926126e+03   5.4780000e-02
   1.8026216e+03   5.4860000e-02
   1.8126306e+03   5.5080000e-02
   1.8226396e+03   5.4990000e-02
   1.8326486e+03   5.4950000e-02
   1.8426577e+03   5.4820000e-02
   1.8526667e+03   5.4970000e-02
   1.8626757e+03   5.4760000e-02
   1.8726847e+03   5.4870000e-02
   1.8826937e+03   5.5070000e-02
   1.8927027e+03   5.4710000e-02
   1.9027117e+03   5.4790000e-02
   1.9127207e+03   5.5020000e-02
   1.9227297e+03   5.4850000e-02
   1.9327387e+03   5.4700000e-02
   1.9427477e+03   5.4790000e-02
   1.9527568e+03   5.4660000e-02
   1.9627658e+03   5.4670000e-02
   1.9727748e+03   5.4790000e-02
   1.9827838e+03   5.4600000e-02
   1.9927928e+03   5.4820000e-02
   2.0028018e+03   5.4770000e-02
   2.0128108e+03   5.4680000e-02
   2.0228198e+03   5.4720000e-02
   2.0328288e+03   5.4920000e-02
   2.0428378e+03   5.4800000e-02
   2.0528468e+03   5.4920000e-02
   2.0628559e+03   5.4670000e-02
   2.0728649e+03   5.4860000e-02
   2.0828739e+03   5.4610000e-02
   2.0928829e+03   5.4840000e-02
   2.1028919e+03   5.5000000e-02
   2.1129009e+03   5.4810000e-02
   2.1229099e+03   5.4970000e-02
   2.1329189e+03   5.4600000e-02
   2.1429279e+03   5.4700000e-02
   2.1529369e+03   5.4700000e-02
   2.1629459e+03   5.4620000e-02
   2.1729550e+03   5.4660000e-02
   2.1829640e+03   5.4550000e-02
   2.1929730e+03   5.4500000e-02
   2.2029820e+03   5.4610000e-02
   2.2129910e+03   5.4450000e-02
   2.2230000e+03   5.4540000e-02
   2.2330090e+03   5.4530000e-02
   2.2430180e+03   5.4450000e-02
   2.2530270e+03   5.4470000e-02
   2.2630360e+03   5.4610000e-02
   2.2730450e+03   5.4590000e-02
   2.2830541e+03   5.4560000e-02
   2.2930631e+03   5.4500000e-02
   2.3030721e+03   5.4510000e-02
   2.3130811e+03   5.4670000e-02
   2.3230901e+03   5.4830000e-02
   2.3330991e+03   5.4620000e-02
   2.3431081e+03   5.4390000e-02
   2.3531171e+03   5.4720000e-02
   2.3631261e+03   5.4480000e-02
   2.3731351e+03   5.4690000e-02
   2.3831441e+03   5.4670000e-02
   2.3931532e+03   5.4640000e-02
   2.4031622e+03   5.4480000e-02
   2.4131712e+03   5.4760000e-02
   2.4231802e+03   5.4660000e-02
   2.4331892e+03   5.4650000e-02
   2.4431982e+03   5.4700000e-02
   2.4532072e+03   5.4720000e-02
   2.4632162e+03   5.4360000e-02
   2.4732252e+03   5.4670000e-02
   2.4832342e+03   5.4600000e-02
   2.4932432e+03   5.4610000e-02
   2.5032523e+03   5.4450000e-02
   2.5132613e+03   5.4630000e-02
   2.5232703e+03   5.4440000e-02
   2.5332793e+03   5.4440000e-02
   2.5432883e+03   5.4500000e-02
   2.5532973e+03   5.4800000e-02
   2.5633063e+03   5.4380000e-02
   2.5733153e+03   5.4680000e-02
   2.5833243e+03   5.4530000e-02
   2.5933333e+03   5.4410000e-02
   2.6033423e+03   5.4500000e-02
   2.6133514e+03   5.4470000e-02
   2.6233604e+03   5.4680000e-02
   2.6333694e+03   5.4580000e-02
   2.6433784e+03   5.4440000e-02
   2.6533874e+03   5.4680000e-02
   2.6633964e+03   5.4450000e-02
   2.6734054e+03   5.4590000e-02
   2.6834144e+03   5.4270000e-02
   2.6934234e+03   5.4320000e-02
   2.7034324e+03   5.4260000e-02
   2.7134414e+03   5.4530000e-02
   2.7234505e+03   5.4560000e-02
   2.7334595e+03   5.4240000e-02
   2.7434685e+03   5.4290000e-02
   2.7534775e+03   5.4540000e-02
   2.7634865e+03   5.4270000e-02
   2.7734955e+03   5.4270000e-02
   2.7835045e+03   5.4540000e-02
   2.7935135e+03   5.4650000e-02
   2.8035225e+03   5.4550000e-02
   2.8135315e+03   5.4830000e-02
   2.8235405e+03   5.4950000e-02
   2.8335495e+03   5.4420000e-02
   2.8435586e+03   5.4400000e-02
   2.8535676e+03   5.4250000e-02
   2.8635766e+03   5.4430000e-02
   2.8735856e+03   5.4610000e-02
   2.8835946e+03   5.4540000e-02
   2.8936036e+03   5.4280000e-02
   2.9036126e+03   5.4420000e-02
   2.9136216e+03   5.4220000e-02
   2.9236306e+03   5.4160000e-02
   2.9336396e+03   5.4240000e-02
   2.9436486e+03   5.4080000e-02
   2.9536577e+03   5.4370000e-02
   2.9636667e+03   5.4190000e-02
   2.9736757e+03   5.4270000e-02
   2.9836847e+03   5.4540000e-02
   2.9936937e+03   5.4310000e-02
   3.0037027e+03   5.4480000e-02
   3.0137117e+03   5.4430000e-02
   3.0237207e+03   5.4690000e-02
   3.0337297e+03   5.4250000e-02
   3.0437387e+03   5.4880000e-02
   3.0537477e+03   5.4370000e-02
   3.0637568e+03   5.4430000e-02
   3.0737658e+03   5.4380000e-02
   3.0837748e+03   5.4340000e-02
   3.0937838e+03   5.4200000e-02
   3.1037928e+03   5.4270000e-02
   3.1138018e+03   5.4220000e-02
   3.1238108e+03   5.4220000e-02
   3.1338198e+03   5.4280000e-02
   3.1438288e+03   5.4320000e-02
   3.1538378e+03   5.4300000e-02
   3.1638468e+03   5.4230000e-02
   3.1738559e+03   5.4400000e-02
   3.1838649e+03   5.4450000e-02
   3.1938739e+03   5.4560000e-02
   3.2038829e+03   5.4300000e-02
   3.2138919e+03   5.4180000e-02
   3.2239009e+03   5.4180000e-02
   3.2339099e+03   5.4250000e-02
   3.2439189e+03   5.4120000e-02
   3.2539279e+03   5.4150000e-02
   3.2639369e+03   5.4280000e-02
   3.2739459e+03   5.4200000e-02
   3.2839550e+03   5.4710000e-02
   3.2939640e+03   5.4550000e-02
   3.3039730e+03   5.4320000e-02
   3.3139820e+03   5.4370000e-02
   3.3239910e+03   5.4060000e-02
   3.3340000e+03   5.4280000e-02
   3.3440090e+03   5.4180000e-02
   3.3540180e+03   5.4710000e-02
   3.3640270e+03   5.4200000e-02
   3.3740360e+03   5.4330000e-02
   3.3840450e+03   5.4240000e-02
   3.3940541e+03   5.4050000e-02
   3.4040631e+03   5.4170000e-02
   3.4140721e+03   5.4390000e-02
   3.4240811e+03   5.4610000e-02
   3.4340901e+03   5.4430000e-02
   3.4440991e+03   5.4100000e-02
   3.4541081e+03   5.4250000e-02
   3.4641171e+03   5.4080000e-02
   3.4741261e+03   5.4300000e-02
   3.4841351e+03   5.4020000e-02
   3.4941441e+03   5.4260000e-02
   3.5041532e+03   5.4450000e-02
   3.5141622e+03   5.4370000e-02
   3.5241712e+03   5.4140000e-02
   3.5341802e+03   5.3950000e-02
   3.5441892e+03   5.4050000e-02
   3.5541982e+03   5.4150000e-02
   3.5642072e+03   5.4180000e-02
   3.5742162e+03   5.4020000e-02
   3.5842252e+03   5.4020000e-02
   3.5942342e+03   5.4200000e-02
   3.6042432e+03   5.4130000e-02
   3.6142523e+03   5.4140000e-02
   3.6242613e+03   5.4270000e-02
   3.6342703e+03   5.4360000e-02
   3.6442793e+03   5.4140000e-02
   3.6542883e+03   5.4020000e-02
   3.6642973e+03   5.4290000e-02
   3.6743063e+03   5.4170000e-02
   3.6843153e+03   5.4250000e-02
   3.6943243e+03   5.3980000e-02
   3.7043333e+03   5.4100000e-02
   3.7143423e+03   5.4320000e-02
   3.7243514e+03   5.4290000e-02
   3.7343604e+03   5.4200000e-02
   3.7443694e+03   5.3970000e-02
   3.7543784e+03   5.4310000e-02
   3.7643874e+03   5.4650000e-02
   3.7743964e+03   5.4070000e-02
   3.7844054e+03   5.4380000e-02
   3.7944144e+03   5.3880000e-02
   3.8044234e+03   5.4250000e-02
   3.8144324e+03   5.4060000e-02
   3.8244414e+03   5.4240000e-02
   3.8344505e+03   5.4100000e-02
   3.8444595e+03   5.4360000e-02
   3.8544685e+03   5.4540000e-02
   3.8644775e+03   5.4220000e-02
   3.8744865e+03   5.4030000e-02
   3.8844955e+03   5.3980000e-02
   3.8945045e+03   5.4050000e-02
   3.9045135e+03   5.4290000e-02
   3.9145225e+03   5.4260000e-02
   3.9245315e+03   5.4200000e-02
   3.9345405e+03   5.4000000e-02
   3.9445495e+03   5.4150000e-02
   3.9545586e+03   5.4020000e-02
   3.9645676e+03   5.4070000e-02
   3.9745766e+03   5.4080000e-02
   3.9845856e+03   5.4030000e-02
   3.9945946e+03   5.4260000e-02
   4.0046036e+03   5.4080000e-02
   4.0146126e+03   5.4040000e-02
   4.0246216e+03   5.4440000e-02
   4.0346306e+03   5.4250000e-02
   4.0446396e+03   5.4090000e-02
   4.0546486e+03   5.4060000e-02
   4.0646577e+03   5.3940000e-02
   4.0746667e+03   5.4270000e-02
   4.0846757e+03   5.4100000e-02
   4.0946847e+03   5.4140000e-02
   4.1046937e+03   5.3960000e-02
   4.1147027e+03   5.3990000e-02
   4.1247117e+03   5.3840000e-02
   4.1347207e+03   5.4420000e-02
   4.1447297e+03   5.4360000e-02
   4.1547387e+03   5.4260000e-02
   4.1647477e+03   5.4680000e-02
   4.1747568e+03   5.4250000e-02
   4.1847658e+03   5.4010000e-02
   4.1947748e+03   5.4160000e-02
   4.2047838e+03   5.4260000e-02
   4.2147928e+03   5.3880000e-02
   4.2248018e+03   5.4000000e-02
   4.2348108e+03   5.3940000e-02
   4.2448198e+03   5.4120000e-02
   4.2548288e+03   5.4070000e-02
   4.2648378e+03   5.3960000e-02
   4.2748468e+03   5.4110000e-02
   4.2848559e+03   5.3870000e-02
   4.2948649e+03   5.3960000e-02
   4.3048739e+03   5.4140000e-02
   4.3148829e+03   5.4070000e-02
   4.3248919e+03   5.4270000e-02
   4.3349009e+03   5.4470000e-02
   4.3449099e+03   5.4010000e-02
   4.3549189e+03   5.4190000e-02
   4.3649279e+03   5.3960000e-02
   4.3749369e+03   5.4000000e-02
   4.3849459e+03   5.4030000e-02
   4.3949550e+03   5.3880000e-02
   4.4049640e+03   5.4000000e-02
   4.4149730e+03   5.4180000e-02
   4.4249820e+03   5.4000000e-02
   4.4349910e+03   5.4020000e-02
   4.4450000e+03   5.4050000e-02
   4.4550090e+03   5.4200000e-02
   4.4650180e+03   5.3990000e-02
   4.4750270e+03   5.4290000e-02
   4.4850360e+03   5.4040000e-02
   4.4950450e+03   5.4070000e-02
   4.5050541e+03   5.3870000e-02
   4.5150631e+03   5.4100000e-02
   4.5250721e+03   5.4390000e-02
   4.5350811e+03   5.3890000e-02
   4.5450901e+03   5.3880000e-02
   4.5550991e+03   5.4210000e-02
   4.5651081e+03   5.3960000e-02
   4.5751171e+03   5.3970000e-02
   4.5851261e+03   5.4150000e-02
   4.5951351e+03   5.4070000e-02
   4.6051441e+03   5.4130000e-02
   4.6151532e+03   5.4070000e-02
   4.6251622e+03   5.4140000e-02
   4.6351712e+03   5.3990000e-02
   4.6451802e+03   5.4010000e-02
   4.6551892e+03   5.3900000e-02
   4.6651982e+03   5.4160000e-02
   4.6752072e+03   5.3900000e-02
   4.6852162e+03   5.4150000e-02
   4.6952252e+03   5.4130000e-02
   4.7052342e+03   5.3930000e-02
   4.7152432e+03   5.3810000e-02
   4.7252523e+03   5.4060000e-02
   4.7352613e+03   5.3940000e-02
   4.7452703e+03   5.3920000e-02
   4.7552793e+03   5.3980000e-02
   4.7652883e+03   5.4180000e-02
   4.7752973e+03   5.4270000e-02
   4.7853063e+03   5.4050000e-02
   4.7953153e+03   5.3910000e-02
   4.8053243e+03   5.3940000e-02
   4.8153333e+03   5.4200000e-02
   4.8253423e+03   5.4020000e-02
   4.8353514e+03   5.4320000e-02
   4.8453604e+03   5.4020000e-02
   4.8553694e+03   5.3950000e-02
   4.8653784e+03   5.4150000e-02
   4.8753874e+03   5.4130000e-02
   4.8853964e+03   5.3930000e-02
   4.8954054e+03   5.3860000e-02
   4.9054144e+03   5.3860000e-02
   4.9154234e+03   5.3870000e-02
   4.9254324e+03   5.4040000e-02
   4.9354414e+03   5.4050000e-02
   4.9454505e+03   5.3870000e-02
   4.9554595e+03   5.3820000e-02
   4.9654685e+03   5.3950000e-02
   4.9754775e+03   5.3880000e-02
   4.9854865e+03   5.4050000e-02
   4.9954955e+03   5.3930000e-02
   5.0055045e+03   5.4000000e-02
   5.0155135e+03   5.3940000e-02
   5.0255225e+03   5.3890000e-02
   5.0355315e+03   5.4130000e-02
   5.0455405e+03   5.3820000e-02
   5.0555495e+03   5.3800000e-02
   5.0655586e+03   5.3830000e-02
   5.0755676e+03   5.4100000e-02
   5.0855766e+03   5.3840000e-02
   5.0955856e+03   5.3870000e-02
   5.1055946e+03   5.4200000e-02
   5.1156036e+03   5.3870000e-02
   5.1256126e+03   5.4190000e-02
   5.1356216e+03   5.4410000e-02
   5.1456306e+03   5.3790000e-02
   5.1556396e+03   5.3890000e-02
   5.1656486e+03   5.4050000e-02
   5.1756577e+03   5.3740000e-02
   5.1856667e+03   5.4010000e-02
   5.1956757e+03   5.3800000e-02
   5.2056847e+03   5.3680000e-02
   5.2156937e+03   5.3910000e-02
   5.2257027e+03   5.4080000e-02
   5.2357117e+03   5.3730000e-02
   5.2457207e+03   5.3920000e-02
   5.2557297e+03   5.3580000e-02
   5.2657387e+03   5.3770000e-02
   5.2757477e+03   5.3900000e-02
   5.2857568e+03   5.3930000e-02
   5.2957658e+03   5.3870000e-02
   5.3057748e+03   5.3850000e-02
   5.3157838e+03   5.3870000e-02
   5.3257928e+03   5.3900000e-02
   5.3358018e+03   5.3790000e-02
   5.3458108e+03   5.4130000e-02
   5.3558198e+03   5.3760000e-02
   5.3658288e+03   5.3950000e-02
   5.3758378e+03   5.4220000e-02
   5.3858468e+03   5.3800000e-02
   5.3958559e+03   5.3930000e-02
   5.4058649e+03   5.3660000e-02
   5.4158739e+03   5.3770000e-02
   5.4258829e+03   5.4190000e-02
   5.4358919e+03   5.3780000e-02
   5.4459009e+03   5.3760000e-02
   5.4559099e+03   5.3670000e-02
   5.4659189e+03   5.3720000e-02
   5.4759279e+03   5.3790000e-02
   5.4859369e+03   5.4170000e-02
   5.4959459e+03   5.3920000e-02
   5.5059550e+03   5.3910000e-02
   5.5159640e+03   5.3780000e-02
   5.5259730e+03   5.3940000e-02
   5.5359820e+03   5.3510000e-02
   5.5459910e+03   5.4040000e-02
   5.5560000e+03   5.3960000e-02
   5.5660090e+03   5.3810000e-02
   5.5760180e+03   5.3740000e-02
   5.5860270e+03   5.3660000e-02
   5.5960360e+03   5.4000000e-02
   5.6060450e+03   5.3560000e-02
   5.6160541e+03   5.3770000e-02
   5.6260631e+03   5.4090000e-02
   5.6360721e+03   5.3590000e-02
   5.6460811e+03   5.3940000e-02
   5.6560901e+03   5.3850000e-02
   5.6660991e+03   5.3750000e-02
   5.6761081e+03   5.3610000e-02
   5.6861171e+03   5.3780000e-02
   5.6961261e+03   5.3770000e-02
   5.7061351e+03   5.3810000e-02
   5.7161441e+03   5.3690000e-02
   5.7261532e+03   5.3780000e-02
   5.7361622e+03   5.3760000e-02
   5.7461712e+03   5.3540000e-02
   5.7561802e+03   5.3530000e-02
   5.7661892e+03   5.3600000e-02
   5.7761982e+03   5.3640000e-02
   5.7862072e+03   5.3970000e-02
   5.7962162e+03   5.3640000e-02
   5.8062252e+03   5.3820000e-02
   5.8162342e+03   5.3760000e-02
   5.8262432e+03   5.3640000e-02
   5.8362523e+03   5.3660000e-02
   5.8462613e+03   5.3820000e-02
   5.8562703e+03   5.3910000e-02
   5.8662793e+03   5.3960000e-02
   5.8762883e+03   5.3880000e-02
   5.8862973e+03   5.3570000e-02
   5.8963063e+03   5.3580000e-02
   5.9063153e+03   5.3630000e-02
   5.9163243e+03   5.3710000e-02
   5.9263333e+03   5.3580000e-02
   5.9363423e+03   5.3470000e-02
   5.9463514e+03   5.3960000e-02
   5.9563604e+03   5.3740000e-02
   5.9663694e+03   5.3500000e-02
   5.9763784e+03   5.3520000e-02
   5.9863874e+03   5.3650000e-02
   5.9963964e+03   5.3630000e-02
   6.0064054e+03   5.3600000e-02
   6.0164144e+03   5.3560000e-02
   6.0264234e+03   5.3540000e-02
   6.0364324e+03   5.3860000e-02
   6.0464414e+03   5.3440000e-02
   6.0564505e+03   5.3480000e-02
   6.0664595e+03   5.3480000e-02
   6.0764685e+03   5.3440000e-02
   6.0864775e+03   5.3520000e-02
   6.0964865e+03   5.3730000e-02
   6.1064955e+03   5.3430000e-02
   6.1165045e+03   5.3620000e-02
   6.1265135e+03   5.3460000e-02
   6.1365225e+03   5.3500000e-02
   6.1465315e+03   5.3470000e-02
   6.1565405e+03   5.3600000e-02
   6.1665495e+03   5.4020000e-02
   6.1765586e+03   5.3530000e-02
   6.1865676e+03   5.3540000e-02
   6.1965766e+03   5.3700000e-02
   6.2065856e+03   5.3640000e-02
   6.2165946e+03   5.3690000e-02
   6.2266036e+03   5.3670000e-02
   6.2366126e+03   5.3440000e-02
   6.2466216e+03   5.3600000e-02
   6.2566306e+03   5.3450000e-02
   6.2666396e+03   5.3580000e-02
   6.2766486e+03   5.3710000e-02
   6.2866577e+03   5.3450000e-02
   6.2966667e+03   5.3930000e-02
   6.3066757e+03   5.3990000e-02
   6.3166847e+03   5.3430000e-02
   6.3266937e+03   5.3620000e-02
   6.3367027e+03   5.3690000e-02
   6.3467117e+03   5.3500000e-02
   6.3567207e+03   5.3350000e-02
   6.3667297e+03   5.3630000e-02
   6.3767387e+03   5.3870000e-02
   6.3867477e+03   5.3840000e-02
   6.3967568e+03   5.3520000e-02
   6.4067658e+03   5.3400000e-02
   6.4167748e+03   5.3420000e-02
   6.4267838e+03   5.3630000e-02
   6.4367928e+03   5.3920000e-02
   6.4468018e+03   5.3560000e-02
   6.4568108e+03   5.3850000e-02
   6.4668198e+03   5.3700000e-02
   6.4768288e+03   5.3850000e-02
   6.4868378e+03   5.3840000e-02
   6.4968468e+03   5.3460000e-02
   6.5068559e+03   5.3770000e-02
   6.5168649e+03   5.3560000e-02
   6.5268739e+03   5.3490000e-02
   6.5368829e+03   5.3500000e-02
   6.5468919e+03   5.3610000e-02
   6.5569009e+03   5.3460000e-02
   6.5669099e+03   5.3510000e-02
   6.5769189e+03   5.3430000e-02
   6.5869279e+03   5.3450000e-02
   6.5969369e+03   5.3540000e-02
   6.6069459e+03   5.3750000e-02
   6.6169550e+03   5.3600000e-02
   6.6269640e+03   5.3650000e-02
   6.6369730e+03   5.3460000e-02
   6.6469820e+03   5.3450000e-02
   6.6569910e+03   5.3710000e-02
   6.6670000e+03   5.3520000e-02
   6.6770090e+03   5.3450000e-02
   6.6870180e+03   5.3900000e-02
   6.6970270e+03   5.4080000e-02
   6.7070360e+03   5.3520000e-02
   6.7170450e+03   5.3590000e-02
   6.7270541e+03   5.3780000e-02
   6.7370631e+03   5.3410000e-02
   6.7470721e+03   5.3380000e-02
   6.7570811e+03   5.3560000e-02
   6.7670901e+03   5.3340000e-02
   6.7770991e+03   5.3450000e-02
   6.7871081e+03   5.3710000e-02
   6.7971171e+03   5.3380000e-02
   6.8071261e+03   5.3450000e-02
   6.8171351e+03   5.3390000e-02
   6.8271441e+03   5.3410000e-02
   6.8371532e+03   5.3510000e-02
   6.8471622e+03   5.3650000e-02
   6.8571712e+03   5.3690000e-02
   6.8671802e+03   5.3290000e-02
   6.8771892e+03   5.3400000e-02
   6.8871982e+03   5.3730000e-02
   6.8972072e+03   5.3490000e-02
   6.9072162e+03   5.3650000e-02
   6.9172252e+03   5.3600000e-02
   6.9272342e+03   5.3710000e-02
   6.9372432e+03   5.3480000e-02
   6.9472523e+03   5.3230000e-02
   6.9572613e+03   5.3500000e-02
   6.9672703e+03   5.3460000e-02
   6.9772793e+03   5.3650000e-02
   6.9872883e+03   5.3490000e-02
   6.9972973e+03   5.3330000e-02
   7.0073063e+03   5.3380000e-02
   7.0173153e+03   5.3450000e-02
   7.0273243e+03   5.3490000e-02
   7.0373333e+03   5.3410000e-02
   7.0473423e+03   5.3470000e-02
   7.0573514e+03   5.3280000e-02
   7.0673604e+03   5.3630000e-02
   7.0773694e+03   5.3310000e-02
   7.0873784e+03   5.3380000e-02
   7.0973874e+03   5.3260000e-02
   7.1073964e+03   5.3370000e-02
   7.1174054e+03   5.3420000e-02
   7.1274144e+03   5.3550000e-02
   7.1374234e+03   5.3370000e-02
   7.1474324e+03   5.3590000e-02
   7.1574414e+03   5.3680000e-02
   7.1674505e+03   5.3320000e-02
   7.1774595e+03   5.3250000e-02
   7.1874685e+03   5.3290000e-02
   7.1974775e+03   5.3380000e-02
   7.2074865e+03   5.3600000e-02
   7.2174955e+03   5.3660000e-02
   7.2275045e+03   5.3280000e-02
   7.2375135e+03   5.3680000e-02
   7.2475225e+03   5.3480000e-02
   7.2575315e+03   5.3330000e-02
   7.2675405e+03   5.3390000e-02
   7.2775495e+03   5.3370000e-02
   7.2875586e+03   5.3260000e-02
   7.2975676e+03   5.3330000e-02
   7.3075766e+03   5.3310000e-02
   7.3175856e+03   5.3420000e-02
   7.3275946e+03   5.3460000e-02
   7.3376036e+03   5.3520000e-02
   7.3476126e+03   5.3290000e-02
   7.3576216e+03   5.3180000e-02
   7.3676306e+03   5.3470000e-02
   7.3776396e+03   5.3440000e-02
   7.3876486e+03   5.3420000e-02
   7.3976577e+03   5.3400000e-02
   7.4076667e+03   5.3320000e-02
   7.4176757e+03   5.3390000e-02
   7.4276847e+03   5.3400000e-02
   7.4376937e+03   5.3450000e-02
   7.4477027e+03   5.3290000e-02
   7.4577117e+03   5.3190000e-02
   7.4677207e+03   5.3320000e-02
   7.4777297e+03   5.3250000e-02
   7.4877387e+03   5.3380000e-02
   7.4977477e+03   5.3260000e-02
   7.5077568e+03   5.3250000e-02
   7.5177658e+03   5.3220000e-02
   7.5277748e+03   5.3740000e-02
   7.5377838e+03   5.3300000e-02
   7.5477928e+03   5.3250000e-02
   7.5578018e+03   5.3380000e-02
   7.5678108e+03   5.3680000e-02
   7.5778198e+03   5.3450000e-02
   7.5878288e+03   5.3460000e-02
   7.5978378e+03   5.3420000e-02
   7.6078468e+03   5.3390000e-02
   7.6178559e+03   5.3160000e-02
   7.6278649e+03   5.3590000e-02
   7.6378739e+03   5.3760000e-02
   7.6478829e+03   5.3530000e-02
   7.6578919e+03   5.3370000e-02
   7.6679009e+03   5.3390000e-02
   7.6779099e+03   5.3520000e-02
   7.6879189e+03   5.3160000e-02
   7.6979279e+03   5.3270000e-02
   7.7079369e+03   5.3270000e-02
   7.7179459e+03   5.3690000e-02
   7.7279550e+03   5.3380000e-02
   7.7379640e+03   5.3380000e-02
   7.7479730e+03   5.3160000e-02
   7.7579820e+03   5.3320000e-02
   7.7679910e+03   5.3370000e-02
   7.7780000e+03   5.3390000e-02
   7.7880090e+03   5.3520000e-02
   7.7980180e+03   5.3350000e-02
   7.8080270e+03   5.3540000e-02
   7.8180360e+03   5.3370000e-02
   7.8280450e+03   5.3430000e-02
   7.8380541e+03   5.3280000e-02
   7.8480631e+03   5.3470000e-02
   7.8580721e+03   5.3180000e-02
   7.8680811e+03   5.3230000e-02
   7.8780901e+03   5.3330000e-02
   7.8880991e+03   5.3220000e-02
   7.8981081e+03   5.3320000e-02
   7.9081171e+03   5.3330000e-02
   7.9181261e+03   5.3590000e-02
   7.9281351e+03   5.3260000e-02
   7.9381441e+03   5.3350000e-02
   7.9481532e+03   5.3370000e-02
   7.9581622e+03   5.3240000e-02
   7.9681712e+03   5.3450000e-02
   7.9781802e+03   5.3410000e-02
   7.9881892e+03   5.3160000e-02
   7.9981982e+03   5.3500000e-02
   8.0082072e+03   5.3520000e-02
   8.0182162e+03   5.3580000e-02
   8.0282252e+03   5.3270000e-02
   8.0382342e+03   5.3450000e-02
   8.0482432e+03   5.3360000e-02
   8.0582523e+03   5.3200000e-02
   8.0682613e+03   5.3710000e-02
   8.0782703e+03   5.3240000e-02
   8.0882793e+03   5.3260000e-02
   8.0982883e+03   5.3210000e-02
   8.1082973e+03   5.3510000e-02
   8.1183063e+03   5.3180000e-02
   8.1283153e+03   5.3360000e-02
   8.1383243e+03   5.3180000e-02
   8.1483333e+03   5.3390000e-02
   8.1583423e+03   5.3260000e-02
   8.1683514e+03   5.3210000e-02
   8.1783604e+03   5.3320000e-02
   8.1883694e+03   5.3220000e-02
   8.1983784e+03   5.3210000e-02
   8.2083874e+03   5.3460000e-02
   8.2183964e+03   5.3700000e-02
   8.2284054e+03   5.3700000e-02
   8.2384144e+03   5.3370000e-02
   8.2484234e+03   5.3830000e-02
   8.2584324e+03   5.3390000e-02
   8.2684414e+03   5.3310000e-02
   8.2784505e+03   5.3120000e-02
   8.2884595e+03   5.3310000e-02
   8.2984685e+03   5.3600000e-02
   8.3084775e+03   5.3350000e-02
   8.3184865e+03   5.3270000e-02
   8.3284955e+03   5.3240000e-02
   8.3385045e+03   5.3510000e-02
   8.3485135e+03   5.3200000e-02
   8.3585225e+03   5.3180000e-02
   8.3685315e+03   5.3220000e-02
   8.3785405e+03   5.3390000e-02
   8.3885495e+03   5.3200000e-02
   8.3985586e+03   5.3270000e-02
   8.4085676e+03   5.3480000e-02
   8.4185766e+03   5.3130000e-02
   8.4285856e+03   5.3260000e-02
   8.4385946e+03   5.3190000e-02
   8.4486036e+03   5.3680000e-02
   8.4586126e+03   5.3250000e-02
   8.4686216e+03   5.3040000e-02
   8.4786306e+03   5.3330000e-02
   8.4886396e+03   5.3120000e-02
   8.4986486e+03   5.3220000e-02
   8.5086577e+03   5.3190000e-02
   8.5186667e+03   5.3360000e-02
   8.5286757e+03   5.3260000e-02
   8.5386847e+03   5.3210000e-02
   8.5486937e+03   5.3060000e-02
   8.5587027e+03   5.3090000e-02
   8.5687117e+03   5.3300000e-02
   8.5787207e+03   5.3370000e-02
   8.5887297e+03   5.3150000e-02
   8.5987387e+03   5.3080000e-02
   8.6087477e+03   5.3160000e-02
   8.6187568e+03   5.3430000e-02
   8.6287658e+03   5.3150000e-02
   8.6387748e+03   5.3190000e-02
   8.6487838e+03   5.3310000e-02
   8.6587928e+03   5.3030000e-02
   8.6688018e+03   5.3060000e-02
   8.6788108e+03   5.3360000e-02
   8.6888198e+03   5.3000000e-02
   8.6988288e+03   5.3140000e-02
   8.7088378e+03   5.3040000e-02
   8.7188468e+03   5.2960000e-02
   8.7288559e+03   5.3070000e-02
   8.7388649e+03   5.3180000e-02
   8.7488739e+03   5.3090000e-02
   8.7588829e+03   5.3100000e-02
   8.7688919e+03   5.3080000e-02
   8.7789009e+03   5.3200000e-02
   8.7889099e+03   5.3210000e-02
   8.7989189e+03   5.3420000e-02
   8.8089279e+03   5.3220000e-02
   8.8189369e+03   5.3060000e-02
   8.8289459e+03   5.3330000e-02
   8.8389550e+03   5.3160000e-02
   8.8489640e+03   5.3110000e-02
   8.8589730e+03   5.3180000e-02
   8.8689820e+03   5.3360000e-02
   8.8789910e+03   5.3180000e-02
   8.8890000e+03   5.3040000e-02
   8.8990090e+03   5.3350000e-02
   8.9090180e+03   5.3410000e-02
   8.9190270e+03   5.3180000e-02
   8.9290360e+03   5.3220000e-02
   8.9390450e+03   5.3400000e-02
   8.9490541e+03   5.3010000e-02
   8.9590631e+03   5.3230000e-02
   8.9690721e+03   5.3540000e-02
   8.9790811e+03   5.3360000e-02
   8.9890901e+03   5.3080000e-02
   8.9990991e+03   5.3480000e-02
   9.0091081e+03   5.3430000e-02
   9.0191171e+03   5.2990000e-02
   9.0291261e+03   5.3080000e-02
   9.0391351e+03   5.3080000e-02
   9.0491441e+03   5.3100000e-02
   9.0591532e+03   5.3180000e-02
   9.0691622e+03   5.3180000e-02
   9.0791712e+03   5.3400000e-02
   9.0891802e+03   5.3160000e-02
   9.0991892e+03   5.2970000e-02
   9.1091982e+03   5.3210000e-02
   9.1192072e+03   5.3250000e-02
   9.1292162e+03   5.3300000e-02
   9.1392252e+03   5.3510000e-02
   9.1492342e+03   5.3250000e-02
   9.1592432e+03   5.3140000e-02
   9.1692523e+03   5.2960000e-02
   9.1792613e+03   5.3110000e-02
   9.1892703e+03   5.3100000e-02
   9.1992793e+03   5.3140000e-02
   9.2092883e+03   5.3140000e-02
   9.2192973e+03   5.3090000e-02
   9.2293063e+03   5.3460000e-02
   9.2393153e+03   5.3090000e-02
   9.2493243e+03   5.3080000e-02
   9.2593333e+03   5.3060000e-02
   9.2693423e+03   5.3100000e-02
   9.2793514e+03   5.3190000e-02
   9.2893604e+03   5.3040000e-02
   9.2993694e+03   5.3200000e-02
   9.3093784e+03   5.3320000e-02
   9.3193874e+03   5.3190000e-02
   9.3293964e+03   5.3120000e-02
   9.3394054e+03   5.3290000e-02
   9.3494144e+03   5.3230000e-02
   9.3594234e+03   5.3110000e-02
   9.3694324e+03   5.3330000e-02
   9.3794414e+03   5.3210000e-02
   9.3894505e+03   5.3170000e-02
   9.3994595e+03   5.3260000e-02
   9.4094685e+03   5.3110000e-02
   9.4194775e+03   5.3630000e-02
   9.4294865e+03   5.3380000e-02
   9.4394955e+03   5.3150000e-02
   9.4495045e+03   5.3280000e-02
   9.4595135e+03   5.3210000e-02
   9.4695225e+03   5.3050000e-02
   9.4795315e+03   5.3310000e-02
   9.4895405e+03   5.3040000e-02
   9.4995495e+03   5.3050000e-02
   9.5095586e+03   5.3220000e-02
   9.5195676e+03   5.2960000e-02
   9.5295766e+03   5.3220000e-02
   9.5395856e+03   5.3290000e-02
   9.5495946e+03   5.3430000e-02
   9.5596036e+03   5.3080000e-02
   9.5696126e+03   5.3170000e-02
   9.5796216e+03   5.3060000e-02
   9.5896306e+03   5.3420000e-02
   9.5996396e+03   5.3050000e-02
   9.6096486e+03   5.3470000e-02
   9.6196577e+03   5.3370000e-02
   9.6296667e+03   5.3010000e-02
   9.6396757e+03   5.3170000e-02
   9.6496847e+03   5.3350000e-02
   9.6596937e+03   5.3100000e-02
   9.6697027e+03   5.3440000e-02
   9.6797117e+03   5.3060000e-02
   9.6897207e+03   5.3070000e-02
   9.6997297e+03   5.3030000e-02
   9.7097387e+03   5.3230000e-02
   9.7197477e+03   5.3190000e-02
   9.7297568e+03   5.3040000e-02
   9.7397658e+03   5.3210000e-02
   9.7497748e+03   5.2910000e-02
   9.7597838e+03   5.3090000e-02
   9.7697928e+03   5.3360000e-02
   9.7798018e+03   5.3370000e-02
   9.7898108e+03   5.3570000e-02
   9.7998198e+03   5.2930000e-02
   9.8098288e+03   5.2950000e-02
   9.8198378e+03   5.3210000e-02
   9.8298468e+03   5.3110000e-02
   9.8398559e+03   5.3410000e-02
   9.8498649e+03   5.3480000e-02
   9.8598739e+03   5.3050000e-02
   9.8698829e+03   5.3470000e-02
   9.8798919e+03   5.3210000e-02
   9.8899009e+03   5.3130000e-02
   9.8999099e+03   5.3150000e-02
   9.9099189e+03   5.3280000e-02
   9.9199279e+03   5.3210000e-02
   9.9299369e+03   5.3250000e-02
   9.9399459e+03   5.3300000e-02
   9.9499550e+03   5.3140000e-02
   9.9599640e+03   5.3140000e-02
   9.9699730e+03   5.3030000e-02
   9.9799820e+03   5.2980000e-02
   9.9899910e+03   5.3030000e-02
   1.0000000e+04   5.3220000e-02


==> figs/N_20_supervised/mod_shar.dat <==
   1.0000000e+00   2.8113000e-01
   1.1009009e+01   2.4874000e-01
   2.1018018e+01   2.1397000e-01
   3.1027027e+01   1.7988000e-01
   4.1036036e+01   1.5624000e-01
   5.1045045e+01   1.4379000e-01
   6.1054054e+01   1.2792000e-01
   7.1063063e+01   1.1752000e-01
   8.1072072e+01   1.0795000e-01
   9.1081081e+01   9.9740000e-02
   1.0109009e+02   8.9730000e-02
   1.1109910e+02   8.4950000e-02
   1.2110811e+02   8.1400000e-02
   1.3111712e+02   7.8740000e-02
   1.4112613e+02   7.6400000e-02
   1.5113514e+02   7.4210000e-02
   1.6114414e+02   7.2480000e-02
   1.7115315e+02   7.1070000e-02
   1.8116216e+02   6.9800000e-02
   1.9117117e+02   6.8630000e-02
   2.0118018e+02   6.7640000e-02
   2.1118919e+02   6.6640000e-02
   2.2119820e+02   6.5940000e-02
   2.3120721e+02   6.5190000e-02
   2.4121622e+02   6.4620000e-02
   2.5122523e+02   6.4100000e-02
   2.6123423e+02   6.3670000e-02
   2.7124324e+02   6.3330000e-02
   2.8125225e+02   6.2870000e-02
   2.9126126e+02   6.2470000e-02
   3.0127027e+02   6.2050000e-02
   3.1127928e+02   6.1670000e-02
   3.2128829e+02   6.1300000e-02
   3.3129730e+02   6.0890000e-02
   3.4130631e+02   6.0500000e-02
   3.5131532e+02   6.0240000e-02
   3.6132432e+02   5.9960000e-02
   3.7133333e+02   5.9490000e-02
   3.8134234e+02   5.9200000e-02
   3.9135135e+02   5.8990000e-02
   4.0136036e+02   5.8790000e-02
   4.1136937e+02   5.8570000e-02
   4.2137838e+02   5.8340000e-02
   4.3138739e+02   5.8150000e-02
   4.4139640e+02   5.8020000e-02
   4.5140541e+02   5.7950000e-02
   4.6141441e+02   5.7710000e-02
   4.7142342e+02   5.7580000e-02
   4.8143243e+02   5.7390000e-02
   4.9144144e+02   5.7250000e-02
   5.0145045e+02   5.7120000e-02
   5.1145946e+02   5.7030000e-02
   5.2146847e+02   5.6890000e-02
   5.3147748e+02   5.6790000e-02
   5.4148649e+02   5.6710000e-02
   5.5149550e+02   5.6650000e-02
   5.6150450e+02   5.6570000e-02
   5.7151351e+02   5.6530000e-02
   5.8152252e+02   5.6410000e-02
   5.9153153e+02   5.6290000e-02
   6.0154054e+02   5.6220000e-02
   6.1154955e+02   5.6140000e-02
   6.2155856e+02   5.6090000e-02
   6.3156757e+02   5.6110000e-02
   6.4157658e+02   5.6050000e-02
   6.5158559e+02   5.5960000e-02
   6.6159459e+02   5.5870000e-02
   6.7160360e+02   5.5890000e-02
   6.8161261e+02   5.5820000e-02
   6.9162162e+02   5.5630000e-02
   7.0163063e+02   5.5640000e-02
   7.1163964e+02   5.5550000e-02
   7.2164865e+02   5.5510000e-02
   7.3165766e+02   5.5430000e-02
   7.4166667e+02   5.5400000e-02
   7.5167568e+02   5.5350000e-02
   7.6168468e+02   5.5290000e-02
   7.7169369e+02   5.5220000e-02
   7.8170270e+02   5.5170000e-02
   7.9171171e+02   5.5180000e-02
   8.0172072e+02   5.5110000e-02
   8.1172973e+02   5.5100000e-02
   8.2173874e+02   5.4990000e-02
   8.3174775e+02   5.4940000e-02
   8.4175676e+02   5.4870000e-02
   8.5176577e+02   5.5140000e-02
   8.6177477e+02   5.4850000e-02
   8.7178378e+02   5.4720000e-02
   8.8179279e+02   5.4730000e-02
   8.9180180e+02   5.4640000e-02
   9.0181081e+02   5.4580000e-02
   9.1181982e+02   5.4490000e-02
   9.2182883e+02   5.4490000e-02
   9.3183784e+02   5.4540000e-02
   9.4184685e+02   5.4480000e-02
   9.5185586e+02   5.4410000e-02
   9.6186486e+02   5.4320000e-02
   9.7187387e+02   5.4260000e-02
   9.8188288e+02   5.4210000e-02
   9.9189189e+02   5.4150000e-02
   1.0019009e+03   5.4160000e-02
   1.0119099e+03   5.4210000e-02
   1.0219189e+03   5.4100000e-02
   1.0319279e+03   5.4110000e-02
   1.0419369e+03   5.4130000e-02
   1.0519459e+03   5.4090000e-02
   1.0619550e+03   5.4100000e-02
   1.0719640e+03   5.4040000e-02
   1.0819730e+03   5.4020000e-02
   1.0919820e+03   5.3950000e-02
   1.1019910e+03   5.3930000e-02
   1.1120000e+03   5.4080000e-02
   1.1220090e+03   5.4040000e-02
   1.1320180e+03   5.3950000e-02
   1.1420270e+03   5.3890000e-02
   1.1520360e+03   5.3830000e-02
   1.1620450e+03   5.3780000e-02
   1.1720541e+03   5.3860000e-02
   1.1820631e+03   5.3790000e-02
   1.1920721e+03   5.3750000e-02
   1.2020811e+03   5.3800000e-02
   1.2120901e+03   5.3810000e-02
   1.2220991e+03   5.3750000e-02
   1.2321081e+03   5.3720000e-02
   1.2421171e+03   5.3760000e-02
   1.2521261e+03   5.3950000e-02
   1.2621351e+03   5.3770000e-02
   1.2721441e+03   5.3850000e-02
   1.2821532e+03   5.3760000e-02
   1.2921622e+03   5.3850000e-02
   1.3021712e+03   5.3560000e-02
   1.3121802e+03   5.3600000e-02
   1.3221892e+03   5.3700000e-02
   1.3321982e+03   5.3610000e-02
   1.3422072e+03   5.3570000e-02
   1.3522162e+03   5.3590000e-02
   1.3622252e+03   5.3660000e-02
   1.3722342e+03   5.3680000e-02
   1.3822432e+03   5.3690000e-02
   1.3922523e+03   5.3650000e-02
   1.4022613e+03   5.3640000e-02
   1.4122703e+03   5.3590000e-02
   1.4222793e+03   5.3540000e-02
   1.4322883e+03   5.3540000e-02
   1.4422973e+03   5.3490000e-02
   1.4523063e+03   5.3550000e-02
   1.4623153e+03   5.3520000e-02
   1.4723243e+03   5.3440000e-02
   1.4823333e+03   5.3550000e-02
   1.4923423e+03   5.3470000e-02
   1.5023514e+03   5.3460000e-02
   1.5123604e+03   5.3480000e-02
   1.5223694e+03   5.3390000e-02
   1.5323784e+03   5.3410000e-02
   1.5423874e+03   5.3390000e-02
   1.5523964e+03   5.3420000e-02
   1.5624054e+03   5.3400000e-02
   1.5724144e+03   5.3370000e-02
   1.5824234e+03   5.3460000e-02
   1.5924324e+03   5.3450000e-02
   1.6024414e+03   5.3410000e-02
   1.6124505e+03   5.3480000e-02
   1.6224595e+03   5.3350000e-02
   1.6324685e+03   5.3460000e-02
   1.6424775e+03   5.3590000e-02
   1.6524865e+03   5.3370000e-02
   1.6624955e+03   5.3370000e-02
   1.6725045e+03   5.3380000e-02
   1.6825135e+03   5.3380000e-02
   1.6925225e+03   5.3350000e-02
   1.7025315e+03   5.3330000e-02
   1.7125405e+03   5.3380000e-02
   1.7225495e+03   5.3340000e-02
   1.7325586e+03   5.3370000e-02
   1.7425676e+03   5.3360000e-02
   1.7525766e+03   5.3370000e-02
   1.7625856e+03   5.3360000e-02
   1.7725946e+03   5.3270000e-02
   1.7826036e+03   5.3270000e-02
   1.7926126e+03   5.3240000e-02
   1.8026216e+03   5.3300000e-02
   1.8126306e+03   5.3290000e-02
   1.8226396e+03   5.3280000e-02
   1.8326486e+03   5.3310000e-02
   1.8426577e+03   5.3300000e-02
   1.8526667e+03   5.3240000e-02
   1.8626757e+03   5.3350000e-02
   1.8726847e+03   5.3290000e-02
   1.8826937e+03   5.3270000e-02
   1.8927027e+03   5.3300000e-02
   1.9027117e+03   5.3280000e-02
   1.9127207e+03   5.3250000e-02
   1.9227297e+03   5.3230000e-02
   1.9327387e+03   5.3240000e-02
   1.9427477e+03   5.3220000e-02
   1.9527568e+03   5.3240000e-02
   1.9627658e+03   5.3230000e-02
   1.9727748e+03   5.3220000e-02
   1.9827838e+03   5.3230000e-02
   1.9927928e+03   5.3270000e-02
   2.0028018e+03   5.3220000e-02
   2.0128108e+03   5.3200000e-02
   2.0228198e+03   5.3180000e-02
   2.0328288e+03   5.3230000e-02
   2.0428378e+03   5.3190000e-02
   2.0528468e+03   5.3200000e-02
   2.0628559e+03   5.3130000e-02
   2.0728649e+03   5.3160000e-02
   2.0828739e+03   5.3240000e-02
   2.0928829e+03   5.3280000e-02
   2.1028919e+03   5.3160000e-02
   2.1129009e+03   5.3110000e-02
   2.1229099e+03   5.3190000e-02
   2.1329189e+03   5.3160000e-02
   2.1429279e+03   5.3140000e-02
   2.1529369e+03   5.3150000e-02
   2.1629459e+03   5.3140000e-02
   2.1729550e+03   5.3250000e-02
   2.1829640e+03   5.3130000e-02
   2.1929730e+03   5.3200000e-02
   2.2029820e+03   5.3090000e-02
   2.2129910e+03   5.3210000e-02
   2.2230000e+03   5.3130000e-02
   2.2330090e+03   5.3120000e-02
   2.2430180e+03   5.3090000e-02
   2.2530270e+03   5.3120000e-02
   2.2630360e+03   5.3110000e-02
   2.2730450e+03   5.3180000e-02
   2.2830541e+03   5.3260000e-02
   2.2930631e+03   5.3100000e-02
   2.3030721e+03   5.3150000e-02
   2.3130811e+03   5.3110000e-02
   2.3230901e+03   5.3150000e-02
   2.3330991e+03   5.2990000e-02
   2.3431081e+03   5.3160000e-02
   2.3531171e+03   5.3090000e-02
   2.3631261e+03   5.3090000e-02
   2.3731351e+03   5.3000000e-02
   2.3831441e+03   5.3010000e-02
   2.3931532e+03   5.3010000e-02
   2.4031622e+03   5.3200000e-02
   2.4131712e+03   5.3050000e-02
   2.4231802e+03   5.3060000e-02
   2.4331892e+03   5.2950000e-02
   2.4431982e+03   5.3000000e-02
   2.4532072e+03   5.2950000e-02
   2.4632162e+03   5.2960000e-02
   2.4732252e+03   5.2990000e-02
   2.4832342e+03   5.2990000e-02
   2.4932432e+03   5.3070000e-02
   2.5032523e+03   5.2960000e-02
   2.5132613e+03   5.2950000e-02
   2.5232703e+03   5.2930000e-02
   2.5332793e+03   5.2930000e-02
   2.5432883e+03   5.3030000e-02
   2.5532973e+03   5.2940000e-02
   2.5633063e+03   5.3020000e-02
   2.5733153e+03   5.2960000e-02
   2.5833243e+03   5.2890000e-02
   2.5933333e+03   5.2940000e-02
   2.6033423e+03   5.3220000e-02
   2.6133514e+03   5.2990000e-02
   2.6233604e+03   5.2910000e-02
   2.6333694e+03   5.3000000e-02
   2.6433784e+03   5.2950000e-02
   2.6533874e+03   5.2960000e-02
   2.6633964e+03   5.2850000e-02
   2.6734054e+03   5.2840000e-02
   2.6834144e+03   5.2850000e-02
   2.6934234e+03   5.2850000e-02
   2.7034324e+03   5.2930000e-02
   2.7134414e+03   5.2870000e-02
   2.7234505e+03   5.2820000e-02
   2.7334595e+03   5.2800000e-02
   2.7434685e+03   5.2860000e-02
   2.7534775e+03   5.2800000e-02
   2.7634865e+03   5.2830000e-02
   2.7734955e+03   5.2790000e-02
   2.7835045e+03   5.2970000e-02
   2.7935135e+03   5.2960000e-02
   2.8035225e+03   5.2810000e-02
   2.8135315e+03   5.2740000e-02
   2.8235405e+03   5.2730000e-02
   2.8335495e+03   5.2780000e-02
   2.8435586e+03   5.2830000e-02
   2.8535676e+03   5.2870000e-02
   2.8635766e+03   5.2850000e-02
   2.8735856e+03   5.2820000e-02
   2.8835946e+03   5.2820000e-02
   2.8936036e+03   5.2860000e-02
   2.9036126e+03   5.2820000e-02
   2.9136216e+03   5.2830000e-02
   2.9236306e+03   5.2800000e-02
   2.9336396e+03   5.2750000e-02
   2.9436486e+03   5.2750000e-02
   2.9536577e+03   5.2810000e-02
   2.9636667e+03   5.2850000e-02
   2.9736757e+03   5.2830000e-02
   2.9836847e+03   5.2820000e-02
   2.9936937e+03   5.2930000e-02
   3.0037027e+03   5.2780000e-02
   3.0137117e+03   5.2800000e-02
   3.0237207e+03   5.2710000e-02
   3.0337297e+03   5.2740000e-02
   3.0437387e+03   5.2750000e-02
   3.0537477e+03   5.2870000e-02
   3.0637568e+03   5.2990000e-02
   3.0737658e+03   5.2890000e-02
   3.0837748e+03   5.2830000e-02
   3.0937838e+03   5.2940000e-02
   3.1037928e+03   5.2990000e-02
   3.1138018e+03   5.2940000e-02
   3.1238108e+03   5.2750000e-02
   3.1338198e+03   5.2740000e-02
   3.1438288e+03   5.2760000e-02
   3.1538378e+03   5.2670000e-02
   3.1638468e+03   5.2750000e-02
   3.1738559e+03   5.2750000e-02
   3.1838649e+03   5.2780000e-02
   3.1938739e+03   5.2840000e-02
   3.2038829e+03   5.2690000e-02
   3.2138919e+03   5.2750000e-02
   3.2239009e+03   5.2780000e-02
   3.2339099e+03   5.2710000e-02
   3.2439189e+03   5.2840000e-02
   3.2539279e+03   5.2740000e-02
   3.2639369e+03   5.2940000e-02
   3.2739459e+03   5.2700000e-02
   3.2839550e+03   5.2780000e-02
   3.2939640e+03   5.3140000e-02
   3.3039730e+03   5.2910000e-02
   3.3139820e+03   5.2730000e-02
   3.3239910e+03   5.2790000e-02
   3.3340000e+03   5.2710000e-02
   3.3440090e+03   5.2690000e-02
   3.3540180e+03   5.2620000e-02
   3.3640270e+03   5.2820000e-02
   3.3740360e+03   5.2600000e-02
   3.3840450e+03   5.2670000e-02
   3.3940541e+03   5.2700000e-02
   3.4040631e+03   5.2690000e-02
   3.4140721e+03   5.2710000e-02
   3.4240811e+03   5.2740000e-02
   3.4340901e+03   5.3000000e-02
   3.4440991e+03   5.3120000e-02
   3.4541081e+03   5.2710000e-02
   3.4641171e+03   5.2710000e-02
   3.4741261e+03   5.2690000e-02
   3.4841351e+03   5.2620000e-02
   3.4941441e+03   5.2670000e-02
   3.5041532e+03   5.2660000e-02
   3.5141622e+03   5.2840000e-02
   3.5241712e+03   5.2610000e-02
   3.5341802e+03   5.2560000e-02
   3.5441892e+03   5.2670000e-02
   3.5541982e+03   5.2550000e-02
   3.5642072e+03   5.2620000e-02
   3.5742162e+03   5.2570000e-02
   3.5842252e+03   5.2640000e-02
   3.5942342e+03   5.2650000e-02
   3.6042432e+03   5.2630000e-02
   3.6142523e+03   5.2560000e-02
   3.6242613e+03   5.2510000e-02
   3.6342703e+03   5.2560000e-02
   3.6442793e+03   5.2630000e-02
   3.6542883e+03   5.2650000e-02
   3.6642973e+03   5.2590000e-02
   3.6743063e+03   5.2640000e-02
   3.6843153e+03   5.2560000e-02
   3.6943243e+03   5.2640000e-02
   3.7043333e+03   5.2660000e-02
   3.7143423e+03   5.2570000e-02
   3.7243514e+03   5.2550000e-02
   3.7343604e+03   5.2620000e-02
   3.7443694e+03   5.2630000e-02
   3.7543784e+03   5.2550000e-02
   3.7643874e+03   5.2580000e-02
   3.7743964e+03   5.2510000e-02
   3.7844054e+03   5.2610000e-02
   3.7944144e+03   5.2520000e-02
   3.8044234e+03   5.2520000e-02
   3.8144324e+03   5.2580000e-02
   3.8244414e+03   5.2640000e-02
   3.8344505e+03   5.2590000e-02
   3.8444595e+03   5.2590000e-02
   3.8544685e+03   5.2490000e-02
   3.8644775e+03   5.2770000e-02
   3.8744865e+03   5.2560000e-02
   3.8844955e+03   5.2590000e-02
   3.8945045e+03   5.2670000e-02
   3.9045135e+03   5.2760000e-02
   3.9145225e+03   5.2710000e-02
   3.9245315e+03   5.2630000e-02
   3.9345405e+03   5.2570000e-02
   3.9445495e+03   5.2510000e-02
   3.9545586e+03   5.2540000e-02
   3.9645676e+03   5.2540000e-02
   3.9745766e+03   5.2530000e-02
   3.9845856e+03   5.2560000e-02
   3.9945946e+03   5.2480000e-02
   4.0046036e+03   5.2510000e-02
   4.0146126e+03   5.2550000e-02
   4.0246216e+03   5.2550000e-02
   4.0346306e+03   5.2770000e-02
   4.0446396e+03   5.2610000e-02
   4.0546486e+03   5.2460000e-02
   4.0646577e+03   5.2520000e-02
   4.0746667e+03   5.2460000e-02
   4.0846757e+03   5.2490000e-02
   4.0946847e+03   5.2710000e-02
   4.1046937e+03   5.2700000e-02
   4.1147027e+03   5.2630000e-02
   4.1247117e+03   5.2620000e-02
   4.1347207e+03   5.2660000e-02
   4.1447297e+03   5.2520000e-02
   4.1547387e+03   5.2470000e-02
   4.1647477e+03   5.2850000e-02
   4.1747568e+03   5.2660000e-02
   4.1847658e+03   5.2670000e-02
   4.1947748e+03   5.2440000e-02
   4.2047838e+03   5.2500000e-02
   4.2147928e+03   5.2700000e-02
   4.2248018e+03   5.2680000e-02
   4.2348108e+03   5.2690000e-02
   4.2448198e+03   5.2600000e-02
   4.2548288e+03   5.2470000e-02
   4.2648378e+03   5.2460000e-02
   4.2748468e+03   5.2540000e-02
   4.2848559e+03   5.2580000e-02
   4.2948649e+03   5.2530000e-02
   4.3048739e+03   5.2710000e-02
   4.3148829e+03   5.3240000e-02
   4.3248919e+03   5.3040000e-02
   4.3349009e+03   5.2530000e-02
   4.3449099e+03   5.2400000e-02
   4.3549189e+03   5.2470000e-02
   4.3649279e+03   5.2500000e-02
   4.3749369e+03   5.2530000e-02
   4.3849459e+03   5.2590000e-02
   4.3949550e+03   5.2520000e-02
   4.4049640e+03   5.2600000e-02
   4.4149730e+03   5.2480000e-02
   4.4249820e+03   5.2550000e-02
   4.4349910e+03   5.2490000e-02
   4.4450000e+03   5.2410000e-02
   4.4550090e+03   5.2490000e-02
   4.4650180e+03   5.2400000e-02
   4.4750270e+03   5.2480000e-02
   4.4850360e+03   5.2400000e-02
   4.4950450e+03   5.2390000e-02
   4.5050541e+03   5.2450000e-02
   4.5150631e+03   5.2380000e-02
   4.5250721e+03   5.2460000e-02
   4.5350811e+03   5.2710000e-02
   4.5450901e+03   5.2660000e-02
   4.5550991e+03   5.2500000e-02
   4.5651081e+03   5.2410000e-02
   4.5751171e+03   5.2550000e-02
   4.5851261e+03   5.2460000e-02
   4.5951351e+03   5.2590000e-02
   4.6051441e+03   5.2450000e-02
   4.6151532e+03   5.2590000e-02
   4.6251622e+03   5.2560000e-02
   4.6351712e+03   5.2420000e-02
   4.6451802e+03   5.2460000e-02
   4.6551892e+03   5.2440000e-02
   4.6651982e+03   5.2530000e-02
   4.6752072e+03   5.2420000e-02
   4.6852162e+03   5.2480000e-02
   4.6952252e+03   5.2420000e-02
   4.7052342e+03   5.2500000e-02
   4.7152432e+03   5.2590000e-02
   4.7252523e+03   5.2450000e-02
   4.7352613e+03   5.2680000e-02
   4.7452703e+03   5.2380000e-02
   4.7552793e+03   5.2340000e-02
   4.7652883e+03   5.2380000e-02
   4.7752973e+03   5.2440000e-02
   4.7853063e+03   5.2420000e-02
   4.7953153e+03   5.2500000e-02
   4.8053243e+03   5.2500000e-02
   4.8153333e+03   5.2750000e-02
   4.8253423e+03   5.2550000e-02
   4.8353514e+03   5.2530000e-02
   4.8453604e+03   5.2480000e-02
   4.8553694e+03   5.2360000e-02
   4.8653784e+03   5.2360000e-02
   4.8753874e+03   5.2570000e-02
   4.8853964e+03   5.2360000e-02
   4.8954054e+03   5.2400000e-02
   4.9054144e+03   5.2570000e-02
   4.9154234e+03   5.2470000e-02
   4.9254324e+03   5.2380000e-02
   4.9354414e+03   5.2350000e-02
   4.9454505e+03   5.2400000e-02
   4.9554595e+03   5.2320000e-02
   4.9654685e+03   5.2590000e-02
   4.9754775e+03   5.2420000e-02
   4.9854865e+03   5.2540000e-02
   4.9954955e+03   5.2500000e-02
   5.0055045e+03   5.2710000e-02
   5.0155135e+03   5.2540000e-02
   5.0255225e+03   5.2640000e-02
   5.0355315e+03   5.2610000e-02
   5.0455405e+03   5.2480000e-02
   5.0555495e+03   5.2300000e-02
   5.0655586e+03   5.2490000e-02
   5.0755676e+03   5.2820000e-02
   5.0855766e+03   5.2780000e-02
   5.0955856e+03   5.3010000e-02
   5.1055946e+03   5.2680000e-02
   5.1156036e+03   5.2400000e-02
   5.1256126e+03   5.2420000e-02
   5.1356216e+03   5.2660000e-02
   5.1456306e+03   5.2440000e-02
   5.1556396e+03   5.2440000e-02
   5.1656486e+03   5.2890000e-02
   5.1756577e+03   5.2530000e-02
   5.1856667e+03   5.2400000e-02
   5.1956757e+03   5.2390000e-02
   5.2056847e+03   5.2340000e-02
   5.2156937e+03   5.2350000e-02
   5.2257027e+03   5.2350000e-02
   5.2357117e+03   5.2770000e-02
   5.2457207e+03   5.2420000e-02
   5.2557297e+03   5.2450000e-02
   5.2657387e+03   5.2390000e-02
   5.2757477e+03   5.2420000e-02
   5.2857568e+03   5.2360000e-02
   5.2957658e+03   5.2640000e-02
   5.3057748e+03   5.2340000e-02
   5.3157838e+03   5.2400000e-02
   5.3257928e+03   5.2390000e-02
   5.3358018e+03   5.2320000e-02
   5.3458108e+03   5.2380000e-02
   5.3558198e+03   5.2400000e-02
   5.3658288e+03   5.2450000e-02
   5.3758378e+03   5.2290000e-02
   5.3858468e+03   5.2270000e-02
   5.3958559e+03   5.2300000e-02
   5.4058649e+03   5.2340000e-02
   5.4158739e+03   5.2550000e-02
   5.4258829e+03   5.2410000e-02
   5.4358919e+03   5.2420000e-02
   5.4459009e+03   5.2550000e-02
   5.4559099e+03   5.2420000e-02
   5.4659189e+03   5.2590000e-02
   5.4759279e+03   5.2370000e-02
   5.4859369e+03   5.2360000e-02
   5.4959459e+03   5.2420000e-02
   5.5059550e+03   5.2490000e-02
   5.5159640e+03   5.3280000e-02
   5.5259730e+03   5.3010000e-02
   5.5359820e+03   5.2610000e-02
   5.5459910e+03   5.2450000e-02
   5.5560000e+03   5.2260000e-02
   5.5660090e+03   5.2360000e-02
   5.5760180e+03   5.2430000e-02
   5.5860270e+03   5.2400000e-02
   5.5960360e+03   5.2320000e-02
   5.6060450e+03   5.2400000e-02
   5.6160541e+03   5.2450000e-02
   5.6260631e+03   5.2530000e-02
   5.6360721e+03   5.2400000e-02
   5.6460811e+03   5.2310000e-02
   5.6560901e+03   5.2310000e-02
   5.6660991e+03   5.2350000e-02
   5.6761081e+03   5.2500000e-02
   5.6861171e+03   5.2330000e-02
   5.6961261e+03   5.2370000e-02
   5.7061351e+03   5.2330000e-02
   5.7161441e+03   5.2380000e-02
   5.7261532e+03   5.2380000e-02
   5.7361622e+03   5.2380000e-02
   5.7461712e+03   5.2430000e-02
   5.7561802e+03   5.2360000e-02
   5.7661892e+03   5.2400000e-02
   5.7761982e+03   5.2440000e-02
   5.7862072e+03   5.2420000e-02
   5.7962162e+03   5.2310000e-02
   5.8062252e+03   5.2400000e-02
   5.8162342e+03   5.2280000e-02
   5.8262432e+03   5.2260000e-02
   5.8362523e+03   5.2340000e-02
   5.8462613e+03   5.2300000e-02
   5.8562703e+03   5.2380000e-02
   5.8662793e+03   5.2440000e-02
   5.8762883e+03   5.2310000e-02
   5.8862973e+03   5.2360000e-02
   5.8963063e+03   5.2480000e-02
   5.9063153e+03   5.2620000e-02
   5.9163243e+03   5.2290000e-02
   5.9263333e+03   5.2470000e-02
   5.9363423e+03   5.2560000e-02
   5.9463514e+03   5.2520000e-02
   5.9563604e+03   5.2350000e-02
   5.9663694e+03   5.2380000e-02
   5.9763784e+03   5.2410000e-02
   5.9863874e+03   5.2330000e-02
   5.9963964e+03   5.2360000e-02
   6.0064054e+03   5.2390000e-02
   6.0164144e+03   5.2320000e-02
   6.0264234e+03   5.2330000e-02
   6.0364324e+03   5.2360000e-02
   6.0464414e+03   5.2290000e-02
   6.0564505e+03   5.2250000e-02
   6.0664595e+03   5.2270000e-02
   6.0764685e+03   5.2340000e-02
   6.0864775e+03   5.2400000e-02
   6.0964865e+03   5.2350000e-02
   6.1064955e+03   5.2300000e-02
   6.1165045e+03   5.2240000e-02
   6.1265135e+03   5.2180000e-02
   6.1365225e+03   5.2290000e-02
   6.1465315e+03   5.2230000e-02
   6.1565405e+03   5.2610000e-02
   6.1665495e+03   5.2500000e-02
   6.1765586e+03   5.2380000e-02
   6.1865676e+03   5.2380000e-02
   6.1965766e+03   5.2270000e-02
   6.2065856e+03   5.2170000e-02
   6.2165946e+03   5.2350000e-02
   6.2266036e+03   5.2650000e-02
   6.2366126e+03   5.2270000e-02
   6.2466216e+03   5.2200000e-02
   6.2566306e+03   5.2260000e-02
   6.2666396e+03   5.2310000e-02
   6.2766486e+03   5.2250000e-02
   6.2866577e+03   5.2320000e-02
   6.2966667e+03   5.2240000e-02
   6.3066757e+03   5.2360000e-02
   6.3166847e+03   5.2240000e-02
   6.3266937e+03   5.2240000e-02
   6.3367027e+03   5.2270000e-02
   6.3467117e+03   5.2190000e-02
   6.3567207e+03   5.2180000e-02
   6.3667297e+03   5.2260000e-02
   6.3767387e+03   5.2300000e-02
   6.3867477e+03   5.2200000e-02
   6.3967568e+03   5.2260000e-02
   6.4067658e+03   5.2370000e-02
   6.4167748e+03   5.2220000e-02
   6.4267838e+03   5.2170000e-02
   6.4367928e+03   5.2200000e-02
   6.4468018e+03   5.2460000e-02
   6.4568108e+03   5.2480000e-02
   6.4668198e+03   5.2200000e-02
   6.4768288e+03   5.2310000e-02
   6.4868378e+03   5.2180000e-02
   6.4968468e+03   5.2100000e-02
   6.5068559e+03   5.2150000e-02
   6.5168649e+03   5.2180000e-02
   6.5268739e+03   5.2380000e-02
   6.5368829e+03   5.2440000e-02
   6.5468919e+03   5.2250000e-02
   6.5569009e+03   5.2220000e-02
   6.5669099e+03   5.2250000e-02
   6.5769189e+03   5.2260000e-02
   6.5869279e+03   5.2100000e-02
   6.5969369e+03   5.2120000e-02
   6.6069459e+03   5.2170000e-02
   6.6169550e+03   5.2180000e-02
   6.6269640e+03   5.2140000e-02
   6.6369730e+03   5.2320000e-02
   6.6469820e+03   5.2230000e-02
   6.6569910e+03   5.2410000e-02
   6.6670000e+03   5.2110000e-02
   6.6770090e+03   5.2200000e-02
   6.6870180e+03   5.2210000e-02
   6.6970270e+03   5.2120000e-02
   6.7070360e+03   5.2120000e-02
   6.7170450e+03   5.2150000e-02
   6.7270541e+03   5.2120000e-02
   6.7370631e+03   5.2240000e-02
   6.7470721e+03   5.2390000e-02
   6.7570811e+03   5.2210000e-02
   6.7670901e+03   5.2170000e-02
   6.7770991e+03   5.2180000e-02
   6.7871081e+03   5.2210000e-02
   6.7971171e+03   5.2120000e-02
   6.8071261e+03   5.2210000e-02
   6.8171351e+03   5.2720000e-02
   6.8271441e+03   5.2210000e-02
   6.8371532e+03   5.2170000e-02
   6.8471622e+03   5.2200000e-02
   6.8571712e+03   5.2200000e-02
   6.8671802e+03   5.2350000e-02
   6.8771892e+03   5.2090000e-02
   6.8871982e+03   5.2200000e-02
   6.8972072e+03   5.2150000e-02
   6.9072162e+03   5.2100000e-02
   6.9172252e+03   5.2190000e-02
   6.9272342e+03   5.2140000e-02
   6.9372432e+03   5.2280000e-02
   6.9472523e+03   5.2730000e-02
   6.9572613e+03   5.2390000e-02
   6.9672703e+03   5.2250000e-02
   6.9772793e+03   5.2490000e-02
   6.9872883e+03   5.2490000e-02
   6.9972973e+03   5.2370000e-02
   7.0073063e+03   5.2240000e-02
   7.0173153e+03   5.2120000e-02
   7.0273243e+03   5.2320000e-02
   7.0373333e+03   5.2140000e-02
   7.0473423e+03   5.2180000e-02
   7.0573514e+03   5.2040000e-02
   7.0673604e+03   5.2020000e-02
   7.0773694e+03   5.2220000e-02
   7.0873784e+03   5.2460000e-02
   7.0973874e+03   5.2070000e-02
   7.1073964e+03   5.2000000e-02
   7.1174054e+03   5.2060000e-02
   7.1274144e+03   5.2030000e-02
   7.1374234e+03   5.2090000e-02
   7.1474324e+03   5.2020000e-02
   7.1574414e+03   5.2060000e-02
   7.1674505e+03   5.2000000e-02
   7.1774595e+03   5.1970000e-02
   7.1874685e+03   5.2080000e-02
   7.1974775e+03   5.2160000e-02
   7.2074865e+03   5.1960000e-02
   7.2174955e+03   5.1990000e-02
   7.2275045e+03   5.2040000e-02
   7.2375135e+03   5.2160000e-02
   7.2475225e+03   5.1990000e-02
   7.2575315e+03   5.1940000e-02
   7.2675405e+03   5.2230000e-02
   7.2775495e+03   5.2980000e-02
   7.2875586e+03   5.2370000e-02
   7.2975676e+03   5.2090000e-02
   7.3075766e+03   5.2050000e-02
   7.3175856e+03   5.1990000e-02
   7.3275946e+03   5.1960000e-02
   7.3376036e+03   5.2120000e-02
   7.3476126e+03   5.2360000e-02
   7.3576216e+03   5.2010000e-02
   7.3676306e+03   5.1990000e-02
   7.3776396e+03   5.2180000e-02
   7.3876486e+03   5.2100000e-02
   7.3976577e+03   5.2050000e-02
   7.4076667e+03   5.2040000e-02
   7.4176757e+03   5.1970000e-02
   7.4276847e+03   5.2090000e-02
   7.4376937e+03   5.2050000e-02
   7.4477027e+03   5.2100000e-02
   7.4577117e+03   5.2000000e-02
   7.4677207e+03   5.1960000e-02
   7.4777297e+03   5.1940000e-02
   7.4877387e+03   5.1960000e-02
   7.4977477e+03   5.2180000e-02
   7.5077568e+03   5.2240000e-02
   7.5177658e+03   5.2260000e-02
   7.5277748e+03   5.1920000e-02
   7.5377838e+03   5.2100000e-02
   7.5477928e+03   5.2000000e-02
   7.5578018e+03   5.2010000e-02
   7.5678108e+03   5.2010000e-02
   7.5778198e+03   5.2000000e-02
   7.5878288e+03   5.2390000e-02
   7.5978378e+03   5.1970000e-02
   7.6078468e+03   5.2000000e-02
   7.6178559e+03   5.2050000e-02
   7.6278649e+03   5.1890000e-02
   7.6378739e+03   5.2020000e-02
   7.6478829e+03   5.1960000e-02
   7.6578919e+03   5.1960000e-02
   7.6679009e+03   5.2020000e-02
   7.6779099e+03   5.2010000e-02
   7.6879189e+03   5.2080000e-02
   7.6979279e+03   5.2080000e-02
   7.7079369e+03   5.1890000e-02
   7.7179459e+03   5.1890000e-02
   7.7279550e+03   5.1870000e-02
   7.7379640e+03   5.1940000e-02
   7.7479730e+03   5.1880000e-02
   7.7579820e+03   5.1930000e-02
   7.7679910e+03   5.2020000e-02
   7.7780000e+03   5.2310000e-02
   7.7880090e+03   5.2150000e-02
   7.7980180e+03   5.1890000e-02
   7.8080270e+03   5.1980000e-02
   7.8180360e+03   5.2010000e-02
   7.8280450e+03   5.1890000e-02
   7.8380541e+03   5.2080000e-02
   7.8480631e+03   5.1980000e-02
   7.8580721e+03   5.1970000e-02
   7.8680811e+03   5.1960000e-02
   7.8780901e+03   5.2030000e-02
   7.8880991e+03   5.2350000e-02
   7.8981081e+03   5.1910000e-02
   7.9081171e+03   5.1920000e-02
   7.9181261e+03   5.1940000e-02
   7.9281351e+03   5.1880000e-02
   7.9381441e+03   5.2120000e-02
   7.9481532e+03   5.1940000e-02
   7.9581622e+03   5.2080000e-02
   7.9681712e+03   5.1900000e-02
   7.9781802e+03   5.1950000e-02
   7.9881892e+03   5.1930000e-02
   7.9981982e+03   5.2170000e-02
   8.0082072e+03   5.1930000e-02
   8.0182162e+03   5.1900000e-02
   8.0282252e+03   5.1890000e-02
   8.0382342e+03   5.2120000e-02
   8.0482432e+03   5.2060000e-02
   8.0582523e+03   5.1880000e-02
   8.0682613e+03   5.2310000e-02
   8.0782703e+03   5.2780000e-02
   8.0882793e+03   5.1880000e-02
   8.0982883e+03   5.2080000e-02
   8.1082973e+03   5.1890000e-02
   8.1183063e+03   5.1950000e-02
   8.1283153e+03   5.1820000e-02
   8.1383243e+03   5.1880000e-02
   8.1483333e+03   5.2120000e-02
   8.1583423e+03   5.2020000e-02
   8.1683514e+03   5.1920000e-02
   8.1783604e+03   5.1800000e-02
   8.1883694e+03   5.1780000e-02
   8.1983784e+03   5.2010000e-02
   8.2083874e+03   5.1970000e-02
   8.2183964e+03   5.1830000e-02
   8.2284054e+03   5.1790000e-02
   8.2384144e+03   5.2100000e-02
   8.2484234e+03   5.1910000e-02
   8.2584324e+03   5.2030000e-02
   8.2684414e+03   5.1980000e-02
   8.2784505e+03   5.1880000e-02
   8.2884595e+03   5.1880000e-02
   8.2984685e+03   5.2080000e-02
   8.3084775e+03   5.2020000e-02
   8.3184865e+03   5.1810000e-02
   8.3284955e+03   5.1970000e-02
   8.3385045e+03   5.2070000e-02
   8.3485135e+03   5.1890000e-02
   8.3585225e+03   5.1850000e-02
   8.3685315e+03   5.1780000e-02
   8.3785405e+03   5.1750000e-02
   8.3885495e+03   5.1900000e-02
   8.3985586e+03   5.1710000e-02
   8.4085676e+03   5.1830000e-02
   8.4185766e+03   5.1720000e-02
   8.4285856e+03   5.1770000e-02
   8.4385946e+03   5.1830000e-02
   8.4486036e+03   5.1690000e-02
   8.4586126e+03   5.1800000e-02
   8.4686216e+03   5.1860000e-02
   8.4786306e+03   5.1800000e-02
   8.4886396e+03   5.1920000e-02
   8.4986486e+03   5.1930000e-02
   8.5086577e+03   5.1990000e-02
   8.5186667e+03   5.1960000e-02
   8.5286757e+03   5.1790000e-02
   8.5386847e+03   5.1740000e-02
   8.5486937e+03   5.1890000e-02
   8.5587027e+03   5.1870000e-02
   8.5687117e+03   5.1800000e-02
   8.5787207e+03   5.1650000e-02
   8.5887297e+03   5.1790000e-02
   8.5987387e+03   5.1720000e-02
   8.6087477e+03   5.1870000e-02
   8.6187568e+03   5.1890000e-02
   8.6287658e+03   5.1700000e-02
   8.6387748e+03   5.1730000e-02
   8.6487838e+03   5.1780000e-02
   8.6587928e+03   5.1840000e-02
   8.6688018e+03   5.1860000e-02
   8.6788108e+03   5.1860000e-02
   8.6888198e+03   5.1890000e-02
   8.6988288e+03   5.1660000e-02
   8.7088378e+03   5.2260000e-02
   8.7188468e+03   5.1740000e-02
   8.7288559e+03   5.1850000e-02
   8.7388649e+03   5.2190000e-02
   8.7488739e+03   5.1690000e-02
   8.7588829e+03   5.1710000e-02
   8.7688919e+03   5.1630000e-02
   8.7789009e+03   5.1650000e-02
   8.7889099e+03   5.1580000e-02
   8.7989189e+03   5.1670000e-02
   8.8089279e+03   5.1710000e-02
   8.8189369e+03   5.1630000e-02
   8.8289459e+03   5.1740000e-02
   8.8389550e+03   5.1840000e-02
   8.8489640e+03   5.1880000e-02
   8.8589730e+03   5.1790000e-02
   8.8689820e+03   5.1830000e-02
   8.8789910e+03   5.2100000e-02
   8.8890000e+03   5.1650000e-02
   8.8990090e+03   5.1830000e-02
   8.9090180e+03   5.1840000e-02
   8.9190270e+03   5.1850000e-02
   8.9290360e+03   5.1710000e-02
   8.9390450e+03   5.1650000e-02
   8.9490541e+03   5.2110000e-02
   8.9590631e+03   5.1670000e-02
   8.9690721e+03   5.1820000e-02
   8.9790811e+03   5.1690000e-02
   8.9890901e+03   5.1660000e-02
   8.9990991e+03   5.1860000e-02
   9.0091081e+03   5.2000000e-02
   9.0191171e+03   5.1790000e-02
   9.0291261e+03   5.1900000e-02
   9.0391351e+03   5.1930000e-02
   9.0491441e+03   5.1760000e-02
   9.0591532e+03   5.1640000e-02
   9.0691622e+03   5.1700000e-02
   9.0791712e+03   5.1630000e-02
   9.0891802e+03   5.1730000e-02
   9.0991892e+03   5.1700000e-02
   9.1091982e+03   5.1640000e-02
   9.1192072e+03   5.1610000e-02
   9.1292162e+03   5.1560000e-02
   9.1392252e+03   5.1620000e-02
   9.1492342e+03   5.1560000e-02
   9.1592432e+03   5.1680000e-02
   9.1692523e+03   5.1570000e-02
   9.1792613e+03   5.1740000e-02
   9.1892703e+03   5.1930000e-02
   9.1992793e+03   5.1680000e-02
   9.2092883e+03   5.1740000e-02
   9.2192973e+03   5.1750000e-02
   9.2293063e+03   5.1810000e-02
   9.2393153e+03   5.1660000e-02
   9.2493243e+03   5.1730000e-02
   9.2593333e+03   5.1620000e-02
   9.2693423e+03   5.1930000e-02
   9.2793514e+03   5.1530000e-02
   9.2893604e+03   5.1550000e-02
   9.2993694e+03   5.1640000e-02
   9.3093784e+03   5.1610000e-02
   9.3193874e+03   5.1890000e-02
   9.3293964e+03   5.1500000e-02
   9.3394054e+03   5.1780000e-02
   9.3494144e+03   5.1930000e-02
   9.3594234e+03   5.1700000e-02
   9.3694324e+03   5.1520000e-02
   9.3794414e+03   5.1580000e-02
   9.3894505e+03   5.1700000e-02
   9.3994595e+03   5.1520000e-02
   9.4094685e+03   5.1480000e-02
   9.4194775e+03   5.1470000e-02
   9.4294865e+03   5.1500000e-02
   9.4394955e+03   5.1450000e-02
   9.4495045e+03   5.1560000e-02
   9.4595135e+03   5.1620000e-02
   9.4695225e+03   5.1780000e-02
   9.4795315e+03   5.1590000e-02
   9.4895405e+03   5.1490000e-02
   9.4995495e+03   5.1570000e-02
   9.5095586e+03   5.1580000e-02
   9.5195676e+03   5.1570000e-02
   9.5295766e+03   5.1550000e-02
   9.5395856e+03   5.1520000e-02
   9.5495946e+03   5.1500000e-02
   9.5596036e+03   5.1480000e-02
   9.5696126e+03   5.1610000e-02
   9.5796216e+03   5.1430000e-02
   9.5896306e+03   5.1550000e-02
   9.5996396e+03   5.1570000e-02
   9.6096486e+03   5.1510000e-02
   9.6196577e+03   5.1590000e-02
   9.6296667e+03   5.1500000e-02
   9.6396757e+03   5.1450000e-02
   9.6496847e+03   5.1480000e-02
   9.6596937e+03   5.1410000e-02
   9.6697027e+03   5.1420000e-02
   9.6797117e+03   5.1670000e-02
   9.6897207e+03   5.1860000e-02
   9.6997297e+03   5.1420000e-02
   9.7097387e+03   5.1380000e-02
   9.7197477e+03   5.1880000e-02
   9.7297568e+03   5.1700000e-02
   9.7397658e+03   5.1650000e-02
   9.7497748e+03   5.1410000e-02
   9.7597838e+03   5.1610000e-02
   9.7697928e+03   5.1450000e-02
   9.7798018e+03   5.1410000e-02
   9.7898108e+03   5.1430000e-02
   9.7998198e+03   5.1350000e-02
   9.8098288e+03   5.1470000e-02
   9.8198378e+03   5.1400000e-02
   9.8298468e+03   5.1890000e-02
   9.8398559e+03   5.1840000e-02
   9.8498649e+03   5.1360000e-02
   9.8598739e+03   5.1370000e-02
   9.8698829e+03   5.1450000e-02
   9.8798919e+03   5.1470000e-02
   9.8899009e+03   5.1380000e-02
   9.8999099e+03   5.1350000e-02
   9.9099189e+03   5.1380000e-02
   9.9199279e+03   5.1440000e-02
   9.9299369e+03   5.1430000e-02
   9.9399459e+03   5.1530000e-02
   9.9499550e+03   5.1610000e-02
   9.9599640e+03   5.1560000e-02
   9.9699730e+03   5.1360000e-02
   9.9799820e+03   5.1500000e-02
   9.9899910e+03   5.1510000e-02
   1.0000000e+04   5.1650000e-02


==> figs/N_20_supervised/mod_shar_2.dat <==
1.0 0.09371
11.009009 0.08291333333333333
21.018018 0.07132333333333334
31.027027 0.059960000000000006
41.036036 0.052079999999999994
51.045045 0.04793
61.054054 0.042640000000000004
71.063063 0.03917333333333333
81.072072 0.03598333333333333
91.081081 0.03324666666666667
101.09009 0.029910000000000003
111.0991 0.028316666666666667
121.10811 0.027133333333333332
131.11712 0.026246666666666668
141.12613 0.025466666666666665
151.13514 0.024736666666666667
161.14414 0.02416
171.15315 0.02369
181.16216 0.023266666666666668
191.17117 0.022876666666666667
201.18018 0.02254666666666667
211.18919 0.022213333333333335
221.1982 0.02198
231.20721 0.02173
241.21622 0.02154
251.22523 0.02136666666666667
261.23423 0.021223333333333334
271.24324 0.02111
281.25225 0.020956666666666665
291.26126 0.020823333333333333
301.27027 0.020683333333333335
311.27928 0.020556666666666668
321.28829 0.020433333333333335
331.2973 0.020296666666666668
341.30631 0.020166666666666666
351.31532 0.02008
361.32432 0.019986666666666666
371.33333 0.01983
381.34234 0.019733333333333335
391.35135 0.019663333333333335
401.36036 0.01959666666666667
411.36937 0.019523333333333334
421.37838 0.019446666666666668
431.38739 0.019383333333333332
441.3964 0.01934
451.40541 0.019316666666666666
461.41441 0.019236666666666666
471.42342 0.019193333333333333
481.43243 0.019129999999999998
491.44144 0.019083333333333334
501.45045 0.019039999999999998
511.45946 0.01901
521.46847 0.018963333333333336
531.47748 0.01893
541.48649 0.018903333333333334
551.4955 0.018883333333333332
561.5045 0.018856666666666667
571.51351 0.018843333333333333
581.52252 0.018803333333333335
591.53153 0.018763333333333333
601.54054 0.01874
611.54955 0.018713333333333335
621.55856 0.018696666666666667
631.56757 0.018703333333333332
641.57658 0.018683333333333333
651.58559 0.018653333333333334
661.59459 0.018623333333333335
671.6036 0.01863
681.61261 0.018606666666666667
691.62162 0.018543333333333332
701.63063 0.018546666666666666
711.63964 0.018516666666666667
721.64865 0.018503333333333333
731.65766 0.018476666666666666
741.66667 0.018466666666666666
751.67568 0.01845
761.68468 0.01843
771.69369 0.018406666666666665
781.7027 0.01839
791.71171 0.018393333333333334
801.72072 0.01837
811.72973 0.018366666666666667
821.73874 0.01833
831.74775 0.018313333333333334
841.75676 0.01829
851.76577 0.01838
861.77477 0.018283333333333335
871.78378 0.01824
881.79279 0.018243333333333334
891.8018 0.018213333333333335
901.81081 0.018193333333333332
911.81982 0.018163333333333333
921.82883 0.018163333333333333
931.83784 0.018179999999999998
941.84685 0.01816
951.85586 0.018136666666666666
961.86486 0.018106666666666667
971.87387 0.018086666666666668
981.88288 0.01807
991.89189 0.01805
1001.9009 0.018053333333333334
1011.9099 0.01807
1021.9189 0.018033333333333335
1031.9279 0.018036666666666666
1041.9369 0.01804333333333333
1051.9459 0.01803
1061.955 0.018033333333333335
1071.964 0.018013333333333333
1081.973 0.018006666666666667
1091.982 0.017983333333333334
1101.991 0.017976666666666665
1112.0 0.018026666666666667
1122.009 0.018013333333333333
1132.018 0.017983333333333334
1142.027 0.017963333333333335
1152.036 0.017943333333333335
1162.045 0.017926666666666667
1172.0541 0.01795333333333333
1182.0631 0.017929999999999998
1192.0721 0.017916666666666668
1202.0811 0.017933333333333332
1212.0901 0.017936666666666667
1222.0991 0.017916666666666668
1232.1081 0.017906666666666664
1242.1171 0.017920000000000002
1252.1261 0.017983333333333334
1262.1351 0.017923333333333333
1272.1441 0.01795
1282.1532 0.017920000000000002
1292.1622 0.01795
1302.1712 0.017853333333333336
1312.1802 0.017866666666666666
1322.1892 0.0179
1332.1982 0.01787
1342.2072 0.017856666666666667
1352.2162 0.017863333333333332
1362.2252 0.017886666666666665
1372.2342 0.017893333333333334
1382.2432 0.01789666666666667
1392.2523 0.017883333333333334
1402.2613 0.01788
1412.2703 0.017863333333333332
1422.2793 0.017846666666666667
1432.2883 0.017846666666666667
1442.2973 0.017830000000000002
1452.3063 0.01785
1462.3153 0.017839999999999998
1472.3243 0.017813333333333334
1482.3333 0.01785
1492.3423 0.017823333333333333
1502.3514 0.01782
1512.3604 0.017826666666666668
1522.3694 0.017796666666666665
1532.3784 0.017803333333333334
1542.3874 0.017796666666666665
1552.3964 0.01780666666666667
1562.4054 0.0178
1572.4144 0.01779
1582.4234 0.01782
1592.4324 0.017816666666666665
1602.4414 0.017803333333333334
1612.4505 0.017826666666666668
1622.4595 0.017783333333333335
1632.4685 0.01782
1642.4775 0.017863333333333332
1652.4865 0.01779
1662.4955 0.01779
1672.5045 0.01779333333333333
1682.5135 0.01779333333333333
1692.5225 0.017783333333333335
1702.5315 0.017776666666666666
1712.5405 0.01779333333333333
1722.5495 0.01778
1732.5586 0.01779
1742.5676 0.017786666666666666
1752.5766 0.01779
1762.5856 0.017786666666666666
1772.5946 0.017756666666666667
1782.6036 0.017756666666666667
1792.6126 0.017746666666666668
1802.6216 0.017766666666666667
1812.6306 0.017763333333333332
1822.6396 0.01776
1832.6486 0.01777
1842.6577 0.017766666666666667
1852.6667 0.017746666666666668
1862.6757 0.017783333333333335
1872.6847 0.017763333333333332
1882.6937 0.017756666666666667
1892.7027 0.017766666666666667
1902.7117 0.01776
1912.7207 0.01775
1922.7297 0.017743333333333333
1932.7387 0.017746666666666668
1942.7477 0.017740000000000002
1952.7568 0.017746666666666668
1962.7658 0.017743333333333333
1972.7748 0.017740000000000002
1982.7838 0.017743333333333333
1992.7928 0.017756666666666667
2002.8018 0.017740000000000002
2012.8108 0.017733333333333334
2022.8198 0.017726666666666665
2032.8288 0.017743333333333333
2042.8378 0.01773
2052.8468 0.017733333333333334
2062.8559 0.01771
2072.8649 0.01772
2082.8739 0.017746666666666668
2092.8829 0.01776
2102.8919 0.01772
2112.9009 0.01770333333333333
2122.9099 0.01773
2132.9189 0.01772
2142.9279 0.017713333333333334
2152.9369 0.01771666666666667
2162.9459 0.017713333333333334
2172.955 0.01775
2182.964 0.01771
2192.973 0.017733333333333334
2202.982 0.017696666666666666
2212.991 0.017736666666666668
2223.0 0.01771
2233.009 0.017706666666666666
2243.018 0.017696666666666666
2253.027 0.017706666666666666
2263.036 0.01770333333333333
2273.045 0.017726666666666665
2283.0541 0.017753333333333333
2293.0631 0.0177
2303.0721 0.01771666666666667
2313.0811 0.01770333333333333
2323.0901 0.01771666666666667
2333.0991 0.017663333333333333
2343.1081 0.01772
2353.1171 0.017696666666666666
2363.1261 0.017696666666666666
2373.1351 0.017666666666666667
2383.1441 0.01767
2393.1532 0.01767
2403.1622 0.017733333333333334
2413.1712 0.017683333333333332
2423.1802 0.017686666666666667
2433.1892 0.01765
2443.1982 0.017666666666666667
2453.2072 0.01765
2463.2162 0.017653333333333333
2473.2252 0.017663333333333333
2483.2342 0.017663333333333333
2493.2432 0.01769
2503.2523 0.017653333333333333
2513.2613 0.01765
2523.2703 0.017643333333333334
2533.2793 0.017643333333333334
2543.2883 0.017676666666666667
2553.2973 0.017646666666666668
2563.3063 0.017673333333333333
2573.3153 0.017653333333333333
2583.3243 0.01763
2593.3333 0.017646666666666668
2603.3423 0.017740000000000002
2613.3514 0.017663333333333333
2623.3604 0.017636666666666665
2633.3694 0.017666666666666667
2643.3784 0.01765
2653.3874 0.017653333333333333
2663.3964 0.017616666666666666
2673.4054 0.01761333333333333
2683.4144 0.017616666666666666
2693.4234 0.017616666666666666
2703.4324 0.017643333333333334
2713.4414 0.017623333333333335
2723.4505 0.017606666666666666
2733.4595 0.0176
2743.4685 0.01762
2753.4775 0.0176
2763.4865 0.01761
2773.4955 0.017596666666666667
2783.5045 0.017656666666666668
2793.5135 0.017653333333333333
2803.5225 0.017603333333333335
2813.5315 0.017580000000000002
2823.5405 0.017576666666666668
2833.5495 0.017593333333333332
2843.5586 0.01761
2853.5676 0.017623333333333335
2863.5766 0.017616666666666666
2873.5856 0.017606666666666666
2883.5946 0.017606666666666666
2893.6036 0.01762
2903.6126 0.017606666666666666
2913.6216 0.01761
2923.6306 0.0176
2933.6396 0.017583333333333333
2943.6486 0.017583333333333333
2953.6577 0.017603333333333335
2963.6667 0.017616666666666666
2973.6757 0.01761
2983.6847 0.017606666666666666
2993.6937 0.017643333333333334
3003.7027 0.017593333333333332
3013.7117 0.0176
3023.7207 0.01757
3033.7297 0.017580000000000002
3043.7387 0.017583333333333333
3053.7477 0.017623333333333335
3063.7568 0.017663333333333333
3073.7658 0.01763
3083.7748 0.01761
3093.7838 0.017646666666666668
3103.7928 0.017663333333333333
3113.8018 0.017646666666666668
3123.8108 0.017583333333333333
3133.8198 0.017580000000000002
3143.8288 0.017586666666666667
3153.8378 0.01755666666666667
3163.8468 0.017583333333333333
3173.8559 0.017583333333333333
3183.8649 0.017593333333333332
3193.8739 0.01761333333333333
3203.8829 0.017563333333333334
3213.8919 0.017583333333333333
3223.9009 0.017593333333333332
3233.9099 0.01757
3243.9189 0.01761333333333333
3253.9279 0.017580000000000002
3263.9369 0.017646666666666668
3273.9459 0.017566666666666664
3283.955 0.017593333333333332
3293.964 0.017713333333333334
3303.973 0.017636666666666665
3313.982 0.017576666666666668
3323.991 0.017596666666666667
3334.0 0.01757
3344.009 0.017563333333333334
3354.018 0.01754
3364.027 0.017606666666666666
3374.036 0.017533333333333335
3384.045 0.01755666666666667
3394.0541 0.017566666666666664
3404.0631 0.017563333333333334
3414.0721 0.01757
3424.0811 0.017580000000000002
3434.0901 0.017666666666666667
3444.0991 0.017706666666666666
3454.1081 0.01757
3464.1171 0.01757
3474.1261 0.017563333333333334
3484.1351 0.01754
3494.1441 0.01755666666666667
3504.1532 0.017553333333333334
3514.1622 0.01761333333333333
3524.1712 0.017536666666666666
3534.1802 0.01752
3544.1892 0.01755666666666667
3554.1982 0.017516666666666666
3564.2072 0.01754
3574.2162 0.017523333333333332
3584.2252 0.017546666666666665
3594.2342 0.01755
3604.2432 0.017543333333333334
3614.2523 0.01752
3624.2613 0.017503333333333333
3634.2703 0.01752
3644.2793 0.017543333333333334
3654.2883 0.01755
3664.2973 0.01753
3674.3063 0.017546666666666665
3684.3153 0.01752
3694.3243 0.017546666666666665
3704.3333 0.017553333333333334
3714.3423 0.017523333333333332
3724.3514 0.017516666666666666
3734.3604 0.01754
3744.3694 0.017543333333333334
3754.3784 0.017516666666666666
3764.3874 0.017526666666666666
3774.3964 0.017503333333333333
3784.4054 0.017536666666666666
3794.4144 0.017506666666666667
3804.4234 0.017506666666666667
3814.4324 0.017526666666666666
3824.4414 0.017546666666666665
3834.4505 0.01753
3844.4595 0.01753
3854.4685 0.017496666666666667
3864.4775 0.017589999999999998
3874.4865 0.01752
3884.4955 0.01753
3894.5045 0.01755666666666667
3904.5135 0.017586666666666667
3914.5225 0.01757
3924.5315 0.017543333333333334
3934.5405 0.017523333333333332
3944.5495 0.017503333333333333
3954.5586 0.017513333333333336
3964.5676 0.017513333333333336
3974.5766 0.01751
3984.5856 0.01752
3994.5946 0.017493333333333333
4004.6036 0.017503333333333333
4014.6126 0.017516666666666666
4024.6216 0.017516666666666666
4034.6306 0.017589999999999998
4044.6396 0.017536666666666666
4054.6486 0.017486666666666668
4064.6577 0.017506666666666667
4074.6667 0.017486666666666668
4084.6757 0.017496666666666667
4094.6847 0.01757
4104.6937 0.017566666666666664
4114.7027 0.017543333333333334
4124.7117 0.01754
4134.7207 0.017553333333333334
4144.7297 0.017506666666666667
4154.7387 0.017490000000000002
4164.7477 0.017616666666666666
4174.7568 0.017553333333333334
4184.7658 0.01755666666666667
4194.7748 0.01748
4204.7838 0.017499999999999998
4214.7928 0.017566666666666664
4224.8018 0.01756
4234.8108 0.017563333333333334
4244.8198 0.017533333333333335
4254.8288 0.017490000000000002
4264.8378 0.017486666666666668
4274.8468 0.017513333333333336
4284.8559 0.017526666666666666
4294.8649 0.01751
4304.8739 0.01757
4314.8829 0.017746666666666668
4324.8919 0.017679999999999998
4334.9009 0.01751
4344.9099 0.01746666666666667
4354.9189 0.017490000000000002
4364.9279 0.017499999999999998
4374.9369 0.01751
4384.9459 0.01753
4394.955 0.017506666666666667
4404.964 0.017533333333333335
4414.973 0.017493333333333333
4424.982 0.017516666666666666
4434.991 0.017496666666666667
4445.0 0.01747
4455.009 0.017496666666666667
4465.018 0.01746666666666667
4475.027 0.017493333333333333
4485.036 0.01746666666666667
4495.045 0.017463333333333334
4505.0541 0.017483333333333333
4515.0631 0.01746
4525.0721 0.017486666666666668
4535.0811 0.01757
4545.0901 0.017553333333333334
4555.0991 0.017499999999999998
4565.1081 0.01747
4575.1171 0.017516666666666666
4585.1261 0.017486666666666668
4595.1351 0.01753
4605.1441 0.017483333333333333
4615.1532 0.01753
4625.1622 0.01752
4635.1712 0.017473333333333334
4645.1802 0.017486666666666668
4655.1892 0.01748
4665.1982 0.01751
4675.2072 0.017473333333333334
4685.2162 0.017493333333333333
4695.2252 0.017473333333333334
4705.2342 0.017499999999999998
4715.2432 0.01753
4725.2523 0.017483333333333333
4735.2613 0.01756
4745.2703 0.01746
4755.2793 0.017446666666666666
4765.2883 0.01746
4775.2973 0.01748
4785.3063 0.017473333333333334
4795.3153 0.017499999999999998
4805.3243 0.017499999999999998
4815.3333 0.017583333333333333
4825.3423 0.017516666666666666
4835.3514 0.01751
4845.3604 0.017493333333333333
4855.3694 0.01745333333333333
4865.3784 0.01745333333333333
4875.3874 0.017523333333333332
4885.3964 0.01745333333333333
4895.4054 0.01746666666666667
4905.4144 0.017523333333333332
4915.4234 0.017490000000000002
4925.4324 0.01746
4935.4414 0.01745
4945.4505 0.01746666666666667
4955.4595 0.01744
4965.4685 0.01753
4975.4775 0.017473333333333334
4985.4865 0.017513333333333336
4995.4955 0.017499999999999998
5005.5045 0.01757
5015.5135 0.017513333333333336
5025.5225 0.017546666666666665
5035.5315 0.017536666666666666
5045.5405 0.017493333333333333
5055.5495 0.017433333333333332
5065.5586 0.017496666666666667
5075.5676 0.017606666666666666
5085.5766 0.017593333333333332
5095.5856 0.01767
5105.5946 0.01756
5115.6036 0.01746666666666667
5125.6126 0.017473333333333334
5135.6216 0.017553333333333334
5145.6306 0.01748
5155.6396 0.01748
5165.6486 0.01763
5175.6577 0.01751
5185.6667 0.01746666666666667
5195.6757 0.017463333333333334
5205.6847 0.017446666666666666
5215.6937 0.01745
5225.7027 0.01745
5235.7117 0.017589999999999998
5245.7207 0.017473333333333334
5255.7297 0.017483333333333333
5265.7387 0.017463333333333334
5275.7477 0.017473333333333334
5285.7568 0.01745333333333333
5295.7658 0.017546666666666665
5305.7748 0.017446666666666666
5315.7838 0.01746666666666667
5325.7928 0.017463333333333334
5335.8018 0.01744
5345.8108 0.01746
5355.8198 0.01746666666666667
5365.8288 0.017483333333333333
5375.8378 0.01743
5385.8468 0.017423333333333332
5395.8559 0.017433333333333332
5405.8649 0.017446666666666666
5415.8739 0.017516666666666666
5425.8829 0.01747
5435.8919 0.017473333333333334
5445.9009 0.017516666666666666
5455.9099 0.017473333333333334
5465.9189 0.01753
5475.9279 0.017456666666666665
5485.9369 0.01745333333333333
5495.9459 0.017473333333333334
5505.955 0.017496666666666667
5515.964 0.01776
5525.973 0.01767
5535.982 0.017536666666666666
5545.991 0.017483333333333333
5556.0 0.01742
5566.009 0.01745333333333333
5576.018 0.017476666666666665
5586.027 0.01746666666666667
5596.036 0.01744
5606.045 0.01746666666666667
5616.0541 0.017483333333333333
5626.0631 0.01751
5636.0721 0.01746666666666667
5646.0811 0.017436666666666666
5656.0901 0.017436666666666666
5666.0991 0.01745
5676.1081 0.017499999999999998
5686.1171 0.017443333333333335
5696.1261 0.017456666666666665
5706.1351 0.017443333333333335
5716.1441 0.01746
5726.1532 0.01746
5736.1622 0.01746
5746.1712 0.017476666666666665
5756.1802 0.01745333333333333
5766.1892 0.01746666666666667
5776.1982 0.01748
5786.2072 0.017473333333333334
5796.2162 0.017436666666666666
5806.2252 0.01746666666666667
5816.2342 0.017426666666666667
5826.2432 0.01742
5836.2523 0.017446666666666666
5846.2613 0.017433333333333332
5856.2703 0.01746
5866.2793 0.01748
5876.2883 0.017436666666666666
5886.2973 0.01745333333333333
5896.3063 0.017493333333333333
5906.3153 0.01754
5916.3243 0.01743
5926.3333 0.017490000000000002
5936.3423 0.01752
5946.3514 0.017506666666666667
5956.3604 0.01745
5966.3694 0.01746
5976.3784 0.01747
5986.3874 0.017443333333333335
5996.3964 0.01745333333333333
6006.4054 0.017463333333333334
6016.4144 0.01744
6026.4234 0.017443333333333335
6036.4324 0.01745333333333333
6046.4414 0.01743
6056.4505 0.017416666666666667
6066.4595 0.017423333333333332
6076.4685 0.017446666666666666
6086.4775 0.01746666666666667
6096.4865 0.01745
6106.4955 0.017433333333333332
6116.5045 0.017413333333333333
6126.5135 0.017393333333333334
6136.5225 0.01743
6146.5315 0.01741
6156.5405 0.017536666666666666
6166.5495 0.017499999999999998
6176.5586 0.01746
6186.5676 0.01746
6196.5766 0.017423333333333332
6206.5856 0.01739
6216.5946 0.01745
6226.6036 0.01755
6236.6126 0.017423333333333332
6246.6216 0.017400000000000002
6256.6306 0.01742
6266.6396 0.017436666666666666
6276.6486 0.017416666666666667
6286.6577 0.01744
6296.6667 0.017413333333333333
6306.6757 0.01745333333333333
6316.6847 0.017413333333333333
6326.6937 0.017413333333333333
6336.7027 0.017423333333333332
6346.7117 0.017396666666666668
6356.7207 0.017393333333333334
6366.7297 0.01742
6376.7387 0.017433333333333332
6386.7477 0.017400000000000002
6396.7568 0.01742
6406.7658 0.017456666666666665
6416.7748 0.017406666666666668
6426.7838 0.01739
6436.7928 0.017400000000000002
6446.8018 0.017486666666666668
6456.8108 0.017493333333333333
6466.8198 0.017400000000000002
6476.8288 0.017436666666666666
6486.8378 0.017393333333333334
6496.8468 0.017366666666666666
6506.8559 0.017383333333333334
6516.8649 0.017393333333333334
6526.8739 0.01746
6536.8829 0.01748
6546.8919 0.017416666666666667
6556.9009 0.017406666666666668
6566.9099 0.017416666666666667
6576.9189 0.01742
6586.9279 0.017366666666666666
6596.9369 0.017373333333333334
6606.9459 0.01739
6616.955 0.017393333333333334
6626.964 0.01738
6636.973 0.01744
6646.982 0.01741
6656.991 0.01747
6667.0 0.01737
6677.009 0.017400000000000002
6687.018 0.017403333333333333
6697.027 0.017373333333333334
6707.036 0.017373333333333334
6717.045 0.017383333333333334
6727.0541 0.017373333333333334
6737.0631 0.017413333333333333
6747.0721 0.017463333333333334
6757.0811 0.017403333333333333
6767.0901 0.01739
6777.0991 0.017393333333333334
6787.1081 0.017403333333333333
6797.1171 0.017373333333333334
6807.1261 0.017403333333333333
6817.1351 0.017573333333333333
6827.1441 0.017403333333333333
6837.1532 0.01739
6847.1622 0.017400000000000002
6857.1712 0.017400000000000002
6867.1802 0.01745
6877.1892 0.01736333333333333
6887.1982 0.017400000000000002
6897.2072 0.017383333333333334
6907.2162 0.017366666666666666
6917.2252 0.017396666666666668
6927.2342 0.01738
6937.2432 0.017426666666666667
6947.2523 0.017576666666666668
6957.2613 0.017463333333333334
6967.2703 0.017416666666666667
6977.2793 0.017496666666666667
6987.2883 0.017496666666666667
6997.2973 0.017456666666666665
7007.3063 0.017413333333333333
7017.3153 0.017373333333333334
7027.3243 0.01744
7037.3333 0.01738
7047.3423 0.017393333333333334
7057.3514 0.017346666666666666
7067.3604 0.017339999999999998
7077.3694 0.017406666666666668
7087.3784 0.017486666666666668
7097.3874 0.017356666666666666
7107.3964 0.017333333333333333
7117.4054 0.017353333333333335
7127.4144 0.017343333333333332
7137.4234 0.01736333333333333
7147.4324 0.017339999999999998
7157.4414 0.017353333333333335
7167.4505 0.017333333333333333
7177.4595 0.017323333333333333
7187.4685 0.01736
7197.4775 0.017386666666666665
7207.4865 0.01732
7217.4955 0.01733
7227.5045 0.017346666666666666
7237.5135 0.017386666666666665
7247.5225 0.01733
7257.5315 0.017313333333333333
7267.5405 0.01741
7277.5495 0.01766
7287.5586 0.017456666666666665
7297.5676 0.01736333333333333
7307.5766 0.01735
7317.5856 0.01733
7327.5946 0.01732
7337.6036 0.017373333333333334
7347.6126 0.01745333333333333
7357.6216 0.017336666666666667
7367.6306 0.01733
7377.6396 0.017393333333333334
7387.6486 0.017366666666666666
7397.6577 0.01735
7407.6667 0.017346666666666666
7417.6757 0.017323333333333333
7427.6847 0.01736333333333333
7437.6937 0.01735
7447.7027 0.017366666666666666
7457.7117 0.017333333333333333
7467.7207 0.01732
7477.7297 0.017313333333333333
7487.7387 0.01732
7497.7477 0.017393333333333334
7507.7568 0.017413333333333333
7517.7658 0.01742
7527.7748 0.017306666666666668
7537.7838 0.017366666666666666
7547.7928 0.017333333333333333
7557.8018 0.017336666666666667
7567.8108 0.017336666666666667
7577.8198 0.017333333333333333
7587.8288 0.017463333333333334
7597.8378 0.017323333333333333
7607.8468 0.017333333333333333
7617.8559 0.01735
7627.8649 0.017296666666666665
7637.8739 0.017339999999999998
7647.8829 0.01732
7657.8919 0.01732
7667.9009 0.017339999999999998
7677.9099 0.017336666666666667
7687.9189 0.01736
7697.9279 0.01736
7707.9369 0.017296666666666665
7717.9459 0.017296666666666665
7727.955 0.01729
7737.964 0.017313333333333333
7747.973 0.017293333333333334
7757.982 0.01731
7767.991 0.017339999999999998
7778.0 0.017436666666666666
7788.009 0.017383333333333334
7798.018 0.017296666666666665
7808.027 0.017326666666666667
7818.036 0.017336666666666667
7828.045 0.017296666666666665
7838.0541 0.01736
7848.0631 0.017326666666666667
7858.0721 0.017323333333333333
7868.0811 0.01732
7878.0901 0.017343333333333332
7888.0991 0.01745
7898.1081 0.017303333333333334
7908.1171 0.017306666666666668
7918.1261 0.017313333333333333
7928.1351 0.017293333333333334
7938.1441 0.017373333333333334
7948.1532 0.017313333333333333
7958.1622 0.01736
7968.1712 0.0173
7978.1802 0.017316666666666668
7988.1892 0.01731
7998.1982 0.01739
8008.2072 0.01731
8018.2162 0.0173
8028.2252 0.017296666666666665
8038.2342 0.017373333333333334
8048.2432 0.017353333333333335
8058.2523 0.017293333333333334
8068.2613 0.017436666666666666
8078.2703 0.017593333333333332
8088.2793 0.017293333333333334
8098.2883 0.01736
8108.2973 0.017296666666666665
8118.3063 0.017316666666666668
8128.3153 0.01727333333333333
8138.3243 0.017293333333333334
8148.3333 0.017373333333333334
8158.3423 0.017339999999999998
8168.3514 0.017306666666666668
8178.3604 0.017266666666666666
8188.3694 0.01726
8198.3784 0.017336666666666667
8208.3874 0.017323333333333333
8218.3964 0.017276666666666666
8228.4054 0.017263333333333335
8238.4144 0.017366666666666666
8248.4234 0.017303333333333334
8258.4324 0.017343333333333332
8268.4414 0.017326666666666667
8278.4505 0.017293333333333334
8288.4595 0.017293333333333334
8298.4685 0.01736
8308.4775 0.017339999999999998
8318.4865 0.01727
8328.4955 0.017323333333333333
8338.5045 0.017356666666666666
8348.5135 0.017296666666666665
8358.5225 0.017283333333333335
8368.5315 0.01726
8378.5405 0.017249999999999998
8388.5495 0.0173
8398.5586 0.017236666666666667
8408.5676 0.017276666666666666
8418.5766 0.017240000000000002
8428.5856 0.017256666666666667
8438.5946 0.017276666666666666
8448.6036 0.01723
8458.6126 0.017266666666666666
8468.6216 0.01728666666666667
8478.6306 0.017266666666666666
8488.6396 0.017306666666666668
8498.6486 0.01731
8508.6577 0.01733
8518.6667 0.01732
8528.6757 0.017263333333333335
8538.6847 0.017246666666666667
8548.6937 0.017296666666666665
8558.7027 0.01729
8568.7117 0.017266666666666666
8578.7207 0.01721666666666667
8588.7297 0.017263333333333335
8598.7387 0.017240000000000002
8608.7477 0.01729
8618.7568 0.017296666666666665
8628.7658 0.017233333333333333
8638.7748 0.017243333333333333
8648.7838 0.01726
8658.7928 0.01728
8668.8018 0.01728666666666667
8678.8108 0.01728666666666667
8688.8198 0.017296666666666665
8698.8288 0.01722
8708.8378 0.01742
8718.8468 0.017246666666666667
8728.8559 0.017283333333333335
8738.8649 0.017396666666666668
8748.8739 0.01723
8758.8829 0.017236666666666667
8768.8919 0.01721
8778.9009 0.01721666666666667
8788.9099 0.017193333333333335
8798.9189 0.017223333333333334
8808.9279 0.017236666666666667
8818.9369 0.01721
8828.9459 0.017246666666666667
8838.955 0.01728
8848.964 0.017293333333333334
8858.973 0.017263333333333335
8868.982 0.017276666666666666
8878.991 0.017366666666666666
8889.0 0.01721666666666667
8899.009 0.017276666666666666
8909.018 0.01728
8919.027 0.017283333333333335
8929.036 0.017236666666666667
8939.045 0.01721666666666667
8949.0541 0.01737
8959.0631 0.017223333333333334
8969.0721 0.01727333333333333
8979.0811 0.01723
8989.0901 0.01722
8999.0991 0.01728666666666667
9009.1081 0.017333333333333333
9019.1171 0.017263333333333335
9029.1261 0.0173
9039.1351 0.01731
9049.1441 0.017253333333333332
9059.1532 0.017213333333333334
9069.1622 0.017233333333333333
9079.1712 0.01721
9089.1802 0.017243333333333333
9099.1892 0.017233333333333333
9109.1982 0.017213333333333334
9119.2072 0.017203333333333334
9129.2162 0.017186666666666666
9139.2252 0.017206666666666665
9149.2342 0.017186666666666666
9159.2432 0.017226666666666664
9169.2523 0.01719
9179.2613 0.017246666666666667
9189.2703 0.01731
9199.2793 0.017226666666666664
9209.2883 0.017246666666666667
9219.2973 0.017249999999999998
9229.3063 0.01727
9239.3153 0.01722
9249.3243 0.017243333333333333
9259.3333 0.017206666666666665
9269.3423 0.01731
9279.3514 0.017176666666666666
9289.3604 0.01718333333333333
9299.3694 0.017213333333333334
9309.3784 0.017203333333333334
9319.3874 0.017296666666666665
9329.3964 0.017166666666666667
9339.4054 0.01726
9349.4144 0.01731
9359.4234 0.017233333333333333
9369.4324 0.017173333333333336
9379.4414 0.017193333333333335
9389.4505 0.017233333333333333
9399.4595 0.017173333333333336
9409.4685 0.017159999999999998
9419.4775 0.017156666666666667
9429.4865 0.017166666666666667
9439.4955 0.017150000000000002
9449.5045 0.017186666666666666
9459.5135 0.017206666666666665
9469.5225 0.01726
9479.5315 0.017196666666666666
9489.5405 0.017163333333333333
9499.5495 0.01719
9509.5586 0.017193333333333335
9519.5676 0.01719
9529.5766 0.01718333333333333
9539.5856 0.017173333333333336
9549.5946 0.017166666666666667
9559.6036 0.017159999999999998
9569.6126 0.017203333333333334
9579.6216 0.017143333333333333
9589.6306 0.01718333333333333
9599.6396 0.01719
9609.6486 0.01717
9619.6577 0.017196666666666666
9629.6667 0.017166666666666667
9639.6757 0.017150000000000002
9649.6847 0.017159999999999998
9659.6937 0.017136666666666665
9669.7027 0.01714
9679.7117 0.017223333333333334
9689.7207 0.01728666666666667
9699.7297 0.01714
9709.7387 0.01712666666666667
9719.7477 0.017293333333333334
9729.7568 0.017233333333333333
9739.7658 0.01721666666666667
9749.7748 0.017136666666666665
9759.7838 0.017203333333333334
9769.7928 0.017150000000000002
9779.8018 0.017136666666666665
9789.8108 0.017143333333333333
9799.8198 0.017116666666666665
9809.8288 0.017156666666666667
9819.8378 0.017133333333333334
9829.8468 0.017296666666666665
9839.8559 0.01728
9849.8649 0.01712
9859.8739 0.017123333333333334
9869.8829 0.017150000000000002
9879.8919 0.017156666666666667
9889.9009 0.01712666666666667
9899.9099 0.017116666666666665
9909.9189 0.01712666666666667
9919.9279 0.017146666666666668
9929.9369 0.017143333333333333
9939.9459 0.017176666666666666
9949.955 0.017203333333333334
9959.964 0.017186666666666666
9969.973 0.01712
9979.982 0.017166666666666667
9989.991 0.01717
10000.0 0.01721666666666667


==> figs/N_20_supervised/naive_20_new.dat <==
   1.0000000e+01   4.0058900e-01
   2.0000000e+01   3.8022400e-01
   3.0000000e+01   3.6428400e-01
   4.0000000e+01   3.5137000e-01
   5.0000000e+01   3.4144600e-01
   6.0000000e+01   3.3315200e-01
   7.0000000e+01   3.2589400e-01
   8.0000000e+01   3.1918000e-01
   9.0000000e+01   3.1333100e-01
   1.0000000e+02   3.0782500e-01
   1.1000000e+02   3.0259400e-01
   1.2000000e+02   2.9795300e-01
   1.3000000e+02   2.9380100e-01
   1.4000000e+02   2.9041200e-01
   1.5000000e+02   2.8770300e-01
   1.6000000e+02   2.8556000e-01
   1.7000000e+02   2.8452000e-01
   1.8000000e+02   2.8456000e-01
   1.9000000e+02   2.8532000e-01
   2.0000000e+02   2.8700900e-01
   2.1000000e+02   2.8897200e-01
   2.2000000e+02   2.9136400e-01
   2.3000000e+02   2.9217100e-01
   2.4000000e+02   2.9088100e-01
   2.5000000e+02   2.8915400e-01
   2.6000000e+02   2.8788000e-01
   2.7000000e+02   2.8535200e-01
   2.8000000e+02   2.8252600e-01
   2.9000000e+02   2.7845200e-01
   3.0000000e+02   2.7323300e-01
   3.1000000e+02   2.6824200e-01
   3.2000000e+02   2.6361400e-01
   3.3000000e+02   2.5704300e-01
   3.4000000e+02   2.4933700e-01
   3.5000000e+02   2.4045500e-01
   3.6000000e+02   2.3150100e-01
   3.7000000e+02   2.2585200e-01
   3.8000000e+02   2.1836000e-01
   3.9000000e+02   2.1120700e-01
   4.0000000e+02   2.0668600e-01
   4.1000000e+02   2.0124300e-01
   4.2000000e+02   1.9430200e-01
   4.3000000e+02   1.8788300e-01
   4.4000000e+02   1.8194900e-01
   4.5000000e+02   1.7655300e-01
   4.6000000e+02   1.7149000e-01
   4.7000000e+02   1.6707300e-01
   4.8000000e+02   1.6344000e-01
   4.9000000e+02   1.5962900e-01
   5.0000000e+02   1.5574800e-01
   5.1000000e+02   1.5170900e-01
   5.2000000e+02   1.4792600e-01
   5.3000000e+02   1.4501500e-01
   5.4000000e+02   1.4278100e-01
   5.5000000e+02   1.4016800e-01
   5.6000000e+02   1.3756600e-01
   5.7000000e+02   1.3469800e-01
   5.8000000e+02   1.3172600e-01
   5.9000000e+02   1.2895300e-01
   6.0000000e+02   1.2654800e-01
   6.1000000e+02   1.2450700e-01
   6.2000000e+02   1.2288900e-01
   6.3000000e+02   1.2131400e-01
   6.4000000e+02   1.1968400e-01
   6.5000000e+02   1.1759300e-01
   6.6000000e+02   1.1560600e-01
   6.7000000e+02   1.1404700e-01
   6.8000000e+02   1.1265400e-01
   6.9000000e+02   1.1111500e-01
   7.0000000e+02   1.0944400e-01
   7.1000000e+02   1.0834600e-01
   7.2000000e+02   1.0725500e-01
   7.3000000e+02   1.0613100e-01
   7.4000000e+02   1.0485300e-01
   7.5000000e+02   1.0358700e-01
   7.6000000e+02   1.0244500e-01
   7.7000000e+02   1.0160200e-01
   7.8000000e+02   1.0098500e-01
   7.9000000e+02   1.0030400e-01
   8.0000000e+02   9.9515100e-02
   8.1000000e+02   9.8675500e-02
   8.2000000e+02   9.7851800e-02
   8.3000000e+02   9.7078400e-02
   8.4000000e+02   9.6332900e-02
   8.5000000e+02   9.5631800e-02
   8.6000000e+02   9.4994000e-02
   8.7000000e+02   9.4159300e-02
   8.8000000e+02   9.3583700e-02
   8.9000000e+02   9.2832300e-02
   9.0000000e+02   9.2202100e-02
   9.1000000e+02   9.1648200e-02
   9.2000000e+02   9.1314300e-02
   9.3000000e+02   9.0953000e-02
   9.4000000e+02   9.0523600e-02
   9.5000000e+02   8.9979000e-02
   9.6000000e+02   8.9358800e-02
   9.7000000e+02   8.8561200e-02
   9.8000000e+02   8.8091100e-02
   9.9000000e+02   8.7705700e-02
   1.0000000e+03   8.7336900e-02
   1.0100000e+03   8.7185700e-02
   1.0200000e+03   8.7001800e-02
   1.0300000e+03   8.6515800e-02
   1.0400000e+03   8.5963700e-02
   1.0500000e+03   8.5529400e-02
   1.0600000e+03   8.5099400e-02
   1.0700000e+03   8.5150800e-02
   1.0800000e+03   8.5186000e-02
   1.0900000e+03   8.5084000e-02
   1.1000000e+03   8.4889900e-02
   1.1100000e+03   8.4797800e-02
   1.1200000e+03   8.4443000e-02
   1.1300000e+03   8.4210700e-02
   1.1400000e+03   8.4096000e-02
   1.1500000e+03   8.4131400e-02
   1.1600000e+03   8.4114100e-02
   1.1700000e+03   8.3844100e-02
   1.1800000e+03   8.3705800e-02
   1.1900000e+03   8.3163200e-02
   1.2000000e+03   8.2609600e-02
   1.2100000e+03   8.2536700e-02
   1.2200000e+03   8.2716700e-02
   1.2300000e+03   8.2577300e-02
   1.2400000e+03   8.2626400e-02
   1.2500000e+03   8.2290300e-02
   1.2600000e+03   8.2050900e-02
   1.2700000e+03   8.2091500e-02
   1.2800000e+03   8.2089800e-02
   1.2900000e+03   8.2077700e-02
   1.3000000e+03   8.1995600e-02
   1.3100000e+03   8.1930300e-02
   1.3200000e+03   8.1871600e-02
   1.3300000e+03   8.1598800e-02
   1.3400000e+03   8.1259500e-02
   1.3500000e+03   8.1479700e-02
   1.3600000e+03   8.1847100e-02
   1.3700000e+03   8.1705300e-02
   1.3800000e+03   8.1666400e-02
   1.3900000e+03   8.2050700e-02
   1.4000000e+03   8.2155200e-02
   1.4100000e+03   8.2062400e-02
   1.4200000e+03   8.2298300e-02
   1.4300000e+03   8.2190600e-02
   1.4400000e+03   8.1934400e-02
   1.4500000e+03   8.1899900e-02
   1.4600000e+03   8.1744000e-02
   1.4700000e+03   8.1990900e-02
   1.4800000e+03   8.2121200e-02
   1.4900000e+03   8.2439000e-02
   1.5000000e+03   8.2564400e-02
   1.5100000e+03   8.2980100e-02
   1.5200000e+03   8.3374100e-02
   1.5300000e+03   8.3567700e-02
   1.5400000e+03   8.2711100e-02
   1.5500000e+03   8.2826200e-02
   1.5600000e+03   8.2660800e-02
   1.5700000e+03   8.2791900e-02
   1.5800000e+03   8.2429700e-02
   1.5900000e+03   8.2488300e-02
   1.6000000e+03   8.2900800e-02
   1.6100000e+03   8.3264900e-02
   1.6200000e+03   8.3419000e-02
   1.6300000e+03   8.4181900e-02
   1.6400000e+03   8.4246700e-02
   1.6500000e+03   8.4630900e-02
   1.6600000e+03   8.4249200e-02
   1.6700000e+03   8.4195500e-02
   1.6800000e+03   8.4551600e-02
   1.6900000e+03   8.4996600e-02
   1.7000000e+03   8.4061500e-02
   1.7100000e+03   8.3504800e-02
   1.7200000e+03   8.4338300e-02
   1.7300000e+03   8.5809900e-02
   1.7400000e+03   8.7284600e-02
   1.7500000e+03   8.8005100e-02
   1.7600000e+03   8.6212300e-02
   1.7700000e+03   8.5323500e-02
   1.7800000e+03   8.5982800e-02
   1.7900000e+03   8.6930100e-02
   1.8000000e+03   8.8887900e-02
   1.8100000e+03   8.8299600e-02
   1.8200000e+03   8.7999100e-02
   1.8300000e+03   8.8428600e-02
   1.8400000e+03   8.8978800e-02
   1.8500000e+03   8.8887200e-02
   1.8600000e+03   8.8429300e-02
   1.8700000e+03   8.9093300e-02
   1.8800000e+03   8.9455000e-02
   1.8900000e+03   8.9409100e-02
   1.9000000e+03   8.9699600e-02
   1.9100000e+03   8.9134600e-02
   1.9200000e+03   8.9204900e-02
   1.9300000e+03   8.9168900e-02
   1.9400000e+03   8.8658400e-02
   1.9500000e+03   8.9271200e-02
   1.9600000e+03   9.0058800e-02
   1.9700000e+03   9.0900500e-02
   1.9800000e+03   9.1250200e-02
   1.9900000e+03   9.2887200e-02
   2.0000000e+03   9.3181600e-02
   2.0100000e+03   9.2482400e-02
   2.0200000e+03   9.1854700e-02
   2.0300000e+03   9.2814800e-02
   2.0400000e+03   9.4342200e-02
   2.0500000e+03   9.3811500e-02
   2.0600000e+03   9.4136400e-02
   2.0700000e+03   9.3507800e-02
   2.0800000e+03   9.3532300e-02
   2.0900000e+03   9.4623400e-02
   2.1000000e+03   9.4189000e-02
   2.1100000e+03   9.4611600e-02
   2.1200000e+03   9.6134200e-02
   2.1300000e+03   9.6900600e-02
   2.1400000e+03   9.7352600e-02
   2.1500000e+03   9.8672600e-02
   2.1600000e+03   9.7580000e-02
   2.1700000e+03   9.7605400e-02
   2.1800000e+03   9.8370200e-02
   2.1900000e+03   9.9551900e-02
   2.2000000e+03   1.0005500e-01
   2.2100000e+03   1.0064100e-01
   2.2200000e+03   1.0059400e-01
   2.2300000e+03   9.8713800e-02
   2.2400000e+03   9.9306300e-02
   2.2500000e+03   1.0058000e-01
   2.2600000e+03   1.0026900e-01
   2.2700000e+03   1.0059400e-01
   2.2800000e+03   1.0071400e-01
   2.2900000e+03   1.0116100e-01
   2.3000000e+03   1.0196600e-01
   2.3100000e+03   1.0216800e-01
   2.3200000e+03   1.0158500e-01
   2.3300000e+03   1.0025300e-01
   2.3400000e+03   9.9414800e-02
   2.3500000e+03   9.9160000e-02
   2.3600000e+03   9.9939600e-02
   2.3700000e+03   1.0054900e-01
   2.3800000e+03   1.0188000e-01
   2.3900000e+03   1.0420400e-01
   2.4000000e+03   1.0526600e-01
   2.4100000e+03   1.0433100e-01
   2.4200000e+03   1.0512000e-01
   2.4300000e+03   1.0626400e-01
   2.4400000e+03   1.0657500e-01
   2.4500000e+03   1.0604000e-01
   2.4600000e+03   1.0511400e-01
   2.4700000e+03   1.0484200e-01
   2.4800000e+03   1.0500600e-01
   2.4900000e+03   1.0569400e-01
   2.5000000e+03   1.0469800e-01
   2.5100000e+03   1.0554600e-01
   2.5200000e+03   1.0689000e-01
   2.5300000e+03   1.0701100e-01
   2.5400000e+03   1.0809600e-01
   2.5500000e+03   1.0827000e-01
   2.5600000e+03   1.0846800e-01
   2.5700000e+03   1.0861700e-01
   2.5800000e+03   1.0853000e-01
   2.5900000e+03   1.0940400e-01
   2.6000000e+03   1.1013300e-01
   2.6100000e+03   1.0943500e-01
   2.6200000e+03   1.1027700e-01
   2.6300000e+03   1.1197000e-01
   2.6400000e+03   1.1393900e-01
   2.6500000e+03   1.1441800e-01
   2.6600000e+03   1.1446700e-01
   2.6700000e+03   1.1447500e-01
   2.6800000e+03   1.1552700e-01
   2.6900000e+03   1.1412500e-01
   2.7000000e+03   1.1304500e-01
   2.7100000e+03   1.1443200e-01
   2.7200000e+03   1.1480000e-01
   2.7300000e+03   1.1482300e-01
   2.7400000e+03   1.1451100e-01
   2.7500000e+03   1.1482400e-01
   2.7600000e+03   1.1514700e-01
   2.7700000e+03   1.1503100e-01
   2.7800000e+03   1.1483400e-01
   2.7900000e+03   1.1542000e-01
   2.8000000e+03   1.1820900e-01
   2.8100000e+03   1.1972000e-01
   2.8200000e+03   1.1764000e-01
   2.8300000e+03   1.1670400e-01
   2.8400000e+03   1.1687100e-01
   2.8500000e+03   1.1728700e-01
   2.8600000e+03   1.1715800e-01
   2.8700000e+03   1.1745400e-01
   2.8800000e+03   1.1817900e-01
   2.8900000e+03   1.1884500e-01
   2.9000000e+03   1.1885900e-01
   2.9100000e+03   1.1913000e-01
   2.9200000e+03   1.1933500e-01
   2.9300000e+03   1.2067500e-01
   2.9400000e+03   1.2206000e-01
   2.9500000e+03   1.2184700e-01
   2.9600000e+03   1.2115300e-01
   2.9700000e+03   1.2216400e-01
   2.9800000e+03   1.2386700e-01
   2.9900000e+03   1.2388800e-01
   3.0000000e+03   1.2307900e-01


==> figs/N_20_supervised/naive_20_new_2.dat <==
10.0 0.13352966666666666
20.0 0.12674133333333334
30.0 0.121428
40.0 0.11712333333333334
50.0 0.11381533333333334
60.0 0.11105066666666667
70.0 0.10863133333333334
80.0 0.10639333333333334
90.0 0.10444366666666667
100.0 0.10260833333333334
110.0 0.10086466666666666
120.0 0.09931766666666668
130.0 0.09793366666666665
140.0 0.096804
150.0 0.095901
160.0 0.09518666666666666
170.0 0.09484
180.0 0.09485333333333333
190.0 0.09510666666666667
200.0 0.09566966666666667
210.0 0.096324
220.0 0.09712133333333334
230.0 0.09739033333333334
240.0 0.09696033333333333
250.0 0.09638466666666667
260.0 0.09596
270.0 0.09511733333333333
280.0 0.09417533333333333
290.0 0.09281733333333332
300.0 0.09107766666666667
310.0 0.089414
320.0 0.08787133333333334
330.0 0.08568100000000001
340.0 0.08311233333333333
350.0 0.08015166666666666
360.0 0.077167
370.0 0.075284
380.0 0.07278666666666667
390.0 0.07040233333333333
400.0 0.06889533333333334
410.0 0.067081
420.0 0.06476733333333333
430.0 0.06262766666666666
440.0 0.060649666666666664
450.0 0.058850999999999994
460.0 0.05716333333333334
470.0 0.055691
480.0 0.05448
490.0 0.05320966666666666
500.0 0.051916
510.0 0.05056966666666667
520.0 0.04930866666666667
530.0 0.04833833333333334
540.0 0.047593666666666666
550.0 0.04672266666666666
560.0 0.04585533333333333
570.0 0.04489933333333334
580.0 0.04390866666666667
590.0 0.04298433333333334
600.0 0.04218266666666667
610.0 0.041502333333333336
620.0 0.040963
630.0 0.040438
640.0 0.03989466666666667
650.0 0.039197666666666665
660.0 0.03853533333333333
670.0 0.03801566666666666
680.0 0.03755133333333333
690.0 0.03703833333333333
700.0 0.03648133333333333
710.0 0.03611533333333333
720.0 0.03575166666666667
730.0 0.035377
740.0 0.034951
750.0 0.034529
760.0 0.03414833333333333
770.0 0.03386733333333333
780.0 0.033661666666666666
790.0 0.03343466666666667
800.0 0.0331717
810.0 0.032891833333333335
820.0 0.032617266666666665
830.0 0.03235946666666666
840.0 0.032110966666666664
850.0 0.03187726666666667
860.0 0.03166466666666667
870.0 0.03138643333333333
880.0 0.03119456666666667
890.0 0.030944100000000002
900.0 0.03073403333333333
910.0 0.0305494
920.0 0.0304381
930.0 0.03031766666666667
940.0 0.030174533333333333
950.0 0.029993000000000002
960.0 0.02978626666666667
970.0 0.029520400000000002
980.0 0.029363700000000003
990.0 0.029235233333333333
1000.0 0.029112299999999997
1010.0 0.0290619
1020.0 0.0290006
1030.0 0.028838600000000002
1040.0 0.02865456666666667
1050.0 0.028509800000000002
1060.0 0.02836646666666667
1070.0 0.0283836
1080.0 0.02839533333333333
1090.0 0.028361333333333336
1100.0 0.028296633333333335
1110.0 0.028265933333333337
1120.0 0.028147666666666668
1130.0 0.028070233333333333
1140.0 0.028032
1150.0 0.028043799999999997
1160.0 0.028038033333333334
1170.0 0.027948033333333334
1180.0 0.027901933333333333
1190.0 0.02772106666666667
1200.0 0.027536533333333335
1210.0 0.027512233333333334
1220.0 0.027572233333333335
1230.0 0.02752576666666667
1240.0 0.027542133333333333
1250.0 0.0274301
1260.0 0.027350299999999998
1270.0 0.027363833333333334
1280.0 0.027363266666666667
1290.0 0.027359233333333333
1300.0 0.027331866666666666
1310.0 0.0273101
1320.0 0.027290533333333335
1330.0 0.0271996
1340.0 0.0270865
1350.0 0.0271599
1360.0 0.02728236666666667
1370.0 0.027235099999999998
1380.0 0.027222133333333332
1390.0 0.027350233333333335
1400.0 0.027385066666666666
1410.0 0.027354133333333332
1420.0 0.027432766666666667
1430.0 0.02739686666666667
1440.0 0.02731146666666667
1450.0 0.027299966666666665
1460.0 0.027247999999999998
1470.0 0.027330300000000002
1480.0 0.027373733333333334
1490.0 0.027479666666666666
1500.0 0.027521466666666664
1510.0 0.027660033333333334
1520.0 0.027791366666666668
1530.0 0.0278559
1540.0 0.027570366666666665
1550.0 0.027608733333333333
1560.0 0.0275536
1570.0 0.0275973
1580.0 0.027476566666666664
1590.0 0.0274961
1600.0 0.027633599999999998
1610.0 0.02775496666666667
1620.0 0.027806333333333332
1630.0 0.028060633333333335
1640.0 0.02808223333333333
1650.0 0.028210299999999997
1660.0 0.028083066666666667
1670.0 0.02806516666666667
1680.0 0.028183866666666668
1690.0 0.028332200000000002
1700.0 0.0280205
1710.0 0.027834933333333336
1720.0 0.028112766666666667
1730.0 0.028603299999999998
1740.0 0.029094866666666667
1750.0 0.029335033333333333
1760.0 0.028737433333333336
1770.0 0.028441166666666667
1780.0 0.028660933333333333
1790.0 0.028976699999999998
1800.0 0.0296293
1810.0 0.029433200000000003
1820.0 0.02933303333333333
1830.0 0.029476199999999998
1840.0 0.029659599999999998
1850.0 0.029629066666666665
1860.0 0.029476433333333333
1870.0 0.029697766666666667
1880.0 0.029818333333333336
1890.0 0.029803033333333336
1900.0 0.029899866666666667
1910.0 0.02971153333333333
1920.0 0.029734966666666668
1930.0 0.029722966666666666
1940.0 0.0295528
1950.0 0.029757066666666665
1960.0 0.030019599999999997
1970.0 0.030300166666666666
1980.0 0.030416733333333335
1990.0 0.0309624
2000.0 0.031060533333333334
2010.0 0.030827466666666668
2020.0 0.03061823333333333
2030.0 0.03093826666666667
2040.0 0.0314474
2050.0 0.0312705
2060.0 0.0313788
2070.0 0.031169266666666667
2080.0 0.031177433333333334
2090.0 0.03154113333333333
2100.0 0.03139633333333333
2110.0 0.0315372
2120.0 0.03204473333333333
2130.0 0.0323002
2140.0 0.03245086666666667
2150.0 0.032890866666666664
2160.0 0.03252666666666667
2170.0 0.032535133333333334
2180.0 0.032790066666666666
2190.0 0.03318396666666667
2200.0 0.03335166666666667
2210.0 0.033547
2220.0 0.03353133333333334
2230.0 0.0329046
2240.0 0.0331021
2250.0 0.03352666666666667
2260.0 0.033423
2270.0 0.03353133333333334
2280.0 0.033571333333333335
2290.0 0.03372033333333333
2300.0 0.03398866666666667
2310.0 0.034055999999999996
2320.0 0.033861666666666665
2330.0 0.033417666666666665
2340.0 0.033138266666666666
2350.0 0.03305333333333333
2360.0 0.0333132
2370.0 0.033516333333333335
2380.0 0.03396
2390.0 0.03473466666666667
2400.0 0.035088666666666664
2410.0 0.034776999999999995
2420.0 0.03504
2430.0 0.03542133333333333
2440.0 0.035525
2450.0 0.035346666666666665
2460.0 0.035038
2470.0 0.03494733333333334
2480.0 0.035002
2490.0 0.03523133333333333
2500.0 0.03489933333333333
2510.0 0.035182
2520.0 0.03563
2530.0 0.03567033333333333
2540.0 0.036032
2550.0 0.036090000000000004
2560.0 0.036156
2570.0 0.03620566666666667
2580.0 0.03617666666666667
2590.0 0.036468
2600.0 0.036711
2610.0 0.036478333333333335
2620.0 0.036759
2630.0 0.03732333333333333
2640.0 0.03797966666666667
2650.0 0.03813933333333334
2660.0 0.038155666666666664
2670.0 0.03815833333333333
2680.0 0.038509
2690.0 0.03804166666666667
2700.0 0.03768166666666667
2710.0 0.038144000000000004
2720.0 0.038266666666666664
2730.0 0.038274333333333334
2740.0 0.038170333333333334
2750.0 0.038274666666666665
2760.0 0.03838233333333333
2770.0 0.038343666666666665
2780.0 0.038278
2790.0 0.03847333333333333
2800.0 0.039403
2810.0 0.03990666666666667
2820.0 0.03921333333333333
2830.0 0.038901333333333336
2840.0 0.038957
2850.0 0.03909566666666667
2860.0 0.039052666666666666
2870.0 0.03915133333333334
2880.0 0.039393000000000004
2890.0 0.039615000000000004
2900.0 0.03961966666666667
2910.0 0.03971
2920.0 0.03977833333333333
2930.0 0.040225000000000004
2940.0 0.04068666666666667
2950.0 0.04061566666666667
2960.0 0.040384333333333335
2970.0 0.04072133333333333
2980.0 0.041289
2990.0 0.041296
3000.0 0.04102633333333333


==> figs/N_20_supervised/sup_20_new.dat <==
   1.0000000e+01   4.7867200e-01
   2.0000000e+01   3.1298000e-01
   3.0000000e+01   2.7230100e-01
   4.0000000e+01   2.5564800e-01
   5.0000000e+01   2.1190200e-01
   6.0000000e+01   1.7232300e-01
   7.0000000e+01   1.5655500e-01
   8.0000000e+01   1.3993800e-01
   9.0000000e+01   1.3436000e-01
   1.0000000e+02   1.2338300e-01
   1.1000000e+02   1.1896900e-01
   1.2000000e+02   1.1300700e-01
   1.3000000e+02   1.0646600e-01
   1.4000000e+02   9.8590500e-02
   1.5000000e+02   9.5706300e-02
   1.6000000e+02   9.0289200e-02
   1.7000000e+02   8.7748000e-02
   1.8000000e+02   8.5733300e-02
   1.9000000e+02   8.3813800e-02
   2.0000000e+02   8.1837000e-02
   2.1000000e+02   8.0813600e-02
   2.2000000e+02   7.9925600e-02
   2.3000000e+02   8.0122400e-02
   2.4000000e+02   7.9561400e-02
   2.5000000e+02   7.9813500e-02
   2.6000000e+02   8.0120500e-02
   2.7000000e+02   7.9836900e-02
   2.8000000e+02   7.9635400e-02
   2.9000000e+02   8.0507500e-02
   3.0000000e+02   8.1134500e-02
   3.1000000e+02   8.0867500e-02
   3.2000000e+02   8.1385200e-02
   3.3000000e+02   8.1006600e-02
   3.4000000e+02   8.1639300e-02
   3.5000000e+02   8.0090300e-02
   3.6000000e+02   8.1636700e-02
   3.7000000e+02   7.8995100e-02
   3.8000000e+02   7.8815300e-02
   3.9000000e+02   7.9687300e-02
   4.0000000e+02   8.0000300e-02
   4.1000000e+02   7.9076500e-02
   4.2000000e+02   8.0469500e-02
   4.3000000e+02   7.8017700e-02
   4.4000000e+02   7.9000700e-02
   4.5000000e+02   7.8314400e-02
   4.6000000e+02   7.6033600e-02
   4.7000000e+02   7.5315700e-02
   4.8000000e+02   7.4092400e-02
   4.9000000e+02   7.2879000e-02
   5.0000000e+02   7.2237300e-02
   5.1000000e+02   7.0660000e-02
   5.2000000e+02   7.0197900e-02
   5.3000000e+02   6.7847200e-02
   5.4000000e+02   6.7005100e-02
   5.5000000e+02   6.6245100e-02
   5.6000000e+02   6.5826100e-02
   5.7000000e+02   6.4865600e-02
   5.8000000e+02   6.4855400e-02
   5.9000000e+02   6.4537000e-02
   6.0000000e+02   6.3914300e-02
   6.1000000e+02   6.4516900e-02
   6.2000000e+02   6.4786500e-02
   6.3000000e+02   6.5241900e-02
   6.4000000e+02   6.3708000e-02
   6.5000000e+02   6.3976700e-02
   6.6000000e+02   6.2692900e-02
   6.7000000e+02   6.2782600e-02
   6.8000000e+02   6.2063400e-02
   6.9000000e+02   6.1973600e-02
   7.0000000e+02   6.1314600e-02
   7.1000000e+02   6.1255800e-02
   7.2000000e+02   6.0441500e-02
   7.3000000e+02   5.9726800e-02
   7.4000000e+02   6.0177200e-02
   7.5000000e+02   5.8926900e-02
   7.6000000e+02   5.9984700e-02
   7.7000000e+02   5.9519600e-02
   7.8000000e+02   5.8441900e-02
   7.9000000e+02   5.8514900e-02
   8.0000000e+02   5.8928900e-02
   8.1000000e+02   5.9026800e-02
   8.2000000e+02   6.0258400e-02
   8.3000000e+02   5.8332000e-02
   8.4000000e+02   5.8010600e-02
   8.5000000e+02   5.8644700e-02
   8.6000000e+02   5.8168000e-02
   8.7000000e+02   5.8095200e-02
   8.8000000e+02   5.8698800e-02
   8.9000000e+02   5.8344900e-02
   9.0000000e+02   5.8542900e-02
   9.1000000e+02   5.8750200e-02
   9.2000000e+02   6.2221200e-02
   9.3000000e+02   5.9774500e-02
   9.4000000e+02   5.8775700e-02
   9.5000000e+02   5.9142000e-02
   9.6000000e+02   5.9436000e-02
   9.7000000e+02   5.9678300e-02
   9.8000000e+02   6.3110400e-02
   9.9000000e+02   6.2877000e-02
   1.0000000e+03   6.0592000e-02
   1.0100000e+03   6.0347800e-02
   1.0200000e+03   5.8913200e-02
   1.0300000e+03   5.8965500e-02
   1.0400000e+03   5.8468300e-02
   1.0500000e+03   5.8458300e-02
   1.0600000e+03   5.9563400e-02
   1.0700000e+03   5.8824900e-02
   1.0800000e+03   5.9052500e-02
   1.0900000e+03   5.8748700e-02
   1.1000000e+03   5.9147000e-02
   1.1100000e+03   5.7281700e-02
   1.1200000e+03   5.7177600e-02
   1.1300000e+03   5.7340800e-02
   1.1400000e+03   5.7378700e-02
   1.1500000e+03   5.6968600e-02
   1.1600000e+03   5.7057400e-02
   1.1700000e+03   5.6916000e-02
   1.1800000e+03   5.7198900e-02
   1.1900000e+03   5.6858000e-02
   1.2000000e+03   5.7194800e-02
   1.2100000e+03   5.6724700e-02
   1.2200000e+03   5.7480800e-02
   1.2300000e+03   5.8152700e-02
   1.2400000e+03   5.7839800e-02
   1.2500000e+03   5.6732300e-02
   1.2600000e+03   5.7706500e-02
   1.2700000e+03   5.7413100e-02
   1.2800000e+03   5.6575600e-02
   1.2900000e+03   5.6989900e-02
   1.3000000e+03   5.6738400e-02
   1.3100000e+03   5.6975100e-02
   1.3200000e+03   5.7576500e-02
   1.3300000e+03   5.7240900e-02
   1.3400000e+03   5.7207300e-02
   1.3500000e+03   5.8003900e-02
   1.3600000e+03   5.7446100e-02
   1.3700000e+03   5.7765200e-02
   1.3800000e+03   5.7897100e-02
   1.3900000e+03   5.7845500e-02
   1.4000000e+03   5.8070600e-02
   1.4100000e+03   5.8513300e-02
   1.4200000e+03   5.9957700e-02
   1.4300000e+03   5.8533400e-02
   1.4400000e+03   5.8629800e-02
   1.4500000e+03   5.8618600e-02
   1.4600000e+03   5.8852100e-02
   1.4700000e+03   5.8801400e-02
   1.4800000e+03   5.8688500e-02
   1.4900000e+03   6.0031100e-02
   1.5000000e+03   5.8397800e-02
   1.5100000e+03   5.8736400e-02
   1.5200000e+03   5.8862400e-02
   1.5300000e+03   5.8574700e-02
   1.5400000e+03   5.8642500e-02
   1.5500000e+03   5.9088500e-02
   1.5600000e+03   5.8830200e-02
   1.5700000e+03   6.0004400e-02
   1.5800000e+03   5.8380200e-02
   1.5900000e+03   5.9285900e-02
   1.6000000e+03   5.8469400e-02
   1.6100000e+03   5.9965900e-02
   1.6200000e+03   5.7637200e-02
   1.6300000e+03   5.8236300e-02
   1.6400000e+03   5.9018600e-02
   1.6500000e+03   5.7512100e-02
   1.6600000e+03   5.7354100e-02
   1.6700000e+03   5.7135100e-02
   1.6800000e+03   5.8281600e-02
   1.6900000e+03   5.9052000e-02
   1.7000000e+03   5.8159500e-02
   1.7100000e+03   5.7310600e-02
   1.7200000e+03   5.7318800e-02
   1.7300000e+03   5.7741800e-02
   1.7400000e+03   5.8094800e-02
   1.7500000e+03   5.8352800e-02
   1.7600000e+03   6.0564300e-02
   1.7700000e+03   5.7815200e-02
   1.7800000e+03   5.8605100e-02
   1.7900000e+03   5.8524700e-02
   1.8000000e+03   5.8330700e-02
   1.8100000e+03   5.8445900e-02
   1.8200000e+03   5.8543700e-02
   1.8300000e+03   5.8252200e-02
   1.8400000e+03   5.8911600e-02
   1.8500000e+03   5.9768500e-02
   1.8600000e+03   6.0622300e-02
   1.8700000e+03   5.9319500e-02
   1.8800000e+03   6.0299600e-02
   1.8900000e+03   5.9103800e-02
   1.9000000e+03   6.1383200e-02
   1.9100000e+03   5.8844500e-02
   1.9200000e+03   5.8462500e-02
   1.9300000e+03   5.8535600e-02
   1.9400000e+03   5.8926100e-02
   1.9500000e+03   5.8405100e-02
   1.9600000e+03   6.1159900e-02
   1.9700000e+03   5.9806900e-02
   1.9800000e+03   5.8492900e-02
   1.9900000e+03   5.8579700e-02
   2.0000000e+03   5.8406300e-02
   2.0100000e+03   5.8851300e-02
   2.0200000e+03   5.9429000e-02
   2.0300000e+03   5.9016600e-02
   2.0400000e+03   5.9288400e-02
   2.0500000e+03   5.8598400e-02
   2.0600000e+03   5.8755800e-02
   2.0700000e+03   5.8620700e-02
   2.0800000e+03   5.8917000e-02
   2.0900000e+03   5.8452800e-02
   2.1000000e+03   5.8634300e-02
   2.1100000e+03   6.1321900e-02
   2.1200000e+03   5.9333900e-02
   2.1300000e+03   5.8508500e-02
   2.1400000e+03   5.8615000e-02
   2.1500000e+03   5.8830500e-02
   2.1600000e+03   6.0571600e-02
   2.1700000e+03   5.8886800e-02
   2.1800000e+03   5.9769700e-02
   2.1900000e+03   5.9029200e-02
   2.2000000e+03   6.1968500e-02
   2.2100000e+03   5.8386000e-02
   2.2200000e+03   5.8029200e-02
   2.2300000e+03   5.8266100e-02
   2.2400000e+03   5.7953100e-02
   2.2500000e+03   5.7948700e-02
   2.2600000e+03   5.8327500e-02
   2.2700000e+03   5.8955600e-02
   2.2800000e+03   5.8721000e-02
   2.2900000e+03   5.8046900e-02
   2.3000000e+03   5.7720300e-02
   2.3100000e+03   5.8771200e-02
   2.3200000e+03   5.9819200e-02
   2.3300000e+03   5.9286800e-02
   2.3400000e+03   5.8372100e-02
   2.3500000e+03   5.9228600e-02
   2.3600000e+03   5.8356100e-02
   2.3700000e+03   5.8426500e-02
   2.3800000e+03   5.8831100e-02
   2.3900000e+03   5.8995000e-02
   2.4000000e+03   5.8007600e-02
   2.4100000e+03   5.8303000e-02
   2.4200000e+03   5.8498000e-02
   2.4300000e+03   5.9263500e-02
   2.4400000e+03   5.9109200e-02
   2.4500000e+03   5.8181800e-02
   2.4600000e+03   5.8409500e-02
   2.4700000e+03   6.0924500e-02
   2.4800000e+03   6.0721100e-02
   2.4900000e+03   6.0381800e-02
   2.5000000e+03   6.2295500e-02
   2.5100000e+03   6.1006700e-02
   2.5200000e+03   5.7685400e-02
   2.5300000e+03   5.7187800e-02
   2.5400000e+03   5.8773900e-02
   2.5500000e+03   5.7398900e-02
   2.5600000e+03   5.7800400e-02
   2.5700000e+03   5.8542200e-02
   2.5800000e+03   5.8907000e-02
   2.5900000e+03   5.7771800e-02
   2.6000000e+03   5.7246000e-02
   2.6100000e+03   5.7291100e-02
   2.6200000e+03   5.8576400e-02
   2.6300000e+03   5.7911600e-02
   2.6400000e+03   5.8253900e-02
   2.6500000e+03   5.7401200e-02
   2.6600000e+03   5.7218300e-02
   2.6700000e+03   5.7595400e-02
   2.6800000e+03   5.7317200e-02
   2.6900000e+03   5.7051300e-02
   2.7000000e+03   5.8118500e-02
   2.7100000e+03   5.7729900e-02
   2.7200000e+03   5.7582300e-02
   2.7300000e+03   5.7230300e-02
   2.7400000e+03   5.7461600e-02
   2.7500000e+03   5.7312600e-02
   2.7600000e+03   5.7525100e-02
   2.7700000e+03   5.7653100e-02
   2.7800000e+03   5.6877400e-02
   2.7900000e+03   5.7744100e-02
   2.8000000e+03   5.7495700e-02
   2.8100000e+03   5.7041200e-02
   2.8200000e+03   5.6860400e-02
   2.8300000e+03   5.6725100e-02
   2.8400000e+03   5.6839800e-02
   2.8500000e+03   5.6647300e-02
   2.8600000e+03   5.7450500e-02
   2.8700000e+03   5.6840500e-02
   2.8800000e+03   5.6514700e-02
   2.8900000e+03   5.6500600e-02
   2.9000000e+03   5.6674100e-02
   2.9100000e+03   6.0138400e-02
   2.9200000e+03   5.7675900e-02
   2.9300000e+03   5.6796800e-02
   2.9400000e+03   5.7540100e-02
   2.9500000e+03   5.6863200e-02
   2.9600000e+03   5.6509900e-02
   2.9700000e+03   5.6992100e-02
   2.9800000e+03   5.6752600e-02
   2.9900000e+03   5.6362900e-02
   3.0000000e+03   5.6695000e-02
   3.0100000e+03   5.7024600e-02
   3.0200000e+03   5.7844300e-02
   3.0300000e+03   5.6262500e-02
   3.0400000e+03   5.6727600e-02
   3.0500000e+03   5.6612600e-02
   3.0600000e+03   5.9615400e-02
   3.0700000e+03   5.7334500e-02
   3.0800000e+03   5.6821400e-02
   3.0900000e+03   5.6897900e-02
   3.1000000e+03   5.8504200e-02
   3.1100000e+03   5.7132200e-02
   3.1200000e+03   5.7930800e-02
   3.1300000e+03   5.7661600e-02
   3.1400000e+03   5.8637000e-02
   3.1500000e+03   5.7955800e-02
   3.1600000e+03   5.7595300e-02
   3.1700000e+03   5.7001600e-02
   3.1800000e+03   5.6957900e-02
   3.1900000e+03   5.7867100e-02
   3.2000000e+03   5.8323300e-02
   3.2100000e+03   6.1633600e-02
   3.2200000e+03   6.8122100e-02
   3.2300000e+03   6.0296400e-02
   3.2400000e+03   5.9255200e-02
   3.2500000e+03   5.8223100e-02
   3.2600000e+03   6.0403300e-02
   3.2700000e+03   5.8205200e-02
   3.2800000e+03   5.8084600e-02
   3.2900000e+03   5.7327100e-02
   3.3000000e+03   5.6882600e-02
   3.3100000e+03   5.7616300e-02
   3.3200000e+03   5.6573600e-02
   3.3300000e+03   5.6935200e-02
   3.3400000e+03   5.7051600e-02
   3.3500000e+03   5.6877700e-02
   3.3600000e+03   5.6311400e-02
   3.3700000e+03   5.6819600e-02
   3.3800000e+03   5.8447000e-02
   3.3900000e+03   5.7486700e-02
   3.4000000e+03   5.6438600e-02
   3.4100000e+03   5.6250900e-02
   3.4200000e+03   5.6926700e-02
   3.4300000e+03   5.6833800e-02
   3.4400000e+03   5.6920100e-02
   3.4500000e+03   5.8041300e-02
   3.4600000e+03   5.7127400e-02
   3.4700000e+03   5.7390900e-02
   3.4800000e+03   5.9244600e-02
   3.4900000e+03   5.6698300e-02
   3.5000000e+03   5.8096500e-02
   3.5100000e+03   5.7376500e-02
   3.5200000e+03   5.6871200e-02
   3.5300000e+03   5.6363400e-02
   3.5400000e+03   5.6429400e-02
   3.5500000e+03   5.6856800e-02
   3.5600000e+03   5.6919300e-02
   3.5700000e+03   5.6419000e-02
   3.5800000e+03   5.6360000e-02
   3.5900000e+03   5.6523500e-02
   3.6000000e+03   5.6342200e-02
   3.6100000e+03   5.6765500e-02
   3.6200000e+03   5.6892500e-02
   3.6300000e+03   5.8966200e-02
   3.6400000e+03   5.6585600e-02
   3.6500000e+03   5.6256200e-02
   3.6600000e+03   5.6540700e-02
   3.6700000e+03   5.6636000e-02
   3.6800000e+03   5.7167700e-02
   3.6900000e+03   5.6930500e-02
   3.7000000e+03   5.6695200e-02
   3.7100000e+03   5.6267700e-02
   3.7200000e+03   5.7393600e-02
   3.7300000e+03   5.6682400e-02
   3.7400000e+03   5.7115300e-02
   3.7500000e+03   5.6548400e-02
   3.7600000e+03   5.6903700e-02
   3.7700000e+03   5.6519100e-02
   3.7800000e+03   5.6528200e-02
   3.7900000e+03   5.6565100e-02
   3.8000000e+03   5.6876100e-02
   3.8100000e+03   5.6565900e-02
   3.8200000e+03   5.6902600e-02
   3.8300000e+03   5.6619100e-02
   3.8400000e+03   5.6932000e-02
   3.8500000e+03   5.6415500e-02
   3.8600000e+03   5.6448300e-02
   3.8700000e+03   5.6317900e-02
   3.8800000e+03   5.7264200e-02
   3.8900000e+03   5.6484200e-02
   3.9000000e+03   6.0187900e-02
   3.9100000e+03   5.6741200e-02
   3.9200000e+03   5.9864900e-02
   3.9300000e+03   5.8132600e-02
   3.9400000e+03   5.7869800e-02
   3.9500000e+03   5.7998300e-02
   3.9600000e+03   5.7649200e-02
   3.9700000e+03   5.7463000e-02
   3.9800000e+03   5.8017800e-02
   3.9900000e+03   5.7539000e-02
   4.0000000e+03   5.7495100e-02
   4.0100000e+03   5.6151500e-02
   4.0200000e+03   5.6875900e-02
   4.0300000e+03   5.6261400e-02
   4.0400000e+03   5.6625300e-02
   4.0500000e+03   5.6460300e-02
   4.0600000e+03   5.6729300e-02
   4.0700000e+03   5.6044200e-02
   4.0800000e+03   5.5867500e-02
   4.0900000e+03   5.6316500e-02
   4.1000000e+03   5.5863900e-02
   4.1100000e+03   5.5801300e-02
   4.1200000e+03   5.5829200e-02
   4.1300000e+03   5.6910600e-02
   4.1400000e+03   5.5799700e-02
   4.1500000e+03   5.6353800e-02
   4.1600000e+03   5.5806100e-02
   4.1700000e+03   5.7265300e-02
   4.1800000e+03   5.5677400e-02
   4.1900000e+03   5.6051100e-02
   4.2000000e+03   5.6262200e-02
   4.2100000e+03   5.5886300e-02
   4.2200000e+03   5.6754800e-02
   4.2300000e+03   5.5866700e-02
   4.2400000e+03   5.5535700e-02
   4.2500000e+03   5.6283000e-02
   4.2600000e+03   5.6644700e-02
   4.2700000e+03   5.5793300e-02
   4.2800000e+03   5.8702900e-02
   4.2900000e+03   5.9015800e-02
   4.3000000e+03   5.6994100e-02
   4.3100000e+03   5.5888300e-02
   4.3200000e+03   5.6263100e-02
   4.3300000e+03   5.5956000e-02
   4.3400000e+03   5.5984600e-02
   4.3500000e+03   5.6055500e-02
   4.3600000e+03   5.6246700e-02
   4.3700000e+03   5.6427400e-02
   4.3800000e+03   5.6109400e-02
   4.3900000e+03   5.5877400e-02
   4.4000000e+03   5.6882400e-02
   4.4100000e+03   5.5441800e-02
   4.4200000e+03   5.5463000e-02
   4.4300000e+03   5.6411900e-02
   4.4400000e+03   5.5872000e-02
   4.4500000e+03   5.5325400e-02
   4.4600000e+03   5.7590400e-02
   4.4700000e+03   5.5986300e-02
   4.4800000e+03   5.6352700e-02
   4.4900000e+03   5.5690700e-02
   4.5000000e+03   5.5495900e-02
   4.5100000e+03   5.5626100e-02
   4.5200000e+03   5.5461000e-02
   4.5300000e+03   5.5522400e-02
   4.5400000e+03   5.6501600e-02
   4.5500000e+03   5.5718500e-02
   4.5600000e+03   5.5543300e-02
   4.5700000e+03   5.7184800e-02
   4.5800000e+03   5.5440000e-02
   4.5900000e+03   5.5562700e-02
   4.6000000e+03   5.5354800e-02
   4.6100000e+03   5.5103900e-02
   4.6200000e+03   5.5177300e-02
   4.6300000e+03   5.5937900e-02
   4.6400000e+03   5.6417500e-02
   4.6500000e+03   5.5830800e-02
   4.6600000e+03   5.6375500e-02
   4.6700000e+03   5.6428100e-02
   4.6800000e+03   5.5706200e-02
   4.6900000e+03   5.7244100e-02
   4.7000000e+03   5.5617900e-02
   4.7100000e+03   5.5459200e-02
   4.7200000e+03   5.5941300e-02
   4.7300000e+03   5.5101900e-02
   4.7400000e+03   5.5179400e-02
   4.7500000e+03   5.5366300e-02
   4.7600000e+03   5.5221000e-02
   4.7700000e+03   5.5565600e-02
   4.7800000e+03   5.5532300e-02
   4.7900000e+03   5.5030800e-02
   4.8000000e+03   5.5436600e-02
   4.8100000e+03   5.6078400e-02
   4.8200000e+03   5.6327200e-02
   4.8300000e+03   5.7721800e-02
   4.8400000e+03   5.5601300e-02
   4.8500000e+03   5.6244500e-02
   4.8600000e+03   5.6295600e-02
   4.8700000e+03   5.6508600e-02
   4.8800000e+03   5.5889700e-02
   4.8900000e+03   5.5370400e-02
   4.9000000e+03   5.5399700e-02
   4.9100000e+03   5.6027700e-02
   4.9200000e+03   5.8293200e-02
   4.9300000e+03   5.7941000e-02
   4.9400000e+03   5.5549600e-02
   4.9500000e+03   5.5184500e-02
   4.9600000e+03   5.5695500e-02
   4.9700000e+03   5.5361600e-02
   4.9800000e+03   5.5130700e-02
   4.9900000e+03   5.5639000e-02
   5.0000000e+03   5.5058900e-02
   5.0100000e+03   5.5286800e-02
   5.0200000e+03   5.5020700e-02
   5.0300000e+03   5.5635000e-02
   5.0400000e+03   5.6141100e-02
   5.0500000e+03   5.5009000e-02
   5.0600000e+03   5.5552200e-02
   5.0700000e+03   5.5858000e-02
   5.0800000e+03   5.5238400e-02
   5.0900000e+03   5.5390300e-02
   5.1000000e+03   5.5428400e-02
   5.1100000e+03   5.5424000e-02
   5.1200000e+03   5.5048400e-02
   5.1300000e+03   5.5572200e-02
   5.1400000e+03   5.6175200e-02
   5.1500000e+03   5.5276000e-02
   5.1600000e+03   5.5117300e-02
   5.1700000e+03   5.5445300e-02
   5.1800000e+03   5.5200500e-02
   5.1900000e+03   5.5190000e-02
   5.2000000e+03   5.5318700e-02
   5.2100000e+03   5.5655800e-02
   5.2200000e+03   5.5286200e-02
   5.2300000e+03   5.6135600e-02
   5.2400000e+03   5.6978700e-02
   5.2500000e+03   5.5885300e-02
   5.2600000e+03   5.5796200e-02
   5.2700000e+03   5.5868800e-02
   5.2800000e+03   5.5803800e-02
   5.2900000e+03   5.6705700e-02
   5.3000000e+03   5.7547200e-02
   5.3100000e+03   5.6219600e-02
   5.3200000e+03   5.6239000e-02
   5.3300000e+03   5.6607800e-02
   5.3400000e+03   5.5830100e-02
   5.3500000e+03   5.6045800e-02
   5.3600000e+03   5.6002600e-02
   5.3700000e+03   5.6503300e-02
   5.3800000e+03   5.6015900e-02
   5.3900000e+03   5.6168200e-02
   5.4000000e+03   5.6177300e-02
   5.4100000e+03   5.6365100e-02
   5.4200000e+03   5.6303000e-02
   5.4300000e+03   5.8841500e-02
   5.4400000e+03   5.7429900e-02
   5.4500000e+03   5.6000100e-02
   5.4600000e+03   5.6410400e-02
   5.4700000e+03   5.6103900e-02
   5.4800000e+03   5.7312900e-02
   5.4900000e+03   5.7122600e-02
   5.5000000e+03   5.5981900e-02
   5.5100000e+03   5.6187200e-02
   5.5200000e+03   5.6668300e-02
   5.5300000e+03   5.6915100e-02
   5.5400000e+03   5.6302400e-02
   5.5500000e+03   6.2348500e-02
   5.5600000e+03   5.9338000e-02
   5.5700000e+03   5.7252000e-02
   5.5800000e+03   5.7146500e-02
   5.5900000e+03   5.6429800e-02
   5.6000000e+03   5.6339000e-02
   5.6100000e+03   5.6224200e-02
   5.6200000e+03   5.7306800e-02
   5.6300000e+03   5.6368200e-02
   5.6400000e+03   5.6259400e-02
   5.6500000e+03   5.6269700e-02
   5.6600000e+03   5.6832100e-02
   5.6700000e+03   5.6506400e-02
   5.6800000e+03   5.9151800e-02
   5.6900000e+03   5.6704500e-02
   5.7000000e+03   5.7760200e-02
   5.7100000e+03   5.6494600e-02
   5.7200000e+03   5.8513800e-02
   5.7300000e+03   5.7454300e-02
   5.7400000e+03   5.7072300e-02
   5.7500000e+03   5.6577200e-02
   5.7600000e+03   5.6899100e-02
   5.7700000e+03   5.7041100e-02
   5.7800000e+03   5.7246100e-02
   5.7900000e+03   5.6222300e-02
   5.8000000e+03   5.6627100e-02
   5.8100000e+03   5.8393000e-02
   5.8200000e+03   5.7667400e-02
   5.8300000e+03   5.6747500e-02
   5.8400000e+03   5.6484600e-02
   5.8500000e+03   5.6702300e-02
   5.8600000e+03   5.6626200e-02
   5.8700000e+03   5.6059800e-02
   5.8800000e+03   5.6854500e-02
   5.8900000e+03   5.6447400e-02
   5.9000000e+03   5.6155000e-02
   5.9100000e+03   5.7555200e-02
   5.9200000e+03   5.6307400e-02
   5.9300000e+03   5.6693300e-02
   5.9400000e+03   5.6274100e-02
   5.9500000e+03   5.6505400e-02
   5.9600000e+03   5.7279300e-02
   5.9700000e+03   5.6006500e-02
   5.9800000e+03   5.6444100e-02
   5.9900000e+03   5.6925000e-02
   6.0000000e+03   5.6739900e-02
   6.0100000e+03   5.5969900e-02
   6.0200000e+03   5.6369500e-02
   6.0300000e+03   5.6272100e-02
   6.0400000e+03   5.7858800e-02
   6.0500000e+03   5.6636200e-02
   6.0600000e+03   5.5753800e-02
   6.0700000e+03   5.6136800e-02
   6.0800000e+03   5.7153600e-02
   6.0900000e+03   5.5934800e-02
   6.1000000e+03   5.6340500e-02
   6.1100000e+03   5.6718600e-02
   6.1200000e+03   5.6044500e-02
   6.1300000e+03   5.6301800e-02
   6.1400000e+03   5.6847100e-02
   6.1500000e+03   5.9578700e-02
   6.1600000e+03   5.5732200e-02
   6.1700000e+03   5.9790900e-02
   6.1800000e+03   5.6480500e-02
   6.1900000e+03   5.6272300e-02
   6.2000000e+03   5.5895100e-02
   6.2100000e+03   5.6418600e-02
   6.2200000e+03   5.7424200e-02
   6.2300000e+03   5.6992100e-02
   6.2400000e+03   5.6360400e-02
   6.2500000e+03   5.6188400e-02
   6.2600000e+03   5.9324700e-02
   6.2700000e+03   5.7880500e-02
   6.2800000e+03   5.6073300e-02
   6.2900000e+03   5.6908500e-02
   6.3000000e+03   5.7777300e-02
   6.3100000e+03   5.5914400e-02
   6.3200000e+03   5.7378600e-02
   6.3300000e+03   5.6057800e-02
   6.3400000e+03   5.5346400e-02
   6.3500000e+03   5.5384000e-02
   6.3600000e+03   5.7467900e-02
   6.3700000e+03   5.5576300e-02
   6.3800000e+03   5.7746000e-02
   6.3900000e+03   5.5600500e-02
   6.4000000e+03   5.7720600e-02
   6.4100000e+03   5.6349700e-02
   6.4200000e+03   5.5317600e-02
   6.4300000e+03   5.6511800e-02
   6.4400000e+03   5.5858800e-02
   6.4500000e+03   5.5201700e-02
   6.4600000e+03   5.5375000e-02
   6.4700000e+03   5.6380100e-02
   6.4800000e+03   5.5105300e-02
   6.4900000e+03   5.5690800e-02
   6.5000000e+03   5.6012700e-02
   6.5100000e+03   5.5119000e-02
   6.5200000e+03   5.5519600e-02
   6.5300000e+03   5.5793700e-02
   6.5400000e+03   5.6911600e-02
   6.5500000e+03   6.1002100e-02
   6.5600000e+03   5.5480800e-02
   6.5700000e+03   5.6205300e-02
   6.5800000e+03   5.6054700e-02
   6.5900000e+03   5.6508700e-02
   6.6000000e+03   5.8011200e-02
   6.6100000e+03   5.7112800e-02
   6.6200000e+03   5.5098900e-02
   6.6300000e+03   5.5775700e-02
   6.6400000e+03   5.5580300e-02
   6.6500000e+03   5.5551700e-02
   6.6600000e+03   5.5632900e-02
   6.6700000e+03   5.5613300e-02
   6.6800000e+03   5.9791500e-02
   6.6900000e+03   5.5564600e-02
   6.7000000e+03   5.9398000e-02
   6.7100000e+03   5.6057700e-02
   6.7200000e+03   5.5489000e-02
   6.7300000e+03   5.5349000e-02
   6.7400000e+03   5.6113200e-02
   6.7500000e+03   5.4912000e-02
   6.7600000e+03   5.5001100e-02
   6.7700000e+03   5.5144800e-02
   6.7800000e+03   5.4940300e-02
   6.7900000e+03   5.7478900e-02
   6.8000000e+03   5.5329400e-02
   6.8100000e+03   5.5906600e-02
   6.8200000e+03   5.6022900e-02
   6.8300000e+03   5.5057100e-02
   6.8400000e+03   5.5848400e-02
   6.8500000e+03   5.5720000e-02
   6.8600000e+03   5.5100800e-02
   6.8700000e+03   5.6318100e-02
   6.8800000e+03   5.6050100e-02
   6.8900000e+03   5.5912900e-02
   6.9000000e+03   5.5745600e-02
   6.9100000e+03   5.7646300e-02
   6.9200000e+03   5.5061800e-02
   6.9300000e+03   5.4819900e-02
   6.9400000e+03   5.5811600e-02
   6.9500000e+03   5.5045300e-02
   6.9600000e+03   5.4888700e-02
   6.9700000e+03   5.5792800e-02
   6.9800000e+03   5.5321300e-02
   6.9900000e+03   5.5789500e-02
   7.0000000e+03   5.4724200e-02
   7.0100000e+03   5.5758500e-02
   7.0200000e+03   5.8332600e-02
   7.0300000e+03   5.5292200e-02
   7.0400000e+03   5.4906400e-02
   7.0500000e+03   5.5867800e-02
   7.0600000e+03   5.5567600e-02
   7.0700000e+03   5.6128700e-02
   7.0800000e+03   5.6436700e-02
   7.0900000e+03   5.8032500e-02
   7.1000000e+03   5.5540600e-02
   7.1100000e+03   5.7093200e-02
   7.1200000e+03   5.7203900e-02
   7.1300000e+03   5.7585300e-02
   7.1400000e+03   5.5402200e-02
   7.1500000e+03   5.5829200e-02
   7.1600000e+03   5.5339500e-02
   7.1700000e+03   5.6935000e-02
   7.1800000e+03   5.6328700e-02
   7.1900000e+03   5.6734700e-02
   7.2000000e+03   5.5847500e-02
   7.2100000e+03   5.5112200e-02
   7.2200000e+03   5.5002000e-02
   7.2300000e+03   5.7467800e-02
   7.2400000e+03   5.6106500e-02
   7.2500000e+03   5.6199600e-02
   7.2600000e+03   5.4939200e-02
   7.2700000e+03   5.5563600e-02
   7.2800000e+03   5.5831200e-02
   7.2900000e+03   5.7698800e-02
   7.3000000e+03   5.5777600e-02
   7.3100000e+03   5.7171700e-02
   7.3200000e+03   5.7510100e-02
   7.3300000e+03   5.5135500e-02
   7.3400000e+03   5.4936400e-02
   7.3500000e+03   5.5136800e-02
   7.3600000e+03   5.5204600e-02
   7.3700000e+03   5.4876900e-02
   7.3800000e+03   5.6761900e-02
   7.3900000e+03   5.6332000e-02
   7.4000000e+03   5.5429100e-02
   7.4100000e+03   5.5280100e-02
   7.4200000e+03   5.7940600e-02
   7.4300000e+03   5.7987200e-02
   7.4400000e+03   5.6228100e-02
   7.4500000e+03   5.6027700e-02
   7.4600000e+03   5.8566200e-02
   7.4700000e+03   5.7039600e-02
   7.4800000e+03   5.5758500e-02
   7.4900000e+03   5.7601800e-02
   7.5000000e+03   5.6215000e-02
   7.5100000e+03   5.7014800e-02
   7.5200000e+03   5.5007800e-02
   7.5300000e+03   5.8202500e-02
   7.5400000e+03   6.1017500e-02
   7.5500000e+03   5.6290000e-02
   7.5600000e+03   5.5865700e-02
   7.5700000e+03   5.5062500e-02
   7.5800000e+03   6.6659000e-02
   7.5900000e+03   5.5070600e-02
   7.6000000e+03   5.6661600e-02
   7.6100000e+03   5.9451700e-02
   7.6200000e+03   5.7816900e-02
   7.6300000e+03   5.7395900e-02
   7.6400000e+03   5.6105300e-02
   7.6500000e+03   5.5868500e-02
   7.6600000e+03   5.5799400e-02
   7.6700000e+03   5.7840600e-02
   7.6800000e+03   5.5598100e-02
   7.6900000e+03   6.0663100e-02
   7.7000000e+03   5.8858000e-02
   7.7100000e+03   5.4943100e-02
   7.7200000e+03   5.5747200e-02
   7.7300000e+03   5.6230000e-02
   7.7400000e+03   5.5775600e-02
   7.7500000e+03   5.5225900e-02
   7.7600000e+03   5.5773900e-02
   7.7700000e+03   5.5108400e-02
   7.7800000e+03   5.7367900e-02
   7.7900000e+03   5.5627100e-02
   7.8000000e+03   5.5216800e-02
   7.8100000e+03   5.5216800e-02
   7.8200000e+03   5.5346800e-02
   7.8300000e+03   5.4961800e-02
   7.8400000e+03   5.6122600e-02
   7.8500000e+03   5.5658900e-02
   7.8600000e+03   5.5115700e-02
   7.8700000e+03   5.5940100e-02
   7.8800000e+03   5.6947500e-02
   7.8900000e+03   5.5018300e-02
   7.9000000e+03   5.6089700e-02
   7.9100000e+03   5.5231000e-02
   7.9200000e+03   5.7647600e-02
   7.9300000e+03   5.8470300e-02
   7.9400000e+03   5.7027600e-02
   7.9500000e+03   5.5829400e-02
   7.9600000e+03   5.6637800e-02
   7.9700000e+03   5.4981200e-02
   7.9800000e+03   5.4996700e-02
   7.9900000e+03   5.6496500e-02
   8.0000000e+03   5.5723300e-02
   8.0100000e+03   5.5370600e-02
   8.0200000e+03   6.0722200e-02
   8.0300000e+03   5.5465700e-02
   8.0400000e+03   5.5895700e-02
   8.0500000e+03   5.5722900e-02
   8.0600000e+03   5.8187500e-02
   8.0700000e+03   5.5794100e-02
   8.0800000e+03   5.7274600e-02
   8.0900000e+03   5.9035800e-02
   8.1000000e+03   5.6863300e-02
   8.1100000e+03   5.5817200e-02
   8.1200000e+03   5.5590500e-02
   8.1300000e+03   5.6172700e-02
   8.1400000e+03   5.6029200e-02
   8.1500000e+03   5.8948400e-02
   8.1600000e+03   5.7582600e-02
   8.1700000e+03   5.6610600e-02
   8.1800000e+03   5.5291400e-02
   8.1900000e+03   5.5414500e-02
   8.2000000e+03   5.5782800e-02
   8.2100000e+03   5.5485200e-02
   8.2200000e+03   5.5414700e-02
   8.2300000e+03   5.5296300e-02
   8.2400000e+03   5.5545600e-02
   8.2500000e+03   5.6063600e-02
   8.2600000e+03   5.5145400e-02
   8.2700000e+03   5.5371600e-02
   8.2800000e+03   5.5555900e-02
   8.2900000e+03   5.6237000e-02
   8.3000000e+03   5.5958800e-02
   8.3100000e+03   5.6272000e-02
   8.3200000e+03   5.5541900e-02
   8.3300000e+03   5.6487000e-02
   8.3400000e+03   5.5751500e-02
   8.3500000e+03   5.7146200e-02
   8.3600000e+03   5.6002400e-02
   8.3700000e+03   5.5609100e-02
   8.3800000e+03   5.5505300e-02
   8.3900000e+03   5.5132600e-02
   8.4000000e+03   5.8101200e-02
   8.4100000e+03   5.5483300e-02
   8.4200000e+03   5.5313100e-02
   8.4300000e+03   5.5552800e-02
   8.4400000e+03   6.1966300e-02
   8.4500000e+03   5.6684200e-02
   8.4600000e+03   5.6883200e-02
   8.4700000e+03   5.7436400e-02
   8.4800000e+03   5.5694500e-02
   8.4900000e+03   5.5038400e-02
   8.5000000e+03   5.5881900e-02
   8.5100000e+03   5.5521100e-02
   8.5200000e+03   5.5067800e-02
   8.5300000e+03   5.5593900e-02
   8.5400000e+03   5.5585800e-02
   8.5500000e+03   5.5944500e-02
   8.5600000e+03   5.5085800e-02
   8.5700000e+03   5.5281800e-02
   8.5800000e+03   5.6370900e-02
   8.5900000e+03   5.5241900e-02
   8.6000000e+03   5.5863100e-02
   8.6100000e+03   6.7281000e-02
   8.6200000e+03   5.7821400e-02
   8.6300000e+03   5.5430800e-02
   8.6400000e+03   5.5380400e-02
   8.6500000e+03   5.5644800e-02
   8.6600000e+03   5.7176600e-02
   8.6700000e+03   5.6091300e-02
   8.6800000e+03   5.5032300e-02
   8.6900000e+03   5.5673300e-02
   8.7000000e+03   5.5526200e-02
   8.7100000e+03   5.5648100e-02
   8.7200000e+03   5.6198400e-02
   8.7300000e+03   5.6828700e-02
   8.7400000e+03   5.5129500e-02
   8.7500000e+03   5.5766100e-02
   8.7600000e+03   5.6064500e-02
   8.7700000e+03   5.5118500e-02
   8.7800000e+03   5.5329100e-02
   8.7900000e+03   5.5718000e-02
   8.8000000e+03   6.0587900e-02
   8.8100000e+03   5.6430500e-02
   8.8200000e+03   5.7522200e-02
   8.8300000e+03   5.7169200e-02
   8.8400000e+03   5.5306500e-02
   8.8500000e+03   5.4919200e-02
   8.8600000e+03   5.5925000e-02
   8.8700000e+03   5.4788600e-02
   8.8800000e+03   5.6526800e-02
   8.8900000e+03   5.6346300e-02
   8.9000000e+03   5.7591900e-02
   8.9100000e+03   5.6390700e-02
   8.9200000e+03   5.5702700e-02
   8.9300000e+03   5.5233000e-02
   8.9400000e+03   5.5905500e-02
   8.9500000e+03   5.6041700e-02
   8.9600000e+03   5.6203700e-02
   8.9700000e+03   5.5338800e-02
   8.9800000e+03   5.6061800e-02
   8.9900000e+03   5.7130400e-02
   9.0000000e+03   5.5308200e-02
   9.0100000e+03   5.6460500e-02
   9.0200000e+03   5.7380200e-02
   9.0300000e+03   5.5821900e-02
   9.0400000e+03   5.5458900e-02
   9.0500000e+03   5.7547000e-02
   9.0600000e+03   5.5674200e-02
   9.0700000e+03   5.5160100e-02
   9.0800000e+03   5.7475300e-02
   9.0900000e+03   5.5110400e-02
   9.1000000e+03   5.6309000e-02
   9.1100000e+03   5.5048100e-02
   9.1200000e+03   5.5097500e-02
   9.1300000e+03   5.6110900e-02
   9.1400000e+03   5.5134100e-02
   9.1500000e+03   5.5580100e-02
   9.1600000e+03   5.5578300e-02
   9.1700000e+03   5.5983000e-02
   9.1800000e+03   5.5378900e-02
   9.1900000e+03   5.5111400e-02
   9.2000000e+03   5.5038000e-02
   9.2100000e+03   5.8869500e-02
   9.2200000e+03   5.5352100e-02
   9.2300000e+03   5.6967200e-02
   9.2400000e+03   5.4979900e-02
   9.2500000e+03   5.5446000e-02
   9.2600000e+03   5.8534200e-02
   9.2700000e+03   5.5364800e-02
   9.2800000e+03   5.6658100e-02
   9.2900000e+03   5.7471000e-02
   9.3000000e+03   5.6441400e-02
   9.3100000e+03   5.6949100e-02
   9.3200000e+03   5.5424100e-02
   9.3300000e+03   5.7027600e-02
   9.3400000e+03   5.6172400e-02
   9.3500000e+03   5.6766700e-02
   9.3600000e+03   5.6253800e-02
   9.3700000e+03   5.5536100e-02
   9.3800000e+03   5.5249700e-02
   9.3900000e+03   5.6128100e-02
   9.4000000e+03   5.5106300e-02
   9.4100000e+03   5.9044800e-02
   9.4200000e+03   5.5906400e-02
   9.4300000e+03   5.6358800e-02
   9.4400000e+03   5.6160400e-02
   9.4500000e+03   5.4927900e-02
   9.4600000e+03   5.5064600e-02
   9.4700000e+03   5.5037100e-02
   9.4800000e+03   5.5494700e-02
   9.4900000e+03   5.5568900e-02
   9.5000000e+03   5.5235200e-02
   9.5100000e+03   5.5155500e-02
   9.5200000e+03   5.5713700e-02
   9.5300000e+03   5.8555500e-02
   9.5400000e+03   5.5470900e-02
   9.5500000e+03   5.6367400e-02
   9.5600000e+03   5.4815700e-02
   9.5700000e+03   5.5785100e-02
   9.5800000e+03   5.5301400e-02
   9.5900000e+03   5.5683100e-02
   9.6000000e+03   5.5294100e-02
   9.6100000e+03   5.5636700e-02
   9.6200000e+03   5.6200900e-02
   9.6300000e+03   5.5069900e-02
   9.6400000e+03   5.6567400e-02
   9.6500000e+03   5.6393400e-02
   9.6600000e+03   5.6216700e-02
   9.6700000e+03   5.5343900e-02
   9.6800000e+03   5.6368900e-02
   9.6900000e+03   5.5599800e-02
   9.7000000e+03   5.5804900e-02
   9.7100000e+03   5.5184600e-02
   9.7200000e+03   5.4857900e-02
   9.7300000e+03   5.5043700e-02
   9.7400000e+03   5.5878400e-02
   9.7500000e+03   5.5558300e-02
   9.7600000e+03   5.5140400e-02
   9.7700000e+03   5.6302500e-02
   9.7800000e+03   5.5165900e-02
   9.7900000e+03   5.5892000e-02
   9.8000000e+03   5.4855600e-02
   9.8100000e+03   5.5011100e-02
   9.8200000e+03   5.5173200e-02
   9.8300000e+03   5.6081700e-02
   9.8400000e+03   5.6024200e-02
   9.8500000e+03   5.5616400e-02
   9.8600000e+03   5.8748000e-02
   9.8700000e+03   5.6311600e-02
   9.8800000e+03   5.6061200e-02
   9.8900000e+03   5.6236300e-02
   9.9000000e+03   5.5020600e-02
   9.9100000e+03   5.9934400e-02
   9.9200000e+03   5.6526500e-02
   9.9300000e+03   5.5204600e-02
   9.9400000e+03   5.5256300e-02
   9.9500000e+03   5.5119400e-02
   9.9600000e+03   5.6536400e-02
   9.9700000e+03   5.6153500e-02
   9.9800000e+03   5.5183100e-02
   9.9900000e+03   5.5171900e-02
   1.0000000e+04   5.5634300e-02


==> figs/N_20_supervised/test_opt.dat <==
   1.0000000e+00   5.2125000e-01
   1.1009009e+01   3.0945000e-01
   2.1018018e+01   2.3891000e-01
   3.1027027e+01   1.9294000e-01
   4.1036036e+01   1.5431000e-01
   5.1045045e+01   1.2470000e-01
   6.1054054e+01   1.0276000e-01
   7.1063063e+01   8.7540000e-02
   8.1072072e+01   7.8090000e-02
   9.1081081e+01   7.2420000e-02
   1.0109009e+02   6.9050000e-02
   1.1109910e+02   6.6830000e-02
   1.2110811e+02   6.5290000e-02
   1.3111712e+02   6.4050000e-02
   1.4112613e+02   6.3070000e-02
   1.5113514e+02   6.2240000e-02
   1.6114414e+02   6.1460000e-02
   1.7115315e+02   6.0810000e-02
   1.8116216e+02   6.0210000e-02
   1.9117117e+02   5.9660000e-02
   2.0118018e+02   5.9160000e-02
   2.1118919e+02   5.8730000e-02
   2.2119820e+02   5.8290000e-02
   2.3120721e+02   5.7930000e-02
   2.4121622e+02   5.7570000e-02
   2.5122523e+02   5.7230000e-02
   2.6123423e+02   5.6960000e-02
   2.7124324e+02   5.6650000e-02
   2.8125225e+02   5.6410000e-02
   2.9126126e+02   5.6180000e-02
   3.0127027e+02   5.5930000e-02
   3.1127928e+02   5.5730000e-02
   3.2128829e+02   5.5570000e-02
   3.3129730e+02   5.5390000e-02
   3.4130631e+02   5.5270000e-02
   3.5131532e+02   5.5060000e-02
   3.6132432e+02   5.4900000e-02
   3.7133333e+02   5.4740000e-02
   3.8134234e+02   5.4640000e-02
   3.9135135e+02   5.4490000e-02
   4.0136036e+02   5.4430000e-02
   4.1136937e+02   5.4300000e-02
   4.2137838e+02   5.4240000e-02
   4.3138739e+02   5.4110000e-02
   4.4139640e+02   5.4040000e-02
   4.5140541e+02   5.3970000e-02
   4.6141441e+02   5.3890000e-02
   4.7142342e+02   5.3810000e-02
   4.8143243e+02   5.3730000e-02
   4.9144144e+02   5.3670000e-02
   5.0145045e+02   5.3600000e-02
   5.1145946e+02   5.3590000e-02
   5.2146847e+02   5.3440000e-02
   5.3147748e+02   5.3380000e-02
   5.4148649e+02   5.3370000e-02
   5.5149550e+02   5.3300000e-02
   5.6150450e+02   5.3250000e-02
   5.7151351e+02   5.3190000e-02
   5.8152252e+02   5.3170000e-02
   5.9153153e+02   5.3120000e-02
   6.0154054e+02   5.3060000e-02
   6.1154955e+02   5.3040000e-02
   6.2155856e+02   5.2990000e-02
   6.3156757e+02   5.2940000e-02
   6.4157658e+02   5.2890000e-02
   6.5158559e+02   5.2910000e-02
   6.6159459e+02   5.2870000e-02
   6.7160360e+02   5.2800000e-02
   6.8161261e+02   5.2800000e-02
   6.9162162e+02   5.2740000e-02
   7.0163063e+02   5.2710000e-02
   7.1163964e+02   5.2680000e-02
   7.2164865e+02   5.2630000e-02
   7.3165766e+02   5.2630000e-02
   7.4166667e+02   5.2580000e-02
   7.5167568e+02   5.2530000e-02
   7.6168468e+02   5.2520000e-02
   7.7169369e+02   5.2480000e-02
   7.8170270e+02   5.2460000e-02
   7.9171171e+02   5.2430000e-02
   8.0172072e+02   5.2390000e-02
   8.1172973e+02   5.2390000e-02
   8.2173874e+02   5.2400000e-02
   8.3174775e+02   5.2330000e-02
   8.4175676e+02   5.2290000e-02
   8.5176577e+02   5.2300000e-02
   8.6177477e+02   5.2290000e-02
   8.7178378e+02   5.2260000e-02
   8.8179279e+02   5.2200000e-02
   8.9180180e+02   5.2180000e-02
   9.0181081e+02   5.2170000e-02
   9.1181982e+02   5.2130000e-02
   9.2182883e+02   5.2130000e-02
   9.3183784e+02   5.2100000e-02
   9.4184685e+02   5.2020000e-02
   9.5185586e+02   5.2070000e-02
   9.6186486e+02   5.2080000e-02
   9.7187387e+02   5.2020000e-02
   9.8188288e+02   5.2000000e-02
   9.9189189e+02   5.1970000e-02
   1.0019009e+03   5.1960000e-02
   1.0119099e+03   5.1910000e-02
   1.0219189e+03   5.1840000e-02
   1.0319279e+03   5.1810000e-02
   1.0419369e+03   5.1850000e-02
   1.0519459e+03   5.1860000e-02
   1.0619550e+03   5.1800000e-02
   1.0719640e+03   5.1830000e-02
   1.0819730e+03   5.1800000e-02
   1.0919820e+03   5.1750000e-02
   1.1019910e+03   5.1710000e-02
   1.1120000e+03   5.1670000e-02
   1.1220090e+03   5.1650000e-02
   1.1320180e+03   5.1660000e-02
   1.1420270e+03   5.1640000e-02
   1.1520360e+03   5.1630000e-02
   1.1620450e+03   5.1610000e-02
   1.1720541e+03   5.1580000e-02
   1.1820631e+03   5.1530000e-02
   1.1920721e+03   5.1530000e-02
   1.2020811e+03   5.1570000e-02
   1.2120901e+03   5.1520000e-02
   1.2220991e+03   5.1440000e-02
   1.2321081e+03   5.1430000e-02
   1.2421171e+03   5.1450000e-02
   1.2521261e+03   5.1410000e-02
   1.2621351e+03   5.1420000e-02
   1.2721441e+03   5.1370000e-02
   1.2821532e+03   5.1360000e-02
   1.2921622e+03   5.1360000e-02
   1.3021712e+03   5.1300000e-02
   1.3121802e+03   5.1310000e-02
   1.3221892e+03   5.1280000e-02
   1.3321982e+03   5.1250000e-02
   1.3422072e+03   5.1250000e-02
   1.3522162e+03   5.1250000e-02
   1.3622252e+03   5.1240000e-02
   1.3722342e+03   5.1210000e-02
   1.3822432e+03   5.1180000e-02
   1.3922523e+03   5.1220000e-02
   1.4022613e+03   5.1200000e-02
   1.4122703e+03   5.1140000e-02
   1.4222793e+03   5.1140000e-02
   1.4322883e+03   5.1100000e-02
   1.4422973e+03   5.1060000e-02
   1.4523063e+03   5.1060000e-02
   1.4623153e+03   5.1070000e-02
   1.4723243e+03   5.1010000e-02
   1.4823333e+03   5.1000000e-02
   1.4923423e+03   5.0950000e-02
   1.5023514e+03   5.0970000e-02
   1.5123604e+03   5.1010000e-02
   1.5223694e+03   5.0940000e-02
   1.5323784e+03   5.0980000e-02
   1.5423874e+03   5.0940000e-02
   1.5523964e+03   5.0950000e-02
   1.5624054e+03   5.0900000e-02
   1.5724144e+03   5.0870000e-02
   1.5824234e+03   5.0830000e-02
   1.5924324e+03   5.0850000e-02
   1.6024414e+03   5.0840000e-02
   1.6124505e+03   5.0810000e-02
   1.6224595e+03   5.0840000e-02
   1.6324685e+03   5.0850000e-02
   1.6424775e+03   5.0800000e-02
   1.6524865e+03   5.0780000e-02
   1.6624955e+03   5.0720000e-02
   1.6725045e+03   5.0760000e-02
   1.6825135e+03   5.0760000e-02
   1.6925225e+03   5.0730000e-02
   1.7025315e+03   5.0680000e-02
   1.7125405e+03   5.0700000e-02
   1.7225495e+03   5.0670000e-02
   1.7325586e+03   5.0650000e-02
   1.7425676e+03   5.0690000e-02
   1.7525766e+03   5.0640000e-02
   1.7625856e+03   5.0670000e-02
   1.7725946e+03   5.0600000e-02
   1.7826036e+03   5.0610000e-02
   1.7926126e+03   5.0590000e-02
   1.8026216e+03   5.0550000e-02
   1.8126306e+03   5.0560000e-02
   1.8226396e+03   5.0500000e-02
   1.8326486e+03   5.0550000e-02
   1.8426577e+03   5.0550000e-02
   1.8526667e+03   5.0620000e-02
   1.8626757e+03   5.0570000e-02
   1.8726847e+03   5.0560000e-02
   1.8826937e+03   5.0520000e-02
   1.8927027e+03   5.0480000e-02
   1.9027117e+03   5.0530000e-02
   1.9127207e+03   5.0510000e-02
   1.9227297e+03   5.0470000e-02
   1.9327387e+03   5.0460000e-02
   1.9427477e+03   5.0420000e-02
   1.9527568e+03   5.0470000e-02
   1.9627658e+03   5.0400000e-02
   1.9727748e+03   5.0420000e-02
   1.9827838e+03   5.0370000e-02
   1.9927928e+03   5.0420000e-02
   2.0028018e+03   5.0450000e-02
   2.0128108e+03   5.0470000e-02
   2.0228198e+03   5.0380000e-02
   2.0328288e+03   5.0370000e-02
   2.0428378e+03   5.0360000e-02
   2.0528468e+03   5.0310000e-02
   2.0628559e+03   5.0310000e-02
   2.0728649e+03   5.0310000e-02
   2.0828739e+03   5.0320000e-02
   2.0928829e+03   5.0280000e-02
   2.1028919e+03   5.0320000e-02
   2.1129009e+03   5.0230000e-02
   2.1229099e+03   5.0310000e-02
   2.1329189e+03   5.0270000e-02
   2.1429279e+03   5.0290000e-02
   2.1529369e+03   5.0340000e-02
   2.1629459e+03   5.0370000e-02
   2.1729550e+03   5.0390000e-02
   2.1829640e+03   5.0310000e-02
   2.1929730e+03   5.0290000e-02
   2.2029820e+03   5.0290000e-02
   2.2129910e+03   5.0210000e-02
   2.2230000e+03   5.0280000e-02
   2.2330090e+03   5.0280000e-02
   2.2430180e+03   5.0230000e-02
   2.2530270e+03   5.0200000e-02
   2.2630360e+03   5.0240000e-02
   2.2730450e+03   5.0220000e-02
   2.2830541e+03   5.0130000e-02
   2.2930631e+03   5.0130000e-02
   2.3030721e+03   5.0130000e-02
   2.3130811e+03   5.0150000e-02
   2.3230901e+03   5.0100000e-02
   2.3330991e+03   5.0180000e-02
   2.3431081e+03   5.0150000e-02
   2.3531171e+03   5.0150000e-02
   2.3631261e+03   5.0100000e-02
   2.3731351e+03   5.0110000e-02
   2.3831441e+03   5.0090000e-02
   2.3931532e+03   5.0130000e-02
   2.4031622e+03   5.0070000e-02
   2.4131712e+03   5.0020000e-02
   2.4231802e+03   5.0050000e-02
   2.4331892e+03   5.0030000e-02
   2.4431982e+03   5.0020000e-02
   2.4532072e+03   5.0110000e-02
   2.4632162e+03   4.9990000e-02
   2.4732252e+03   5.0020000e-02
   2.4832342e+03   5.0040000e-02
   2.4932432e+03   5.0030000e-02
   2.5032523e+03   5.0020000e-02
   2.5132613e+03   5.0000000e-02
   2.5232703e+03   5.0020000e-02
   2.5332793e+03   4.9990000e-02
   2.5432883e+03   5.0110000e-02
   2.5532973e+03   4.9950000e-02
   2.5633063e+03   4.9960000e-02
   2.5733153e+03   4.9940000e-02
   2.5833243e+03   5.0000000e-02
   2.5933333e+03   5.0010000e-02
   2.6033423e+03   4.9980000e-02
   2.6133514e+03   4.9950000e-02
   2.6233604e+03   4.9930000e-02
   2.6333694e+03   4.9900000e-02
   2.6433784e+03   4.9850000e-02
   2.6533874e+03   4.9850000e-02
   2.6633964e+03   4.9880000e-02
   2.6734054e+03   4.9910000e-02
   2.6834144e+03   4.9890000e-02
   2.6934234e+03   4.9870000e-02
   2.7034324e+03   4.9890000e-02
   2.7134414e+03   4.9890000e-02
   2.7234505e+03   4.9940000e-02
   2.7334595e+03   4.9820000e-02
   2.7434685e+03   4.9860000e-02
   2.7534775e+03   4.9880000e-02
   2.7634865e+03   4.9910000e-02
   2.7734955e+03   4.9920000e-02
   2.7835045e+03   4.9900000e-02
   2.7935135e+03   4.9810000e-02
   2.8035225e+03   4.9780000e-02
   2.8135315e+03   4.9810000e-02
   2.8235405e+03   4.9860000e-02
   2.8335495e+03   4.9800000e-02
   2.8435586e+03   4.9840000e-02
   2.8535676e+03   4.9810000e-02
   2.8635766e+03   4.9750000e-02
   2.8735856e+03   4.9770000e-02
   2.8835946e+03   4.9720000e-02
   2.8936036e+03   4.9780000e-02
   2.9036126e+03   4.9760000e-02
   2.9136216e+03   4.9750000e-02
   2.9236306e+03   4.9750000e-02
   2.9336396e+03   4.9720000e-02
   2.9436486e+03   4.9770000e-02
   2.9536577e+03   4.9820000e-02
   2.9636667e+03   4.9730000e-02
   2.9736757e+03   4.9720000e-02
   2.9836847e+03   4.9690000e-02
   2.9936937e+03   4.9700000e-02
   3.0037027e+03   4.9740000e-02
   3.0137117e+03   4.9650000e-02
   3.0237207e+03   4.9700000e-02
   3.0337297e+03   4.9720000e-02
   3.0437387e+03   4.9630000e-02
   3.0537477e+03   4.9680000e-02
   3.0637568e+03   4.9660000e-02
   3.0737658e+03   4.9720000e-02
   3.0837748e+03   4.9630000e-02
   3.0937838e+03   4.9630000e-02
   3.1037928e+03   4.9690000e-02
   3.1138018e+03   4.9690000e-02
   3.1238108e+03   4.9610000e-02
   3.1338198e+03   4.9670000e-02
   3.1438288e+03   4.9570000e-02
   3.1538378e+03   4.9580000e-02
   3.1638468e+03   4.9610000e-02
   3.1738559e+03   4.9620000e-02
   3.1838649e+03   4.9610000e-02
   3.1938739e+03   4.9630000e-02
   3.2038829e+03   4.9630000e-02
   3.2138919e+03   4.9680000e-02
   3.2239009e+03   4.9620000e-02
   3.2339099e+03   4.9560000e-02
   3.2439189e+03   4.9500000e-02
   3.2539279e+03   4.9530000e-02
   3.2639369e+03   4.9580000e-02
   3.2739459e+03   4.9550000e-02
   3.2839550e+03   4.9510000e-02
   3.2939640e+03   4.9550000e-02
   3.3039730e+03   4.9550000e-02
   3.3139820e+03   4.9530000e-02
   3.3239910e+03   4.9450000e-02
   3.3340000e+03   4.9460000e-02
   3.3440090e+03   4.9520000e-02
   3.3540180e+03   4.9490000e-02
   3.3640270e+03   4.9470000e-02
   3.3740360e+03   4.9440000e-02
   3.3840450e+03   4.9470000e-02
   3.3940541e+03   4.9450000e-02
   3.4040631e+03   4.9480000e-02
   3.4140721e+03   4.9470000e-02
   3.4240811e+03   4.9440000e-02
   3.4340901e+03   4.9490000e-02
   3.4440991e+03   4.9430000e-02
   3.4541081e+03   4.9470000e-02
   3.4641171e+03   4.9370000e-02
   3.4741261e+03   4.9370000e-02
   3.4841351e+03   4.9340000e-02
   3.4941441e+03   4.9420000e-02
   3.5041532e+03   4.9440000e-02
   3.5141622e+03   4.9370000e-02
   3.5241712e+03   4.9330000e-02
   3.5341802e+03   4.9340000e-02
   3.5441892e+03   4.9310000e-02
   3.5541982e+03   4.9330000e-02
   3.5642072e+03   4.9320000e-02
   3.5742162e+03   4.9330000e-02
   3.5842252e+03   4.9340000e-02
   3.5942342e+03   4.9320000e-02
   3.6042432e+03   4.9360000e-02
   3.6142523e+03   4.9330000e-02
   3.6242613e+03   4.9300000e-02
   3.6342703e+03   4.9380000e-02
   3.6442793e+03   4.9290000e-02
   3.6542883e+03   4.9310000e-02
   3.6642973e+03   4.9300000e-02
   3.6743063e+03   4.9260000e-02
   3.6843153e+03   4.9300000e-02
   3.6943243e+03   4.9230000e-02
   3.7043333e+03   4.9250000e-02
   3.7143423e+03   4.9220000e-02
   3.7243514e+03   4.9170000e-02
   3.7343604e+03   4.9220000e-02
   3.7443694e+03   4.9240000e-02
   3.7543784e+03   4.9210000e-02
   3.7643874e+03   4.9200000e-02
   3.7743964e+03   4.9170000e-02
   3.7844054e+03   4.9270000e-02
   3.7944144e+03   4.9240000e-02
   3.8044234e+03   4.9170000e-02
   3.8144324e+03   4.9180000e-02
   3.8244414e+03   4.9180000e-02
   3.8344505e+03   4.9150000e-02
   3.8444595e+03   4.9110000e-02
   3.8544685e+03   4.9120000e-02
   3.8644775e+03   4.9150000e-02
   3.8744865e+03   4.9120000e-02
   3.8844955e+03   4.9120000e-02
   3.8945045e+03   4.9220000e-02
   3.9045135e+03   4.9120000e-02
   3.9145225e+03   4.9110000e-02
   3.9245315e+03   4.9120000e-02
   3.9345405e+03   4.9130000e-02
   3.9445495e+03   4.9060000e-02
   3.9545586e+03   4.9080000e-02
   3.9645676e+03   4.9050000e-02
   3.9745766e+03   4.9030000e-02
   3.9845856e+03   4.9070000e-02
   3.9945946e+03   4.9000000e-02
   4.0046036e+03   4.9030000e-02
   4.0146126e+03   4.9030000e-02
   4.0246216e+03   4.9010000e-02
   4.0346306e+03   4.8970000e-02
   4.0446396e+03   4.8920000e-02
   4.0546486e+03   4.8890000e-02
   4.0646577e+03   4.8940000e-02
   4.0746667e+03   4.8970000e-02
   4.0846757e+03   4.8890000e-02
   4.0946847e+03   4.8910000e-02
   4.1046937e+03   4.8880000e-02
   4.1147027e+03   4.8910000e-02
   4.1247117e+03   4.8850000e-02
   4.1347207e+03   4.8880000e-02
   4.1447297e+03   4.8820000e-02
   4.1547387e+03   4.8810000e-02
   4.1647477e+03   4.8760000e-02
   4.1747568e+03   4.8760000e-02
   4.1847658e+03   4.8730000e-02
   4.1947748e+03   4.8770000e-02
   4.2047838e+03   4.8800000e-02
   4.2147928e+03   4.8740000e-02
   4.2248018e+03   4.8710000e-02
   4.2348108e+03   4.8730000e-02
   4.2448198e+03   4.8700000e-02
   4.2548288e+03   4.8700000e-02
   4.2648378e+03   4.8660000e-02
   4.2748468e+03   4.8670000e-02
   4.2848559e+03   4.8660000e-02
   4.2948649e+03   4.8700000e-02
   4.3048739e+03   4.8690000e-02
   4.3148829e+03   4.8630000e-02
   4.3248919e+03   4.8690000e-02
   4.3349009e+03   4.8620000e-02
   4.3449099e+03   4.8580000e-02
   4.3549189e+03   4.8660000e-02
   4.3649279e+03   4.8720000e-02
   4.3749369e+03   4.8700000e-02
   4.3849459e+03   4.8550000e-02
   4.3949550e+03   4.8570000e-02
   4.4049640e+03   4.8580000e-02
   4.4149730e+03   4.8520000e-02
   4.4249820e+03   4.8460000e-02
   4.4349910e+03   4.8510000e-02
   4.4450000e+03   4.8460000e-02
   4.4550090e+03   4.8400000e-02
   4.4650180e+03   4.8440000e-02
   4.4750270e+03   4.8470000e-02
   4.4850360e+03   4.8520000e-02
   4.4950450e+03   4.8430000e-02
   4.5050541e+03   4.8460000e-02
   4.5150631e+03   4.8440000e-02
   4.5250721e+03   4.8360000e-02
   4.5350811e+03   4.8320000e-02
   4.5450901e+03   4.8380000e-02
   4.5550991e+03   4.8440000e-02
   4.5651081e+03   4.8340000e-02
   4.5751171e+03   4.8300000e-02
   4.5851261e+03   4.8310000e-02
   4.5951351e+03   4.8320000e-02
   4.6051441e+03   4.8260000e-02
   4.6151532e+03   4.8330000e-02
   4.6251622e+03   4.8270000e-02
   4.6351712e+03   4.8280000e-02
   4.6451802e+03   4.8260000e-02
   4.6551892e+03   4.8230000e-02
   4.6651982e+03   4.8310000e-02
   4.6752072e+03   4.8340000e-02
   4.6852162e+03   4.8230000e-02
   4.6952252e+03   4.8270000e-02
   4.7052342e+03   4.8220000e-02
   4.7152432e+03   4.8220000e-02
   4.7252523e+03   4.8220000e-02
   4.7352613e+03   4.8330000e-02
   4.7452703e+03   4.8170000e-02
   4.7552793e+03   4.8090000e-02
   4.7652883e+03   4.8110000e-02
   4.7752973e+03   4.8130000e-02
   4.7853063e+03   4.8050000e-02
   4.7953153e+03   4.8090000e-02
   4.8053243e+03   4.8080000e-02
   4.8153333e+03   4.8000000e-02
   4.8253423e+03   4.8030000e-02
   4.8353514e+03   4.8000000e-02
   4.8453604e+03   4.8020000e-02
   4.8553694e+03   4.8070000e-02
   4.8653784e+03   4.8100000e-02
   4.8753874e+03   4.8130000e-02
   4.8853964e+03   4.8110000e-02
   4.8954054e+03   4.8040000e-02
   4.9054144e+03   4.8060000e-02
   4.9154234e+03   4.7970000e-02
   4.9254324e+03   4.8060000e-02
   4.9354414e+03   4.7970000e-02
   4.9454505e+03   4.7930000e-02
   4.9554595e+03   4.7940000e-02
   4.9654685e+03   4.8060000e-02
   4.9754775e+03   4.7980000e-02
   4.9854865e+03   4.7910000e-02
   4.9954955e+03   4.7880000e-02
   5.0055045e+03   4.7900000e-02
   5.0155135e+03   4.7920000e-02
   5.0255225e+03   4.7890000e-02
   5.0355315e+03   4.7780000e-02
   5.0455405e+03   4.7870000e-02
   5.0555495e+03   4.7790000e-02
   5.0655586e+03   4.7890000e-02
   5.0755676e+03   4.7820000e-02
   5.0855766e+03   4.7760000e-02
   5.0955856e+03   4.7720000e-02
   5.1055946e+03   4.7700000e-02
   5.1156036e+03   4.7730000e-02
   5.1256126e+03   4.7750000e-02
   5.1356216e+03   4.7730000e-02
   5.1456306e+03   4.7680000e-02
   5.1556396e+03   4.7730000e-02
   5.1656486e+03   4.7720000e-02
   5.1756577e+03   4.7750000e-02
   5.1856667e+03   4.7720000e-02
   5.1956757e+03   4.7690000e-02
   5.2056847e+03   4.7580000e-02
   5.2156937e+03   4.7610000e-02
   5.2257027e+03   4.7570000e-02
   5.2357117e+03   4.7630000e-02
   5.2457207e+03   4.7600000e-02
   5.2557297e+03   4.7650000e-02
   5.2657387e+03   4.7590000e-02
   5.2757477e+03   4.7650000e-02
   5.2857568e+03   4.7580000e-02
   5.2957658e+03   4.7520000e-02
   5.3057748e+03   4.7540000e-02
   5.3157838e+03   4.7510000e-02
   5.3257928e+03   4.7450000e-02
   5.3358018e+03   4.7570000e-02
   5.3458108e+03   4.7490000e-02
   5.3558198e+03   4.7430000e-02
   5.3658288e+03   4.7420000e-02
   5.3758378e+03   4.7400000e-02
   5.3858468e+03   4.7450000e-02
   5.3958559e+03   4.7510000e-02
   5.4058649e+03   4.7440000e-02
   5.4158739e+03   4.7440000e-02
   5.4258829e+03   4.7430000e-02
   5.4358919e+03   4.7370000e-02
   5.4459009e+03   4.7340000e-02
   5.4559099e+03   4.7390000e-02
   5.4659189e+03   4.7330000e-02
   5.4759279e+03   4.7430000e-02
   5.4859369e+03   4.7320000e-02
   5.4959459e+03   4.7290000e-02
   5.5059550e+03   4.7330000e-02
   5.5159640e+03   4.7340000e-02
   5.5259730e+03   4.7360000e-02
   5.5359820e+03   4.7340000e-02
   5.5459910e+03   4.7250000e-02
   5.5560000e+03   4.7270000e-02
   5.5660090e+03   4.7350000e-02
   5.5760180e+03   4.7310000e-02
   5.5860270e+03   4.7270000e-02
   5.5960360e+03   4.7270000e-02
   5.6060450e+03   4.7380000e-02
   5.6160541e+03   4.7280000e-02
   5.6260631e+03   4.7370000e-02
   5.6360721e+03   4.7250000e-02
   5.6460811e+03   4.7210000e-02
   5.6560901e+03   4.7180000e-02
   5.6660991e+03   4.7160000e-02
   5.6761081e+03   4.7120000e-02
   5.6861171e+03   4.7140000e-02
   5.6961261e+03   4.7190000e-02
   5.7061351e+03   4.7150000e-02
   5.7161441e+03   4.7080000e-02
   5.7261532e+03   4.7190000e-02
   5.7361622e+03   4.7070000e-02
   5.7461712e+03   4.7170000e-02
   5.7561802e+03   4.7060000e-02
   5.7661892e+03   4.7120000e-02
   5.7761982e+03   4.7090000e-02
   5.7862072e+03   4.7170000e-02
   5.7962162e+03   4.6990000e-02
   5.8062252e+03   4.7050000e-02
   5.8162342e+03   4.7050000e-02
   5.8262432e+03   4.6990000e-02
   5.8362523e+03   4.6920000e-02
   5.8462613e+03   4.6980000e-02
   5.8562703e+03   4.6950000e-02
   5.8662793e+03   4.6960000e-02
   5.8762883e+03   4.6910000e-02
   5.8862973e+03   4.6920000e-02
   5.8963063e+03   4.6990000e-02
   5.9063153e+03   4.6950000e-02
   5.9163243e+03   4.7020000e-02
   5.9263333e+03   4.6880000e-02
   5.9363423e+03   4.6920000e-02
   5.9463514e+03   4.6940000e-02
   5.9563604e+03   4.6860000e-02
   5.9663694e+03   4.6840000e-02
   5.9763784e+03   4.6820000e-02
   5.9863874e+03   4.6780000e-02
   5.9963964e+03   4.6730000e-02
   6.0064054e+03   4.6790000e-02
   6.0164144e+03   4.6770000e-02
   6.0264234e+03   4.6810000e-02
   6.0364324e+03   4.6710000e-02
   6.0464414e+03   4.6780000e-02
   6.0564505e+03   4.6730000e-02
   6.0664595e+03   4.6740000e-02
   6.0764685e+03   4.6900000e-02
   6.0864775e+03   4.6860000e-02
   6.0964865e+03   4.6820000e-02
   6.1064955e+03   4.6850000e-02
   6.1165045e+03   4.6780000e-02
   6.1265135e+03   4.6680000e-02
   6.1365225e+03   4.6890000e-02
   6.1465315e+03   4.6780000e-02
   6.1565405e+03   4.6810000e-02
   6.1665495e+03   4.6710000e-02
   6.1765586e+03   4.6680000e-02
   6.1865676e+03   4.6830000e-02
   6.1965766e+03   4.6690000e-02
   6.2065856e+03   4.6700000e-02
   6.2165946e+03   4.6730000e-02
   6.2266036e+03   4.6580000e-02
   6.2366126e+03   4.6560000e-02
   6.2466216e+03   4.6590000e-02
   6.2566306e+03   4.6600000e-02
   6.2666396e+03   4.6560000e-02
   6.2766486e+03   4.6560000e-02
   6.2866577e+03   4.6640000e-02
   6.2966667e+03   4.6570000e-02
   6.3066757e+03   4.6500000e-02
   6.3166847e+03   4.6570000e-02
   6.3266937e+03   4.6610000e-02
   6.3367027e+03   4.6510000e-02
   6.3467117e+03   4.6440000e-02
   6.3567207e+03   4.6480000e-02
   6.3667297e+03   4.6560000e-02
   6.3767387e+03   4.6550000e-02
   6.3867477e+03   4.6470000e-02
   6.3967568e+03   4.6400000e-02
   6.4067658e+03   4.6410000e-02
   6.4167748e+03   4.6400000e-02
   6.4267838e+03   4.6390000e-02
   6.4367928e+03   4.6580000e-02
   6.4468018e+03   4.6360000e-02
   6.4568108e+03   4.6380000e-02
   6.4668198e+03   4.6320000e-02
   6.4768288e+03   4.6280000e-02
   6.4868378e+03   4.6210000e-02
   6.4968468e+03   4.6280000e-02
   6.5068559e+03   4.6310000e-02
   6.5168649e+03   4.6400000e-02
   6.5268739e+03   4.6310000e-02
   6.5368829e+03   4.6370000e-02
   6.5468919e+03   4.6260000e-02
   6.5569009e+03   4.6270000e-02
   6.5669099e+03   4.6210000e-02
   6.5769189e+03   4.6270000e-02
   6.5869279e+03   4.6250000e-02
   6.5969369e+03   4.6240000e-02
   6.6069459e+03   4.6230000e-02
   6.6169550e+03   4.6180000e-02
   6.6269640e+03   4.6150000e-02
   6.6369730e+03   4.6210000e-02
   6.6469820e+03   4.6280000e-02
   6.6569910e+03   4.6200000e-02
   6.6670000e+03   4.6100000e-02
   6.6770090e+03   4.6120000e-02
   6.6870180e+03   4.6140000e-02
   6.6970270e+03   4.6130000e-02
   6.7070360e+03   4.6170000e-02
   6.7170450e+03   4.6210000e-02
   6.7270541e+03   4.6160000e-02
   6.7370631e+03   4.6180000e-02
   6.7470721e+03   4.6190000e-02
   6.7570811e+03   4.6220000e-02
   6.7670901e+03   4.6200000e-02
   6.7770991e+03   4.6240000e-02
   6.7871081e+03   4.6190000e-02
   6.7971171e+03   4.6240000e-02
   6.8071261e+03   4.6120000e-02
   6.8171351e+03   4.6020000e-02
   6.8271441e+03   4.5960000e-02
   6.8371532e+03   4.6050000e-02
   6.8471622e+03   4.6110000e-02
   6.8571712e+03   4.6100000e-02
   6.8671802e+03   4.5960000e-02
   6.8771892e+03   4.5960000e-02
   6.8871982e+03   4.5950000e-02
   6.8972072e+03   4.6050000e-02
   6.9072162e+03   4.5930000e-02
   6.9172252e+03   4.5990000e-02
   6.9272342e+03   4.6110000e-02
   6.9372432e+03   4.5970000e-02
   6.9472523e+03   4.5910000e-02
   6.9572613e+03   4.5970000e-02
   6.9672703e+03   4.5950000e-02
   6.9772793e+03   4.5870000e-02
   6.9872883e+03   4.5950000e-02
   6.9972973e+03   4.5850000e-02
   7.0073063e+03   4.5850000e-02
   7.0173153e+03   4.5860000e-02
   7.0273243e+03   4.5790000e-02
   7.0373333e+03   4.5780000e-02
   7.0473423e+03   4.5930000e-02
   7.0573514e+03   4.5750000e-02
   7.0673604e+03   4.5780000e-02
   7.0773694e+03   4.5740000e-02
   7.0873784e+03   4.5880000e-02
   7.0973874e+03   4.5930000e-02
   7.1073964e+03   4.5910000e-02
   7.1174054e+03   4.5860000e-02
   7.1274144e+03   4.5750000e-02
   7.1374234e+03   4.5740000e-02
   7.1474324e+03   4.5840000e-02
   7.1574414e+03   4.5720000e-02
   7.1674505e+03   4.5680000e-02
   7.1774595e+03   4.5710000e-02
   7.1874685e+03   4.5770000e-02
   7.1974775e+03   4.5850000e-02
   7.2074865e+03   4.5870000e-02
   7.2174955e+03   4.5680000e-02
   7.2275045e+03   4.5680000e-02
   7.2375135e+03   4.5660000e-02
   7.2475225e+03   4.5660000e-02
   7.2575315e+03   4.5580000e-02
   7.2675405e+03   4.5670000e-02
   7.2775495e+03   4.5740000e-02
   7.2875586e+03   4.5720000e-02
   7.2975676e+03   4.5840000e-02
   7.3075766e+03   4.5590000e-02
   7.3175856e+03   4.5650000e-02
   7.3275946e+03   4.5670000e-02
   7.3376036e+03   4.5470000e-02
   7.3476126e+03   4.5500000e-02
   7.3576216e+03   4.5520000e-02
   7.3676306e+03   4.5540000e-02
   7.3776396e+03   4.5710000e-02
   7.3876486e+03   4.5680000e-02
   7.3976577e+03   4.5550000e-02
   7.4076667e+03   4.5550000e-02
   7.4176757e+03   4.5490000e-02
   7.4276847e+03   4.5470000e-02
   7.4376937e+03   4.5510000e-02
   7.4477027e+03   4.5480000e-02
   7.4577117e+03   4.5470000e-02
   7.4677207e+03   4.5440000e-02
   7.4777297e+03   4.5460000e-02
   7.4877387e+03   4.5420000e-02
   7.4977477e+03   4.5390000e-02
   7.5077568e+03   4.5430000e-02
   7.5177658e+03   4.5420000e-02
   7.5277748e+03   4.5370000e-02
   7.5377838e+03   4.5530000e-02
   7.5477928e+03   4.5360000e-02
   7.5578018e+03   4.5370000e-02
   7.5678108e+03   4.5380000e-02
   7.5778198e+03   4.5450000e-02
   7.5878288e+03   4.5570000e-02
   7.5978378e+03   4.5430000e-02
   7.6078468e+03   4.5460000e-02
   7.6178559e+03   4.5350000e-02
   7.6278649e+03   4.5330000e-02
   7.6378739e+03   4.5290000e-02
   7.6478829e+03   4.5190000e-02
   7.6578919e+03   4.5280000e-02
   7.6679009e+03   4.5230000e-02
   7.6779099e+03   4.5200000e-02
   7.6879189e+03   4.5260000e-02
   7.6979279e+03   4.5280000e-02
   7.7079369e+03   4.5270000e-02
   7.7179459e+03   4.5210000e-02
   7.7279550e+03   4.5120000e-02
   7.7379640e+03   4.5280000e-02
   7.7479730e+03   4.5250000e-02
   7.7579820e+03   4.5260000e-02
   7.7679910e+03   4.5130000e-02
   7.7780000e+03   4.5290000e-02
   7.7880090e+03   4.5180000e-02
   7.7980180e+03   4.5210000e-02
   7.8080270e+03   4.5150000e-02
   7.8180360e+03   4.5270000e-02
   7.8280450e+03   4.5450000e-02
   7.8380541e+03   4.5290000e-02
   7.8480631e+03   4.5330000e-02
   7.8580721e+03   4.5230000e-02
   7.8680811e+03   4.5140000e-02
   7.8780901e+03   4.5120000e-02
   7.8880991e+03   4.5150000e-02
   7.8981081e+03   4.5090000e-02
   7.9081171e+03   4.5090000e-02
   7.9181261e+03   4.5050000e-02
   7.9281351e+03   4.5180000e-02
   7.9381441e+03   4.5130000e-02
   7.9481532e+03   4.5060000e-02
   7.9581622e+03   4.5060000e-02
   7.9681712e+03   4.4990000e-02
   7.9781802e+03   4.5030000e-02
   7.9881892e+03   4.5050000e-02
   7.9981982e+03   4.4990000e-02
   8.0082072e+03   4.5040000e-02
   8.0182162e+03   4.5060000e-02
   8.0282252e+03   4.5050000e-02
   8.0382342e+03   4.5130000e-02
   8.0482432e+03   4.5150000e-02
   8.0582523e+03   4.5170000e-02
   8.0682613e+03   4.5080000e-02
   8.0782703e+03   4.5150000e-02
   8.0882793e+03   4.5000000e-02
   8.0982883e+03   4.5150000e-02
   8.1082973e+03   4.5100000e-02
   8.1183063e+03   4.5070000e-02
   8.1283153e+03   4.4950000e-02
   8.1383243e+03   4.5040000e-02
   8.1483333e+03   4.5090000e-02
   8.1583423e+03   4.4900000e-02
   8.1683514e+03   4.5020000e-02
   8.1783604e+03   4.5040000e-02
   8.1883694e+03   4.5000000e-02
   8.1983784e+03   4.5190000e-02
   8.2083874e+03   4.4980000e-02
   8.2183964e+03   4.4970000e-02
   8.2284054e+03   4.4950000e-02
   8.2384144e+03   4.4840000e-02
   8.2484234e+03   4.4830000e-02
   8.2584324e+03   4.4810000e-02
   8.2684414e+03   4.4930000e-02
   8.2784505e+03   4.4800000e-02
   8.2884595e+03   4.4790000e-02
   8.2984685e+03   4.4830000e-02
   8.3084775e+03   4.4810000e-02
   8.3184865e+03   4.4830000e-02
   8.3284955e+03   4.4830000e-02
   8.3385045e+03   4.4850000e-02
   8.3485135e+03   4.4860000e-02
   8.3585225e+03   4.4800000e-02
   8.3685315e+03   4.4700000e-02
   8.3785405e+03   4.4740000e-02
   8.3885495e+03   4.4670000e-02
   8.3985586e+03   4.4740000e-02
   8.4085676e+03   4.4710000e-02
   8.4185766e+03   4.4710000e-02
   8.4285856e+03   4.4740000e-02
   8.4385946e+03   4.4780000e-02
   8.4486036e+03   4.4700000e-02
   8.4586126e+03   4.4750000e-02
   8.4686216e+03   4.4650000e-02
   8.4786306e+03   4.4640000e-02
   8.4886396e+03   4.4710000e-02
   8.4986486e+03   4.4710000e-02
   8.5086577e+03   4.4820000e-02
   8.5186667e+03   4.4640000e-02
   8.5286757e+03   4.4530000e-02
   8.5386847e+03   4.4610000e-02
   8.5486937e+03   4.4650000e-02
   8.5587027e+03   4.4810000e-02
   8.5687117e+03   4.4830000e-02
   8.5787207e+03   4.4630000e-02
   8.5887297e+03   4.4670000e-02
   8.5987387e+03   4.4670000e-02
   8.6087477e+03   4.4670000e-02
   8.6187568e+03   4.4650000e-02
   8.6287658e+03   4.4660000e-02
   8.6387748e+03   4.4710000e-02
   8.6487838e+03   4.4690000e-02
   8.6587928e+03   4.4760000e-02
   8.6688018e+03   4.4820000e-02
   8.6788108e+03   4.4570000e-02
   8.6888198e+03   4.4590000e-02
   8.6988288e+03   4.4580000e-02
   8.7088378e+03   4.4620000e-02
   8.7188468e+03   4.4600000e-02
   8.7288559e+03   4.4600000e-02
   8.7388649e+03   4.4510000e-02
   8.7488739e+03   4.4640000e-02
   8.7588829e+03   4.4530000e-02
   8.7688919e+03   4.4560000e-02
   8.7789009e+03   4.4560000e-02
   8.7889099e+03   4.4530000e-02
   8.7989189e+03   4.4370000e-02
   8.8089279e+03   4.4380000e-02
   8.8189369e+03   4.4380000e-02
   8.8289459e+03   4.4270000e-02
   8.8389550e+03   4.4270000e-02
   8.8489640e+03   4.4250000e-02
   8.8589730e+03   4.4270000e-02
   8.8689820e+03   4.4340000e-02
   8.8789910e+03   4.4300000e-02
   8.8890000e+03   4.4570000e-02
   8.8990090e+03   4.4460000e-02
   8.9090180e+03   4.4390000e-02
   8.9190270e+03   4.4360000e-02
   8.9290360e+03   4.4260000e-02
   8.9390450e+03   4.4280000e-02
   8.9490541e+03   4.4340000e-02
   8.9590631e+03   4.4380000e-02
   8.9690721e+03   4.4330000e-02
   8.9790811e+03   4.4280000e-02
   8.9890901e+03   4.4210000e-02
   8.9990991e+03   4.4330000e-02
   9.0091081e+03   4.4210000e-02
   9.0191171e+03   4.4110000e-02
   9.0291261e+03   4.4110000e-02
   9.0391351e+03   4.4190000e-02
   9.0491441e+03   4.4270000e-02
   9.0591532e+03   4.4190000e-02
   9.0691622e+03   4.4280000e-02
   9.0791712e+03   4.4240000e-02
   9.0891802e+03   4.4130000e-02
   9.0991892e+03   4.4290000e-02
   9.1091982e+03   4.4260000e-02
   9.1192072e+03   4.4310000e-02
   9.1292162e+03   4.4370000e-02
   9.1392252e+03   4.4230000e-02
   9.1492342e+03   4.4130000e-02
   9.1592432e+03   4.4130000e-02
   9.1692523e+03   4.4180000e-02
   9.1792613e+03   4.4180000e-02
   9.1892703e+03   4.4130000e-02
   9.1992793e+03   4.4030000e-02
   9.2092883e+03   4.4260000e-02
   9.2192973e+03   4.4300000e-02
   9.2293063e+03   4.4290000e-02
   9.2393153e+03   4.4290000e-02
   9.2493243e+03   4.4120000e-02
   9.2593333e+03   4.4090000e-02
   9.2693423e+03   4.4200000e-02
   9.2793514e+03   4.4050000e-02
   9.2893604e+03   4.4050000e-02
   9.2993694e+03   4.4080000e-02
   9.3093784e+03   4.4100000e-02
   9.3193874e+03   4.4180000e-02
   9.3293964e+03   4.4160000e-02
   9.3394054e+03   4.4060000e-02
   9.3494144e+03   4.3910000e-02
   9.3594234e+03   4.4170000e-02
   9.3694324e+03   4.3990000e-02
   9.3794414e+03   4.4130000e-02
   9.3894505e+03   4.4000000e-02
   9.3994595e+03   4.3940000e-02
   9.4094685e+03   4.4110000e-02
   9.4194775e+03   4.4040000e-02
   9.4294865e+03   4.4030000e-02
   9.4394955e+03   4.3970000e-02
   9.4495045e+03   4.3880000e-02
   9.4595135e+03   4.3970000e-02
   9.4695225e+03   4.3920000e-02
   9.4795315e+03   4.3930000e-02
   9.4895405e+03   4.4050000e-02
   9.4995495e+03   4.3950000e-02
   9.5095586e+03   4.3950000e-02
   9.5195676e+03   4.3950000e-02
   9.5295766e+03   4.3890000e-02
   9.5395856e+03   4.3840000e-02
   9.5495946e+03   4.3850000e-02
   9.5596036e+03   4.3800000e-02
   9.5696126e+03   4.3790000e-02
   9.5796216e+03   4.3870000e-02
   9.5896306e+03   4.3910000e-02
   9.5996396e+03   4.3850000e-02
   9.6096486e+03   4.3740000e-02
   9.6196577e+03   4.3830000e-02
   9.6296667e+03   4.3850000e-02
   9.6396757e+03   4.4090000e-02
   9.6496847e+03   4.4040000e-02
   9.6596937e+03   4.4000000e-02
   9.6697027e+03   4.3920000e-02
   9.6797117e+03   4.3890000e-02
   9.6897207e+03   4.3720000e-02
   9.6997297e+03   4.3680000e-02
   9.7097387e+03   4.3700000e-02
   9.7197477e+03   4.3760000e-02
   9.7297568e+03   4.3780000e-02
   9.7397658e+03   4.3760000e-02
   9.7497748e+03   4.3730000e-02
   9.7597838e+03   4.4050000e-02
   9.7697928e+03   4.3790000e-02
   9.7798018e+03   4.3760000e-02
   9.7898108e+03   4.3730000e-02
   9.7998198e+03   4.3640000e-02
   9.8098288e+03   4.3650000e-02
   9.8198378e+03   4.3800000e-02
   9.8298468e+03   4.3730000e-02
   9.8398559e+03   4.3660000e-02
   9.8498649e+03   4.3690000e-02
   9.8598739e+03   4.3620000e-02
   9.8698829e+03   4.3690000e-02
   9.8798919e+03   4.3640000e-02
   9.8899009e+03   4.3640000e-02
   9.8999099e+03   4.3860000e-02
   9.9099189e+03   4.3800000e-02
   9.9199279e+03   4.3740000e-02
   9.9299369e+03   4.3650000e-02
   9.9399459e+03   4.3650000e-02
   9.9499550e+03   4.3520000e-02
   9.9599640e+03   4.3590000e-02
   9.9699730e+03   4.3580000e-02
   9.9799820e+03   4.3620000e-02
   9.9899910e+03   4.3590000e-02
   1.0000000e+04   4.3640000e-02


==> figs/N_20_supervised/test_opt_2.dat <==
1.0 0.17375
11.009009 0.10315
21.018018 0.07963666666666668
31.027027 0.06431333333333333
41.036036 0.051436666666666665
51.045045 0.04156666666666667
61.054054 0.03425333333333334
71.063063 0.02918
81.072072 0.02603
91.081081 0.024139999999999998
101.09009 0.023016666666666668
111.0991 0.022276666666666667
121.10811 0.021763333333333332
131.11712 0.021349999999999997
141.12613 0.021023333333333335
151.13514 0.020746666666666667
161.14414 0.020486666666666667
171.15315 0.02027
181.16216 0.02007
191.17117 0.019886666666666667
201.18018 0.019719999999999998
211.18919 0.019576666666666666
221.1982 0.01943
231.20721 0.01931
241.21622 0.019190000000000002
251.22523 0.01907666666666667
261.23423 0.018986666666666666
271.24324 0.018883333333333332
281.25225 0.018803333333333335
291.26126 0.018726666666666666
301.27027 0.018643333333333335
311.27928 0.01857666666666667
321.28829 0.018523333333333333
331.2973 0.018463333333333335
341.30631 0.018423333333333333
351.31532 0.018353333333333333
361.32432 0.0183
371.33333 0.018246666666666665
381.34234 0.018213333333333335
391.35135 0.018163333333333333
401.36036 0.018143333333333334
411.36937 0.0181
421.37838 0.01808
431.38739 0.018036666666666666
441.3964 0.018013333333333333
451.40541 0.01799
461.41441 0.017963333333333335
471.42342 0.017936666666666667
481.43243 0.01791
491.44144 0.01789
501.45045 0.017866666666666666
511.45946 0.017863333333333332
521.46847 0.017813333333333334
531.47748 0.01779333333333333
541.48649 0.01779
551.4955 0.017766666666666667
561.5045 0.01775
571.51351 0.01773
581.52252 0.017723333333333334
591.53153 0.017706666666666666
601.54054 0.017686666666666667
611.54955 0.017679999999999998
621.55856 0.017663333333333333
631.56757 0.017646666666666668
641.57658 0.01763
651.58559 0.017636666666666665
661.59459 0.017623333333333335
671.6036 0.0176
681.61261 0.0176
691.62162 0.017580000000000002
701.63063 0.01757
711.63964 0.01756
721.64865 0.017543333333333334
731.65766 0.017543333333333334
741.66667 0.017526666666666666
751.67568 0.01751
761.68468 0.017506666666666667
771.69369 0.017493333333333333
781.7027 0.017486666666666668
791.71171 0.017476666666666665
801.72072 0.017463333333333334
811.72973 0.017463333333333334
821.73874 0.01746666666666667
831.74775 0.017443333333333335
841.75676 0.01743
851.76577 0.017433333333333332
861.77477 0.01743
871.78378 0.01742
881.79279 0.017400000000000002
891.8018 0.017393333333333334
901.81081 0.01739
911.81982 0.01737666666666667
921.82883 0.01737666666666667
931.83784 0.017366666666666666
941.84685 0.017339999999999998
951.85586 0.017356666666666666
961.86486 0.01736
971.87387 0.017339999999999998
981.88288 0.017333333333333333
991.89189 0.017323333333333333
1001.9009 0.01732
1011.9099 0.017303333333333334
1021.9189 0.01728
1031.9279 0.01727
1041.9369 0.017283333333333335
1051.9459 0.01728666666666667
1061.955 0.017266666666666666
1071.964 0.017276666666666666
1081.973 0.017266666666666666
1091.982 0.017249999999999998
1101.991 0.017236666666666667
1112.0 0.017223333333333334
1122.009 0.01721666666666667
1132.018 0.01722
1142.027 0.017213333333333334
1152.036 0.01721
1162.045 0.017203333333333334
1172.0541 0.017193333333333335
1182.0631 0.017176666666666666
1192.0721 0.017176666666666666
1202.0811 0.01719
1212.0901 0.017173333333333336
1222.0991 0.017146666666666668
1232.1081 0.017143333333333333
1242.1171 0.017150000000000002
1252.1261 0.017136666666666665
1262.1351 0.01714
1272.1441 0.017123333333333334
1282.1532 0.01712
1292.1622 0.01712
1302.1712 0.0171
1312.1802 0.017103333333333335
1322.1892 0.017093333333333332
1332.1982 0.017083333333333332
1342.2072 0.017083333333333332
1352.2162 0.017083333333333332
1362.2252 0.01708
1372.2342 0.01707
1382.2432 0.017060000000000002
1392.2523 0.017073333333333333
1402.2613 0.017066666666666667
1412.2703 0.017046666666666665
1422.2793 0.017046666666666665
1432.2883 0.017033333333333334
1442.2973 0.01702
1452.3063 0.01702
1462.3153 0.01702333333333333
1472.3243 0.017003333333333332
1482.3333 0.016999999999999998
1492.3423 0.016983333333333333
1502.3514 0.01699
1512.3604 0.017003333333333332
1522.3694 0.01698
1532.3784 0.016993333333333333
1542.3874 0.01698
1552.3964 0.016983333333333333
1562.4054 0.016966666666666668
1572.4144 0.016956666666666665
1582.4234 0.016943333333333335
1592.4324 0.01695
1602.4414 0.01694666666666667
1612.4505 0.016936666666666666
1622.4595 0.01694666666666667
1632.4685 0.01695
1642.4775 0.01693333333333333
1652.4865 0.016926666666666666
1662.4955 0.016906666666666667
1672.5045 0.01692
1682.5135 0.01692
1692.5225 0.016909999999999998
1702.5315 0.016893333333333333
1712.5405 0.016900000000000002
1722.5495 0.01689
1732.5586 0.016883333333333334
1742.5676 0.016896666666666667
1752.5766 0.01688
1762.5856 0.01689
1772.5946 0.016866666666666665
1782.6036 0.01687
1792.6126 0.016863333333333334
1802.6216 0.01685
1812.6306 0.016853333333333335
1822.6396 0.016833333333333336
1832.6486 0.01685
1842.6577 0.01685
1852.6667 0.016873333333333334
1862.6757 0.016856666666666666
1872.6847 0.016853333333333335
1882.6937 0.01684
1892.7027 0.016826666666666667
1902.7117 0.01684333333333333
1912.7207 0.016836666666666666
1922.7297 0.016823333333333333
1932.7387 0.016819999999999998
1942.7477 0.016806666666666668
1952.7568 0.016823333333333333
1962.7658 0.0168
1972.7748 0.016806666666666668
1982.7838 0.01679
1992.7928 0.016806666666666668
2002.8018 0.016816666666666667
2012.8108 0.016823333333333333
2022.8198 0.016793333333333334
2032.8288 0.01679
2042.8378 0.01678666666666667
2052.8468 0.01677
2062.8559 0.01677
2072.8649 0.01677
2082.8739 0.01677333333333333
2092.8829 0.01676
2102.8919 0.01677333333333333
2112.9009 0.016743333333333332
2122.9099 0.01677
2132.9189 0.016756666666666666
2142.9279 0.016763333333333335
2152.9369 0.01678
2162.9459 0.01679
2172.955 0.016796666666666665
2182.964 0.01677
2192.973 0.016763333333333335
2202.982 0.016763333333333335
2212.991 0.016736666666666667
2223.0 0.01676
2233.009 0.01676
2243.018 0.016743333333333332
2253.027 0.016733333333333333
2263.036 0.016746666666666667
2273.045 0.01674
2283.0541 0.01671
2293.0631 0.01671
2303.0721 0.01671
2313.0811 0.016716666666666668
2323.0901 0.0167
2333.0991 0.016726666666666667
2343.1081 0.016716666666666668
2353.1171 0.016716666666666668
2363.1261 0.0167
2373.1351 0.016703333333333334
2383.1441 0.01669666666666667
2393.1532 0.01671
2403.1622 0.01669
2413.1712 0.016673333333333335
2423.1802 0.01668333333333333
2433.1892 0.016676666666666666
2443.1982 0.016673333333333335
2453.2072 0.016703333333333334
2463.2162 0.016663333333333332
2473.2252 0.016673333333333335
2483.2342 0.01668
2493.2432 0.016676666666666666
2503.2523 0.016673333333333335
2513.2613 0.016666666666666666
2523.2703 0.016673333333333335
2533.2793 0.016663333333333332
2543.2883 0.016703333333333334
2553.2973 0.01665
2563.3063 0.016653333333333332
2573.3153 0.016646666666666667
2583.3243 0.016666666666666666
2593.3333 0.01667
2603.3423 0.016659999999999998
2613.3514 0.01665
2623.3604 0.016643333333333333
2633.3694 0.016633333333333333
2643.3784 0.016616666666666665
2653.3874 0.016616666666666665
2663.3964 0.016626666666666668
2673.4054 0.016636666666666668
2683.4144 0.01663
2693.4234 0.016623333333333334
2703.4324 0.01663
2713.4414 0.01663
2723.4505 0.016646666666666667
2733.4595 0.01660666666666667
2743.4685 0.01662
2753.4775 0.016626666666666668
2763.4865 0.016636666666666668
2773.4955 0.01664
2783.5045 0.016633333333333333
2793.5135 0.016603333333333335
2803.5225 0.01659333333333333
2813.5315 0.016603333333333335
2823.5405 0.01662
2833.5495 0.0166
2843.5586 0.016613333333333334
2853.5676 0.016603333333333335
2863.5766 0.016583333333333335
2873.5856 0.01659
2883.5946 0.016573333333333332
2893.6036 0.01659333333333333
2903.6126 0.016586666666666666
2913.6216 0.016583333333333335
2923.6306 0.016583333333333335
2933.6396 0.016573333333333332
2943.6486 0.01659
2953.6577 0.01660666666666667
2963.6667 0.016576666666666667
2973.6757 0.016573333333333332
2983.6847 0.016563333333333333
2993.6937 0.016566666666666667
3003.7027 0.01658
3013.7117 0.01655
3023.7207 0.016566666666666667
3033.7297 0.016573333333333332
3043.7387 0.016543333333333334
3053.7477 0.016560000000000002
3063.7568 0.016553333333333333
3073.7658 0.016573333333333332
3083.7748 0.016543333333333334
3093.7838 0.016543333333333334
3103.7928 0.016563333333333333
3113.8018 0.016563333333333333
3123.8108 0.016536666666666668
3133.8198 0.016556666666666667
3143.8288 0.016523333333333334
3153.8378 0.016526666666666665
3163.8468 0.016536666666666668
3173.8559 0.01654
3183.8649 0.016536666666666668
3193.8739 0.016543333333333334
3203.8829 0.016543333333333334
3213.8919 0.016560000000000002
3223.9009 0.01654
3233.9099 0.01652
3243.9189 0.0165
3253.9279 0.01651
3263.9369 0.016526666666666665
3273.9459 0.016516666666666666
3283.955 0.01650333333333333
3293.964 0.016516666666666666
3303.973 0.016516666666666666
3313.982 0.01651
3323.991 0.016483333333333332
3334.0 0.016486666666666667
3344.009 0.016506666666666666
3354.018 0.016496666666666666
3364.027 0.01649
3374.036 0.016479999999999998
3384.045 0.01649
3394.0541 0.016483333333333332
3404.0631 0.016493333333333336
3414.0721 0.01649
3424.0811 0.016479999999999998
3434.0901 0.016496666666666666
3444.0991 0.016476666666666667
3454.1081 0.01649
3464.1171 0.016456666666666665
3474.1261 0.016456666666666665
3484.1351 0.01644666666666667
3494.1441 0.016473333333333333
3504.1532 0.016479999999999998
3514.1622 0.016456666666666665
3524.1712 0.016443333333333334
3534.1802 0.01644666666666667
3544.1892 0.016436666666666665
3554.1982 0.016443333333333334
3564.2072 0.01644
3574.2162 0.016443333333333334
3584.2252 0.01644666666666667
3594.2342 0.01644
3604.2432 0.016453333333333334
3614.2523 0.016443333333333334
3624.2613 0.01643333333333333
3634.2703 0.01646
3644.2793 0.01643
3654.2883 0.016436666666666665
3664.2973 0.01643333333333333
3674.3063 0.01642
3684.3153 0.01643333333333333
3694.3243 0.01641
3704.3333 0.016416666666666666
3714.3423 0.016406666666666667
3724.3514 0.01639
3734.3604 0.016406666666666667
3744.3694 0.016413333333333332
3754.3784 0.016403333333333332
3764.3874 0.0164
3774.3964 0.01639
3784.4054 0.016423333333333335
3794.4144 0.016413333333333332
3804.4234 0.01639
3814.4324 0.016393333333333333
3824.4414 0.016393333333333333
3834.4505 0.016383333333333333
3844.4595 0.01637
3854.4685 0.016373333333333333
3864.4775 0.016383333333333333
3874.4865 0.016373333333333333
3884.4955 0.016373333333333333
3894.5045 0.016406666666666667
3904.5135 0.016373333333333333
3914.5225 0.01637
3924.5315 0.016373333333333333
3934.5405 0.016376666666666668
3944.5495 0.016353333333333334
3954.5586 0.01636
3964.5676 0.01635
3974.5766 0.01634333333333333
3984.5856 0.01635666666666667
3994.5946 0.016333333333333335
4004.6036 0.01634333333333333
4014.6126 0.01634333333333333
4024.6216 0.016336666666666666
4034.6306 0.016323333333333332
4044.6396 0.016306666666666667
4054.6486 0.016296666666666668
4064.6577 0.016313333333333332
4074.6667 0.016323333333333332
4084.6757 0.016296666666666668
4094.6847 0.016303333333333333
4104.6937 0.016293333333333333
4114.7027 0.016303333333333333
4124.7117 0.016283333333333334
4134.7207 0.016293333333333333
4144.7297 0.016273333333333334
4154.7387 0.01627
4164.7477 0.01625333333333333
4174.7568 0.01625333333333333
4184.7658 0.016243333333333335
4194.7748 0.016256666666666666
4204.7838 0.01626666666666667
4214.7928 0.016246666666666666
4224.8018 0.016236666666666667
4234.8108 0.016243333333333335
4244.8198 0.016233333333333332
4254.8288 0.016233333333333332
4264.8378 0.016220000000000002
4274.8468 0.016223333333333333
4284.8559 0.016220000000000002
4294.8649 0.016233333333333332
4304.8739 0.016229999999999998
4314.8829 0.01621
4324.8919 0.016229999999999998
4334.9009 0.016206666666666664
4344.9099 0.016193333333333334
4354.9189 0.016220000000000002
4364.9279 0.01624
4374.9369 0.016233333333333332
4384.9459 0.016183333333333334
4394.955 0.01619
4404.964 0.016193333333333334
4414.973 0.016173333333333335
4424.982 0.016153333333333336
4434.991 0.01617
4445.0 0.016153333333333336
4455.009 0.016133333333333333
4465.018 0.016146666666666667
4475.027 0.016156666666666666
4485.036 0.016173333333333335
4495.045 0.016143333333333332
4505.0541 0.016153333333333336
4515.0631 0.016146666666666667
4525.0721 0.01612
4535.0811 0.01610666666666667
4545.0901 0.016126666666666668
4555.0991 0.016146666666666667
4565.1081 0.016113333333333334
4575.1171 0.0161
4585.1261 0.016103333333333334
4595.1351 0.01610666666666667
4605.1441 0.016086666666666666
4615.1532 0.01611
4625.1622 0.01609
4635.1712 0.016093333333333334
4645.1802 0.016086666666666666
4655.1892 0.016076666666666666
4665.1982 0.016103333333333334
4675.2072 0.016113333333333334
4685.2162 0.016076666666666666
4695.2252 0.01609
4705.2342 0.016073333333333332
4715.2432 0.016073333333333332
4725.2523 0.016073333333333332
4735.2613 0.01611
4745.2703 0.016056666666666667
4755.2793 0.01603
4765.2883 0.016036666666666668
4775.2973 0.016043333333333333
4785.3063 0.01601666666666667
4795.3153 0.01603
4805.3243 0.016026666666666665
4815.3333 0.016
4825.3423 0.01601
4835.3514 0.016
4845.3604 0.016006666666666666
4855.3694 0.016023333333333334
4865.3784 0.016033333333333333
4875.3874 0.016043333333333333
4885.3964 0.016036666666666668
4895.4054 0.016013333333333334
4905.4144 0.01602
4915.4234 0.01599
4925.4324 0.01602
4935.4414 0.01599
4945.4505 0.015976666666666667
4955.4595 0.01598
4965.4685 0.01602
4975.4775 0.015993333333333335
4985.4865 0.01597
4995.4955 0.01596
5005.5045 0.015966666666666667
5015.5135 0.015973333333333332
5025.5225 0.015963333333333333
5035.5315 0.01592666666666667
5045.5405 0.015956666666666668
5055.5495 0.01593
5065.5586 0.015963333333333333
5075.5676 0.01594
5085.5766 0.01592
5095.5856 0.015906666666666666
5105.5946 0.0159
5115.6036 0.01591
5125.6126 0.015916666666666666
5135.6216 0.01591
5145.6306 0.015893333333333332
5155.6396 0.01591
5165.6486 0.015906666666666666
5175.6577 0.015916666666666666
5185.6667 0.015906666666666666
5195.6757 0.015896666666666667
5205.6847 0.01586
5215.6937 0.01587
5225.7027 0.015856666666666668
5235.7117 0.015876666666666667
5245.7207 0.015866666666666668
5255.7297 0.015883333333333333
5265.7387 0.015863333333333333
5275.7477 0.015883333333333333
5285.7568 0.01586
5295.7658 0.01584
5305.7748 0.015846666666666665
5315.7838 0.015836666666666666
5325.7928 0.015816666666666666
5335.8018 0.015856666666666668
5345.8108 0.01583
5355.8198 0.01581
5365.8288 0.015806666666666667
5375.8378 0.015799999999999998
5385.8468 0.015816666666666666
5395.8559 0.015836666666666666
5405.8649 0.015813333333333335
5415.8739 0.015813333333333335
5425.8829 0.01581
5435.8919 0.015790000000000002
5445.9009 0.01578
5455.9099 0.015796666666666667
5465.9189 0.015776666666666665
5475.9279 0.01581
5485.9369 0.015773333333333334
5495.9459 0.015763333333333334
5505.955 0.015776666666666665
5515.964 0.01578
5525.973 0.015786666666666668
5535.982 0.01578
5545.991 0.01575
5556.0 0.015756666666666665
5566.009 0.015783333333333333
5576.018 0.01577
5586.027 0.015756666666666665
5596.036 0.015756666666666665
5606.045 0.015793333333333333
5616.0541 0.01576
5626.0631 0.015790000000000002
5636.0721 0.01575
5646.0811 0.015736666666666666
5656.0901 0.015726666666666667
5666.0991 0.01572
5676.1081 0.015706666666666667
5686.1171 0.015713333333333333
5696.1261 0.01573
5706.1351 0.015716666666666667
5716.1441 0.015693333333333333
5726.1532 0.01573
5736.1622 0.01569
5746.1712 0.015723333333333332
5756.1802 0.015686666666666665
5766.1892 0.015706666666666667
5776.1982 0.015696666666666668
5786.2072 0.015723333333333332
5796.2162 0.01566333333333333
5806.2252 0.015683333333333334
5816.2342 0.015683333333333334
5826.2432 0.01566333333333333
5836.2523 0.01564
5846.2613 0.01566
5856.2703 0.01565
5866.2793 0.015653333333333335
5876.2883 0.015636666666666667
5886.2973 0.01564
5896.3063 0.01566333333333333
5906.3153 0.01565
5916.3243 0.015673333333333334
5926.3333 0.015626666666666667
5936.3423 0.01564
5946.3514 0.015646666666666666
5956.3604 0.01562
5966.3694 0.015613333333333333
5976.3784 0.015606666666666666
5986.3874 0.015593333333333334
5996.3964 0.015576666666666667
6006.4054 0.015596666666666667
6016.4144 0.01559
6026.4234 0.015603333333333332
6036.4324 0.01557
6046.4414 0.015593333333333334
6056.4505 0.015576666666666667
6066.4595 0.015579999999999998
6076.4685 0.015633333333333332
6086.4775 0.01562
6096.4865 0.015606666666666666
6106.4955 0.015616666666666668
6116.5045 0.015593333333333334
6126.5135 0.01556
6136.5225 0.01563
6146.5315 0.015593333333333334
6156.5405 0.015603333333333332
6166.5495 0.01557
6176.5586 0.01556
6186.5676 0.015609999999999999
6196.5766 0.015563333333333334
6206.5856 0.015566666666666666
6216.5946 0.015576666666666667
6226.6036 0.015526666666666668
6236.6126 0.015519999999999999
6246.6216 0.01553
6256.6306 0.015533333333333335
6266.6396 0.015519999999999999
6276.6486 0.015519999999999999
6286.6577 0.015546666666666667
6296.6667 0.015523333333333333
6306.6757 0.0155
6316.6847 0.015523333333333333
6326.6937 0.015536666666666666
6336.7027 0.015503333333333334
6346.7117 0.01548
6356.7207 0.015493333333333333
6366.7297 0.015519999999999999
6376.7387 0.015516666666666666
6386.7477 0.015489999999999999
6396.7568 0.015466666666666665
6406.7658 0.01547
6416.7748 0.015466666666666665
6426.7838 0.015463333333333334
6436.7928 0.015526666666666668
6446.8018 0.015453333333333333
6456.8108 0.01546
6466.8198 0.01544
6476.8288 0.015426666666666667
6486.8378 0.015403333333333333
6496.8468 0.015426666666666667
6506.8559 0.015436666666666666
6516.8649 0.015466666666666665
6526.8739 0.015436666666666666
6536.8829 0.015456666666666667
6546.8919 0.015420000000000001
6556.9009 0.015423333333333332
6566.9099 0.015403333333333333
6576.9189 0.015423333333333332
6586.9279 0.015416666666666667
6596.9369 0.015413333333333334
6606.9459 0.01541
6616.955 0.015393333333333334
6626.964 0.015383333333333332
6636.973 0.015403333333333333
6646.982 0.015426666666666667
6656.991 0.015399999999999999
6667.0 0.015366666666666667
6677.009 0.015373333333333334
6687.018 0.01538
6697.027 0.015376666666666665
6707.036 0.015390000000000001
6717.045 0.015403333333333333
6727.0541 0.015386666666666667
6737.0631 0.015393333333333334
6747.0721 0.015396666666666668
6757.0811 0.015406666666666666
6767.0901 0.015399999999999999
6777.0991 0.015413333333333334
6787.1081 0.015396666666666668
6797.1171 0.015413333333333334
6807.1261 0.015373333333333334
6817.1351 0.01534
6827.1441 0.01532
6837.1532 0.01535
6847.1622 0.01537
6857.1712 0.015366666666666667
6867.1802 0.01532
6877.1892 0.01532
6887.1982 0.015316666666666666
6897.2072 0.01535
6907.2162 0.015309999999999999
6917.2252 0.015330000000000002
6927.2342 0.01537
6937.2432 0.015323333333333333
6947.2523 0.015303333333333334
6957.2613 0.015323333333333333
6967.2703 0.015316666666666666
6977.2793 0.01529
6987.2883 0.015316666666666666
6997.2973 0.015283333333333335
7007.3063 0.015283333333333335
7017.3153 0.015286666666666665
7027.3243 0.015263333333333332
7037.3333 0.015260000000000001
7047.3423 0.015309999999999999
7057.3514 0.01525
7067.3604 0.015260000000000001
7077.3694 0.015246666666666667
7087.3784 0.015293333333333332
7097.3874 0.015309999999999999
7107.3964 0.015303333333333334
7117.4054 0.015286666666666665
7127.4144 0.01525
7137.4234 0.015246666666666667
7147.4324 0.01528
7157.4414 0.015239999999999998
7167.4505 0.015226666666666666
7177.4595 0.015236666666666667
7187.4685 0.015256666666666667
7197.4775 0.015283333333333335
7207.4865 0.01529
7217.4955 0.015226666666666666
7227.5045 0.015226666666666666
7237.5135 0.01522
7247.5225 0.01522
7257.5315 0.015193333333333335
7267.5405 0.015223333333333334
7277.5495 0.015246666666666667
7287.5586 0.015239999999999998
7297.5676 0.01528
7307.5766 0.015196666666666666
7317.5856 0.015216666666666668
7327.5946 0.015223333333333334
7337.6036 0.015156666666666666
7347.6126 0.015166666666666667
7357.6216 0.015173333333333332
7367.6306 0.015179999999999999
7377.6396 0.015236666666666667
7387.6486 0.015226666666666666
7397.6577 0.015183333333333333
7407.6667 0.015183333333333333
7417.6757 0.015163333333333334
7427.6847 0.015156666666666666
7437.6937 0.015170000000000001
7447.7027 0.01516
7457.7117 0.015156666666666666
7467.7207 0.015146666666666668
7477.7297 0.015153333333333333
7487.7387 0.01514
7497.7477 0.01513
7507.7568 0.015143333333333333
7517.7658 0.01514
7527.7748 0.015123333333333334
7537.7838 0.015176666666666666
7547.7928 0.01512
7557.8018 0.015123333333333334
7567.8108 0.015126666666666665
7577.8198 0.015149999999999999
7587.8288 0.01519
7597.8378 0.015143333333333333
7607.8468 0.015153333333333333
7617.8559 0.015116666666666667
7627.8649 0.01511
7637.8739 0.015096666666666666
7647.8829 0.015063333333333333
7657.8919 0.015093333333333334
7667.9009 0.015076666666666667
7677.9099 0.015066666666666666
7687.9189 0.015086666666666667
7697.9279 0.015093333333333334
7707.9369 0.01509
7717.9459 0.01507
7727.955 0.01504
7737.964 0.015093333333333334
7747.973 0.015083333333333332
7757.982 0.015086666666666667
7767.991 0.015043333333333334
7778.0 0.015096666666666666
7788.009 0.015059999999999999
7798.018 0.01507
7808.027 0.015050000000000001
7818.036 0.01509
7828.045 0.015149999999999999
7838.0541 0.015096666666666666
7848.0631 0.01511
7858.0721 0.015076666666666667
7868.0811 0.015046666666666667
7878.0901 0.01504
7888.0991 0.015050000000000001
7898.1081 0.01503
7908.1171 0.01503
7918.1261 0.015016666666666666
7928.1351 0.015059999999999999
7938.1441 0.015043333333333334
7948.1532 0.01502
7958.1622 0.01502
7968.1712 0.014996666666666667
7978.1802 0.01501
7988.1892 0.015016666666666666
7998.1982 0.014996666666666667
8008.2072 0.015013333333333332
8018.2162 0.01502
8028.2252 0.015016666666666666
8038.2342 0.015043333333333334
8048.2432 0.015050000000000001
8058.2523 0.015056666666666668
8068.2613 0.015026666666666667
8078.2703 0.015050000000000001
8088.2793 0.015
8098.2883 0.015050000000000001
8108.2973 0.015033333333333334
8118.3063 0.015023333333333333
8128.3153 0.014983333333333333
8138.3243 0.015013333333333332
8148.3333 0.01503
8158.3423 0.014966666666666668
8168.3514 0.015006666666666666
8178.3604 0.015013333333333332
8188.3694 0.015
8198.3784 0.015063333333333333
8208.3874 0.014993333333333332
8218.3964 0.014990000000000002
8228.4054 0.014983333333333333
8238.4144 0.014946666666666665
8248.4234 0.014943333333333335
8258.4324 0.014936666666666668
8268.4414 0.014976666666666666
8278.4505 0.014933333333333333
8288.4595 0.01493
8298.4685 0.014943333333333335
8308.4775 0.014936666666666668
8318.4865 0.014943333333333335
8328.4955 0.014943333333333335
8338.5045 0.01495
8348.5135 0.014953333333333332
8358.5225 0.014933333333333333
8368.5315 0.014899999999999998
8378.5405 0.014913333333333334
8388.5495 0.01489
8398.5586 0.014913333333333334
8408.5676 0.014903333333333333
8418.5766 0.014903333333333333
8428.5856 0.014913333333333334
8438.5946 0.014926666666666666
8448.6036 0.014899999999999998
8458.6126 0.014916666666666667
8468.6216 0.014883333333333333
8478.6306 0.014879999999999999
8488.6396 0.014903333333333333
8498.6486 0.014903333333333333
8508.6577 0.01494
8518.6667 0.014879999999999999
8528.6757 0.014843333333333333
8538.6847 0.01487
8548.6937 0.014883333333333333
8558.7027 0.014936666666666668
8568.7117 0.014943333333333335
8578.7207 0.014876666666666668
8588.7297 0.01489
8598.7387 0.01489
8608.7477 0.01489
8618.7568 0.014883333333333333
8628.7658 0.014886666666666666
8638.7748 0.014903333333333333
8648.7838 0.014896666666666667
8658.7928 0.014920000000000001
8668.8018 0.01494
8678.8108 0.014856666666666666
8688.8198 0.014863333333333333
8698.8288 0.01486
8708.8378 0.014873333333333334
8718.8468 0.014866666666666667
8728.8559 0.014866666666666667
8738.8649 0.014836666666666666
8748.8739 0.014879999999999999
8758.8829 0.014843333333333333
8768.8919 0.014853333333333335
8778.9009 0.014853333333333335
8788.9099 0.014843333333333333
8798.9189 0.01479
8808.9279 0.014793333333333334
8818.9369 0.014793333333333334
8828.9459 0.014756666666666666
8838.955 0.014756666666666666
8848.964 0.01475
8858.973 0.014756666666666666
8868.982 0.01478
8878.991 0.014766666666666666
8889.0 0.014856666666666666
8899.009 0.01482
8909.018 0.014796666666666666
8919.027 0.014786666666666665
8929.036 0.014753333333333334
8939.045 0.01476
8949.0541 0.01478
8959.0631 0.014793333333333334
8969.0721 0.014776666666666667
8979.0811 0.01476
8989.0901 0.014736666666666667
8999.0991 0.014776666666666667
9009.1081 0.014736666666666667
9019.1171 0.014703333333333334
9029.1261 0.014703333333333334
9039.1351 0.01473
9049.1441 0.014756666666666666
9059.1532 0.01473
9069.1622 0.01476
9079.1712 0.014746666666666667
9089.1802 0.01471
9099.1892 0.014763333333333335
9109.1982 0.014753333333333334
9119.2072 0.01477
9129.2162 0.01479
9139.2252 0.014743333333333332
9149.2342 0.01471
9159.2432 0.01471
9169.2523 0.014726666666666666
9179.2613 0.014726666666666666
9189.2703 0.01471
9199.2793 0.014676666666666666
9209.2883 0.014753333333333334
9219.2973 0.014766666666666666
9229.3063 0.014763333333333335
9239.3153 0.014763333333333335
9249.3243 0.014706666666666666
9259.3333 0.014696666666666665
9269.3423 0.014733333333333334
9279.3514 0.014683333333333333
9289.3604 0.014683333333333333
9299.3694 0.014693333333333334
9309.3784 0.0147
9319.3874 0.014726666666666666
9329.3964 0.014719999999999999
9339.4054 0.014686666666666667
9349.4144 0.014636666666666666
9359.4234 0.014723333333333333
9369.4324 0.014663333333333334
9379.4414 0.01471
9389.4505 0.014666666666666666
9399.4595 0.014646666666666667
9409.4685 0.014703333333333334
9419.4775 0.01468
9429.4865 0.014676666666666666
9439.4955 0.014656666666666667
9449.5045 0.014626666666666668
9459.5135 0.014656666666666667
9469.5225 0.01464
9479.5315 0.014643333333333333
9489.5405 0.014683333333333333
9499.5495 0.014650000000000002
9509.5586 0.014650000000000002
9519.5676 0.014650000000000002
9529.5766 0.014629999999999999
9539.5856 0.014613333333333332
9549.5946 0.014616666666666667
9559.6036 0.0146
9569.6126 0.014596666666666668
9579.6216 0.014623333333333334
9589.6306 0.014636666666666666
9599.6396 0.014616666666666667
9609.6486 0.014580000000000001
9619.6577 0.01461
9629.6667 0.014616666666666667
9639.6757 0.014696666666666665
9649.6847 0.01468
9659.6937 0.014666666666666666
9669.7027 0.01464
9679.7117 0.014629999999999999
9689.7207 0.014573333333333334
9699.7297 0.014559999999999998
9709.7387 0.014566666666666667
9719.7477 0.014586666666666666
9729.7568 0.014593333333333333
9739.7658 0.014586666666666666
9749.7748 0.014576666666666667
9759.7838 0.014683333333333333
9769.7928 0.014596666666666668
9779.8018 0.014586666666666666
9789.8108 0.014576666666666667
9799.8198 0.014546666666666666
9809.8288 0.01455
9819.8378 0.0146
9829.8468 0.014576666666666667
9839.8559 0.014553333333333333
9849.8649 0.014563333333333333
9859.8739 0.014539999999999999
9869.8829 0.014563333333333333
9879.8919 0.014546666666666666
9889.9009 0.014546666666666666
9899.9099 0.014620000000000001
9909.9189 0.0146
9919.9279 0.014580000000000001
9929.9369 0.01455
9939.9459 0.01455
9949.955 0.014506666666666668
9959.964 0.01453
9969.973 0.014526666666666667
9979.982 0.014539999999999999
9989.991 0.01453
10000.0 0.014546666666666666


==> figs/N_20_supervised/train_opt.dat <==
   1.0000000e+00   5.5277000e-01
   1.1009009e+01   3.2236000e-01
   2.1018018e+01   2.3664000e-01
   3.1027027e+01   2.0112000e-01
   4.1036036e+01   1.5238000e-01
   5.1045045e+01   1.2762000e-01
   6.1054054e+01   1.0634000e-01
   7.1063063e+01   8.0460000e-02
   8.1072072e+01   9.4340000e-02
   9.1081081e+01   6.8350000e-02
   1.0109009e+02   6.5920000e-02
   1.1109910e+02   6.4330000e-02
   1.2110811e+02   6.8180000e-02
   1.3111712e+02   7.5750000e-02
   1.4112613e+02   6.7370000e-02
   1.5113514e+02   6.5570000e-02
   1.6114414e+02   7.0250000e-02
   1.7115315e+02   6.3670000e-02
   1.8116216e+02   5.3080000e-02
   1.9117117e+02   7.0030000e-02
   2.0118018e+02   6.1310000e-02
   2.1118919e+02   4.5180000e-02
   2.2119820e+02   5.7540000e-02
   2.3120721e+02   6.9470000e-02
   2.4121622e+02   5.0020000e-02
   2.5122523e+02   5.6690000e-02
   2.6123423e+02   5.5310000e-02
   2.7124324e+02   5.9190000e-02
   2.8125225e+02   5.8150000e-02
   2.9126126e+02   5.8590000e-02
   3.0127027e+02   5.3480000e-02
   3.1127928e+02   6.1890000e-02
   3.2128829e+02   5.6870000e-02
   3.3129730e+02   4.9030000e-02
   3.4130631e+02   5.1960000e-02
   3.5131532e+02   5.4480000e-02
   3.6132432e+02   5.7150000e-02
   3.7133333e+02   4.4750000e-02
   3.8134234e+02   5.6030000e-02
   3.9135135e+02   5.2200000e-02
   4.0136036e+02   6.7600000e-02
   4.1136937e+02   5.0220000e-02
   4.2137838e+02   5.6440000e-02
   4.3138739e+02   5.4280000e-02
   4.4139640e+02   6.0490000e-02
   4.5140541e+02   5.1090000e-02
   4.6141441e+02   6.3300000e-02
   4.7142342e+02   5.3530000e-02
   4.8143243e+02   5.7420000e-02
   4.9144144e+02   5.6010000e-02
   5.0145045e+02   4.8730000e-02
   5.1145946e+02   4.7270000e-02
   5.2146847e+02   4.4450000e-02
   5.3147748e+02   6.0650000e-02
   5.4148649e+02   5.1620000e-02
   5.5149550e+02   4.6290000e-02
   5.6150450e+02   5.7170000e-02
   5.7151351e+02   4.6050000e-02
   5.8152252e+02   5.2670000e-02
   5.9153153e+02   4.6830000e-02
   6.0154054e+02   5.4870000e-02
   6.1154955e+02   4.7300000e-02
   6.2155856e+02   4.2100000e-02
   6.3156757e+02   5.6790000e-02
   6.4157658e+02   4.6140000e-02
   6.5158559e+02   5.7950000e-02
   6.6159459e+02   5.3520000e-02
   6.7160360e+02   5.2620000e-02
   6.8161261e+02   4.8280000e-02
   6.9162162e+02   6.8610000e-02
   7.0163063e+02   4.4150000e-02
   7.1163964e+02   3.9250000e-02
   7.2164865e+02   5.2960000e-02
   7.3165766e+02   4.6320000e-02
   7.4166667e+02   5.3810000e-02
   7.5167568e+02   4.6940000e-02
   7.6168468e+02   5.5850000e-02
   7.7169369e+02   5.3280000e-02
   7.8170270e+02   5.6400000e-02
   7.9171171e+02   5.0290000e-02
   8.0172072e+02   4.7560000e-02
   8.1172973e+02   6.0170000e-02
   8.2173874e+02   5.9260000e-02
   8.3174775e+02   6.2260000e-02
   8.4175676e+02   5.5630000e-02
   8.5176577e+02   4.5710000e-02
   8.6177477e+02   4.7960000e-02
   8.7178378e+02   5.0530000e-02
   8.8179279e+02   4.7450000e-02
   8.9180180e+02   4.5530000e-02
   9.0181081e+02   6.4670000e-02
   9.1181982e+02   4.6730000e-02
   9.2182883e+02   4.4220000e-02
   9.3183784e+02   4.2630000e-02
   9.4184685e+02   4.1210000e-02
   9.5185586e+02   5.8420000e-02
   9.6186486e+02   4.6310000e-02
   9.7187387e+02   6.6150000e-02
   9.8188288e+02   4.5580000e-02
   9.9189189e+02   6.2960000e-02
   1.0019009e+03   4.7920000e-02
   1.0119099e+03   4.7710000e-02
   1.0219189e+03   5.0530000e-02
   1.0319279e+03   4.9620000e-02
   1.0419369e+03   6.5630000e-02
   1.0519459e+03   4.9340000e-02
   1.0619550e+03   6.7580000e-02
   1.0719640e+03   4.8530000e-02
   1.0819730e+03   8.6890000e-02
   1.0919820e+03   3.8930000e-02
   1.1019910e+03   5.2080000e-02
   1.1120000e+03   5.5370000e-02
   1.1220090e+03   4.8630000e-02
   1.1320180e+03   5.6900000e-02
   1.1420270e+03   4.4570000e-02
   1.1520360e+03   4.3150000e-02
   1.1620450e+03   4.5120000e-02
   1.1720541e+03   5.2000000e-02
   1.1820631e+03   4.6670000e-02
   1.1920721e+03   4.7290000e-02
   1.2020811e+03   4.8730000e-02
   1.2120901e+03   5.4390000e-02
   1.2220991e+03   4.7380000e-02
   1.2321081e+03   4.0060000e-02
   1.2421171e+03   4.7430000e-02
   1.2521261e+03   5.6260000e-02
   1.2621351e+03   5.3360000e-02
   1.2721441e+03   4.1940000e-02
   1.2821532e+03   5.2020000e-02
   1.2921622e+03   5.3480000e-02
   1.3021712e+03   5.7660000e-02
   1.3121802e+03   7.6480000e-02
   1.3221892e+03   3.9220000e-02
   1.3321982e+03   5.1900000e-02
   1.3422072e+03   5.2850000e-02
   1.3522162e+03   5.0170000e-02
   1.3622252e+03   5.5430000e-02
   1.3722342e+03   3.6450000e-02
   1.3822432e+03   4.7890000e-02
   1.3922523e+03   4.1970000e-02
   1.4022613e+03   4.9190000e-02
   1.4122703e+03   4.8620000e-02
   1.4222793e+03   4.3030000e-02
   1.4322883e+03   4.4060000e-02
   1.4422973e+03   5.6140000e-02
   1.4523063e+03   4.6160000e-02
   1.4623153e+03   5.1840000e-02
   1.4723243e+03   5.5660000e-02
   1.4823333e+03   6.1640000e-02
   1.4923423e+03   4.6970000e-02
   1.5023514e+03   5.9710000e-02
   1.5123604e+03   4.9750000e-02
   1.5223694e+03   3.9750000e-02
   1.5323784e+03   5.2030000e-02
   1.5423874e+03   5.0990000e-02
   1.5523964e+03   5.9730000e-02
   1.5624054e+03   4.6600000e-02
   1.5724144e+03   5.0240000e-02
   1.5824234e+03   4.3190000e-02
   1.5924324e+03   5.2060000e-02
   1.6024414e+03   5.9840000e-02
   1.6124505e+03   4.6260000e-02
   1.6224595e+03   5.2520000e-02
   1.6324685e+03   5.3300000e-02
   1.6424775e+03   6.5220000e-02
   1.6524865e+03   3.9470000e-02
   1.6624955e+03   5.0660000e-02
   1.6725045e+03   3.9030000e-02
   1.6825135e+03   5.1770000e-02
   1.6925225e+03   4.1800000e-02
   1.7025315e+03   5.9040000e-02
   1.7125405e+03   4.8310000e-02
   1.7225495e+03   4.8500000e-02
   1.7325586e+03   5.5660000e-02
   1.7425676e+03   5.1750000e-02
   1.7525766e+03   4.6860000e-02
   1.7625856e+03   4.4490000e-02
   1.7725946e+03   4.4610000e-02
   1.7826036e+03   6.1970000e-02
   1.7926126e+03   5.4610000e-02
   1.8026216e+03   5.5190000e-02
   1.8126306e+03   4.9650000e-02
   1.8226396e+03   4.3570000e-02
   1.8326486e+03   5.0160000e-02
   1.8426577e+03   5.6370000e-02
   1.8526667e+03   3.8840000e-02
   1.8626757e+03   5.0270000e-02
   1.8726847e+03   4.0800000e-02
   1.8826937e+03   4.2810000e-02
   1.8927027e+03   4.5520000e-02
   1.9027117e+03   6.6230000e-02
   1.9127207e+03   7.0230000e-02
   1.9227297e+03   4.6880000e-02
   1.9327387e+03   5.5140000e-02
   1.9427477e+03   5.0190000e-02
   1.9527568e+03   4.4890000e-02
   1.9627658e+03   3.5690000e-02
   1.9727748e+03   5.3740000e-02
   1.9827838e+03   4.8440000e-02
   1.9927928e+03   4.7330000e-02
   2.0028018e+03   5.8930000e-02
   2.0128108e+03   5.5010000e-02
   2.0228198e+03   5.0390000e-02
   2.0328288e+03   4.7160000e-02
   2.0428378e+03   4.4870000e-02
   2.0528468e+03   5.6100000e-02
   2.0628559e+03   5.6330000e-02
   2.0728649e+03   4.5410000e-02
   2.0828739e+03   5.8000000e-02
   2.0928829e+03   6.7500000e-02
   2.1028919e+03   5.1430000e-02
   2.1129009e+03   5.4760000e-02
   2.1229099e+03   5.8000000e-02
   2.1329189e+03   6.1930000e-02
   2.1429279e+03   4.5200000e-02
   2.1529369e+03   4.0420000e-02
   2.1629459e+03   4.6530000e-02
   2.1729550e+03   5.2120000e-02
   2.1829640e+03   4.9500000e-02
   2.1929730e+03   7.3510000e-02
   2.2029820e+03   5.4980000e-02
   2.2129910e+03   5.9580000e-02
   2.2230000e+03   5.5130000e-02
   2.2330090e+03   4.5800000e-02
   2.2430180e+03   5.6750000e-02
   2.2530270e+03   5.2720000e-02
   2.2630360e+03   4.9830000e-02
   2.2730450e+03   6.3060000e-02
   2.2830541e+03   4.4830000e-02
   2.2930631e+03   5.2240000e-02
   2.3030721e+03   5.2270000e-02
   2.3130811e+03   4.6750000e-02
   2.3230901e+03   4.2170000e-02
   2.3330991e+03   5.3440000e-02
   2.3431081e+03   5.1560000e-02
   2.3531171e+03   5.1980000e-02
   2.3631261e+03   5.5530000e-02
   2.3731351e+03   7.0760000e-02
   2.3831441e+03   3.9470000e-02
   2.3931532e+03   5.0290000e-02
   2.4031622e+03   5.8280000e-02
   2.4131712e+03   5.0400000e-02
   2.4231802e+03   4.6440000e-02
   2.4331892e+03   4.8960000e-02
   2.4431982e+03   6.5060000e-02
   2.4532072e+03   5.6460000e-02
   2.4632162e+03   5.3860000e-02
   2.4732252e+03   4.8190000e-02
   2.4832342e+03   4.5590000e-02
   2.4932432e+03   5.5710000e-02
   2.5032523e+03   5.4040000e-02
   2.5132613e+03   4.9760000e-02
   2.5232703e+03   6.1980000e-02
   2.5332793e+03   5.1270000e-02
   2.5432883e+03   4.1390000e-02
   2.5532973e+03   4.7710000e-02
   2.5633063e+03   3.9890000e-02
   2.5733153e+03   5.2980000e-02
   2.5833243e+03   5.6620000e-02
   2.5933333e+03   5.2500000e-02
   2.6033423e+03   4.8020000e-02
   2.6133514e+03   5.0990000e-02
   2.6233604e+03   5.9490000e-02
   2.6333694e+03   4.7680000e-02
   2.6433784e+03   5.5510000e-02
   2.6533874e+03   3.8980000e-02
   2.6633964e+03   4.0350000e-02
   2.6734054e+03   4.5280000e-02
   2.6834144e+03   3.9520000e-02
   2.6934234e+03   5.9780000e-02
   2.7034324e+03   5.0120000e-02
   2.7134414e+03   4.6040000e-02
   2.7234505e+03   4.3100000e-02
   2.7334595e+03   4.2650000e-02
   2.7434685e+03   4.2970000e-02
   2.7534775e+03   4.6380000e-02
   2.7634865e+03   5.6380000e-02
   2.7734955e+03   5.1950000e-02
   2.7835045e+03   4.1740000e-02
   2.7935135e+03   5.7750000e-02
   2.8035225e+03   4.5030000e-02
   2.8135315e+03   4.8370000e-02
   2.8235405e+03   5.8700000e-02
   2.8335495e+03   4.7930000e-02
   2.8435586e+03   4.2100000e-02
   2.8535676e+03   4.3030000e-02
   2.8635766e+03   4.9030000e-02
   2.8735856e+03   4.5300000e-02
   2.8835946e+03   4.6870000e-02
   2.8936036e+03   4.4870000e-02
   2.9036126e+03   6.9890000e-02
   2.9136216e+03   5.5990000e-02
   2.9236306e+03   4.8960000e-02
   2.9336396e+03   4.7870000e-02
   2.9436486e+03   5.1080000e-02
   2.9536577e+03   4.7160000e-02
   2.9636667e+03   5.9540000e-02
   2.9736757e+03   4.2640000e-02
   2.9836847e+03   4.2270000e-02
   2.9936937e+03   4.6060000e-02
   3.0037027e+03   5.1320000e-02
   3.0137117e+03   4.4510000e-02
   3.0237207e+03   4.5950000e-02
   3.0337297e+03   4.5800000e-02
   3.0437387e+03   3.8850000e-02
   3.0537477e+03   4.3230000e-02
   3.0637568e+03   4.2000000e-02
   3.0737658e+03   5.3110000e-02
   3.0837748e+03   6.0650000e-02
   3.0937838e+03   5.6030000e-02
   3.1037928e+03   4.2910000e-02
   3.1138018e+03   4.0020000e-02
   3.1238108e+03   5.1570000e-02
   3.1338198e+03   4.5170000e-02
   3.1438288e+03   4.1760000e-02
   3.1538378e+03   4.5070000e-02
   3.1638468e+03   6.0680000e-02
   3.1738559e+03   4.9270000e-02
   3.1838649e+03   4.3790000e-02
   3.1938739e+03   4.8430000e-02
   3.2038829e+03   5.2630000e-02
   3.2138919e+03   5.2860000e-02
   3.2239009e+03   5.1900000e-02
   3.2339099e+03   5.3870000e-02
   3.2439189e+03   4.3000000e-02
   3.2539279e+03   4.9320000e-02
   3.2639369e+03   4.4860000e-02
   3.2739459e+03   5.5300000e-02
   3.2839550e+03   4.9310000e-02
   3.2939640e+03   4.6770000e-02
   3.3039730e+03   5.2280000e-02
   3.3139820e+03   4.5940000e-02
   3.3239910e+03   6.0220000e-02
   3.3340000e+03   4.5180000e-02
   3.3440090e+03   5.2600000e-02
   3.3540180e+03   5.7360000e-02
   3.3640270e+03   5.0950000e-02
   3.3740360e+03   4.1900000e-02
   3.3840450e+03   4.7610000e-02
   3.3940541e+03   5.8330000e-02
   3.4040631e+03   4.8920000e-02
   3.4140721e+03   5.1070000e-02
   3.4240811e+03   5.1980000e-02
   3.4340901e+03   3.6520000e-02
   3.4440991e+03   5.4390000e-02
   3.4541081e+03   5.0930000e-02
   3.4641171e+03   6.6240000e-02
   3.4741261e+03   5.4370000e-02
   3.4841351e+03   4.7880000e-02
   3.4941441e+03   4.3620000e-02
   3.5041532e+03   7.1570000e-02
   3.5141622e+03   5.3040000e-02
   3.5241712e+03   3.9400000e-02
   3.5341802e+03   4.9060000e-02
   3.5441892e+03   6.1070000e-02
   3.5541982e+03   4.2530000e-02
   3.5642072e+03   4.7960000e-02
   3.5742162e+03   4.4220000e-02
   3.5842252e+03   4.2120000e-02
   3.5942342e+03   4.1690000e-02
   3.6042432e+03   4.9720000e-02
   3.6142523e+03   4.2110000e-02
   3.6242613e+03   5.6710000e-02
   3.6342703e+03   7.7060000e-02
   3.6442793e+03   4.4480000e-02
   3.6542883e+03   4.2150000e-02
   3.6642973e+03   5.8020000e-02
   3.6743063e+03   4.4500000e-02
   3.6843153e+03   4.8990000e-02
   3.6943243e+03   5.4780000e-02
   3.7043333e+03   5.4680000e-02
   3.7143423e+03   4.8150000e-02
   3.7243514e+03   5.2700000e-02
   3.7343604e+03   5.0580000e-02
   3.7443694e+03   3.7470000e-02
   3.7543784e+03   4.9290000e-02
   3.7643874e+03   4.3580000e-02
   3.7743964e+03   4.3690000e-02
   3.7844054e+03   5.3490000e-02
   3.7944144e+03   4.4410000e-02
   3.8044234e+03   4.3360000e-02
   3.8144324e+03   4.8600000e-02
   3.8244414e+03   5.0070000e-02
   3.8344505e+03   5.1080000e-02
   3.8444595e+03   4.5900000e-02
   3.8544685e+03   6.1120000e-02
   3.8644775e+03   5.1930000e-02
   3.8744865e+03   4.9160000e-02
   3.8844955e+03   4.8460000e-02
   3.8945045e+03   4.2050000e-02
   3.9045135e+03   4.8020000e-02
   3.9145225e+03   4.5900000e-02
   3.9245315e+03   5.1750000e-02
   3.9345405e+03   4.9170000e-02
   3.9445495e+03   5.1430000e-02
   3.9545586e+03   4.7040000e-02
   3.9645676e+03   5.4300000e-02
   3.9745766e+03   4.8880000e-02
   3.9845856e+03   4.4600000e-02
   3.9945946e+03   3.8780000e-02
   4.0046036e+03   5.8430000e-02
   4.0146126e+03   4.5070000e-02
   4.0246216e+03   3.9940000e-02
   4.0346306e+03   5.4550000e-02
   4.0446396e+03   4.9210000e-02
   4.0546486e+03   5.0520000e-02
   4.0646577e+03   4.5530000e-02
   4.0746667e+03   4.5970000e-02
   4.0846757e+03   4.2930000e-02
   4.0946847e+03   4.7980000e-02
   4.1046937e+03   6.9550000e-02
   4.1147027e+03   3.9880000e-02
   4.1247117e+03   4.6660000e-02
   4.1347207e+03   4.1730000e-02
   4.1447297e+03   4.9420000e-02
   4.1547387e+03   5.4060000e-02
   4.1647477e+03   4.2440000e-02
   4.1747568e+03   5.7530000e-02
   4.1847658e+03   5.6530000e-02
   4.1947748e+03   4.7800000e-02
   4.2047838e+03   6.3080000e-02
   4.2147928e+03   4.1610000e-02
   4.2248018e+03   5.7130000e-02
   4.2348108e+03   4.9620000e-02
   4.2448198e+03   4.8620000e-02
   4.2548288e+03   4.8230000e-02
   4.2648378e+03   4.9700000e-02
   4.2748468e+03   4.7120000e-02
   4.2848559e+03   4.6220000e-02
   4.2948649e+03   4.4600000e-02
   4.3048739e+03   4.6560000e-02
   4.3148829e+03   4.5130000e-02
   4.3248919e+03   5.3880000e-02
   4.3349009e+03   4.6720000e-02
   4.3449099e+03   5.2360000e-02
   4.3549189e+03   5.7540000e-02
   4.3649279e+03   4.8070000e-02
   4.3749369e+03   4.9390000e-02
   4.3849459e+03   4.7710000e-02
   4.3949550e+03   3.9390000e-02
   4.4049640e+03   4.4570000e-02
   4.4149730e+03   4.3360000e-02
   4.4249820e+03   5.4370000e-02
   4.4349910e+03   4.3850000e-02
   4.4450000e+03   4.8950000e-02
   4.4550090e+03   4.8760000e-02
   4.4650180e+03   4.9390000e-02
   4.4750270e+03   3.7450000e-02
   4.4850360e+03   4.3090000e-02
   4.4950450e+03   5.4930000e-02
   4.5050541e+03   6.0580000e-02
   4.5150631e+03   5.9870000e-02
   4.5250721e+03   4.4770000e-02
   4.5350811e+03   7.7440000e-02
   4.5450901e+03   4.3760000e-02
   4.5550991e+03   4.4880000e-02
   4.5651081e+03   4.5980000e-02
   4.5751171e+03   4.5790000e-02
   4.5851261e+03   4.5550000e-02
   4.5951351e+03   3.9400000e-02
   4.6051441e+03   5.0030000e-02
   4.6151532e+03   4.7370000e-02
   4.6251622e+03   4.2390000e-02
   4.6351712e+03   7.3680000e-02
   4.6451802e+03   4.8830000e-02
   4.6551892e+03   6.5120000e-02
   4.6651982e+03   4.7380000e-02
   4.6752072e+03   5.6340000e-02
   4.6852162e+03   5.3560000e-02
   4.6952252e+03   4.7050000e-02
   4.7052342e+03   4.0660000e-02
   4.7152432e+03   5.7940000e-02
   4.7252523e+03   4.0260000e-02
   4.7352613e+03   4.6990000e-02
   4.7452703e+03   4.7410000e-02
   4.7552793e+03   5.4540000e-02
   4.7652883e+03   5.6370000e-02
   4.7752973e+03   4.5980000e-02
   4.7853063e+03   5.0990000e-02
   4.7953153e+03   4.2120000e-02
   4.8053243e+03   4.2210000e-02
   4.8153333e+03   4.3540000e-02
   4.8253423e+03   4.7710000e-02
   4.8353514e+03   4.0000000e-02
   4.8453604e+03   5.7330000e-02
   4.8553694e+03   5.3440000e-02
   4.8653784e+03   6.0260000e-02
   4.8753874e+03   3.8610000e-02
   4.8853964e+03   6.3350000e-02
   4.8954054e+03   3.6070000e-02
   4.9054144e+03   5.6230000e-02
   4.9154234e+03   5.1680000e-02
   4.9254324e+03   4.2220000e-02
   4.9354414e+03   4.2270000e-02
   4.9454505e+03   4.0740000e-02
   4.9554595e+03   3.9250000e-02
   4.9654685e+03   5.4280000e-02
   4.9754775e+03   5.0430000e-02
   4.9854865e+03   4.7390000e-02
   4.9954955e+03   4.2520000e-02
   5.0055045e+03   5.5760000e-02
   5.0155135e+03   5.4640000e-02
   5.0255225e+03   6.7470000e-02
   5.0355315e+03   3.7520000e-02
   5.0455405e+03   4.7720000e-02
   5.0555495e+03   4.6170000e-02
   5.0655586e+03   4.6740000e-02
   5.0755676e+03   5.0040000e-02
   5.0855766e+03   4.2010000e-02
   5.0955856e+03   3.7880000e-02
   5.1055946e+03   4.5360000e-02
   5.1156036e+03   4.4950000e-02
   5.1256126e+03   5.2040000e-02
   5.1356216e+03   4.0880000e-02
   5.1456306e+03   3.8750000e-02
   5.1556396e+03   4.7520000e-02
   5.1656486e+03   3.5400000e-02
   5.1756577e+03   4.4150000e-02
   5.1856667e+03   3.8950000e-02
   5.1956757e+03   4.2530000e-02
   5.2056847e+03   4.1910000e-02
   5.2156937e+03   5.6490000e-02
   5.2257027e+03   4.4320000e-02
   5.2357117e+03   4.3860000e-02
   5.2457207e+03   5.3550000e-02
   5.2557297e+03   4.0510000e-02
   5.2657387e+03   4.7890000e-02
   5.2757477e+03   5.4950000e-02
   5.2857568e+03   4.4040000e-02
   5.2957658e+03   5.1920000e-02
   5.3057748e+03   4.5600000e-02
   5.3157838e+03   4.1550000e-02
   5.3257928e+03   5.4940000e-02
   5.3358018e+03   4.7320000e-02
   5.3458108e+03   3.9590000e-02
   5.3558198e+03   5.3070000e-02
   5.3658288e+03   4.1010000e-02
   5.3758378e+03   5.6800000e-02
   5.3858468e+03   4.1230000e-02
   5.3958559e+03   3.8470000e-02
   5.4058649e+03   3.9360000e-02
   5.4158739e+03   4.4250000e-02
   5.4258829e+03   3.8330000e-02
   5.4358919e+03   5.7010000e-02
   5.4459009e+03   4.2250000e-02
   5.4559099e+03   4.4270000e-02
   5.4659189e+03   5.8960000e-02
   5.4759279e+03   4.1850000e-02
   5.4859369e+03   5.7640000e-02
   5.4959459e+03   3.8130000e-02
   5.5059550e+03   3.7840000e-02
   5.5159640e+03   4.0500000e-02
   5.5259730e+03   4.6510000e-02
   5.5359820e+03   5.0950000e-02
   5.5459910e+03   5.3300000e-02
   5.5560000e+03   4.8040000e-02
   5.5660090e+03   4.3780000e-02
   5.5760180e+03   5.7770000e-02
   5.5860270e+03   4.8400000e-02
   5.5960360e+03   4.4430000e-02
   5.6060450e+03   4.3520000e-02
   5.6160541e+03   4.5030000e-02
   5.6260631e+03   4.9210000e-02
   5.6360721e+03   4.7810000e-02
   5.6460811e+03   4.6790000e-02
   5.6560901e+03   5.4550000e-02
   5.6660991e+03   4.5620000e-02
   5.6761081e+03   4.6690000e-02
   5.6861171e+03   4.5220000e-02
   5.6961261e+03   5.4950000e-02
   5.7061351e+03   4.3550000e-02
   5.7161441e+03   5.4700000e-02
   5.7261532e+03   4.4910000e-02
   5.7361622e+03   4.3110000e-02
   5.7461712e+03   3.7210000e-02
   5.7561802e+03   4.4880000e-02
   5.7661892e+03   4.6320000e-02
   5.7761982e+03   4.8130000e-02
   5.7862072e+03   3.8380000e-02
   5.7962162e+03   5.2320000e-02
   5.8062252e+03   4.8270000e-02
   5.8162342e+03   4.6710000e-02
   5.8262432e+03   5.5700000e-02
   5.8362523e+03   5.2260000e-02
   5.8462613e+03   4.9490000e-02
   5.8562703e+03   5.1440000e-02
   5.8662793e+03   5.0630000e-02
   5.8762883e+03   4.5740000e-02
   5.8862973e+03   5.1150000e-02
   5.8963063e+03   4.8090000e-02
   5.9063153e+03   4.7730000e-02
   5.9163243e+03   3.9820000e-02
   5.9263333e+03   4.6280000e-02
   5.9363423e+03   3.8960000e-02
   5.9463514e+03   4.7710000e-02
   5.9563604e+03   4.8010000e-02
   5.9663694e+03   4.0510000e-02
   5.9763784e+03   3.6000000e-02
   5.9863874e+03   6.5130000e-02
   5.9963964e+03   4.5600000e-02
   6.0064054e+03   5.0170000e-02
   6.0164144e+03   3.9880000e-02
   6.0264234e+03   4.4130000e-02
   6.0364324e+03   4.1470000e-02
   6.0464414e+03   4.1790000e-02
   6.0564505e+03   4.7790000e-02
   6.0664595e+03   4.7310000e-02
   6.0764685e+03   4.2910000e-02
   6.0864775e+03   4.5100000e-02
   6.0964865e+03   4.8150000e-02
   6.1064955e+03   4.2710000e-02
   6.1165045e+03   3.9280000e-02
   6.1265135e+03   4.1110000e-02
   6.1365225e+03   4.5480000e-02
   6.1465315e+03   4.0390000e-02
   6.1565405e+03   5.5050000e-02
   6.1665495e+03   4.2270000e-02
   6.1765586e+03   4.3270000e-02
   6.1865676e+03   4.4090000e-02
   6.1965766e+03   4.0840000e-02
   6.2065856e+03   4.2530000e-02
   6.2165946e+03   4.2120000e-02
   6.2266036e+03   3.8220000e-02
   6.2366126e+03   3.5650000e-02
   6.2466216e+03   5.5270000e-02
   6.2566306e+03   4.6780000e-02
   6.2666396e+03   4.9740000e-02
   6.2766486e+03   5.3890000e-02
   6.2866577e+03   4.0500000e-02
   6.2966667e+03   5.2330000e-02
   6.3066757e+03   4.6750000e-02
   6.3166847e+03   5.5900000e-02
   6.3266937e+03   3.5630000e-02
   6.3367027e+03   5.7450000e-02
   6.3467117e+03   4.7690000e-02
   6.3567207e+03   4.8060000e-02
   6.3667297e+03   4.1730000e-02
   6.3767387e+03   4.6660000e-02
   6.3867477e+03   3.9830000e-02
   6.3967568e+03   5.8780000e-02
   6.4067658e+03   4.4560000e-02
   6.4167748e+03   7.2410000e-02
   6.4267838e+03   5.2580000e-02
   6.4367928e+03   4.3990000e-02
   6.4468018e+03   4.5250000e-02
   6.4568108e+03   4.1300000e-02
   6.4668198e+03   4.3230000e-02
   6.4768288e+03   5.7980000e-02
   6.4868378e+03   5.2630000e-02
   6.4968468e+03   5.1760000e-02
   6.5068559e+03   5.2810000e-02
   6.5168649e+03   4.8160000e-02
   6.5268739e+03   4.9330000e-02
   6.5368829e+03   5.9540000e-02
   6.5468919e+03   4.8370000e-02
   6.5569009e+03   5.1760000e-02
   6.5669099e+03   3.6330000e-02
   6.5769189e+03   4.1510000e-02
   6.5869279e+03   4.2260000e-02
   6.5969369e+03   3.7930000e-02
   6.6069459e+03   5.7740000e-02
   6.6169550e+03   3.5260000e-02
   6.6269640e+03   4.2260000e-02
   6.6369730e+03   4.2820000e-02
   6.6469820e+03   5.0010000e-02
   6.6569910e+03   4.2860000e-02
   6.6670000e+03   5.0810000e-02
   6.6770090e+03   5.3650000e-02
   6.6870180e+03   4.6910000e-02
   6.6970270e+03   4.6970000e-02
   6.7070360e+03   5.1450000e-02
   6.7170450e+03   5.0990000e-02
   6.7270541e+03   5.4230000e-02
   6.7370631e+03   4.4460000e-02
   6.7470721e+03   4.3580000e-02
   6.7570811e+03   5.0980000e-02
   6.7670901e+03   3.4820000e-02
   6.7770991e+03   5.8190000e-02
   6.7871081e+03   4.3230000e-02
   6.7971171e+03   4.2620000e-02
   6.8071261e+03   4.7970000e-02
   6.8171351e+03   4.5620000e-02
   6.8271441e+03   4.1740000e-02
   6.8371532e+03   4.8950000e-02
   6.8471622e+03   5.1600000e-02
   6.8571712e+03   3.5820000e-02
   6.8671802e+03   4.4040000e-02
   6.8771892e+03   5.0970000e-02
   6.8871982e+03   3.9700000e-02
   6.8972072e+03   4.5890000e-02
   6.9072162e+03   4.3760000e-02
   6.9172252e+03   3.4590000e-02
   6.9272342e+03   3.4590000e-02
   6.9372432e+03   4.1000000e-02
   6.9472523e+03   4.1590000e-02
   6.9572613e+03   3.8210000e-02
   6.9672703e+03   3.4900000e-02
   6.9772793e+03   4.0860000e-02
   6.9872883e+03   3.4330000e-02
   6.9972973e+03   5.0650000e-02
   7.0073063e+03   5.5840000e-02
   7.0173153e+03   4.4730000e-02
   7.0273243e+03   4.5100000e-02
   7.0373333e+03   3.9430000e-02
   7.0473423e+03   4.7230000e-02
   7.0573514e+03   3.9090000e-02
   7.0673604e+03   4.8900000e-02
   7.0773694e+03   3.6830000e-02
   7.0873784e+03   4.6680000e-02
   7.0973874e+03   4.0880000e-02
   7.1073964e+03   3.9150000e-02
   7.1174054e+03   3.5960000e-02
   7.1274144e+03   4.2590000e-02
   7.1374234e+03   4.3120000e-02
   7.1474324e+03   3.7490000e-02
   7.1574414e+03   4.2750000e-02
   7.1674505e+03   5.6050000e-02
   7.1774595e+03   5.6570000e-02
   7.1874685e+03   4.5810000e-02
   7.1974775e+03   3.7380000e-02
   7.2074865e+03   4.6110000e-02
   7.2174955e+03   4.0170000e-02
   7.2275045e+03   5.3250000e-02
   7.2375135e+03   3.5650000e-02
   7.2475225e+03   5.6590000e-02
   7.2575315e+03   4.5230000e-02
   7.2675405e+03   5.2290000e-02
   7.2775495e+03   4.1040000e-02
   7.2875586e+03   4.6530000e-02
   7.2975676e+03   4.5520000e-02
   7.3075766e+03   4.5090000e-02
   7.3175856e+03   3.9980000e-02
   7.3275946e+03   5.9940000e-02
   7.3376036e+03   4.0630000e-02
   7.3476126e+03   4.1340000e-02
   7.3576216e+03   3.8160000e-02
   7.3676306e+03   5.1730000e-02
   7.3776396e+03   5.2300000e-02
   7.3876486e+03   4.6130000e-02
   7.3976577e+03   4.6000000e-02
   7.4076667e+03   3.2560000e-02
   7.4176757e+03   4.0300000e-02
   7.4276847e+03   4.8840000e-02
   7.4376937e+03   5.6380000e-02
   7.4477027e+03   4.1940000e-02
   7.4577117e+03   3.7190000e-02
   7.4677207e+03   4.2500000e-02
   7.4777297e+03   4.3750000e-02
   7.4877387e+03   4.4600000e-02
   7.4977477e+03   4.1800000e-02
   7.5077568e+03   3.6780000e-02
   7.5177658e+03   3.6440000e-02
   7.5277748e+03   5.4640000e-02
   7.5377838e+03   4.3020000e-02
   7.5477928e+03   5.2340000e-02
   7.5578018e+03   5.1780000e-02
   7.5678108e+03   4.9760000e-02
   7.5778198e+03   4.0750000e-02
   7.5878288e+03   4.1070000e-02
   7.5978378e+03   5.0370000e-02
   7.6078468e+03   4.6110000e-02
   7.6178559e+03   4.3040000e-02
   7.6278649e+03   4.6260000e-02
   7.6378739e+03   4.5370000e-02
   7.6478829e+03   4.0490000e-02
   7.6578919e+03   4.2890000e-02
   7.6679009e+03   4.2520000e-02
   7.6779099e+03   3.2870000e-02
   7.6879189e+03   4.1840000e-02
   7.6979279e+03   3.6910000e-02
   7.7079369e+03   3.3210000e-02
   7.7179459e+03   5.0900000e-02
   7.7279550e+03   4.5020000e-02
   7.7379640e+03   4.9210000e-02
   7.7479730e+03   4.4670000e-02
   7.7579820e+03   6.0230000e-02
   7.7679910e+03   3.9140000e-02
   7.7780000e+03   5.5030000e-02
   7.7880090e+03   3.6220000e-02
   7.7980180e+03   4.1810000e-02
   7.8080270e+03   5.4600000e-02
   7.8180360e+03   3.9210000e-02
   7.8280450e+03   3.8370000e-02
   7.8380541e+03   5.0610000e-02
   7.8480631e+03   3.6900000e-02
   7.8580721e+03   4.2120000e-02
   7.8680811e+03   4.0560000e-02
   7.8780901e+03   3.9210000e-02
   7.8880991e+03   4.2960000e-02
   7.8981081e+03   4.8110000e-02
   7.9081171e+03   4.0110000e-02
   7.9181261e+03   5.5460000e-02
   7.9281351e+03   4.0220000e-02
   7.9381441e+03   3.9120000e-02
   7.9481532e+03   4.3170000e-02
   7.9581622e+03   5.6080000e-02
   7.9681712e+03   3.6810000e-02
   7.9781802e+03   4.0270000e-02
   7.9881892e+03   3.8590000e-02
   7.9981982e+03   4.4470000e-02
   8.0082072e+03   3.6680000e-02
   8.0182162e+03   5.2670000e-02
   8.0282252e+03   4.7300000e-02
   8.0382342e+03   5.6960000e-02
   8.0482432e+03   4.3450000e-02
   8.0582523e+03   5.2370000e-02
   8.0682613e+03   3.7250000e-02
   8.0782703e+03   4.4550000e-02
   8.0882793e+03   5.2060000e-02
   8.0982883e+03   4.6050000e-02
   8.1082973e+03   4.2110000e-02
   8.1183063e+03   4.3070000e-02
   8.1283153e+03   5.4990000e-02
   8.1383243e+03   4.0750000e-02
   8.1483333e+03   4.4550000e-02
   8.1583423e+03   4.9750000e-02
   8.1683514e+03   4.2930000e-02
   8.1783604e+03   4.0170000e-02
   8.1883694e+03   3.7700000e-02
   8.1983784e+03   3.6930000e-02
   8.2083874e+03   5.5140000e-02
   8.2183964e+03   5.2570000e-02
   8.2284054e+03   4.1330000e-02
   8.2384144e+03   3.5950000e-02
   8.2484234e+03   3.9220000e-02
   8.2584324e+03   5.7610000e-02
   8.2684414e+03   4.1400000e-02
   8.2784505e+03   5.3930000e-02
   8.2884595e+03   3.2630000e-02
   8.2984685e+03   4.4900000e-02
   8.3084775e+03   5.0300000e-02
   8.3184865e+03   4.7570000e-02
   8.3284955e+03   4.8160000e-02
   8.3385045e+03   5.1260000e-02
   8.3485135e+03   3.6550000e-02
   8.3585225e+03   3.9970000e-02
   8.3685315e+03   4.6620000e-02
   8.3785405e+03   5.7530000e-02
   8.3885495e+03   3.1420000e-02
   8.3985586e+03   5.0360000e-02
   8.4085676e+03   4.0350000e-02
   8.4185766e+03   3.4230000e-02
   8.4285856e+03   3.9730000e-02
   8.4385946e+03   3.7730000e-02
   8.4486036e+03   4.4820000e-02
   8.4586126e+03   5.5040000e-02
   8.4686216e+03   3.9600000e-02
   8.4786306e+03   4.9850000e-02
   8.4886396e+03   5.1040000e-02
   8.4986486e+03   3.9810000e-02
   8.5086577e+03   3.5510000e-02
   8.5186667e+03   5.3540000e-02
   8.5286757e+03   4.2030000e-02
   8.5386847e+03   4.4410000e-02
   8.5486937e+03   4.0370000e-02
   8.5587027e+03   3.8820000e-02
   8.5687117e+03   4.0440000e-02
   8.5787207e+03   3.5450000e-02
   8.5887297e+03   3.9100000e-02
   8.5987387e+03   3.7690000e-02
   8.6087477e+03   3.8150000e-02
   8.6187568e+03   4.7190000e-02
   8.6287658e+03   3.7250000e-02
   8.6387748e+03   6.2250000e-02
   8.6487838e+03   3.8770000e-02
   8.6587928e+03   3.3940000e-02
   8.6688018e+03   3.5680000e-02
   8.6788108e+03   3.8050000e-02
   8.6888198e+03   4.2760000e-02
   8.6988288e+03   4.2900000e-02
   8.7088378e+03   3.9590000e-02
   8.7188468e+03   4.7400000e-02
   8.7288559e+03   3.2370000e-02
   8.7388649e+03   4.0400000e-02
   8.7488739e+03   3.6680000e-02
   8.7588829e+03   4.2500000e-02
   8.7688919e+03   5.6810000e-02
   8.7789009e+03   4.8830000e-02
   8.7889099e+03   4.1110000e-02
   8.7989189e+03   5.7060000e-02
   8.8089279e+03   4.3010000e-02
   8.8189369e+03   4.1770000e-02
   8.8289459e+03   3.2400000e-02
   8.8389550e+03   4.0360000e-02
   8.8489640e+03   6.2200000e-02
   8.8589730e+03   4.5250000e-02
   8.8689820e+03   5.1190000e-02
   8.8789910e+03   4.5190000e-02
   8.8890000e+03   4.9330000e-02
   8.8990090e+03   3.3150000e-02
   8.9090180e+03   4.9800000e-02
   8.9190270e+03   3.6670000e-02
   8.9290360e+03   3.9760000e-02
   8.9390450e+03   4.4560000e-02
   8.9490541e+03   3.9640000e-02
   8.9590631e+03   4.2560000e-02
   8.9690721e+03   3.8800000e-02
   8.9790811e+03   3.9800000e-02
   8.9890901e+03   4.6950000e-02
   8.9990991e+03   5.8540000e-02
   9.0091081e+03   3.7400000e-02
   9.0191171e+03   3.9520000e-02
   9.0291261e+03   5.2280000e-02
   9.0391351e+03   4.6210000e-02
   9.0491441e+03   4.2750000e-02
   9.0591532e+03   4.6720000e-02
   9.0691622e+03   5.4100000e-02
   9.0791712e+03   4.1770000e-02
   9.0891802e+03   3.9890000e-02
   9.0991892e+03   4.1540000e-02
   9.1091982e+03   4.4000000e-02
   9.1192072e+03   3.5900000e-02
   9.1292162e+03   3.1370000e-02
   9.1392252e+03   3.5020000e-02
   9.1492342e+03   5.3560000e-02
   9.1592432e+03   4.7720000e-02
   9.1692523e+03   4.4950000e-02
   9.1792613e+03   5.5710000e-02
   9.1892703e+03   3.9770000e-02
   9.1992793e+03   4.6080000e-02
   9.2092883e+03   4.4470000e-02
   9.2192973e+03   3.7820000e-02
   9.2293063e+03   4.5620000e-02
   9.2393153e+03   4.5860000e-02
   9.2493243e+03   3.5210000e-02
   9.2593333e+03   4.3190000e-02
   9.2693423e+03   3.6860000e-02
   9.2793514e+03   3.9760000e-02
   9.2893604e+03   4.5200000e-02
   9.2993694e+03   3.9920000e-02
   9.3093784e+03   4.6690000e-02
   9.3193874e+03   4.1130000e-02
   9.3293964e+03   4.2430000e-02
   9.3394054e+03   4.6540000e-02
   9.3494144e+03   3.2320000e-02
   9.3594234e+03   3.9990000e-02
   9.3694324e+03   5.4260000e-02
   9.3794414e+03   4.3360000e-02
   9.3894505e+03   4.7480000e-02
   9.3994595e+03   4.0470000e-02
   9.4094685e+03   4.1640000e-02
   9.4194775e+03   3.7550000e-02
   9.4294865e+03   5.3810000e-02
   9.4394955e+03   3.8310000e-02
   9.4495045e+03   5.4310000e-02
   9.4595135e+03   3.9700000e-02
   9.4695225e+03   4.3690000e-02
   9.4795315e+03   7.4890000e-02
   9.4895405e+03   4.4080000e-02
   9.4995495e+03   3.8780000e-02
   9.5095586e+03   4.9930000e-02
   9.5195676e+03   4.5070000e-02
   9.5295766e+03   3.6020000e-02
   9.5395856e+03   4.0780000e-02
   9.5495946e+03   3.8900000e-02
   9.5596036e+03   4.4900000e-02
   9.5696126e+03   3.5990000e-02
   9.5796216e+03   4.4500000e-02
   9.5896306e+03   4.2020000e-02
   9.5996396e+03   4.0420000e-02
   9.6096486e+03   4.0050000e-02
   9.6196577e+03   4.3210000e-02
   9.6296667e+03   3.9210000e-02
   9.6396757e+03   4.0620000e-02
   9.6496847e+03   4.2270000e-02
   9.6596937e+03   3.4030000e-02
   9.6697027e+03   4.6430000e-02
   9.6797117e+03   5.4110000e-02
   9.6897207e+03   3.5280000e-02
   9.6997297e+03   4.6040000e-02
   9.7097387e+03   3.9460000e-02
   9.7197477e+03   3.1280000e-02
   9.7297568e+03   3.4500000e-02
   9.7397658e+03   4.6820000e-02
   9.7497748e+03   4.2830000e-02
   9.7597838e+03   5.6840000e-02
   9.7697928e+03   4.6060000e-02
   9.7798018e+03   3.2680000e-02
   9.7898108e+03   4.0920000e-02
   9.7998198e+03   5.3970000e-02
   9.8098288e+03   4.1660000e-02
   9.8198378e+03   4.0650000e-02
   9.8298468e+03   3.7950000e-02
   9.8398559e+03   5.9590000e-02
   9.8498649e+03   3.4080000e-02
   9.8598739e+03   4.2240000e-02
   9.8698829e+03   4.3120000e-02
   9.8798919e+03   3.8130000e-02
   9.8899009e+03   4.8500000e-02
   9.8999099e+03   3.9720000e-02
   9.9099189e+03   4.2080000e-02
   9.9199279e+03   3.7260000e-02
   9.9299369e+03   4.0900000e-02
   9.9399459e+03   3.3710000e-02
   9.9499550e+03   4.6410000e-02
   9.9599640e+03   4.2990000e-02
   9.9699730e+03   4.4430000e-02
   9.9799820e+03   4.0510000e-02
   9.9899910e+03   4.9090000e-02
   1.0000000e+04   4.0470000e-02


==> figs/N_20_supervised/zero_pad.dat <==
   1.0000000e+00   3.4814000e-01
   1.1009009e+01   3.1019000e-01
   2.1018018e+01   2.8914000e-01
   3.1027027e+01   2.7346000e-01
   4.1036036e+01   2.6055000e-01
   5.1045045e+01   2.5147000e-01
   6.1054054e+01   2.4179000e-01
   7.1063063e+01   2.2922000e-01
   8.1072072e+01   2.1695000e-01
   9.1081081e+01   2.1321000e-01
   1.0109009e+02   2.0536000e-01
   1.1109910e+02   1.9131000e-01
   1.2110811e+02   1.8407000e-01
   1.3111712e+02   1.7922000e-01
   1.4112613e+02   1.7132000e-01
   1.5113514e+02   1.6878000e-01
   1.6114414e+02   1.6654000e-01
   1.7115315e+02   1.5994000e-01
   1.8116216e+02   1.5933000e-01
   1.9117117e+02   1.5387000e-01
   2.0118018e+02   1.6033000e-01
   2.1118919e+02   1.5225000e-01
   2.2119820e+02   1.4797000e-01
   2.3120721e+02   1.5303000e-01
   2.4121622e+02   1.5154000e-01
   2.5122523e+02   1.4692000e-01
   2.6123423e+02   1.5455000e-01
   2.7124324e+02   1.4738000e-01
   2.8125225e+02   1.4736000e-01
   2.9126126e+02   1.5648000e-01
   3.0127027e+02   1.4072000e-01
   3.1127928e+02   1.5717000e-01
   3.2128829e+02   1.4325000e-01
   3.3129730e+02   1.5264000e-01
   3.4130631e+02   1.3957000e-01
   3.5131532e+02   1.4857000e-01
   3.6132432e+02   1.4802000e-01
   3.7133333e+02   1.4433000e-01
   3.8134234e+02   1.5449000e-01
   3.9135135e+02   1.5002000e-01
   4.0136036e+02   1.4419000e-01
   4.1136937e+02   1.4746000e-01
   4.2137838e+02   1.4719000e-01
   4.3138739e+02   1.3983000e-01
   4.4139640e+02   1.5653000e-01
   4.5140541e+02   1.3948000e-01
   4.6141441e+02   1.4748000e-01
   4.7142342e+02   1.4372000e-01
   4.8143243e+02   1.4887000e-01
   4.9144144e+02   1.3859000e-01
   5.0145045e+02   1.4736000e-01
   5.1145946e+02   1.3963000e-01
   5.2146847e+02   1.4107000e-01
   5.3147748e+02   1.4364000e-01
   5.4148649e+02   1.4185000e-01
   5.5149550e+02   1.4780000e-01
   5.6150450e+02   1.3644000e-01
   5.7151351e+02   1.4312000e-01
   5.8152252e+02   1.3861000e-01
   5.9153153e+02   1.4288000e-01
   6.0154054e+02   1.4089000e-01
   6.1154955e+02   1.3900000e-01
   6.2155856e+02   1.4215000e-01
   6.3156757e+02   1.3876000e-01
   6.4157658e+02   1.4322000e-01
   6.5158559e+02   1.4121000e-01
   6.6159459e+02   1.3657000e-01
   6.7160360e+02   1.4477000e-01
   6.8161261e+02   1.3944000e-01
   6.9162162e+02   1.3694000e-01
   7.0163063e+02   1.3719000e-01
   7.1163964e+02   1.4726000e-01
   7.2164865e+02   1.3530000e-01
   7.3165766e+02   1.4010000e-01
   7.4166667e+02   1.3864000e-01
   7.5167568e+02   1.4163000e-01
   7.6168468e+02   1.4269000e-01
   7.7169369e+02   1.3686000e-01
   7.8170270e+02   1.4023000e-01
   7.9171171e+02   1.4480000e-01
   8.0172072e+02   1.3806000e-01
   8.1172973e+02   1.4475000e-01
   8.2173874e+02   1.3543000e-01
   8.3174775e+02   1.4286000e-01
   8.4175676e+02   1.3502000e-01
   8.5176577e+02   1.4795000e-01
   8.6177477e+02   1.4007000e-01
   8.7178378e+02   1.4073000e-01
   8.8179279e+02   1.4063000e-01
   8.9180180e+02   1.3711000e-01
   9.0181081e+02   1.4255000e-01
   9.1181982e+02   1.3298000e-01
   9.2182883e+02   1.5112000e-01
   9.3183784e+02   1.4083000e-01
   9.4184685e+02   1.3741000e-01
   9.5185586e+02   1.3734000e-01
   9.6186486e+02   1.4660000e-01
   9.7187387e+02   1.4493000e-01
   9.8188288e+02   1.3498000e-01
   9.9189189e+02   1.4816000e-01
   1.0019009e+03   1.3828000e-01
   1.0119099e+03   1.4412000e-01
   1.0219189e+03   1.4187000e-01
   1.0319279e+03   1.3708000e-01
   1.0419369e+03   1.4871000e-01
   1.0519459e+03   1.3833000e-01
   1.0619550e+03   1.4067000e-01
   1.0719640e+03   1.4248000e-01
   1.0819730e+03   1.3903000e-01
   1.0919820e+03   1.4476000e-01
   1.1019910e+03   1.3991000e-01
   1.1120000e+03   1.3361000e-01
   1.1220090e+03   1.3924000e-01
   1.1320180e+03   1.3781000e-01
   1.1420270e+03   1.4192000e-01
   1.1520360e+03   1.3857000e-01
   1.1620450e+03   1.4960000e-01
   1.1720541e+03   1.3469000e-01
   1.1820631e+03   1.3908000e-01
   1.1920721e+03   1.4788000e-01
   1.2020811e+03   1.3903000e-01
   1.2120901e+03   1.3436000e-01
   1.2220991e+03   1.4965000e-01
   1.2321081e+03   1.3664000e-01
   1.2421171e+03   1.4322000e-01
   1.2521261e+03   1.4203000e-01
   1.2621351e+03   1.4291000e-01
   1.2721441e+03   1.4038000e-01
   1.2821532e+03   1.4525000e-01
   1.2921622e+03   1.3810000e-01
   1.3021712e+03   1.4185000e-01
   1.3121802e+03   1.3722000e-01
   1.3221892e+03   1.4041000e-01
   1.3321982e+03   1.4254000e-01
   1.3422072e+03   1.3987000e-01
   1.3522162e+03   1.4038000e-01
   1.3622252e+03   1.3853000e-01
   1.3722342e+03   1.4759000e-01
   1.3822432e+03   1.3862000e-01
   1.3922523e+03   1.4193000e-01
   1.4022613e+03   1.4084000e-01
   1.4122703e+03   1.3449000e-01
   1.4222793e+03   1.3978000e-01
   1.4322883e+03   1.4633000e-01
   1.4422973e+03   1.5161000e-01
   1.4523063e+03   1.3996000e-01
   1.4623153e+03   1.3941000e-01
   1.4723243e+03   1.4205000e-01
   1.4823333e+03   1.4748000e-01
   1.4923423e+03   1.3593000e-01
   1.5023514e+03   1.4144000e-01
   1.5123604e+03   1.3514000e-01
   1.5223694e+03   1.4310000e-01
   1.5323784e+03   1.4138000e-01
   1.5423874e+03   1.3957000e-01
   1.5523964e+03   1.4185000e-01
   1.5624054e+03   1.4330000e-01
   1.5724144e+03   1.3924000e-01
   1.5824234e+03   1.3319000e-01
   1.5924324e+03   1.4194000e-01
   1.6024414e+03   1.4461000e-01
   1.6124505e+03   1.4101000e-01
   1.6224595e+03   1.3839000e-01
   1.6324685e+03   1.3987000e-01
   1.6424775e+03   1.4396000e-01
   1.6524865e+03   1.3548000e-01
   1.6624955e+03   1.4358000e-01
   1.6725045e+03   1.3384000e-01
   1.6825135e+03   1.3823000e-01
   1.6925225e+03   1.4297000e-01
   1.7025315e+03   1.4639000e-01
   1.7125405e+03   1.3950000e-01
   1.7225495e+03   1.3789000e-01
   1.7325586e+03   1.3846000e-01
   1.7425676e+03   1.4671000e-01
   1.7525766e+03   1.3749000e-01
   1.7625856e+03   1.4199000e-01
   1.7725946e+03   1.4637000e-01
   1.7826036e+03   1.3168000e-01
   1.7926126e+03   1.3828000e-01
   1.8026216e+03   1.5250000e-01
   1.8126306e+03   1.3973000e-01
   1.8226396e+03   1.3751000e-01
   1.8326486e+03   1.4378000e-01
   1.8426577e+03   1.3897000e-01
   1.8526667e+03   1.3737000e-01
   1.8626757e+03   1.3529000e-01
   1.8726847e+03   1.4390000e-01
   1.8826937e+03   1.3383000e-01
   1.8927027e+03   1.4018000e-01
   1.9027117e+03   1.4414000e-01
   1.9127207e+03   1.3616000e-01
   1.9227297e+03   1.4387000e-01
   1.9327387e+03   1.4698000e-01
   1.9427477e+03   1.3791000e-01
   1.9527568e+03   1.4647000e-01
   1.9627658e+03   1.3700000e-01
   1.9727748e+03   1.4211000e-01
   1.9827838e+03   1.4250000e-01
   1.9927928e+03   1.3974000e-01
   2.0028018e+03   1.3967000e-01
   2.0128108e+03   1.4298000e-01
   2.0228198e+03   1.4092000e-01
   2.0328288e+03   1.3836000e-01
   2.0428378e+03   1.4289000e-01
   2.0528468e+03   1.3650000e-01
   2.0628559e+03   1.3633000e-01
   2.0728649e+03   1.4304000e-01
   2.0828739e+03   1.3758000e-01
   2.0928829e+03   1.3525000e-01
   2.1028919e+03   1.4329000e-01
   2.1129009e+03   1.4011000e-01
   2.1229099e+03   1.3862000e-01
   2.1329189e+03   1.4016000e-01
   2.1429279e+03   1.4314000e-01
   2.1529369e+03   1.4364000e-01
   2.1629459e+03   1.4497000e-01
   2.1729550e+03   1.3889000e-01
   2.1829640e+03   1.4123000e-01
   2.1929730e+03   1.3986000e-01
   2.2029820e+03   1.4165000e-01
   2.2129910e+03   1.3760000e-01
   2.2230000e+03   1.3731000e-01
   2.2330090e+03   1.3950000e-01
   2.2430180e+03   1.3667000e-01
   2.2530270e+03   1.3940000e-01
   2.2630360e+03   1.4141000e-01
   2.2730450e+03   1.4308000e-01
   2.2830541e+03   1.3576000e-01
   2.2930631e+03   1.3701000e-01
   2.3030721e+03   1.3501000e-01
   2.3130811e+03   1.4765000e-01
   2.3230901e+03   1.4311000e-01
   2.3330991e+03   1.4296000e-01
   2.3431081e+03   1.3886000e-01
   2.3531171e+03   1.3772000e-01
   2.3631261e+03   1.4026000e-01
   2.3731351e+03   1.3746000e-01
   2.3831441e+03   1.4212000e-01
   2.3931532e+03   1.3462000e-01
   2.4031622e+03   1.4165000e-01
   2.4131712e+03   1.4498000e-01
   2.4231802e+03   1.4352000e-01
   2.4331892e+03   1.4170000e-01
   2.4431982e+03   1.3597000e-01
   2.4532072e+03   1.3686000e-01
   2.4632162e+03   1.4332000e-01
   2.4732252e+03   1.4057000e-01
   2.4832342e+03   1.4396000e-01
   2.4932432e+03   1.3724000e-01
   2.5032523e+03   1.4258000e-01
   2.5132613e+03   1.3871000e-01
   2.5232703e+03   1.4219000e-01
   2.5332793e+03   1.4513000e-01
   2.5432883e+03   1.4069000e-01
   2.5532973e+03   1.3605000e-01
   2.5633063e+03   1.3943000e-01
   2.5733153e+03   1.4078000e-01
   2.5833243e+03   1.4137000e-01
   2.5933333e+03   1.3635000e-01
   2.6033423e+03   1.4399000e-01
   2.6133514e+03   1.3972000e-01
   2.6233604e+03   1.4071000e-01
   2.6333694e+03   1.4363000e-01
   2.6433784e+03   1.3641000e-01
   2.6533874e+03   1.3085000e-01
   2.6633964e+03   1.4469000e-01
   2.6734054e+03   1.4508000e-01
   2.6834144e+03   1.3799000e-01
   2.6934234e+03   1.3985000e-01
   2.7034324e+03   1.3897000e-01
   2.7134414e+03   1.4558000e-01
   2.7234505e+03   1.4529000e-01
   2.7334595e+03   1.3681000e-01
   2.7434685e+03   1.3338000e-01
   2.7534775e+03   1.5298000e-01
   2.7634865e+03   1.4078000e-01
   2.7734955e+03   1.4070000e-01
   2.7835045e+03   1.3871000e-01
   2.7935135e+03   1.3867000e-01
   2.8035225e+03   1.3734000e-01
   2.8135315e+03   1.4171000e-01
   2.8235405e+03   1.4417000e-01
   2.8335495e+03   1.3598000e-01
   2.8435586e+03   1.3964000e-01
   2.8535676e+03   1.4137000e-01
   2.8635766e+03   1.3949000e-01
   2.8735856e+03   1.3980000e-01
   2.8835946e+03   1.4268000e-01
   2.8936036e+03   1.4022000e-01
   2.9036126e+03   1.3417000e-01
   2.9136216e+03   1.4036000e-01
   2.9236306e+03   1.4127000e-01
   2.9336396e+03   1.4363000e-01
   2.9436486e+03   1.3723000e-01
   2.9536577e+03   1.3292000e-01
   2.9636667e+03   1.5007000e-01
   2.9736757e+03   1.4167000e-01
   2.9836847e+03   1.3688000e-01
   2.9936937e+03   1.3729000e-01
   3.0037027e+03   1.4042000e-01
   3.0137117e+03   1.4279000e-01
   3.0237207e+03   1.4039000e-01
   3.0337297e+03   1.3414000e-01
   3.0437387e+03   1.4083000e-01
   3.0537477e+03   1.4095000e-01
   3.0637568e+03   1.4173000e-01
   3.0737658e+03   1.4275000e-01
   3.0837748e+03   1.3600000e-01
   3.0937838e+03   1.3674000e-01
   3.1037928e+03   1.3631000e-01
   3.1138018e+03   1.4141000e-01
   3.1238108e+03   1.4375000e-01
   3.1338198e+03   1.3906000e-01
   3.1438288e+03   1.4004000e-01
   3.1538378e+03   1.3786000e-01
   3.1638468e+03   1.3767000e-01
   3.1738559e+03   1.3763000e-01
   3.1838649e+03   1.4299000e-01
   3.1938739e+03   1.3965000e-01
   3.2038829e+03   1.4117000e-01
   3.2138919e+03   1.3831000e-01
   3.2239009e+03   1.3615000e-01
   3.2339099e+03   1.3893000e-01
   3.2439189e+03   1.4092000e-01
   3.2539279e+03   1.3834000e-01
   3.2639369e+03   1.4272000e-01
   3.2739459e+03   1.4308000e-01
   3.2839550e+03   1.3359000e-01
   3.2939640e+03   1.4532000e-01
   3.3039730e+03   1.3949000e-01
   3.3139820e+03   1.3895000e-01
   3.3239910e+03   1.4323000e-01
   3.3340000e+03   1.4261000e-01
   3.3440090e+03   1.3918000e-01
   3.3540180e+03   1.3761000e-01
   3.3640270e+03   1.4511000e-01
   3.3740360e+03   1.3612000e-01
   3.3840450e+03   1.3736000e-01
   3.3940541e+03   1.4265000e-01
   3.4040631e+03   1.4180000e-01
   3.4140721e+03   1.3784000e-01
   3.4240811e+03   1.3482000e-01
   3.4340901e+03   1.3763000e-01
   3.4440991e+03   1.3664000e-01
   3.4541081e+03   1.3829000e-01
   3.4641171e+03   1.4026000e-01
   3.4741261e+03   1.3705000e-01
   3.4841351e+03   1.3649000e-01
   3.4941441e+03   1.4675000e-01
   3.5041532e+03   1.4467000e-01
   3.5141622e+03   1.3551000e-01
   3.5241712e+03   1.3142000e-01
   3.5341802e+03   1.4964000e-01
   3.5441892e+03   1.4678000e-01
   3.5541982e+03   1.3620000e-01
   3.5642072e+03   1.4452000e-01
   3.5742162e+03   1.3952000e-01
   3.5842252e+03   1.3726000e-01
   3.5942342e+03   1.4040000e-01
   3.6042432e+03   1.3894000e-01
   3.6142523e+03   1.4115000e-01
   3.6242613e+03   1.4202000e-01
   3.6342703e+03   1.3975000e-01
   3.6442793e+03   1.4492000e-01
   3.6542883e+03   1.3562000e-01
   3.6642973e+03   1.3056000e-01
   3.6743063e+03   1.3613000e-01
   3.6843153e+03   1.4290000e-01
   3.6943243e+03   1.3859000e-01
   3.7043333e+03   1.3946000e-01
   3.7143423e+03   1.4215000e-01
   3.7243514e+03   1.4475000e-01
   3.7343604e+03   1.3430000e-01
   3.7443694e+03   1.3505000e-01
   3.7543784e+03   1.3918000e-01
   3.7643874e+03   1.4021000e-01
   3.7743964e+03   1.4250000e-01
   3.7844054e+03   1.3939000e-01
   3.7944144e+03   1.3905000e-01
   3.8044234e+03   1.3891000e-01
   3.8144324e+03   1.3950000e-01
   3.8244414e+03   1.3539000e-01
   3.8344505e+03   1.4102000e-01
   3.8444595e+03   1.4318000e-01
   3.8544685e+03   1.4303000e-01
   3.8644775e+03   1.4583000e-01
   3.8744865e+03   1.4450000e-01
   3.8844955e+03   1.4167000e-01
   3.8945045e+03   1.4113000e-01
   3.9045135e+03   1.3785000e-01
   3.9145225e+03   1.3603000e-01
   3.9245315e+03   1.4385000e-01
   3.9345405e+03   1.4295000e-01
   3.9445495e+03   1.3426000e-01
   3.9545586e+03   1.4300000e-01
   3.9645676e+03   1.3799000e-01
   3.9745766e+03   1.4072000e-01
   3.9845856e+03   1.4172000e-01
   3.9945946e+03   1.4335000e-01
   4.0046036e+03   1.4094000e-01
   4.0146126e+03   1.4260000e-01
   4.0246216e+03   1.3951000e-01
   4.0346306e+03   1.3799000e-01
   4.0446396e+03   1.3972000e-01
   4.0546486e+03   1.3793000e-01
   4.0646577e+03   1.3548000e-01
   4.0746667e+03   1.3684000e-01
   4.0846757e+03   1.4054000e-01
   4.0946847e+03   1.4154000e-01
   4.1046937e+03   1.3913000e-01
   4.1147027e+03   1.3317000e-01
   4.1247117e+03   1.4046000e-01
   4.1347207e+03   1.3888000e-01
   4.1447297e+03   1.4535000e-01
   4.1547387e+03   1.4253000e-01
   4.1647477e+03   1.3474000e-01
   4.1747568e+03   1.4052000e-01
   4.1847658e+03   1.4510000e-01
   4.1947748e+03   1.4233000e-01
   4.2047838e+03   1.4104000e-01
   4.2147928e+03   1.3854000e-01
   4.2248018e+03   1.3703000e-01
   4.2348108e+03   1.3803000e-01
   4.2448198e+03   1.3639000e-01
   4.2548288e+03   1.4306000e-01
   4.2648378e+03   1.4311000e-01
   4.2748468e+03   1.3911000e-01
   4.2848559e+03   1.3591000e-01
   4.2948649e+03   1.3838000e-01
   4.3048739e+03   1.4148000e-01
   4.3148829e+03   1.3611000e-01
   4.3248919e+03   1.2843000e-01
   4.3349009e+03   1.4538000e-01
   4.3449099e+03   1.3946000e-01
   4.3549189e+03   1.3959000e-01
   4.3649279e+03   1.3392000e-01
   4.3749369e+03   1.4055000e-01
   4.3849459e+03   1.4137000e-01
   4.3949550e+03   1.3906000e-01
   4.4049640e+03   1.3700000e-01
   4.4149730e+03   1.4271000e-01
   4.4249820e+03   1.3960000e-01
   4.4349910e+03   1.3700000e-01
   4.4450000e+03   1.4656000e-01
   4.4550090e+03   1.4520000e-01
   4.4650180e+03   1.3647000e-01
   4.4750270e+03   1.3602000e-01
   4.4850360e+03   1.3852000e-01
   4.4950450e+03   1.4100000e-01
   4.5050541e+03   1.3345000e-01
   4.5150631e+03   1.3484000e-01
   4.5250721e+03   1.4730000e-01
   4.5350811e+03   1.3586000e-01
   4.5450901e+03   1.4282000e-01
   4.5550991e+03   1.3926000e-01
   4.5651081e+03   1.3883000e-01
   4.5751171e+03   1.4006000e-01
   4.5851261e+03   1.3798000e-01
   4.5951351e+03   1.4069000e-01
   4.6051441e+03   1.4190000e-01
   4.6151532e+03   1.3830000e-01
   4.6251622e+03   1.3347000e-01
   4.6351712e+03   1.3889000e-01
   4.6451802e+03   1.4350000e-01
   4.6551892e+03   1.3983000e-01
   4.6651982e+03   1.3728000e-01
   4.6752072e+03   1.4524000e-01
   4.6852162e+03   1.3919000e-01
   4.6952252e+03   1.4894000e-01
   4.7052342e+03   1.3674000e-01
   4.7152432e+03   1.3531000e-01
   4.7252523e+03   1.3703000e-01
   4.7352613e+03   1.4243000e-01
   4.7452703e+03   1.4266000e-01
   4.7552793e+03   1.4085000e-01
   4.7652883e+03   1.3788000e-01
   4.7752973e+03   1.4353000e-01
   4.7853063e+03   1.3531000e-01
   4.7953153e+03   1.4200000e-01
   4.8053243e+03   1.3993000e-01
   4.8153333e+03   1.4046000e-01
   4.8253423e+03   1.3250000e-01
   4.8353514e+03   1.3453000e-01
   4.8453604e+03   1.3723000e-01
   4.8553694e+03   1.4216000e-01
   4.8653784e+03   1.3975000e-01
   4.8753874e+03   1.3306000e-01
   4.8853964e+03   1.4035000e-01
   4.8954054e+03   1.4107000e-01
   4.9054144e+03   1.3447000e-01
   4.9154234e+03   1.3729000e-01
   4.9254324e+03   1.4101000e-01
   4.9354414e+03   1.4106000e-01
   4.9454505e+03   1.3784000e-01
   4.9554595e+03   1.3649000e-01
   4.9654685e+03   1.3324000e-01
   4.9754775e+03   1.4463000e-01
   4.9854865e+03   1.3897000e-01
   4.9954955e+03   1.3600000e-01
   5.0055045e+03   1.3832000e-01
   5.0155135e+03   1.3577000e-01
   5.0255225e+03   1.4085000e-01
   5.0355315e+03   1.4357000e-01
   5.0455405e+03   1.3745000e-01
   5.0555495e+03   1.3961000e-01
   5.0655586e+03   1.3781000e-01
   5.0755676e+03   1.4102000e-01
   5.0855766e+03   1.3365000e-01
   5.0955856e+03   1.4079000e-01
   5.1055946e+03   1.4215000e-01
   5.1156036e+03   1.3332000e-01
   5.1256126e+03   1.3856000e-01
   5.1356216e+03   1.3473000e-01
   5.1456306e+03   1.3913000e-01
   5.1556396e+03   1.4085000e-01
   5.1656486e+03   1.3519000e-01
   5.1756577e+03   1.3684000e-01
   5.1856667e+03   1.3889000e-01
   5.1956757e+03   1.3518000e-01
   5.2056847e+03   1.3263000e-01
   5.2156937e+03   1.4253000e-01
   5.2257027e+03   1.4560000e-01
   5.2357117e+03   1.3821000e-01
   5.2457207e+03   1.3606000e-01
   5.2557297e+03   1.4494000e-01
   5.2657387e+03   1.4291000e-01
   5.2757477e+03   1.4541000e-01
   5.2857568e+03   1.2926000e-01
   5.2957658e+03   1.4248000e-01
   5.3057748e+03   1.4279000e-01
   5.3157838e+03   1.3324000e-01
   5.3257928e+03   1.4432000e-01
   5.3358018e+03   1.4169000e-01
   5.3458108e+03   1.4083000e-01
   5.3558198e+03   1.4230000e-01
   5.3658288e+03   1.4101000e-01
   5.3758378e+03   1.3869000e-01
   5.3858468e+03   1.3486000e-01
   5.3958559e+03   1.3908000e-01
   5.4058649e+03   1.3569000e-01
   5.4158739e+03   1.3545000e-01
   5.4258829e+03   1.4225000e-01
   5.4358919e+03   1.4066000e-01
   5.4459009e+03   1.3932000e-01
   5.4559099e+03   1.4708000e-01
   5.4659189e+03   1.3841000e-01
   5.4759279e+03   1.3998000e-01
   5.4859369e+03   1.4040000e-01
   5.4959459e+03   1.4132000e-01
   5.5059550e+03   1.4097000e-01
   5.5159640e+03   1.3859000e-01
   5.5259730e+03   1.4714000e-01
   5.5359820e+03   1.3379000e-01
   5.5459910e+03   1.4008000e-01
   5.5560000e+03   1.3876000e-01
   5.5660090e+03   1.4262000e-01
   5.5760180e+03   1.2948000e-01
   5.5860270e+03   1.3607000e-01
   5.5960360e+03   1.4477000e-01
   5.6060450e+03   1.4277000e-01
   5.6160541e+03   1.3492000e-01
   5.6260631e+03   1.3653000e-01
   5.6360721e+03   1.3815000e-01
   5.6460811e+03   1.3872000e-01
   5.6560901e+03   1.4492000e-01
   5.6660991e+03   1.3967000e-01
   5.6761081e+03   1.3635000e-01
   5.6861171e+03   1.3684000e-01
   5.6961261e+03   1.3471000e-01
   5.7061351e+03   1.4278000e-01
   5.7161441e+03   1.3868000e-01
   5.7261532e+03   1.3403000e-01
   5.7361622e+03   1.3889000e-01
   5.7461712e+03   1.3816000e-01
   5.7561802e+03   1.3951000e-01
   5.7661892e+03   1.3874000e-01
   5.7761982e+03   1.3728000e-01
   5.7862072e+03   1.4040000e-01
   5.7962162e+03   1.3908000e-01
   5.8062252e+03   1.3266000e-01
   5.8162342e+03   1.4055000e-01
   5.8262432e+03   1.4047000e-01
   5.8362523e+03   1.4432000e-01
   5.8462613e+03   1.3594000e-01
   5.8562703e+03   1.4264000e-01
   5.8662793e+03   1.3693000e-01
   5.8762883e+03   1.3768000e-01
   5.8862973e+03   1.4711000e-01
   5.8963063e+03   1.3778000e-01
   5.9063153e+03   1.3013000e-01
   5.9163243e+03   1.3650000e-01
   5.9263333e+03   1.4270000e-01
   5.9363423e+03   1.4033000e-01
   5.9463514e+03   1.3335000e-01
   5.9563604e+03   1.4394000e-01
   5.9663694e+03   1.4069000e-01
   5.9763784e+03   1.3511000e-01
   5.9863874e+03   1.3706000e-01
   5.9963964e+03   1.4057000e-01
   6.0064054e+03   1.3503000e-01
   6.0164144e+03   1.4422000e-01
   6.0264234e+03   1.4671000e-01
   6.0364324e+03   1.3321000e-01
   6.0464414e+03   1.3936000e-01
   6.0564505e+03   1.4050000e-01
   6.0664595e+03   1.4587000e-01
   6.0764685e+03   1.3227000e-01
   6.0864775e+03   1.3624000e-01
   6.0964865e+03   1.3700000e-01
   6.1064955e+03   1.3796000e-01
   6.1165045e+03   1.3848000e-01
   6.1265135e+03   1.4351000e-01
   6.1365225e+03   1.3647000e-01
   6.1465315e+03   1.3525000e-01
   6.1565405e+03   1.3907000e-01
   6.1665495e+03   1.4215000e-01
   6.1765586e+03   1.3548000e-01
   6.1865676e+03   1.3412000e-01
   6.1965766e+03   1.4178000e-01
   6.2065856e+03   1.4110000e-01
   6.2165946e+03   1.4060000e-01
   6.2266036e+03   1.4209000e-01
   6.2366126e+03   1.3540000e-01
   6.2466216e+03   1.4323000e-01
   6.2566306e+03   1.4197000e-01
   6.2666396e+03   1.3631000e-01
   6.2766486e+03   1.3779000e-01
   6.2866577e+03   1.4666000e-01
   6.2966667e+03   1.3119000e-01
   6.3066757e+03   1.3762000e-01
   6.3166847e+03   1.4158000e-01
   6.3266937e+03   1.3862000e-01
   6.3367027e+03   1.4064000e-01
   6.3467117e+03   1.3882000e-01
   6.3567207e+03   1.3908000e-01
   6.3667297e+03   1.3884000e-01
   6.3767387e+03   1.4216000e-01
   6.3867477e+03   1.4456000e-01
   6.3967568e+03   1.3646000e-01
   6.4067658e+03   1.3539000e-01
   6.4167748e+03   1.4341000e-01
   6.4267838e+03   1.3809000e-01
   6.4367928e+03   1.3925000e-01
   6.4468018e+03   1.3680000e-01
   6.4568108e+03   1.4235000e-01
   6.4668198e+03   1.3570000e-01
   6.4768288e+03   1.4199000e-01
   6.4868378e+03   1.3699000e-01
   6.4968468e+03   1.4375000e-01
   6.5068559e+03   1.3754000e-01
   6.5168649e+03   1.4040000e-01
   6.5268739e+03   1.3835000e-01
   6.5368829e+03   1.3607000e-01
   6.5468919e+03   1.3854000e-01
   6.5569009e+03   1.3483000e-01
   6.5669099e+03   1.3705000e-01
   6.5769189e+03   1.3293000e-01
   6.5869279e+03   1.4898000e-01
   6.5969369e+03   1.3182000e-01
   6.6069459e+03   1.3641000e-01
   6.6169550e+03   1.3870000e-01
   6.6269640e+03   1.4185000e-01
   6.6369730e+03   1.3506000e-01
   6.6469820e+03   1.4234000e-01
   6.6569910e+03   1.4161000e-01
   6.6670000e+03   1.3243000e-01
   6.6770090e+03   1.3455000e-01
   6.6870180e+03   1.3853000e-01
   6.6970270e+03   1.4471000e-01
   6.7070360e+03   1.3358000e-01
   6.7170450e+03   1.3125000e-01
   6.7270541e+03   1.4102000e-01
   6.7370631e+03   1.3244000e-01
   6.7470721e+03   1.4349000e-01
   6.7570811e+03   1.4598000e-01
   6.7670901e+03   1.2695000e-01
   6.7770991e+03   1.3584000e-01
   6.7871081e+03   1.4555000e-01
   6.7971171e+03   1.3550000e-01
   6.8071261e+03   1.3745000e-01
   6.8171351e+03   1.4241000e-01
   6.8271441e+03   1.4299000e-01
   6.8371532e+03   1.3581000e-01
   6.8471622e+03   1.4385000e-01
   6.8571712e+03   1.3287000e-01
   6.8671802e+03   1.3262000e-01
   6.8771892e+03   1.4049000e-01
   6.8871982e+03   1.4133000e-01
   6.8972072e+03   1.4247000e-01
   6.9072162e+03   1.3745000e-01
   6.9172252e+03   1.2914000e-01
   6.9272342e+03   1.4420000e-01
   6.9372432e+03   1.3448000e-01
   6.9472523e+03   1.3498000e-01
   6.9572613e+03   1.3378000e-01
   6.9672703e+03   1.4072000e-01
   6.9772793e+03   1.3682000e-01
   6.9872883e+03   1.4091000e-01
   6.9972973e+03   1.4806000e-01
   7.0073063e+03   1.4299000e-01
   7.0173153e+03   1.3215000e-01
   7.0273243e+03   1.3715000e-01
   7.0373333e+03   1.4337000e-01
   7.0473423e+03   1.3925000e-01
   7.0573514e+03   1.3515000e-01
   7.0673604e+03   1.3972000e-01
   7.0773694e+03   1.4814000e-01
   7.0873784e+03   1.3152000e-01
   7.0973874e+03   1.3772000e-01
   7.1073964e+03   1.4415000e-01
   7.1174054e+03   1.3847000e-01
   7.1274144e+03   1.3008000e-01
   7.1374234e+03   1.3886000e-01
   7.1474324e+03   1.3947000e-01
   7.1574414e+03   1.3758000e-01
   7.1674505e+03   1.3955000e-01
   7.1774595e+03   1.3891000e-01
   7.1874685e+03   1.3592000e-01
   7.1974775e+03   1.3595000e-01
   7.2074865e+03   1.3942000e-01
   7.2174955e+03   1.3959000e-01
   7.2275045e+03   1.4289000e-01
   7.2375135e+03   1.3544000e-01
   7.2475225e+03   1.4145000e-01
   7.2575315e+03   1.3397000e-01
   7.2675405e+03   1.3999000e-01
   7.2775495e+03   1.3877000e-01
   7.2875586e+03   1.4313000e-01
   7.2975676e+03   1.4168000e-01
   7.3075766e+03   1.3885000e-01
   7.3175856e+03   1.3613000e-01
   7.3275946e+03   1.3375000e-01
   7.3376036e+03   1.4654000e-01
   7.3476126e+03   1.4259000e-01
   7.3576216e+03   1.3958000e-01
   7.3676306e+03   1.3196000e-01
   7.3776396e+03   1.3922000e-01
   7.3876486e+03   1.4605000e-01
   7.3976577e+03   1.3698000e-01
   7.4076667e+03   1.3528000e-01
   7.4176757e+03   1.4561000e-01
   7.4276847e+03   1.3517000e-01
   7.4376937e+03   1.3735000e-01
   7.4477027e+03   1.3360000e-01
   7.4577117e+03   1.3595000e-01
   7.4677207e+03   1.3444000e-01
   7.4777297e+03   1.3799000e-01
   7.4877387e+03   1.3784000e-01
   7.4977477e+03   1.3953000e-01
   7.5077568e+03   1.3829000e-01
   7.5177658e+03   1.3175000e-01
   7.5277748e+03   1.3845000e-01
   7.5377838e+03   1.4577000e-01
   7.5477928e+03   1.4468000e-01
   7.5578018e+03   1.2999000e-01
   7.5678108e+03   1.3570000e-01
   7.5778198e+03   1.4936000e-01
   7.5878288e+03   1.3495000e-01
   7.5978378e+03   1.3221000e-01
   7.6078468e+03   1.4235000e-01
   7.6178559e+03   1.3519000e-01
   7.6278649e+03   1.3384000e-01
   7.6378739e+03   1.3772000e-01
   7.6478829e+03   1.4228000e-01
   7.6578919e+03   1.3582000e-01
   7.6679009e+03   1.3839000e-01
   7.6779099e+03   1.3635000e-01
   7.6879189e+03   1.4150000e-01
   7.6979279e+03   1.4048000e-01
   7.7079369e+03   1.3800000e-01
   7.7179459e+03   1.3380000e-01
   7.7279550e+03   1.3805000e-01
   7.7379640e+03   1.3193000e-01
   7.7479730e+03   1.3765000e-01
   7.7579820e+03   1.4232000e-01
   7.7679910e+03   1.3738000e-01
   7.7780000e+03   1.2784000e-01
   7.7880090e+03   1.3781000e-01
   7.7980180e+03   1.3816000e-01
   7.8080270e+03   1.4528000e-01
   7.8180360e+03   1.3845000e-01
   7.8280450e+03   1.3332000e-01
   7.8380541e+03   1.4098000e-01
   7.8480631e+03   1.4085000e-01
   7.8580721e+03   1.3460000e-01
   7.8680811e+03   1.2996000e-01
   7.8780901e+03   1.4239000e-01
   7.8880991e+03   1.4266000e-01
   7.8981081e+03   1.3919000e-01
   7.9081171e+03   1.4139000e-01
   7.9181261e+03   1.3693000e-01
   7.9281351e+03   1.3345000e-01
   7.9381441e+03   1.3913000e-01
   7.9481532e+03   1.4208000e-01
   7.9581622e+03   1.3335000e-01
   7.9681712e+03   1.3344000e-01
   7.9781802e+03   1.3610000e-01
   7.9881892e+03   1.4411000e-01
   7.9981982e+03   1.3938000e-01
   8.0082072e+03   1.3792000e-01
   8.0182162e+03   1.3751000e-01
   8.0282252e+03   1.3739000e-01
   8.0382342e+03   1.3789000e-01
   8.0482432e+03   1.3505000e-01
   8.0582523e+03   1.3797000e-01
   8.0682613e+03   1.4051000e-01
   8.0782703e+03   1.4252000e-01
   8.0882793e+03   1.3758000e-01
   8.0982883e+03   1.3745000e-01
   8.1082973e+03   1.3529000e-01
   8.1183063e+03   1.3888000e-01
   8.1283153e+03   1.4057000e-01
   8.1383243e+03   1.2920000e-01
   8.1483333e+03   1.4185000e-01
   8.1583423e+03   1.4126000e-01
   8.1683514e+03   1.4024000e-01
   8.1783604e+03   1.3323000e-01
   8.1883694e+03   1.3967000e-01
   8.1983784e+03   1.3995000e-01
   8.2083874e+03   1.3772000e-01
   8.2183964e+03   1.3628000e-01
   8.2284054e+03   1.3398000e-01
   8.2384144e+03   1.3841000e-01
   8.2484234e+03   1.3664000e-01
   8.2584324e+03   1.3823000e-01
   8.2684414e+03   1.3568000e-01
   8.2784505e+03   1.4243000e-01
   8.2884595e+03   1.4222000e-01
   8.2984685e+03   1.3555000e-01
   8.3084775e+03   1.4147000e-01
   8.3184865e+03   1.3465000e-01
   8.3284955e+03   1.4088000e-01
   8.3385045e+03   1.3244000e-01
   8.3485135e+03   1.2912000e-01
   8.3585225e+03   1.4253000e-01
   8.3685315e+03   1.3871000e-01
   8.3785405e+03   1.3820000e-01
   8.3885495e+03   1.3710000e-01
   8.3985586e+03   1.3850000e-01
   8.4085676e+03   1.3585000e-01
   8.4185766e+03   1.3707000e-01
   8.4285856e+03   1.4243000e-01
   8.4385946e+03   1.3969000e-01
   8.4486036e+03   1.3813000e-01
   8.4586126e+03   1.3384000e-01
   8.4686216e+03   1.4308000e-01
   8.4786306e+03   1.4298000e-01
   8.4886396e+03   1.4345000e-01
   8.4986486e+03   1.3359000e-01
   8.5086577e+03   1.4343000e-01
   8.5186667e+03   1.3339000e-01
   8.5286757e+03   1.3416000e-01
   8.5386847e+03   1.4163000e-01
   8.5486937e+03   1.4101000e-01
   8.5587027e+03   1.3822000e-01
   8.5687117e+03   1.3267000e-01
   8.5787207e+03   1.3899000e-01
   8.5887297e+03   1.3907000e-01
   8.5987387e+03   1.4452000e-01
   8.6087477e+03   1.3832000e-01
   8.6187568e+03   1.3338000e-01
   8.6287658e+03   1.4084000e-01
   8.6387748e+03   1.3642000e-01
   8.6487838e+03   1.3495000e-01
   8.6587928e+03   1.4305000e-01
   8.6688018e+03   1.3935000e-01
   8.6788108e+03   1.3962000e-01
   8.6888198e+03   1.3749000e-01
   8.6988288e+03   1.3484000e-01
   8.7088378e+03   1.3717000e-01
   8.7188468e+03   1.4458000e-01
   8.7288559e+03   1.4014000e-01
   8.7388649e+03   1.3391000e-01
   8.7488739e+03   1.3394000e-01
   8.7588829e+03   1.3785000e-01
   8.7688919e+03   1.3230000e-01
   8.7789009e+03   1.3070000e-01
   8.7889099e+03   1.3706000e-01
   8.7989189e+03   1.4207000e-01
   8.8089279e+03   1.3699000e-01
   8.8189369e+03   1.3994000e-01
   8.8289459e+03   1.3630000e-01
   8.8389550e+03   1.3324000e-01
   8.8489640e+03   1.3816000e-01
   8.8589730e+03   1.4377000e-01
   8.8689820e+03   1.4286000e-01
   8.8789910e+03   1.3437000e-01
   8.8890000e+03   1.3692000e-01
   8.8990090e+03   1.4215000e-01
   8.9090180e+03   1.3298000e-01
   8.9190270e+03   1.3410000e-01
   8.9290360e+03   1.4263000e-01
   8.9390450e+03   1.4647000e-01
   8.9490541e+03   1.3428000e-01
   8.9590631e+03   1.3872000e-01
   8.9690721e+03   1.3446000e-01
   8.9790811e+03   1.4127000e-01
   8.9890901e+03   1.3290000e-01
   8.9990991e+03   1.3741000e-01
   9.0091081e+03   1.3668000e-01
   9.0191171e+03   1.3584000e-01
   9.0291261e+03   1.3462000e-01
   9.0391351e+03   1.4524000e-01
   9.0491441e+03   1.3120000e-01
   9.0591532e+03   1.4529000e-01
   9.0691622e+03   1.4106000e-01
   9.0791712e+03   1.3336000e-01
   9.0891802e+03   1.3792000e-01
   9.0991892e+03   1.4062000e-01
   9.1091982e+03   1.3856000e-01
   9.1192072e+03   1.4050000e-01
   9.1292162e+03   1.3477000e-01
   9.1392252e+03   1.3867000e-01
   9.1492342e+03   1.4172000e-01
   9.1592432e+03   1.4047000e-01
   9.1692523e+03   1.3900000e-01
   9.1792613e+03   1.3590000e-01
   9.1892703e+03   1.3386000e-01
   9.1992793e+03   1.4275000e-01
   9.2092883e+03   1.3817000e-01
   9.2192973e+03   1.3998000e-01
   9.2293063e+03   1.3547000e-01
   9.2393153e+03   1.4040000e-01
   9.2493243e+03   1.3601000e-01
   9.2593333e+03   1.3340000e-01
   9.2693423e+03   1.3694000e-01
   9.2793514e+03   1.3597000e-01
   9.2893604e+03   1.4019000e-01
   9.2993694e+03   1.4002000e-01
   9.3093784e+03   1.3419000e-01
   9.3193874e+03   1.2995000e-01
   9.3293964e+03   1.3853000e-01
   9.3394054e+03   1.3884000e-01
   9.3494144e+03   1.3981000e-01
   9.3594234e+03   1.3274000e-01
   9.3694324e+03   1.3646000e-01
   9.3794414e+03   1.3924000e-01
   9.3894505e+03   1.4574000e-01
   9.3994595e+03   1.3598000e-01
   9.4094685e+03   1.3491000e-01
   9.4194775e+03   1.3297000e-01
   9.4294865e+03   1.4211000e-01
   9.4394955e+03   1.3763000e-01
   9.4495045e+03   1.3795000e-01
   9.4595135e+03   1.3532000e-01
   9.4695225e+03   1.2914000e-01
   9.4795315e+03   1.3907000e-01
   9.4895405e+03   1.4243000e-01
   9.4995495e+03   1.4047000e-01
   9.5095586e+03   1.3883000e-01
   9.5195676e+03   1.3762000e-01
   9.5295766e+03   1.4224000e-01
   9.5395856e+03   1.4055000e-01
   9.5495946e+03   1.3524000e-01
   9.5596036e+03   1.3578000e-01
   9.5696126e+03   1.3536000e-01
   9.5796216e+03   1.3275000e-01
   9.5896306e+03   1.3773000e-01
   9.5996396e+03   1.3771000e-01
   9.6096486e+03   1.4095000e-01
   9.6196577e+03   1.3878000e-01
   9.6296667e+03   1.3080000e-01
   9.6396757e+03   1.4108000e-01
   9.6496847e+03   1.3836000e-01
   9.6596937e+03   1.3472000e-01
   9.6697027e+03   1.4437000e-01
   9.6797117e+03   1.3302000e-01
   9.6897207e+03   1.4168000e-01
   9.6997297e+03   1.3408000e-01
   9.7097387e+03   1.3994000e-01
   9.7197477e+03   1.3615000e-01
   9.7297568e+03   1.3240000e-01
   9.7397658e+03   1.3086000e-01
   9.7497748e+03   1.4091000e-01
   9.7597838e+03   1.4238000e-01
   9.7697928e+03   1.3067000e-01
   9.7798018e+03   1.4322000e-01
   9.7898108e+03   1.3371000e-01
   9.7998198e+03   1.4166000e-01
   9.8098288e+03   1.3351000e-01
   9.8198378e+03   1.3558000e-01
   9.8298468e+03   1.4280000e-01
   9.8398559e+03   1.4107000e-01
   9.8498649e+03   1.4033000e-01
   9.8598739e+03   1.3373000e-01
   9.8698829e+03   1.3503000e-01
   9.8798919e+03   1.3195000e-01
   9.8899009e+03   1.4143000e-01
   9.8999099e+03   1.3632000e-01
   9.9099189e+03   1.3844000e-01
   9.9199279e+03   1.3864000e-01
   9.9299369e+03   1.3749000e-01
   9.9399459e+03   1.3398000e-01
   9.9499550e+03   1.3778000e-01
   9.9599640e+03   1.3596000e-01
   9.9699730e+03   1.3764000e-01
   9.9799820e+03   1.3842000e-01
   9.9899910e+03   1.4180000e-01
   1.0000000e+04   1.3291000e-01


==> figs/N_20_supervised/zp_20.dat <==
   1.0000000e+01   2.8141500e-01
   2.0000000e+01   2.2086500e-01
   3.0000000e+01   2.1121100e-01
   4.0000000e+01   1.5256900e-01
   5.0000000e+01   1.3764200e-01
   6.0000000e+01   1.1315300e-01
   7.0000000e+01   1.0028500e-01
   8.0000000e+01   9.1546000e-02
   9.0000000e+01   9.4490000e-02
   1.0000000e+02   8.6269500e-02
   1.1000000e+02   8.5666900e-02
   1.2000000e+02   8.3136400e-02
   1.3000000e+02   7.6906300e-02
   1.4000000e+02   7.8437800e-02
   1.5000000e+02   7.2292800e-02
   1.6000000e+02   7.1538700e-02
   1.7000000e+02   6.8668100e-02
   1.8000000e+02   6.6554900e-02
   1.9000000e+02   6.4393300e-02
   2.0000000e+02   6.2793800e-02
   2.1000000e+02   6.4572600e-02
   2.2000000e+02   6.5019200e-02
   2.3000000e+02   6.1779100e-02
   2.4000000e+02   6.0268500e-02
   2.5000000e+02   6.0736800e-02
   2.6000000e+02   5.9640200e-02
   2.7000000e+02   5.8609400e-02
   2.8000000e+02   5.8331300e-02
   2.9000000e+02   5.8572300e-02
   3.0000000e+02   6.1145700e-02
   3.1000000e+02   5.8002600e-02
   3.2000000e+02   5.7297900e-02
   3.3000000e+02   5.6987200e-02
   3.4000000e+02   5.5919700e-02
   3.5000000e+02   5.6106100e-02
   3.6000000e+02   5.5983600e-02
   3.7000000e+02   5.6866600e-02
   3.8000000e+02   5.7441500e-02
   3.9000000e+02   5.7842500e-02
   4.0000000e+02   5.5975600e-02
   4.1000000e+02   5.5242900e-02
   4.2000000e+02   5.5220500e-02
   4.3000000e+02   5.5577300e-02
   4.4000000e+02   5.4982600e-02
   4.5000000e+02   5.5814200e-02
   4.6000000e+02   5.4591200e-02
   4.7000000e+02   5.5250000e-02
   4.8000000e+02   5.5430700e-02
   4.9000000e+02   5.5706800e-02
   5.0000000e+02   5.4449700e-02
   5.1000000e+02   5.3855100e-02
   5.2000000e+02   5.4100400e-02
   5.3000000e+02   5.4676900e-02
   5.4000000e+02   5.4346800e-02
   5.5000000e+02   5.3751300e-02
   5.6000000e+02   5.4233400e-02
   5.7000000e+02   5.4869200e-02
   5.8000000e+02   5.4002700e-02
   5.9000000e+02   5.4092000e-02
   6.0000000e+02   5.3852300e-02
   6.1000000e+02   5.4409200e-02
   6.2000000e+02   5.4502900e-02
   6.3000000e+02   5.4508300e-02
   6.4000000e+02   5.4850300e-02
   6.5000000e+02   5.3982200e-02
   6.6000000e+02   5.3712200e-02
   6.7000000e+02   5.3620800e-02
   6.8000000e+02   5.3764300e-02
   6.9000000e+02   5.4772000e-02
   7.0000000e+02   5.3846500e-02
   7.1000000e+02   5.3619200e-02
   7.2000000e+02   5.3066400e-02
   7.3000000e+02   5.2988800e-02
   7.4000000e+02   5.2886300e-02
   7.5000000e+02   5.3408000e-02
   7.6000000e+02   5.3033100e-02
   7.7000000e+02   5.2994100e-02
   7.8000000e+02   5.3588000e-02
   7.9000000e+02   5.3116700e-02
   8.0000000e+02   5.3020100e-02
   8.1000000e+02   5.3423700e-02
   8.2000000e+02   5.3131600e-02
   8.3000000e+02   5.3210200e-02
   8.4000000e+02   5.3447700e-02
   8.5000000e+02   5.3301200e-02
   8.6000000e+02   5.3219100e-02
   8.7000000e+02   5.3630400e-02
   8.8000000e+02   5.3510800e-02
   8.9000000e+02   5.3301700e-02
   9.0000000e+02   5.3246600e-02
   9.1000000e+02   5.2771900e-02
   9.2000000e+02   5.2748400e-02
   9.3000000e+02   5.3152100e-02
   9.4000000e+02   5.3236900e-02
   9.5000000e+02   5.3228500e-02
   9.6000000e+02   5.3610300e-02
   9.7000000e+02   5.3404400e-02
   9.8000000e+02   5.3364100e-02
   9.9000000e+02   5.2756500e-02
   1.0000000e+03   5.3031400e-02
   1.0100000e+03   5.2952200e-02
   1.0200000e+03   5.2658700e-02
   1.0300000e+03   5.2587700e-02
   1.0400000e+03   5.2711900e-02
   1.0500000e+03   5.2720700e-02
   1.0600000e+03   5.2549500e-02
   1.0700000e+03   5.3295000e-02
   1.0800000e+03   5.3525700e-02
   1.0900000e+03   5.3408100e-02
   1.1000000e+03   5.2311500e-02
   1.1100000e+03   5.2967500e-02
   1.1200000e+03   5.2668600e-02
   1.1300000e+03   5.3473000e-02
   1.1400000e+03   5.3746900e-02
   1.1500000e+03   5.3729400e-02
   1.1600000e+03   5.3673100e-02
   1.1700000e+03   5.4043700e-02
   1.1800000e+03   5.2830500e-02
   1.1900000e+03   5.2739900e-02
   1.2000000e+03   5.2177500e-02
   1.2100000e+03   5.2285000e-02
   1.2200000e+03   5.2885200e-02
   1.2300000e+03   5.2917900e-02
   1.2400000e+03   5.2755600e-02
   1.2500000e+03   5.2111000e-02
   1.2600000e+03   5.2253200e-02
   1.2700000e+03   5.3725900e-02
   1.2800000e+03   5.2988500e-02
   1.2900000e+03   5.2596200e-02
   1.3000000e+03   5.2366700e-02
   1.3100000e+03   5.2414100e-02
   1.3200000e+03   5.2945100e-02
   1.3300000e+03   5.2922900e-02
   1.3400000e+03   5.2554900e-02
   1.3500000e+03   5.3039400e-02
   1.3600000e+03   5.2556900e-02
   1.3700000e+03   5.2993900e-02
   1.3800000e+03   5.2686900e-02
   1.3900000e+03   5.2959600e-02
   1.4000000e+03   5.2583400e-02
   1.4100000e+03   5.2217800e-02
   1.4200000e+03   5.2313000e-02
   1.4300000e+03   5.2441300e-02
   1.4400000e+03   5.3372000e-02
   1.4500000e+03   5.2673000e-02
   1.4600000e+03   5.3218700e-02
   1.4700000e+03   5.2548900e-02
   1.4800000e+03   5.2329300e-02
   1.4900000e+03   5.1777500e-02
   1.5000000e+03   5.1387100e-02
   1.5100000e+03   5.1418000e-02
   1.5200000e+03   5.1351300e-02
   1.5300000e+03   5.1623200e-02
   1.5400000e+03   5.1618600e-02
   1.5500000e+03   5.1684300e-02
   1.5600000e+03   5.1271800e-02
   1.5700000e+03   5.1361100e-02
   1.5800000e+03   5.1197400e-02
   1.5900000e+03   5.1444500e-02
   1.6000000e+03   5.1543900e-02
   1.6100000e+03   5.1279600e-02
   1.6200000e+03   5.1672200e-02
   1.6300000e+03   5.1539900e-02
   1.6400000e+03   5.1867600e-02
   1.6500000e+03   5.1726900e-02
   1.6600000e+03   5.1660500e-02
   1.6700000e+03   5.1643800e-02
   1.6800000e+03   5.1915600e-02
   1.6900000e+03   5.1759500e-02
   1.7000000e+03   5.1595300e-02
   1.7100000e+03   5.2556600e-02
   1.7200000e+03   5.2132200e-02
   1.7300000e+03   5.2601900e-02
   1.7400000e+03   5.2721200e-02
   1.7500000e+03   5.4012800e-02
   1.7600000e+03   5.4169100e-02
   1.7700000e+03   5.1845000e-02
   1.7800000e+03   5.2020200e-02
   1.7900000e+03   5.2157300e-02
   1.8000000e+03   5.2182200e-02
   1.8100000e+03   5.2481200e-02
   1.8200000e+03   5.2225100e-02
   1.8300000e+03   5.2202700e-02
   1.8400000e+03   5.2258900e-02
   1.8500000e+03   5.1399900e-02
   1.8600000e+03   5.1326400e-02
   1.8700000e+03   5.1648200e-02
   1.8800000e+03   5.1574100e-02
   1.8900000e+03   5.1486200e-02
   1.9000000e+03   5.1818000e-02
   1.9100000e+03   5.2643900e-02
   1.9200000e+03   5.2419300e-02
   1.9300000e+03   5.1561500e-02
   1.9400000e+03   5.2482200e-02
   1.9500000e+03   5.1673600e-02
   1.9600000e+03   5.1918700e-02
   1.9700000e+03   5.1586600e-02
   1.9800000e+03   5.1668500e-02
   1.9900000e+03   5.1876800e-02
   2.0000000e+03   5.1811200e-02
   2.0100000e+03   5.1577500e-02
   2.0200000e+03   5.1693900e-02
   2.0300000e+03   5.1612100e-02
   2.0400000e+03   5.0807400e-02
   2.0500000e+03   5.0768900e-02
   2.0600000e+03   5.1415300e-02
   2.0700000e+03   5.1177300e-02
   2.0800000e+03   5.1030700e-02
   2.0900000e+03   5.0972900e-02
   2.1000000e+03   5.1292900e-02
   2.1100000e+03   5.1093100e-02
   2.1200000e+03   5.1228300e-02
   2.1300000e+03   5.1269400e-02
   2.1400000e+03   5.1193700e-02
   2.1500000e+03   5.0878100e-02
   2.1600000e+03   5.1523900e-02
   2.1700000e+03   5.1660400e-02
   2.1800000e+03   5.1958300e-02
   2.1900000e+03   5.2182000e-02
   2.2000000e+03   5.1054100e-02
   2.2100000e+03   5.1307200e-02
   2.2200000e+03   5.0765100e-02
   2.2300000e+03   5.0476600e-02
   2.2400000e+03   5.0276700e-02
   2.2500000e+03   5.0286600e-02
   2.2600000e+03   5.0534900e-02
   2.2700000e+03   5.0438000e-02
   2.2800000e+03   5.0798200e-02
   2.2900000e+03   5.0974300e-02
   2.3000000e+03   5.0402400e-02
   2.3100000e+03   5.1520300e-02
   2.3200000e+03   5.0992500e-02
   2.3300000e+03   5.0374300e-02
   2.3400000e+03   5.0425000e-02
   2.3500000e+03   5.0771000e-02
   2.3600000e+03   5.0709800e-02
   2.3700000e+03   5.1013100e-02
   2.3800000e+03   5.1148100e-02
   2.3900000e+03   5.0925200e-02
   2.4000000e+03   5.1616300e-02
   2.4100000e+03   5.1261400e-02
   2.4200000e+03   5.0910100e-02
   2.4300000e+03   5.0655300e-02
   2.4400000e+03   5.0613000e-02
   2.4500000e+03   5.0998600e-02
   2.4600000e+03   5.0714500e-02
   2.4700000e+03   5.0468000e-02
   2.4800000e+03   5.1472700e-02
   2.4900000e+03   5.1202600e-02
   2.5000000e+03   5.1316500e-02
   2.5100000e+03   5.1454000e-02
   2.5200000e+03   5.0815600e-02
   2.5300000e+03   5.0491100e-02
   2.5400000e+03   5.0871300e-02
   2.5500000e+03   5.0852200e-02
   2.5600000e+03   5.1497600e-02
   2.5700000e+03   5.0546700e-02
   2.5800000e+03   5.0596300e-02
   2.5900000e+03   5.0663600e-02
   2.6000000e+03   5.0321900e-02
   2.6100000e+03   5.0385600e-02
   2.6200000e+03   5.0468700e-02
   2.6300000e+03   5.0948600e-02
   2.6400000e+03   5.1881600e-02
   2.6500000e+03   5.2167400e-02
   2.6600000e+03   5.1059200e-02
   2.6700000e+03   5.1103200e-02
   2.6800000e+03   5.0276300e-02
   2.6900000e+03   4.9952800e-02
   2.7000000e+03   5.0888100e-02
   2.7100000e+03   5.1531800e-02
   2.7200000e+03   5.0462300e-02
   2.7300000e+03   5.0119200e-02
   2.7400000e+03   4.9995900e-02
   2.7500000e+03   5.0522000e-02
   2.7600000e+03   5.0505900e-02
   2.7700000e+03   5.0111600e-02
   2.7800000e+03   5.0786900e-02
   2.7900000e+03   5.0132900e-02
   2.8000000e+03   5.0088900e-02
   2.8100000e+03   4.9896200e-02
   2.8200000e+03   4.9549300e-02
   2.8300000e+03   5.0221500e-02
   2.8400000e+03   4.9965400e-02
   2.8500000e+03   5.0723400e-02
   2.8600000e+03   5.0311600e-02
   2.8700000e+03   5.0723000e-02
   2.8800000e+03   5.0660400e-02
   2.8900000e+03   4.9737400e-02
   2.9000000e+03   4.9773200e-02
   2.9100000e+03   4.9783200e-02
   2.9200000e+03   5.0521100e-02
   2.9300000e+03   4.9973700e-02
   2.9400000e+03   4.9990800e-02
   2.9500000e+03   5.0204800e-02
   2.9600000e+03   5.0361400e-02
   2.9700000e+03   5.1356700e-02
   2.9800000e+03   4.9903400e-02
   2.9900000e+03   4.9901200e-02
   3.0000000e+03   4.9782600e-02


==> figs/N_20_supervised/zp_20_2.dat <==
10.0 0.09380500000000001
20.0 0.07362166666666667
30.0 0.07040366666666667
40.0 0.05085633333333334
50.0 0.04588066666666666
60.0 0.03771766666666667
70.0 0.03342833333333333
80.0 0.030515333333333335
90.0 0.031496666666666666
100.0 0.0287565
110.0 0.028555633333333334
120.0 0.027712133333333333
130.0 0.025635433333333332
140.0 0.026145933333333333
150.0 0.0240976
160.0 0.02384623333333333
170.0 0.022889366666666664
180.0 0.022184966666666667
190.0 0.021464433333333335
200.0 0.020931266666666667
210.0 0.021524199999999997
220.0 0.021673066666666668
230.0 0.020593033333333333
240.0 0.0200895
250.0 0.0202456
260.0 0.019880066666666665
270.0 0.019536466666666665
280.0 0.019443766666666668
290.0 0.0195241
300.0 0.020381899999999998
310.0 0.0193342
320.0 0.0190993
330.0 0.018995733333333334
340.0 0.0186399
350.0 0.018702033333333333
360.0 0.0186612
370.0 0.018955533333333333
380.0 0.019147166666666667
390.0 0.019280833333333334
400.0 0.018658533333333335
410.0 0.018414299999999998
420.0 0.018406833333333334
430.0 0.01852576666666667
440.0 0.018327533333333333
450.0 0.018604733333333335
460.0 0.018197066666666668
470.0 0.018416666666666668
480.0 0.0184769
490.0 0.018568933333333332
500.0 0.0181499
510.0 0.0179517
520.0 0.018033466666666668
530.0 0.018225633333333335
540.0 0.0181156
550.0 0.017917100000000002
560.0 0.0180778
570.0 0.018289733333333332
580.0 0.0180009
590.0 0.018030666666666667
600.0 0.017950766666666666
610.0 0.0181364
620.0 0.018167633333333332
630.0 0.018169433333333335
640.0 0.01828343333333333
650.0 0.017994066666666666
660.0 0.017904066666666666
670.0 0.0178736
680.0 0.017921433333333334
690.0 0.018257333333333334
700.0 0.017948833333333334
710.0 0.017873066666666666
720.0 0.0176888
730.0 0.017662933333333335
740.0 0.017628766666666667
750.0 0.017802666666666665
760.0 0.0176777
770.0 0.017664700000000002
780.0 0.017862666666666666
790.0 0.01770556666666667
800.0 0.017673366666666666
810.0 0.017807899999999998
820.0 0.017710533333333334
830.0 0.017736733333333334
840.0 0.0178159
850.0 0.017767066666666668
860.0 0.0177397
870.0 0.0178768
880.0 0.017836933333333332
890.0 0.017767233333333333
900.0 0.017748866666666665
910.0 0.01759063333333333
920.0 0.0175828
930.0 0.017717366666666668
940.0 0.017745633333333333
950.0 0.017742833333333333
960.0 0.0178701
970.0 0.017801466666666665
980.0 0.01778803333333333
990.0 0.0175855
1000.0 0.017677133333333334
1010.0 0.01765073333333333
1020.0 0.0175529
1030.0 0.017529233333333335
1040.0 0.017570633333333332
1050.0 0.01757356666666667
1060.0 0.0175165
1070.0 0.017765
1080.0 0.0178419
1090.0 0.0178027
1100.0 0.017437166666666667
1110.0 0.017655833333333332
1120.0 0.0175562
1130.0 0.017824333333333334
1140.0 0.017915633333333333
1150.0 0.0179098
1160.0 0.017891033333333334
1170.0 0.018014566666666666
1180.0 0.017610166666666666
1190.0 0.017579966666666665
1200.0 0.0173925
1210.0 0.017428333333333334
1220.0 0.0176284
1230.0 0.0176393
1240.0 0.0175852
1250.0 0.01737033333333333
1260.0 0.017417733333333334
1270.0 0.017908633333333333
1280.0 0.017662833333333332
1290.0 0.01753206666666667
1300.0 0.01745556666666667
1310.0 0.017471366666666665
1320.0 0.01764836666666667
1330.0 0.017640966666666667
1340.0 0.0175183
1350.0 0.0176798
1360.0 0.017518966666666667
1370.0 0.017664633333333332
1380.0 0.0175623
1390.0 0.0176532
1400.0 0.0175278
1410.0 0.017405933333333335
1420.0 0.017437666666666667
1430.0 0.017480433333333333
1440.0 0.017790666666666666
1450.0 0.017557666666666666
1460.0 0.017739566666666668
1470.0 0.017516300000000002
1480.0 0.0174431
1490.0 0.017259166666666666
1500.0 0.01712903333333333
1510.0 0.017139333333333333
1520.0 0.0171171
1530.0 0.017207733333333333
1540.0 0.0172062
1550.0 0.0172281
1560.0 0.0170906
1570.0 0.017120366666666668
1580.0 0.0170658
1590.0 0.017148166666666666
1600.0 0.0171813
1610.0 0.0170932
1620.0 0.017224066666666666
1630.0 0.017179966666666668
1640.0 0.0172892
1650.0 0.0172423
1660.0 0.017220166666666665
1670.0 0.0172146
1680.0 0.0173052
1690.0 0.017253166666666667
1700.0 0.017198433333333332
1710.0 0.017518866666666667
1720.0 0.017377399999999998
1730.0 0.017533966666666668
1740.0 0.017573733333333334
1750.0 0.018004266666666668
1760.0 0.018056366666666667
1770.0 0.017281666666666667
1780.0 0.017340066666666668
1790.0 0.017385766666666667
1800.0 0.017394066666666666
1810.0 0.017493733333333334
1820.0 0.017408366666666668
1830.0 0.0174009
1840.0 0.017419633333333333
1850.0 0.0171333
1860.0 0.0171088
1870.0 0.017216066666666665
1880.0 0.017191366666666666
1890.0 0.017162066666666666
1900.0 0.01727266666666667
1910.0 0.017547966666666668
1920.0 0.017473100000000002
1930.0 0.017187166666666667
1940.0 0.017494066666666665
1950.0 0.017224533333333333
1960.0 0.017306233333333334
1970.0 0.017195533333333336
1980.0 0.017222833333333333
1990.0 0.017292266666666667
2000.0 0.0172704
2010.0 0.0171925
2020.0 0.0172313
2030.0 0.017204033333333334
2040.0 0.0169358
2050.0 0.016922966666666667
2060.0 0.01713843333333333
2070.0 0.0170591
2080.0 0.017010233333333333
2090.0 0.016990966666666666
2100.0 0.017097633333333334
2110.0 0.017031033333333334
2120.0 0.0170761
2130.0 0.0170898
2140.0 0.017064566666666666
2150.0 0.016959366666666666
2160.0 0.01717463333333333
2170.0 0.017220133333333335
2180.0 0.017319433333333332
2190.0 0.017394
2200.0 0.01701803333333333
2210.0 0.0171024
2220.0 0.0169217
2230.0 0.016825533333333333
2240.0 0.0167589
2250.0 0.0167622
2260.0 0.016844966666666666
2270.0 0.016812666666666667
2280.0 0.016932733333333335
2290.0 0.016991433333333333
2300.0 0.0168008
2310.0 0.01717343333333333
2320.0 0.016997500000000002
2330.0 0.01679143333333333
2340.0 0.01680833333333333
2350.0 0.016923666666666667
2360.0 0.016903266666666666
2370.0 0.017004366666666666
2380.0 0.017049366666666666
2390.0 0.016975066666666667
2400.0 0.017205433333333332
2410.0 0.017087133333333334
2420.0 0.016970033333333332
2430.0 0.0168851
2440.0 0.016871
2450.0 0.016999533333333334
2460.0 0.016904833333333334
2470.0 0.016822666666666666
2480.0 0.01715756666666667
2490.0 0.017067533333333332
2500.0 0.0171055
2510.0 0.017151333333333334
2520.0 0.016938533333333335
2530.0 0.016830366666666666
2540.0 0.0169571
2550.0 0.016950733333333332
2560.0 0.017165866666666665
2570.0 0.0168489
2580.0 0.016865433333333332
2590.0 0.016887866666666668
2600.0 0.016773966666666668
2610.0 0.0167952
2620.0 0.0168229
2630.0 0.016982866666666666
2640.0 0.017293866666666668
2650.0 0.017389133333333334
2660.0 0.017019733333333332
2670.0 0.0170344
2680.0 0.016758766666666668
2690.0 0.016650933333333333
2700.0 0.0169627
2710.0 0.017177266666666666
2720.0 0.016820766666666667
2730.0 0.0167064
2740.0 0.0166653
2750.0 0.016840666666666667
2760.0 0.0168353
2770.0 0.016703866666666668
2780.0 0.016928966666666666
2790.0 0.016710966666666667
2800.0 0.0166963
2810.0 0.016632066666666667
2820.0 0.016516433333333334
2830.0 0.016740500000000002
2840.0 0.016655133333333332
2850.0 0.0169078
2860.0 0.016770533333333334
2870.0 0.016907666666666665
2880.0 0.0168868
2890.0 0.016579133333333333
2900.0 0.016591066666666664
2910.0 0.0165944
2920.0 0.016840366666666665
2930.0 0.0166579
2940.0 0.0166636
2950.0 0.016734933333333334
2960.0 0.016787133333333332
2970.0 0.0171189
2980.0 0.016634466666666667
2990.0 0.016633733333333334
3000.0 0.0165942


==> figs/N_20_unsupervised/hard_con.dat <==
   1.0000000e+00   2.9550000e-02
   1.1009009e+01   2.8770000e-02
   2.1018018e+01   3.0340000e-02
   3.1027027e+01   3.3020000e-02
   4.1036036e+01   3.7260000e-02
   5.1045045e+01   4.3770000e-02
   6.1054054e+01   5.0960000e-02
   7.1063063e+01   5.9770000e-02
   8.1072072e+01   6.9560000e-02
   9.1081081e+01   7.9380000e-02
   1.0109009e+02   8.9880000e-02
   1.1109910e+02   9.8890000e-02
   1.2110811e+02   1.0719000e-01
   1.3111712e+02   1.1196000e-01
   1.4112613e+02   1.1433000e-01
   1.5113514e+02   1.1427000e-01
   1.6114414e+02   1.1121000e-01
   1.7115315e+02   1.1015000e-01
   1.8116216e+02   1.0950000e-01
   1.9117117e+02   1.0961000e-01
   2.0118018e+02   1.0917000e-01
   2.1118919e+02   1.1128000e-01
   2.2119820e+02   1.1314000e-01
   2.3120721e+02   1.1572000e-01
   2.4121622e+02   1.1405000e-01
   2.5122523e+02   1.1354000e-01
   2.6123423e+02   1.1409000e-01
   2.7124324e+02   1.1695000e-01
   2.8125225e+02   1.1490000e-01
   2.9126126e+02   1.1150000e-01
   3.0127027e+02   1.0785000e-01
   3.1127928e+02   1.0074000e-01
   3.2128829e+02   1.0262000e-01
   3.3129730e+02   1.1559000e-01
   3.4130631e+02   1.2317000e-01
   3.5131532e+02   1.2892000e-01
   3.6132432e+02   1.3553000e-01
   3.7133333e+02   1.4021000e-01
   3.8134234e+02   1.4394000e-01
   3.9135135e+02   1.4402000e-01
   4.0136036e+02   1.3549000e-01
   4.1136937e+02   1.2510000e-01
   4.2137838e+02   1.1994000e-01
   4.3138739e+02   1.0957000e-01
   4.4139640e+02   1.0150000e-01
   4.5140541e+02   9.0200000e-02
   4.6141441e+02   7.5950000e-02
   4.7142342e+02   7.1880000e-02
   4.8143243e+02   7.4150000e-02
   4.9144144e+02   7.7100000e-02
   5.0145045e+02   7.6070000e-02
   5.1145946e+02   7.4590000e-02
   5.2146847e+02   7.5060000e-02
   5.3147748e+02   8.1660000e-02
   5.4148649e+02   8.3460000e-02
   5.5149550e+02   8.1880000e-02
   5.6150450e+02   8.0350000e-02
   5.7151351e+02   8.2130000e-02
   5.8152252e+02   7.4540000e-02
   5.9153153e+02   7.2490000e-02
   6.0154054e+02   7.1580000e-02
   6.1154955e+02   7.1990000e-02
   6.2155856e+02   7.6090000e-02
   6.3156757e+02   7.3620000e-02
   6.4157658e+02   7.0770000e-02
   6.5158559e+02   7.1150000e-02
   6.6159459e+02   6.8980000e-02
   6.7160360e+02   6.9450000e-02
   6.8161261e+02   6.8120000e-02
   6.9162162e+02   6.1010000e-02
   7.0163063e+02   5.8120000e-02
   7.1163964e+02   5.3210000e-02
   7.2164865e+02   5.2740000e-02
   7.3165766e+02   5.0800000e-02
   7.4166667e+02   4.8170000e-02
   7.5167568e+02   5.1920000e-02
   7.6168468e+02   5.3330000e-02
   7.7169369e+02   5.2800000e-02
   7.8170270e+02   4.9130000e-02
   7.9171171e+02   5.1110000e-02
   8.0172072e+02   5.5890000e-02
   8.1172973e+02   5.4520000e-02
   8.2173874e+02   5.2240000e-02
   8.3174775e+02   5.1800000e-02
   8.4175676e+02   4.5000000e-02
   8.5176577e+02   4.0850000e-02
   8.6177477e+02   4.4420000e-02
   8.7178378e+02   4.9730000e-02
   8.8179279e+02   4.7310000e-02
   8.9180180e+02   4.4400000e-02
   9.0181081e+02   4.4030000e-02
   9.1181982e+02   4.8940000e-02
   9.2182883e+02   4.3440000e-02
   9.3183784e+02   4.0200000e-02
   9.4184685e+02   4.0310000e-02
   9.5185586e+02   3.9500000e-02
   9.6186486e+02   3.6590000e-02
   9.7187387e+02   3.4540000e-02
   9.8188288e+02   3.3970000e-02
   9.9189189e+02   3.5340000e-02
   1.0019009e+03   3.4530000e-02
   1.0119099e+03   3.4480000e-02
   1.0219189e+03   3.1660000e-02
   1.0319279e+03   3.1950000e-02
   1.0419369e+03   3.0400000e-02
   1.0519459e+03   2.6450000e-02
   1.0619550e+03   2.8130000e-02
   1.0719640e+03   2.9090000e-02
   1.0819730e+03   2.9940000e-02
   1.0919820e+03   2.8490000e-02
   1.1019910e+03   2.3150000e-02
   1.1120000e+03   2.3730000e-02
   1.1220090e+03   2.9500000e-02
   1.1320180e+03   2.2750000e-02
   1.1420270e+03   2.1690000e-02
   1.1520360e+03   2.5040000e-02
   1.1620450e+03   2.2720000e-02
   1.1720541e+03   1.6930000e-02
   1.1820631e+03   1.7830000e-02
   1.1920721e+03   2.0200000e-02
   1.2020811e+03   1.9170000e-02
   1.2120901e+03   2.0880000e-02
   1.2220991e+03   1.9480000e-02
   1.2321081e+03   2.2360000e-02
   1.2421171e+03   2.5590000e-02
   1.2521261e+03   2.3780000e-02
   1.2621351e+03   2.0190000e-02
   1.2721441e+03   2.2590000e-02
   1.2821532e+03   1.9350000e-02
   1.2921622e+03   1.8910000e-02
   1.3021712e+03   1.7630000e-02
   1.3121802e+03   1.5840000e-02
   1.3221892e+03   1.9580000e-02
   1.3321982e+03   1.8520000e-02
   1.3422072e+03   1.7480000e-02
   1.3522162e+03   2.0560000e-02
   1.3622252e+03   1.9900000e-02
   1.3722342e+03   2.0440000e-02
   1.3822432e+03   1.9230000e-02
   1.3922523e+03   1.7050000e-02
   1.4022613e+03   1.8030000e-02
   1.4122703e+03   1.7280000e-02
   1.4222793e+03   2.0130000e-02
   1.4322883e+03   1.9640000e-02
   1.4422973e+03   1.6740000e-02
   1.4523063e+03   1.7590000e-02
   1.4623153e+03   2.0530000e-02
   1.4723243e+03   2.1210000e-02
   1.4823333e+03   1.9870000e-02
   1.4923423e+03   2.0710000e-02
   1.5023514e+03   1.8120000e-02
   1.5123604e+03   1.8860000e-02
   1.5223694e+03   1.7640000e-02
   1.5323784e+03   1.6910000e-02
   1.5423874e+03   1.8610000e-02
   1.5523964e+03   1.5890000e-02
   1.5624054e+03   1.9140000e-02
   1.5724144e+03   2.1080000e-02
   1.5824234e+03   2.0460000e-02
   1.5924324e+03   2.0240000e-02
   1.6024414e+03   1.9520000e-02
   1.6124505e+03   1.9180000e-02
   1.6224595e+03   2.2400000e-02
   1.6324685e+03   2.0880000e-02
   1.6424775e+03   1.9320000e-02
   1.6524865e+03   2.0500000e-02
   1.6624955e+03   1.9850000e-02
   1.6725045e+03   2.3480000e-02
   1.6825135e+03   1.9700000e-02
   1.6925225e+03   1.7270000e-02
   1.7025315e+03   1.9150000e-02
   1.7125405e+03   2.1390000e-02
   1.7225495e+03   2.1250000e-02
   1.7325586e+03   1.8190000e-02
   1.7425676e+03   1.4820000e-02
   1.7525766e+03   1.3510000e-02
   1.7625856e+03   1.7580000e-02
   1.7725946e+03   1.8360000e-02
   1.7826036e+03   1.4900000e-02
   1.7926126e+03   1.6650000e-02
   1.8026216e+03   1.8610000e-02
   1.8126306e+03   1.7800000e-02
   1.8226396e+03   1.8900000e-02
   1.8326486e+03   1.6930000e-02
   1.8426577e+03   1.7720000e-02
   1.8526667e+03   1.8710000e-02
   1.8626757e+03   1.8380000e-02
   1.8726847e+03   1.5470000e-02
   1.8826937e+03   1.4540000e-02
   1.8927027e+03   1.1890000e-02
   1.9027117e+03   1.6200000e-02
   1.9127207e+03   1.4550000e-02
   1.9227297e+03   1.6660000e-02
   1.9327387e+03   2.0360000e-02
   1.9427477e+03   1.6470000e-02
   1.9527568e+03   1.8580000e-02
   1.9627658e+03   2.0250000e-02
   1.9727748e+03   1.7490000e-02
   1.9827838e+03   1.5820000e-02
   1.9927928e+03   1.8380000e-02
   2.0028018e+03   1.7830000e-02
   2.0128108e+03   1.8530000e-02
   2.0228198e+03   1.6090000e-02
   2.0328288e+03   1.5720000e-02
   2.0428378e+03   1.4880000e-02
   2.0528468e+03   2.1260000e-02
   2.0628559e+03   1.9840000e-02
   2.0728649e+03   2.0050000e-02
   2.0828739e+03   1.7500000e-02
   2.0928829e+03   2.1850000e-02
   2.1028919e+03   1.8460000e-02
   2.1129009e+03   2.0120000e-02
   2.1229099e+03   1.8240000e-02
   2.1329189e+03   1.4630000e-02
   2.1429279e+03   1.5940000e-02
   2.1529369e+03   1.9810000e-02
   2.1629459e+03   1.8700000e-02
   2.1729550e+03   1.8700000e-02
   2.1829640e+03   2.0730000e-02
   2.1929730e+03   1.8070000e-02
   2.2029820e+03   1.9690000e-02
   2.2129910e+03   2.0110000e-02
   2.2230000e+03   2.0180000e-02
   2.2330090e+03   1.7880000e-02
   2.2430180e+03   1.6110000e-02
   2.2530270e+03   1.8300000e-02
   2.2630360e+03   1.7700000e-02
   2.2730450e+03   1.7790000e-02
   2.2830541e+03   1.9890000e-02
   2.2930631e+03   1.8640000e-02
   2.3030721e+03   1.5560000e-02
   2.3130811e+03   1.6600000e-02
   2.3230901e+03   1.7050000e-02
   2.3330991e+03   1.3830000e-02
   2.3431081e+03   1.5440000e-02
   2.3531171e+03   1.8490000e-02
   2.3631261e+03   2.0760000e-02
   2.3731351e+03   2.1840000e-02
   2.3831441e+03   1.9430000e-02
   2.3931532e+03   1.8080000e-02
   2.4031622e+03   1.6720000e-02
   2.4131712e+03   1.4370000e-02
   2.4231802e+03   1.7790000e-02
   2.4331892e+03   1.8180000e-02
   2.4431982e+03   1.5060000e-02
   2.4532072e+03   1.2770000e-02
   2.4632162e+03   1.4860000e-02
   2.4732252e+03   1.3190000e-02
   2.4832342e+03   1.1100000e-02
   2.4932432e+03   1.4620000e-02
   2.5032523e+03   1.4920000e-02
   2.5132613e+03   1.7480000e-02
   2.5232703e+03   1.9390000e-02
   2.5332793e+03   1.6520000e-02
   2.5432883e+03   1.8660000e-02
   2.5532973e+03   1.6990000e-02
   2.5633063e+03   1.6660000e-02
   2.5733153e+03   1.8350000e-02
   2.5833243e+03   1.9240000e-02
   2.5933333e+03   1.6550000e-02
   2.6033423e+03   1.7240000e-02
   2.6133514e+03   2.2900000e-02
   2.6233604e+03   2.1430000e-02
   2.6333694e+03   2.3210000e-02
   2.6433784e+03   2.1980000e-02
   2.6533874e+03   1.8820000e-02
   2.6633964e+03   2.0030000e-02
   2.6734054e+03   1.9710000e-02
   2.6834144e+03   1.6170000e-02
   2.6934234e+03   1.7570000e-02
   2.7034324e+03   1.6420000e-02
   2.7134414e+03   1.7980000e-02
   2.7234505e+03   2.3340000e-02
   2.7334595e+03   2.1140000e-02
   2.7434685e+03   1.9700000e-02
   2.7534775e+03   2.1720000e-02
   2.7634865e+03   2.2480000e-02
   2.7734955e+03   2.0180000e-02
   2.7835045e+03   1.5870000e-02
   2.7935135e+03   1.8640000e-02
   2.8035225e+03   2.0020000e-02
   2.8135315e+03   1.6510000e-02
   2.8235405e+03   1.6420000e-02
   2.8335495e+03   2.0410000e-02
   2.8435586e+03   2.0540000e-02
   2.8535676e+03   1.8620000e-02
   2.8635766e+03   2.1380000e-02
   2.8735856e+03   2.2400000e-02
   2.8835946e+03   2.2850000e-02
   2.8936036e+03   2.2630000e-02
   2.9036126e+03   2.2670000e-02
   2.9136216e+03   2.0340000e-02
   2.9236306e+03   2.0160000e-02
   2.9336396e+03   2.0530000e-02
   2.9436486e+03   2.0740000e-02
   2.9536577e+03   1.6200000e-02
   2.9636667e+03   1.8170000e-02
   2.9736757e+03   1.9050000e-02
   2.9836847e+03   2.1670000e-02
   2.9936937e+03   2.0240000e-02
   3.0037027e+03   1.9390000e-02
   3.0137117e+03   2.1260000e-02
   3.0237207e+03   1.8340000e-02
   3.0337297e+03   1.6680000e-02
   3.0437387e+03   1.8400000e-02
   3.0537477e+03   2.1540000e-02
   3.0637568e+03   1.8360000e-02
   3.0737658e+03   1.9980000e-02
   3.0837748e+03   2.2350000e-02
   3.0937838e+03   1.8430000e-02
   3.1037928e+03   1.9090000e-02
   3.1138018e+03   1.9340000e-02
   3.1238108e+03   2.0650000e-02
   3.1338198e+03   2.2390000e-02
   3.1438288e+03   1.9050000e-02
   3.1538378e+03   2.0030000e-02
   3.1638468e+03   2.0180000e-02
   3.1738559e+03   2.0510000e-02
   3.1838649e+03   2.3650000e-02
   3.1938739e+03   2.0390000e-02
   3.2038829e+03   1.7900000e-02
   3.2138919e+03   1.4850000e-02
   3.2239009e+03   1.5000000e-02
   3.2339099e+03   1.7480000e-02
   3.2439189e+03   1.6340000e-02
   3.2539279e+03   1.7990000e-02
   3.2639369e+03   1.9420000e-02
   3.2739459e+03   1.9590000e-02
   3.2839550e+03   1.6350000e-02
   3.2939640e+03   1.9250000e-02
   3.3039730e+03   1.7820000e-02
   3.3139820e+03   2.0340000e-02
   3.3239910e+03   1.6990000e-02
   3.3340000e+03   1.8540000e-02
   3.3440090e+03   1.6560000e-02
   3.3540180e+03   1.7310000e-02
   3.3640270e+03   1.8960000e-02
   3.3740360e+03   1.8650000e-02
   3.3840450e+03   1.8080000e-02
   3.3940541e+03   1.7580000e-02
   3.4040631e+03   1.9370000e-02
   3.4140721e+03   2.4060000e-02
   3.4240811e+03   1.9750000e-02
   3.4340901e+03   1.7990000e-02
   3.4440991e+03   1.7160000e-02
   3.4541081e+03   1.5770000e-02
   3.4641171e+03   1.8440000e-02
   3.4741261e+03   1.7210000e-02
   3.4841351e+03   1.9800000e-02
   3.4941441e+03   1.7900000e-02
   3.5041532e+03   1.4790000e-02
   3.5141622e+03   1.4090000e-02
   3.5241712e+03   1.7080000e-02
   3.5341802e+03   1.6020000e-02
   3.5441892e+03   1.8490000e-02
   3.5541982e+03   1.9180000e-02
   3.5642072e+03   2.3890000e-02
   3.5742162e+03   2.0060000e-02
   3.5842252e+03   1.9750000e-02
   3.5942342e+03   2.3350000e-02
   3.6042432e+03   1.7890000e-02
   3.6142523e+03   1.8770000e-02
   3.6242613e+03   1.6120000e-02
   3.6342703e+03   1.7810000e-02
   3.6442793e+03   1.9970000e-02
   3.6542883e+03   2.2700000e-02
   3.6642973e+03   2.2670000e-02
   3.6743063e+03   2.1520000e-02
   3.6843153e+03   1.8380000e-02
   3.6943243e+03   1.6980000e-02
   3.7043333e+03   1.8800000e-02
   3.7143423e+03   1.5320000e-02
   3.7243514e+03   2.1350000e-02
   3.7343604e+03   1.8730000e-02
   3.7443694e+03   1.7760000e-02
   3.7543784e+03   1.6670000e-02
   3.7643874e+03   1.7100000e-02
   3.7743964e+03   1.4040000e-02
   3.7844054e+03   2.0180000e-02
   3.7944144e+03   1.8470000e-02
   3.8044234e+03   1.6240000e-02
   3.8144324e+03   1.7650000e-02
   3.8244414e+03   1.5560000e-02
   3.8344505e+03   1.9220000e-02
   3.8444595e+03   1.6880000e-02
   3.8544685e+03   2.4540000e-02
   3.8644775e+03   1.7410000e-02
   3.8744865e+03   1.9730000e-02
   3.8844955e+03   1.7770000e-02
   3.8945045e+03   1.8740000e-02
   3.9045135e+03   1.9320000e-02
   3.9145225e+03   1.9160000e-02
   3.9245315e+03   1.9630000e-02
   3.9345405e+03   1.9600000e-02
   3.9445495e+03   2.0560000e-02
   3.9545586e+03   1.6080000e-02
   3.9645676e+03   1.9320000e-02
   3.9745766e+03   1.9720000e-02
   3.9845856e+03   1.6570000e-02
   3.9945946e+03   1.6940000e-02
   4.0046036e+03   1.8480000e-02
   4.0146126e+03   1.8400000e-02
   4.0246216e+03   2.1120000e-02
   4.0346306e+03   2.0110000e-02
   4.0446396e+03   2.1520000e-02
   4.0546486e+03   1.8580000e-02
   4.0646577e+03   1.8600000e-02
   4.0746667e+03   1.6210000e-02
   4.0846757e+03   1.6800000e-02
   4.0946847e+03   1.9460000e-02
   4.1046937e+03   1.9110000e-02
   4.1147027e+03   2.0540000e-02
   4.1247117e+03   2.0130000e-02
   4.1347207e+03   2.2660000e-02
   4.1447297e+03   2.3130000e-02
   4.1547387e+03   2.6160000e-02
   4.1647477e+03   2.0060000e-02
   4.1747568e+03   1.5790000e-02
   4.1847658e+03   1.8480000e-02
   4.1947748e+03   1.4570000e-02
   4.2047838e+03   2.0940000e-02
   4.2147928e+03   2.0250000e-02
   4.2248018e+03   1.8650000e-02
   4.2348108e+03   1.8880000e-02
   4.2448198e+03   2.1360000e-02
   4.2548288e+03   1.7710000e-02
   4.2648378e+03   2.0920000e-02
   4.2748468e+03   2.1450000e-02
   4.2848559e+03   1.9660000e-02
   4.2948649e+03   2.0170000e-02
   4.3048739e+03   1.9670000e-02
   4.3148829e+03   1.8290000e-02
   4.3248919e+03   2.0530000e-02
   4.3349009e+03   1.8060000e-02
   4.3449099e+03   2.0970000e-02
   4.3549189e+03   2.3830000e-02
   4.3649279e+03   1.9630000e-02
   4.3749369e+03   1.8770000e-02
   4.3849459e+03   2.1290000e-02
   4.3949550e+03   2.0250000e-02
   4.4049640e+03   1.7680000e-02
   4.4149730e+03   2.4120000e-02
   4.4249820e+03   2.0770000e-02
   4.4349910e+03   2.3660000e-02
   4.4450000e+03   2.1110000e-02
   4.4550090e+03   1.9740000e-02
   4.4650180e+03   2.1240000e-02
   4.4750270e+03   1.4820000e-02
   4.4850360e+03   1.8180000e-02
   4.4950450e+03   1.9290000e-02
   4.5050541e+03   2.1230000e-02
   4.5150631e+03   1.9920000e-02
   4.5250721e+03   2.0610000e-02
   4.5350811e+03   1.8400000e-02
   4.5450901e+03   1.7210000e-02
   4.5550991e+03   1.6700000e-02
   4.5651081e+03   2.2230000e-02
   4.5751171e+03   2.0440000e-02
   4.5851261e+03   2.1960000e-02
   4.5951351e+03   2.0770000e-02
   4.6051441e+03   2.1890000e-02
   4.6151532e+03   2.6080000e-02
   4.6251622e+03   2.1570000e-02
   4.6351712e+03   1.4920000e-02
   4.6451802e+03   1.7890000e-02
   4.6551892e+03   1.9520000e-02
   4.6651982e+03   2.3650000e-02
   4.6752072e+03   1.8780000e-02
   4.6852162e+03   1.8050000e-02
   4.6952252e+03   1.9370000e-02
   4.7052342e+03   2.2330000e-02
   4.7152432e+03   1.7160000e-02
   4.7252523e+03   1.8350000e-02
   4.7352613e+03   1.8600000e-02
   4.7452703e+03   2.0430000e-02
   4.7552793e+03   1.4260000e-02
   4.7652883e+03   2.0920000e-02
   4.7752973e+03   1.8430000e-02
   4.7853063e+03   2.0710000e-02
   4.7953153e+03   1.7140000e-02
   4.8053243e+03   1.5990000e-02
   4.8153333e+03   2.0610000e-02
   4.8253423e+03   2.1640000e-02
   4.8353514e+03   1.7980000e-02
   4.8453604e+03   1.6970000e-02
   4.8553694e+03   1.7160000e-02
   4.8653784e+03   1.8970000e-02
   4.8753874e+03   1.5500000e-02
   4.8853964e+03   2.0770000e-02
   4.8954054e+03   1.6350000e-02
   4.9054144e+03   1.7710000e-02
   4.9154234e+03   1.6700000e-02
   4.9254324e+03   1.7410000e-02
   4.9354414e+03   1.9310000e-02
   4.9454505e+03   2.0410000e-02
   4.9554595e+03   1.8730000e-02
   4.9654685e+03   1.5280000e-02
   4.9754775e+03   1.5820000e-02
   4.9854865e+03   1.7920000e-02
   4.9954955e+03   1.8320000e-02
   5.0055045e+03   1.4250000e-02
   5.0155135e+03   1.4970000e-02
   5.0255225e+03   1.4190000e-02
   5.0355315e+03   2.0220000e-02
   5.0455405e+03   1.9580000e-02
   5.0555495e+03   1.7360000e-02
   5.0655586e+03   1.9780000e-02
   5.0755676e+03   2.1190000e-02
   5.0855766e+03   1.8710000e-02
   5.0955856e+03   2.1790000e-02
   5.1055946e+03   1.5200000e-02
   5.1156036e+03   1.7470000e-02
   5.1256126e+03   1.8560000e-02
   5.1356216e+03   1.8260000e-02
   5.1456306e+03   1.9120000e-02
   5.1556396e+03   2.2510000e-02
   5.1656486e+03   2.0350000e-02
   5.1756577e+03   2.1900000e-02
   5.1856667e+03   1.6390000e-02
   5.1956757e+03   1.8390000e-02
   5.2056847e+03   1.7650000e-02
   5.2156937e+03   1.2740000e-02
   5.2257027e+03   1.5130000e-02
   5.2357117e+03   1.4320000e-02
   5.2457207e+03   1.5410000e-02
   5.2557297e+03   1.6220000e-02
   5.2657387e+03   1.5970000e-02
   5.2757477e+03   1.7270000e-02
   5.2857568e+03   1.5740000e-02
   5.2957658e+03   1.6260000e-02
   5.3057748e+03   1.6260000e-02
   5.3157838e+03   1.8640000e-02
   5.3257928e+03   1.5310000e-02
   5.3358018e+03   1.9480000e-02
   5.3458108e+03   1.6450000e-02
   5.3558198e+03   1.4110000e-02
   5.3658288e+03   1.7830000e-02
   5.3758378e+03   1.9440000e-02
   5.3858468e+03   1.9970000e-02
   5.3958559e+03   1.6970000e-02
   5.4058649e+03   2.0400000e-02
   5.4158739e+03   2.0060000e-02
   5.4258829e+03   1.7720000e-02
   5.4358919e+03   1.2450000e-02
   5.4459009e+03   1.7990000e-02
   5.4559099e+03   1.7680000e-02
   5.4659189e+03   1.2580000e-02
   5.4759279e+03   1.7770000e-02
   5.4859369e+03   1.4870000e-02
   5.4959459e+03   1.6720000e-02
   5.5059550e+03   1.4700000e-02
   5.5159640e+03   1.9430000e-02
   5.5259730e+03   2.1730000e-02
   5.5359820e+03   1.5550000e-02
   5.5459910e+03   1.6970000e-02
   5.5560000e+03   1.6660000e-02
   5.5660090e+03   1.4740000e-02
   5.5760180e+03   1.6110000e-02
   5.5860270e+03   1.5040000e-02
   5.5960360e+03   1.7780000e-02
   5.6060450e+03   1.5200000e-02
   5.6160541e+03   1.8730000e-02
   5.6260631e+03   1.9400000e-02
   5.6360721e+03   1.6200000e-02
   5.6460811e+03   1.9950000e-02
   5.6560901e+03   2.0820000e-02
   5.6660991e+03   1.8570000e-02
   5.6761081e+03   1.6640000e-02
   5.6861171e+03   1.6220000e-02
   5.6961261e+03   1.7010000e-02
   5.7061351e+03   1.6450000e-02
   5.7161441e+03   2.1430000e-02
   5.7261532e+03   2.3610000e-02
   5.7361622e+03   2.1350000e-02
   5.7461712e+03   2.1090000e-02
   5.7561802e+03   1.6500000e-02
   5.7661892e+03   1.5620000e-02
   5.7761982e+03   1.6920000e-02
   5.7862072e+03   1.7190000e-02
   5.7962162e+03   1.7790000e-02
   5.8062252e+03   1.8670000e-02
   5.8162342e+03   1.5530000e-02
   5.8262432e+03   1.8470000e-02
   5.8362523e+03   1.7130000e-02
   5.8462613e+03   1.8620000e-02
   5.8562703e+03   1.7330000e-02
   5.8662793e+03   2.1020000e-02
   5.8762883e+03   2.1320000e-02
   5.8862973e+03   2.2760000e-02
   5.8963063e+03   2.1750000e-02
   5.9063153e+03   2.1070000e-02
   5.9163243e+03   1.6970000e-02
   5.9263333e+03   1.9250000e-02
   5.9363423e+03   1.5530000e-02
   5.9463514e+03   1.8860000e-02
   5.9563604e+03   2.0650000e-02
   5.9663694e+03   2.3660000e-02
   5.9763784e+03   1.7270000e-02
   5.9863874e+03   2.2630000e-02
   5.9963964e+03   1.7990000e-02
   6.0064054e+03   1.7420000e-02
   6.0164144e+03   2.1250000e-02
   6.0264234e+03   2.1840000e-02
   6.0364324e+03   1.9010000e-02
   6.0464414e+03   2.0210000e-02
   6.0564505e+03   1.9360000e-02
   6.0664595e+03   1.9450000e-02
   6.0764685e+03   2.1860000e-02
   6.0864775e+03   2.2330000e-02
   6.0964865e+03   1.8740000e-02
   6.1064955e+03   2.1240000e-02
   6.1165045e+03   1.5490000e-02
   6.1265135e+03   2.1290000e-02
   6.1365225e+03   2.2070000e-02
   6.1465315e+03   1.7830000e-02
   6.1565405e+03   2.5720000e-02
   6.1665495e+03   2.0060000e-02
   6.1765586e+03   1.4140000e-02
   6.1865676e+03   1.6530000e-02
   6.1965766e+03   2.0680000e-02
   6.2065856e+03   2.3700000e-02
   6.2165946e+03   2.0190000e-02
   6.2266036e+03   1.9210000e-02
   6.2366126e+03   2.0190000e-02
   6.2466216e+03   2.1480000e-02
   6.2566306e+03   2.2570000e-02
   6.2666396e+03   1.9410000e-02
   6.2766486e+03   2.0970000e-02
   6.2866577e+03   2.2380000e-02
   6.2966667e+03   1.7810000e-02
   6.3066757e+03   1.8360000e-02
   6.3166847e+03   1.7910000e-02
   6.3266937e+03   1.8940000e-02
   6.3367027e+03   1.6810000e-02
   6.3467117e+03   1.7440000e-02
   6.3567207e+03   1.7980000e-02
   6.3667297e+03   2.1600000e-02
   6.3767387e+03   2.0710000e-02
   6.3867477e+03   1.8710000e-02
   6.3967568e+03   2.1140000e-02
   6.4067658e+03   2.0480000e-02
   6.4167748e+03   2.0440000e-02
   6.4267838e+03   1.9240000e-02
   6.4367928e+03   2.0270000e-02
   6.4468018e+03   1.6070000e-02
   6.4568108e+03   1.5540000e-02
   6.4668198e+03   1.7720000e-02
   6.4768288e+03   1.8610000e-02
   6.4868378e+03   1.6570000e-02
   6.4968468e+03   2.4130000e-02
   6.5068559e+03   2.1780000e-02
   6.5168649e+03   1.7490000e-02
   6.5268739e+03   1.7450000e-02
   6.5368829e+03   1.8940000e-02
   6.5468919e+03   1.1790000e-02
   6.5569009e+03   1.6930000e-02
   6.5669099e+03   2.2700000e-02
   6.5769189e+03   1.9460000e-02
   6.5869279e+03   1.6320000e-02
   6.5969369e+03   1.5370000e-02
   6.6069459e+03   2.0910000e-02
   6.6169550e+03   1.8830000e-02
   6.6269640e+03   2.0450000e-02
   6.6369730e+03   2.2200000e-02
   6.6469820e+03   1.9160000e-02
   6.6569910e+03   1.5380000e-02
   6.6670000e+03   2.1320000e-02
   6.6770090e+03   1.8010000e-02
   6.6870180e+03   2.1820000e-02
   6.6970270e+03   1.9410000e-02
   6.7070360e+03   2.0880000e-02
   6.7170450e+03   1.7590000e-02
   6.7270541e+03   1.9360000e-02
   6.7370631e+03   2.1290000e-02
   6.7470721e+03   1.9600000e-02
   6.7570811e+03   1.8440000e-02
   6.7670901e+03   1.7890000e-02
   6.7770991e+03   2.0140000e-02
   6.7871081e+03   1.9670000e-02
   6.7971171e+03   1.9470000e-02
   6.8071261e+03   2.6170000e-02
   6.8171351e+03   2.3330000e-02
   6.8271441e+03   1.6680000e-02
   6.8371532e+03   2.1230000e-02
   6.8471622e+03   1.9550000e-02
   6.8571712e+03   1.9750000e-02
   6.8671802e+03   1.8650000e-02
   6.8771892e+03   2.0180000e-02
   6.8871982e+03   1.7250000e-02
   6.8972072e+03   2.2090000e-02
   6.9072162e+03   1.4110000e-02
   6.9172252e+03   2.0870000e-02
   6.9272342e+03   1.9740000e-02
   6.9372432e+03   1.8210000e-02
   6.9472523e+03   1.9600000e-02
   6.9572613e+03   1.8760000e-02
   6.9672703e+03   2.2180000e-02
   6.9772793e+03   2.1610000e-02
   6.9872883e+03   1.9740000e-02
   6.9972973e+03   1.9170000e-02
   7.0073063e+03   2.0770000e-02
   7.0173153e+03   1.7570000e-02
   7.0273243e+03   1.7310000e-02
   7.0373333e+03   1.4140000e-02
   7.0473423e+03   1.7870000e-02
   7.0573514e+03   1.7860000e-02
   7.0673604e+03   1.6320000e-02
   7.0773694e+03   1.7720000e-02
   7.0873784e+03   1.6680000e-02
   7.0973874e+03   2.0270000e-02
   7.1073964e+03   2.0020000e-02
   7.1174054e+03   2.4170000e-02
   7.1274144e+03   2.1380000e-02
   7.1374234e+03   2.2320000e-02
   7.1474324e+03   1.5300000e-02
   7.1574414e+03   1.3910000e-02
   7.1674505e+03   1.6380000e-02
   7.1774595e+03   1.6150000e-02
   7.1874685e+03   1.7090000e-02
   7.1974775e+03   1.8380000e-02
   7.2074865e+03   1.9050000e-02
   7.2174955e+03   1.8480000e-02
   7.2275045e+03   1.7130000e-02
   7.2375135e+03   1.8180000e-02
   7.2475225e+03   1.8030000e-02
   7.2575315e+03   2.1380000e-02
   7.2675405e+03   2.3700000e-02
   7.2775495e+03   1.7540000e-02
   7.2875586e+03   1.8870000e-02
   7.2975676e+03   2.1480000e-02
   7.3075766e+03   2.7770000e-02
   7.3175856e+03   2.2730000e-02
   7.3275946e+03   2.3310000e-02
   7.3376036e+03   2.1640000e-02
   7.3476126e+03   1.8520000e-02
   7.3576216e+03   1.6320000e-02
   7.3676306e+03   1.8140000e-02
   7.3776396e+03   1.9770000e-02
   7.3876486e+03   1.7550000e-02
   7.3976577e+03   1.7900000e-02
   7.4076667e+03   1.8380000e-02
   7.4176757e+03   2.1530000e-02
   7.4276847e+03   2.4510000e-02
   7.4376937e+03   2.3220000e-02
   7.4477027e+03   2.4450000e-02
   7.4577117e+03   2.5070000e-02
   7.4677207e+03   2.0430000e-02
   7.4777297e+03   2.2350000e-02
   7.4877387e+03   2.1750000e-02
   7.4977477e+03   1.7620000e-02
   7.5077568e+03   2.1450000e-02
   7.5177658e+03   2.2190000e-02
   7.5277748e+03   1.7950000e-02
   7.5377838e+03   1.7440000e-02
   7.5477928e+03   1.9700000e-02
   7.5578018e+03   2.1470000e-02
   7.5678108e+03   2.1940000e-02
   7.5778198e+03   2.0180000e-02
   7.5878288e+03   1.9560000e-02
   7.5978378e+03   2.0000000e-02
   7.6078468e+03   1.7730000e-02
   7.6178559e+03   2.2850000e-02
   7.6278649e+03   2.4960000e-02
   7.6378739e+03   2.5880000e-02
   7.6478829e+03   2.3770000e-02
   7.6578919e+03   2.5840000e-02
   7.6679009e+03   2.0280000e-02
   7.6779099e+03   2.1870000e-02
   7.6879189e+03   1.9250000e-02
   7.6979279e+03   2.0450000e-02
   7.7079369e+03   2.4740000e-02
   7.7179459e+03   2.4590000e-02
   7.7279550e+03   2.1420000e-02
   7.7379640e+03   2.3770000e-02
   7.7479730e+03   2.0640000e-02
   7.7579820e+03   2.5140000e-02
   7.7679910e+03   2.2860000e-02
   7.7780000e+03   2.6640000e-02
   7.7880090e+03   2.3500000e-02
   7.7980180e+03   2.1870000e-02
   7.8080270e+03   2.0810000e-02
   7.8180360e+03   1.9910000e-02
   7.8280450e+03   2.0700000e-02
   7.8380541e+03   1.8020000e-02
   7.8480631e+03   2.1160000e-02
   7.8580721e+03   1.7590000e-02
   7.8680811e+03   2.0610000e-02
   7.8780901e+03   1.8900000e-02
   7.8880991e+03   1.6170000e-02
   7.8981081e+03   1.8470000e-02
   7.9081171e+03   1.5110000e-02
   7.9181261e+03   2.2280000e-02
   7.9281351e+03   2.1370000e-02
   7.9381441e+03   1.8990000e-02
   7.9481532e+03   1.7820000e-02
   7.9581622e+03   2.2910000e-02
   7.9681712e+03   2.0010000e-02
   7.9781802e+03   1.6740000e-02
   7.9881892e+03   1.9660000e-02
   7.9981982e+03   1.7620000e-02
   8.0082072e+03   1.7910000e-02
   8.0182162e+03   2.1660000e-02
   8.0282252e+03   1.9420000e-02
   8.0382342e+03   2.2480000e-02
   8.0482432e+03   2.3340000e-02
   8.0582523e+03   2.3130000e-02
   8.0682613e+03   2.4600000e-02
   8.0782703e+03   1.8790000e-02
   8.0882793e+03   1.9750000e-02
   8.0982883e+03   1.8450000e-02
   8.1082973e+03   1.9930000e-02
   8.1183063e+03   2.0710000e-02
   8.1283153e+03   1.6460000e-02
   8.1383243e+03   2.2590000e-02
   8.1483333e+03   2.0590000e-02
   8.1583423e+03   1.9220000e-02
   8.1683514e+03   2.3270000e-02
   8.1783604e+03   2.0440000e-02
   8.1883694e+03   2.1510000e-02
   8.1983784e+03   2.0400000e-02
   8.2083874e+03   2.1030000e-02
   8.2183964e+03   1.9350000e-02
   8.2284054e+03   1.9220000e-02
   8.2384144e+03   2.1020000e-02
   8.2484234e+03   1.9560000e-02
   8.2584324e+03   2.1940000e-02
   8.2684414e+03   2.5620000e-02
   8.2784505e+03   2.6100000e-02
   8.2884595e+03   2.5470000e-02
   8.2984685e+03   2.3570000e-02
   8.3084775e+03   1.8870000e-02
   8.3184865e+03   1.9730000e-02
   8.3284955e+03   2.0020000e-02
   8.3385045e+03   1.8790000e-02
   8.3485135e+03   2.2560000e-02
   8.3585225e+03   2.0350000e-02
   8.3685315e+03   1.9740000e-02
   8.3785405e+03   2.2260000e-02
   8.3885495e+03   2.0570000e-02
   8.3985586e+03   2.0730000e-02
   8.4085676e+03   1.7250000e-02
   8.4185766e+03   1.6780000e-02
   8.4285856e+03   1.5250000e-02
   8.4385946e+03   1.8350000e-02
   8.4486036e+03   1.7110000e-02
   8.4586126e+03   1.7590000e-02
   8.4686216e+03   1.5520000e-02
   8.4786306e+03   2.3130000e-02
   8.4886396e+03   2.0110000e-02
   8.4986486e+03   2.1810000e-02
   8.5086577e+03   2.1890000e-02
   8.5186667e+03   2.1760000e-02
   8.5286757e+03   2.3460000e-02
   8.5386847e+03   2.1580000e-02
   8.5486937e+03   2.1610000e-02
   8.5587027e+03   1.8100000e-02
   8.5687117e+03   1.6630000e-02
   8.5787207e+03   2.0260000e-02
   8.5887297e+03   1.7160000e-02
   8.5987387e+03   1.6500000e-02
   8.6087477e+03   2.3100000e-02
   8.6187568e+03   2.0930000e-02
   8.6287658e+03   1.9380000e-02
   8.6387748e+03   1.8390000e-02
   8.6487838e+03   2.0960000e-02
   8.6587928e+03   1.7170000e-02
   8.6688018e+03   1.9870000e-02
   8.6788108e+03   1.8370000e-02
   8.6888198e+03   2.0110000e-02
   8.6988288e+03   2.2810000e-02
   8.7088378e+03   2.1340000e-02
   8.7188468e+03   1.6770000e-02
   8.7288559e+03   1.9520000e-02
   8.7388649e+03   2.0200000e-02
   8.7488739e+03   1.7270000e-02
   8.7588829e+03   1.9960000e-02
   8.7688919e+03   1.9020000e-02
   8.7789009e+03   1.6270000e-02
   8.7889099e+03   2.0320000e-02
   8.7989189e+03   1.7360000e-02
   8.8089279e+03   1.8090000e-02
   8.8189369e+03   1.9230000e-02
   8.8289459e+03   2.0430000e-02
   8.8389550e+03   2.0150000e-02
   8.8489640e+03   2.1220000e-02
   8.8589730e+03   1.8440000e-02
   8.8689820e+03   2.0240000e-02
   8.8789910e+03   1.6550000e-02
   8.8890000e+03   1.9540000e-02
   8.8990090e+03   1.7430000e-02
   8.9090180e+03   1.4590000e-02
   8.9190270e+03   1.5540000e-02
   8.9290360e+03   1.8960000e-02
   8.9390450e+03   1.7960000e-02
   8.9490541e+03   1.8650000e-02
   8.9590631e+03   1.8660000e-02
   8.9690721e+03   1.3410000e-02
   8.9790811e+03   1.5930000e-02
   8.9890901e+03   1.6560000e-02
   8.9990991e+03   1.8770000e-02
   9.0091081e+03   1.6520000e-02
   9.0191171e+03   2.0660000e-02
   9.0291261e+03   2.1960000e-02
   9.0391351e+03   2.0930000e-02
   9.0491441e+03   2.0890000e-02
   9.0591532e+03   2.0600000e-02
   9.0691622e+03   1.5700000e-02
   9.0791712e+03   1.8880000e-02
   9.0891802e+03   2.0620000e-02
   9.0991892e+03   1.8730000e-02
   9.1091982e+03   1.7880000e-02
   9.1192072e+03   1.7760000e-02
   9.1292162e+03   2.0010000e-02
   9.1392252e+03   1.8430000e-02
   9.1492342e+03   1.5880000e-02
   9.1592432e+03   2.0380000e-02
   9.1692523e+03   1.7620000e-02
   9.1792613e+03   2.0860000e-02
   9.1892703e+03   2.0120000e-02
   9.1992793e+03   1.7210000e-02
   9.2092883e+03   1.9500000e-02
   9.2192973e+03   2.1760000e-02
   9.2293063e+03   1.9630000e-02
   9.2393153e+03   1.7310000e-02
   9.2493243e+03   2.1320000e-02
   9.2593333e+03   2.0140000e-02
   9.2693423e+03   2.0030000e-02
   9.2793514e+03   2.2940000e-02
   9.2893604e+03   2.2370000e-02
   9.2993694e+03   1.9120000e-02
   9.3093784e+03   1.8250000e-02
   9.3193874e+03   2.0810000e-02
   9.3293964e+03   1.8920000e-02
   9.3394054e+03   2.1670000e-02
   9.3494144e+03   2.2140000e-02
   9.3594234e+03   2.3200000e-02
   9.3694324e+03   2.1180000e-02
   9.3794414e+03   1.8520000e-02
   9.3894505e+03   2.2760000e-02
   9.3994595e+03   2.2960000e-02
   9.4094685e+03   1.8430000e-02
   9.4194775e+03   1.6490000e-02
   9.4294865e+03   1.7340000e-02
   9.4394955e+03   1.8110000e-02
   9.4495045e+03   1.6210000e-02
   9.4595135e+03   1.9120000e-02
   9.4695225e+03   1.7500000e-02
   9.4795315e+03   1.8060000e-02
   9.4895405e+03   1.9890000e-02
   9.4995495e+03   2.1610000e-02
   9.5095586e+03   2.0550000e-02
   9.5195676e+03   1.9420000e-02
   9.5295766e+03   2.3260000e-02
   9.5395856e+03   2.2820000e-02
   9.5495946e+03   2.1830000e-02
   9.5596036e+03   2.4660000e-02
   9.5696126e+03   1.8620000e-02
   9.5796216e+03   1.5040000e-02
   9.5896306e+03   1.7150000e-02
   9.5996396e+03   2.4950000e-02
   9.6096486e+03   2.0630000e-02
   9.6196577e+03   1.9150000e-02
   9.6296667e+03   2.2070000e-02
   9.6396757e+03   1.6410000e-02
   9.6496847e+03   1.9620000e-02
   9.6596937e+03   2.1020000e-02
   9.6697027e+03   1.8350000e-02
   9.6797117e+03   2.0700000e-02
   9.6897207e+03   2.0460000e-02
   9.6997297e+03   1.9810000e-02
   9.7097387e+03   1.8540000e-02
   9.7197477e+03   2.4360000e-02
   9.7297568e+03   2.1040000e-02
   9.7397658e+03   1.7820000e-02
   9.7497748e+03   2.3060000e-02
   9.7597838e+03   2.4970000e-02
   9.7697928e+03   1.8580000e-02
   9.7798018e+03   2.0000000e-02
   9.7898108e+03   1.8450000e-02
   9.7998198e+03   1.6640000e-02
   9.8098288e+03   2.1910000e-02
   9.8198378e+03   2.1240000e-02
   9.8298468e+03   2.0220000e-02
   9.8398559e+03   1.6870000e-02
   9.8498649e+03   2.2450000e-02
   9.8598739e+03   2.2960000e-02
   9.8698829e+03   1.9610000e-02
   9.8798919e+03   2.5160000e-02
   9.8899009e+03   1.7320000e-02
   9.8999099e+03   1.8620000e-02
   9.9099189e+03   1.8880000e-02
   9.9199279e+03   1.9840000e-02
   9.9299369e+03   1.9720000e-02
   9.9399459e+03   2.1690000e-02
   9.9499550e+03   2.2630000e-02
   9.9599640e+03   1.9280000e-02
   9.9699730e+03   2.2230000e-02
   9.9799820e+03   1.8760000e-02
   9.9899910e+03   2.1170000e-02
   1.0000000e+04   2.6390000e-02


==> figs/N_20_unsupervised/hard_obj.dat <==
   1.0000000e+00   3.3234800e+00
   1.1009009e+01   3.3244800e+00
   2.1018018e+01   3.3253600e+00
   3.1027027e+01   3.3255800e+00
   4.1036036e+01   3.3262800e+00
   5.1045045e+01   3.3248600e+00
   6.1054054e+01   3.3205200e+00
   7.1063063e+01   3.3156600e+00
   8.1072072e+01   3.3109600e+00
   9.1081081e+01   3.3088200e+00
   1.0109009e+02   3.3074900e+00
   1.1109910e+02   3.3103900e+00
   1.2110811e+02   3.3143900e+00
   1.3111712e+02   3.3159800e+00
   1.4112613e+02   3.3118400e+00
   1.5113514e+02   3.3061000e+00
   1.6114414e+02   3.3041000e+00
   1.7115315e+02   3.2993600e+00
   1.8116216e+02   3.2926400e+00
   1.9117117e+02   3.2904000e+00
   2.0118018e+02   3.3016700e+00
   2.1118919e+02   3.3220900e+00
   2.2119820e+02   3.3387100e+00
   2.3120721e+02   3.3471900e+00
   2.4121622e+02   3.3501200e+00
   2.5122523e+02   3.3580500e+00
   2.6123423e+02   3.3693200e+00
   2.7124324e+02   3.3801700e+00
   2.8125225e+02   3.3744800e+00
   2.9126126e+02   3.3690200e+00
   3.0127027e+02   3.3641000e+00
   3.1127928e+02   3.3602600e+00
   3.2128829e+02   3.3821800e+00
   3.3129730e+02   3.4076500e+00
   3.4130631e+02   3.4043100e+00
   3.5131532e+02   3.4062800e+00
   3.6132432e+02   3.4248800e+00
   3.7133333e+02   3.4416200e+00
   3.8134234e+02   3.4612800e+00
   3.9135135e+02   3.4724000e+00
   4.0136036e+02   3.4662800e+00
   4.1136937e+02   3.4495000e+00
   4.2137838e+02   3.4338000e+00
   4.3138739e+02   3.4281500e+00
   4.4139640e+02   3.4208500e+00
   4.5140541e+02   3.4077700e+00
   4.6141441e+02   3.3867000e+00
   4.7142342e+02   3.3706600e+00
   4.8143243e+02   3.3621200e+00
   4.9144144e+02   3.3617900e+00
   5.0145045e+02   3.3575000e+00
   5.1145946e+02   3.3542700e+00
   5.2146847e+02   3.3541100e+00
   5.3147748e+02   3.3622700e+00
   5.4148649e+02   3.3659400e+00
   5.5149550e+02   3.3627000e+00
   5.6150450e+02   3.3573200e+00
   5.7151351e+02   3.3552900e+00
   5.8152252e+02   3.3757400e+00
   5.9153153e+02   3.3999200e+00
   6.0154054e+02   3.4154500e+00
   6.1154955e+02   3.4237400e+00
   6.2155856e+02   3.4210000e+00
   6.3156757e+02   3.4233400e+00
   6.4157658e+02   3.4290600e+00
   6.5158559e+02   3.4425800e+00
   6.6159459e+02   3.4565300e+00
   6.7160360e+02   3.4596800e+00
   6.8161261e+02   3.4526000e+00
   6.9162162e+02   3.4551200e+00
   7.0163063e+02   3.4695900e+00
   7.1163964e+02   3.4785000e+00
   7.2164865e+02   3.4844100e+00
   7.3165766e+02   3.4865100e+00
   7.4166667e+02   3.4999200e+00
   7.5167568e+02   3.5093000e+00
   7.6168468e+02   3.5071800e+00
   7.7169369e+02   3.5005500e+00
   7.8170270e+02   3.4999400e+00
   7.9171171e+02   3.5099000e+00
   8.0172072e+02   3.5178600e+00
   8.1172973e+02   3.5254300e+00
   8.2173874e+02   3.5316700e+00
   8.3174775e+02   3.5393100e+00
   8.4175676e+02   3.5377900e+00
   8.5176577e+02   3.5348400e+00
   8.6177477e+02   3.5395400e+00
   8.7178378e+02   3.5499400e+00
   8.8179279e+02   3.5569900e+00
   8.9180180e+02   3.5598900e+00
   9.0181081e+02   3.5535000e+00
   9.1181982e+02   3.5518800e+00
   9.2182883e+02   3.5485100e+00
   9.3183784e+02   3.5530200e+00
   9.4184685e+02   3.5515900e+00
   9.5185586e+02   3.5512900e+00
   9.6186486e+02   3.5488500e+00
   9.7187387e+02   3.5537100e+00
   9.8188288e+02   3.5575300e+00
   9.9189189e+02   3.5502500e+00
   1.0019009e+03   3.5498500e+00
   1.0119099e+03   3.5500800e+00
   1.0219189e+03   3.5447800e+00
   1.0319279e+03   3.5502000e+00
   1.0419369e+03   3.5506000e+00
   1.0519459e+03   3.5447500e+00
   1.0619550e+03   3.5485100e+00
   1.0719640e+03   3.5489900e+00
   1.0819730e+03   3.5488700e+00
   1.0919820e+03   3.5529300e+00
   1.1019910e+03   3.5561300e+00
   1.1120000e+03   3.5602900e+00
   1.1220090e+03   3.5601500e+00
   1.1320180e+03   3.5627100e+00
   1.1420270e+03   3.5635300e+00
   1.1520360e+03   3.5661300e+00
   1.1620450e+03   3.5609300e+00
   1.1720541e+03   3.5625500e+00
   1.1820631e+03   3.5649900e+00
   1.1920721e+03   3.5661100e+00
   1.2020811e+03   3.5694100e+00
   1.2120901e+03   3.5722300e+00
   1.2220991e+03   3.5677400e+00
   1.2321081e+03   3.5721800e+00
   1.2421171e+03   3.5772200e+00
   1.2521261e+03   3.5735700e+00
   1.2621351e+03   3.5761100e+00
   1.2721441e+03   3.5869000e+00
   1.2821532e+03   3.5879300e+00
   1.2921622e+03   3.5886200e+00
   1.3021712e+03   3.5852500e+00
   1.3121802e+03   3.5843300e+00
   1.3221892e+03   3.5864800e+00
   1.3321982e+03   3.5873400e+00
   1.3422072e+03   3.5931400e+00
   1.3522162e+03   3.6017500e+00
   1.3622252e+03   3.6025700e+00
   1.3722342e+03   3.6042600e+00
   1.3822432e+03   3.6057200e+00
   1.3922523e+03   3.6020700e+00
   1.4022613e+03   3.6055000e+00
   1.4122703e+03   3.6052000e+00
   1.4222793e+03   3.6103500e+00
   1.4322883e+03   3.6135500e+00
   1.4422973e+03   3.6123100e+00
   1.4523063e+03   3.6136900e+00
   1.4623153e+03   3.6182300e+00
   1.4723243e+03   3.6156900e+00
   1.4823333e+03   3.6190600e+00
   1.4923423e+03   3.6192000e+00
   1.5023514e+03   3.6114800e+00
   1.5123604e+03   3.6100300e+00
   1.5223694e+03   3.6098400e+00
   1.5323784e+03   3.6170500e+00
   1.5423874e+03   3.6205000e+00
   1.5523964e+03   3.6154400e+00
   1.5624054e+03   3.6120900e+00
   1.5724144e+03   3.6215600e+00
   1.5824234e+03   3.6258400e+00
   1.5924324e+03   3.6180900e+00
   1.6024414e+03   3.6151500e+00
   1.6124505e+03   3.6210900e+00
   1.6224595e+03   3.6283000e+00
   1.6324685e+03   3.6284800e+00
   1.6424775e+03   3.6284900e+00
   1.6524865e+03   3.6360200e+00
   1.6624955e+03   3.6362100e+00
   1.6725045e+03   3.6308800e+00
   1.6825135e+03   3.6343100e+00
   1.6925225e+03   3.6349500e+00
   1.7025315e+03   3.6365000e+00
   1.7125405e+03   3.6356200e+00
   1.7225495e+03   3.6361900e+00
   1.7325586e+03   3.6361700e+00
   1.7425676e+03   3.6341200e+00
   1.7525766e+03   3.6346900e+00
   1.7625856e+03   3.6306400e+00
   1.7725946e+03   3.6271000e+00
   1.7826036e+03   3.6311500e+00
   1.7926126e+03   3.6346500e+00
   1.8026216e+03   3.6355400e+00
   1.8126306e+03   3.6353100e+00
   1.8226396e+03   3.6380300e+00
   1.8326486e+03   3.6337400e+00
   1.8426577e+03   3.6362000e+00
   1.8526667e+03   3.6392400e+00
   1.8626757e+03   3.6378000e+00
   1.8726847e+03   3.6327700e+00
   1.8826937e+03   3.6313700e+00
   1.8927027e+03   3.6338700e+00
   1.9027117e+03   3.6362100e+00
   1.9127207e+03   3.6384100e+00
   1.9227297e+03   3.6387600e+00
   1.9327387e+03   3.6382000e+00
   1.9427477e+03   3.6360600e+00
   1.9527568e+03   3.6340400e+00
   1.9627658e+03   3.6401800e+00
   1.9727748e+03   3.6388700e+00
   1.9827838e+03   3.6414100e+00
   1.9927928e+03   3.6480100e+00
   2.0028018e+03   3.6449300e+00
   2.0128108e+03   3.6460200e+00
   2.0228198e+03   3.6467000e+00
   2.0328288e+03   3.6438000e+00
   2.0428378e+03   3.6432000e+00
   2.0528468e+03   3.6413600e+00
   2.0628559e+03   3.6419300e+00
   2.0728649e+03   3.6415600e+00
   2.0828739e+03   3.6420200e+00
   2.0928829e+03   3.6385600e+00
   2.1028919e+03   3.6411700e+00
   2.1129009e+03   3.6429000e+00
   2.1229099e+03   3.6428900e+00
   2.1329189e+03   3.6385200e+00
   2.1429279e+03   3.6395500e+00
   2.1529369e+03   3.6437900e+00
   2.1629459e+03   3.6462700e+00
   2.1729550e+03   3.6431400e+00
   2.1829640e+03   3.6449300e+00
   2.1929730e+03   3.6428900e+00
   2.2029820e+03   3.6417900e+00
   2.2129910e+03   3.6453300e+00
   2.2230000e+03   3.6427600e+00
   2.2330090e+03   3.6454000e+00
   2.2430180e+03   3.6452600e+00
   2.2530270e+03   3.6421300e+00
   2.2630360e+03   3.6453600e+00
   2.2730450e+03   3.6462400e+00
   2.2830541e+03   3.6475500e+00
   2.2930631e+03   3.6451700e+00
   2.3030721e+03   3.6445700e+00
   2.3130811e+03   3.6412300e+00
   2.3230901e+03   3.6386700e+00
   2.3330991e+03   3.6372900e+00
   2.3431081e+03   3.6403200e+00
   2.3531171e+03   3.6439100e+00
   2.3631261e+03   3.6420400e+00
   2.3731351e+03   3.6389200e+00
   2.3831441e+03   3.6427200e+00
   2.3931532e+03   3.6478100e+00
   2.4031622e+03   3.6437600e+00
   2.4131712e+03   3.6397100e+00
   2.4231802e+03   3.6433000e+00
   2.4331892e+03   3.6463300e+00
   2.4431982e+03   3.6457500e+00
   2.4532072e+03   3.6436700e+00
   2.4632162e+03   3.6466300e+00
   2.4732252e+03   3.6434200e+00
   2.4832342e+03   3.6430900e+00
   2.4932432e+03   3.6442900e+00
   2.5032523e+03   3.6440800e+00
   2.5132613e+03   3.6432000e+00
   2.5232703e+03   3.6472700e+00
   2.5332793e+03   3.6520500e+00
   2.5432883e+03   3.6537000e+00
   2.5532973e+03   3.6524300e+00
   2.5633063e+03   3.6523800e+00
   2.5733153e+03   3.6603600e+00
   2.5833243e+03   3.6606200e+00
   2.5933333e+03   3.6598500e+00
   2.6033423e+03   3.6559200e+00
   2.6133514e+03   3.6596300e+00
   2.6233604e+03   3.6640500e+00
   2.6333694e+03   3.6633500e+00
   2.6433784e+03   3.6618100e+00
   2.6533874e+03   3.6649400e+00
   2.6633964e+03   3.6642400e+00
   2.6734054e+03   3.6607300e+00
   2.6834144e+03   3.6616100e+00
   2.6934234e+03   3.6628500e+00
   2.7034324e+03   3.6652200e+00
   2.7134414e+03   3.6661900e+00
   2.7234505e+03   3.6645200e+00
   2.7334595e+03   3.6645500e+00
   2.7434685e+03   3.6677800e+00
   2.7534775e+03   3.6669500e+00
   2.7634865e+03   3.6690400e+00
   2.7734955e+03   3.6679600e+00
   2.7835045e+03   3.6643400e+00
   2.7935135e+03   3.6662600e+00
   2.8035225e+03   3.6688200e+00
   2.8135315e+03   3.6659800e+00
   2.8235405e+03   3.6650100e+00
   2.8335495e+03   3.6726500e+00
   2.8435586e+03   3.6749300e+00
   2.8535676e+03   3.6731000e+00
   2.8635766e+03   3.6713100e+00
   2.8735856e+03   3.6762800e+00
   2.8835946e+03   3.6786600e+00
   2.8936036e+03   3.6786400e+00
   2.9036126e+03   3.6782900e+00
   2.9136216e+03   3.6772700e+00
   2.9236306e+03   3.6745500e+00
   2.9336396e+03   3.6701000e+00
   2.9436486e+03   3.6690900e+00
   2.9536577e+03   3.6674100e+00
   2.9636667e+03   3.6667000e+00
   2.9736757e+03   3.6665100e+00
   2.9836847e+03   3.6705800e+00
   2.9936937e+03   3.6721600e+00
   3.0037027e+03   3.6736000e+00
   3.0137117e+03   3.6752500e+00
   3.0237207e+03   3.6718700e+00
   3.0337297e+03   3.6743000e+00
   3.0437387e+03   3.6751600e+00
   3.0537477e+03   3.6716800e+00
   3.0637568e+03   3.6747800e+00
   3.0737658e+03   3.6733000e+00
   3.0837748e+03   3.6680800e+00
   3.0937838e+03   3.6711200e+00
   3.1037928e+03   3.6729100e+00
   3.1138018e+03   3.6715600e+00
   3.1238108e+03   3.6742100e+00
   3.1338198e+03   3.6765400e+00
   3.1438288e+03   3.6787200e+00
   3.1538378e+03   3.6793000e+00
   3.1638468e+03   3.6837700e+00
   3.1738559e+03   3.6883700e+00
   3.1838649e+03   3.6851000e+00
   3.1938739e+03   3.6824000e+00
   3.2038829e+03   3.6823500e+00
   3.2138919e+03   3.6815600e+00
   3.2239009e+03   3.6777600e+00
   3.2339099e+03   3.6780300e+00
   3.2439189e+03   3.6830300e+00
   3.2539279e+03   3.6822200e+00
   3.2639369e+03   3.6791000e+00
   3.2739459e+03   3.6827900e+00
   3.2839550e+03   3.6846000e+00
   3.2939640e+03   3.6802600e+00
   3.3039730e+03   3.6818500e+00
   3.3139820e+03   3.6844100e+00
   3.3239910e+03   3.6866400e+00
   3.3340000e+03   3.6851500e+00
   3.3440090e+03   3.6814800e+00
   3.3540180e+03   3.6835400e+00
   3.3640270e+03   3.6861500e+00
   3.3740360e+03   3.6854100e+00
   3.3840450e+03   3.6843000e+00
   3.3940541e+03   3.6873600e+00
   3.4040631e+03   3.6882600e+00
   3.4140721e+03   3.6893800e+00
   3.4240811e+03   3.6875500e+00
   3.4340901e+03   3.6877600e+00
   3.4440991e+03   3.6872300e+00
   3.4541081e+03   3.6831900e+00
   3.4641171e+03   3.6840500e+00
   3.4741261e+03   3.6828700e+00
   3.4841351e+03   3.6820100e+00
   3.4941441e+03   3.6822300e+00
   3.5041532e+03   3.6833100e+00
   3.5141622e+03   3.6855600e+00
   3.5241712e+03   3.6874000e+00
   3.5341802e+03   3.6866900e+00
   3.5441892e+03   3.6883000e+00
   3.5541982e+03   3.6892300e+00
   3.5642072e+03   3.6858300e+00
   3.5742162e+03   3.6847200e+00
   3.5842252e+03   3.6850300e+00
   3.5942342e+03   3.6849800e+00
   3.6042432e+03   3.6868600e+00
   3.6142523e+03   3.6856500e+00
   3.6242613e+03   3.6862900e+00
   3.6342703e+03   3.6900100e+00
   3.6442793e+03   3.6883100e+00
   3.6542883e+03   3.6917600e+00
   3.6642973e+03   3.6938500e+00
   3.6743063e+03   3.6914500e+00
   3.6843153e+03   3.6906700e+00
   3.6943243e+03   3.6891500e+00
   3.7043333e+03   3.6832600e+00
   3.7143423e+03   3.6834900e+00
   3.7243514e+03   3.6838500e+00
   3.7343604e+03   3.6832300e+00
   3.7443694e+03   3.6849600e+00
   3.7543784e+03   3.6888900e+00
   3.7643874e+03   3.6851100e+00
   3.7743964e+03   3.6821400e+00
   3.7844054e+03   3.6814800e+00
   3.7944144e+03   3.6807000e+00
   3.8044234e+03   3.6829100e+00
   3.8144324e+03   3.6883000e+00
   3.8244414e+03   3.6901200e+00
   3.8344505e+03   3.6903700e+00
   3.8444595e+03   3.6939700e+00
   3.8544685e+03   3.6981500e+00
   3.8644775e+03   3.6964800e+00
   3.8744865e+03   3.6902600e+00
   3.8844955e+03   3.6889500e+00
   3.8945045e+03   3.6877600e+00
   3.9045135e+03   3.6855300e+00
   3.9145225e+03   3.6864300e+00
   3.9245315e+03   3.6846100e+00
   3.9345405e+03   3.6870400e+00
   3.9445495e+03   3.6934500e+00
   3.9545586e+03   3.6908900e+00
   3.9645676e+03   3.6877400e+00
   3.9745766e+03   3.6894000e+00
   3.9845856e+03   3.6913500e+00
   3.9945946e+03   3.6909500e+00
   4.0046036e+03   3.6926800e+00
   4.0146126e+03   3.6914100e+00
   4.0246216e+03   3.6920000e+00
   4.0346306e+03   3.6946300e+00
   4.0446396e+03   3.6967900e+00
   4.0546486e+03   3.6988000e+00
   4.0646577e+03   3.6950200e+00
   4.0746667e+03   3.6936900e+00
   4.0846757e+03   3.6958800e+00
   4.0946847e+03   3.6955100e+00
   4.1046937e+03   3.6963300e+00
   4.1147027e+03   3.6979700e+00
   4.1247117e+03   3.6972000e+00
   4.1347207e+03   3.6945400e+00
   4.1447297e+03   3.6962400e+00
   4.1547387e+03   3.6975800e+00
   4.1647477e+03   3.7001700e+00
   4.1747568e+03   3.6975000e+00
   4.1847658e+03   3.6960000e+00
   4.1947748e+03   3.6985700e+00
   4.2047838e+03   3.7002500e+00
   4.2147928e+03   3.6994600e+00
   4.2248018e+03   3.6998300e+00
   4.2348108e+03   3.7026500e+00
   4.2448198e+03   3.7029200e+00
   4.2548288e+03   3.6993300e+00
   4.2648378e+03   3.7014100e+00
   4.2748468e+03   3.7010200e+00
   4.2848559e+03   3.7005400e+00
   4.2948649e+03   3.6978700e+00
   4.3048739e+03   3.6972300e+00
   4.3148829e+03   3.7036600e+00
   4.3248919e+03   3.7038500e+00
   4.3349009e+03   3.6994300e+00
   4.3449099e+03   3.6974400e+00
   4.3549189e+03   3.7018000e+00
   4.3649279e+03   3.7058000e+00
   4.3749369e+03   3.7073300e+00
   4.3849459e+03   3.7049700e+00
   4.3949550e+03   3.7024500e+00
   4.4049640e+03   3.7059600e+00
   4.4149730e+03   3.7085800e+00
   4.4249820e+03   3.7063500e+00
   4.4349910e+03   3.7053800e+00
   4.4450000e+03   3.7094300e+00
   4.4550090e+03   3.7086000e+00
   4.4650180e+03   3.7018800e+00
   4.4750270e+03   3.7013300e+00
   4.4850360e+03   3.6986800e+00
   4.4950450e+03   3.7016900e+00
   4.5050541e+03   3.7053200e+00
   4.5150631e+03   3.7043600e+00
   4.5250721e+03   3.7007800e+00
   4.5350811e+03   3.7030600e+00
   4.5450901e+03   3.7039800e+00
   4.5550991e+03   3.7024600e+00
   4.5651081e+03   3.7018500e+00
   4.5751171e+03   3.7070500e+00
   4.5851261e+03   3.7082200e+00
   4.5951351e+03   3.7036500e+00
   4.6051441e+03   3.7032000e+00
   4.6151532e+03   3.7049500e+00
   4.6251622e+03   3.7045400e+00
   4.6351712e+03   3.7027200e+00
   4.6451802e+03   3.7057500e+00
   4.6551892e+03   3.7086700e+00
   4.6651982e+03   3.7098900e+00
   4.6752072e+03   3.7106100e+00
   4.6852162e+03   3.7103700e+00
   4.6952252e+03   3.7115100e+00
   4.7052342e+03   3.7096900e+00
   4.7152432e+03   3.7080600e+00
   4.7252523e+03   3.7052000e+00
   4.7352613e+03   3.7059400e+00
   4.7452703e+03   3.7043400e+00
   4.7552793e+03   3.7058000e+00
   4.7652883e+03   3.7039100e+00
   4.7752973e+03   3.7012400e+00
   4.7853063e+03   3.7011600e+00
   4.7953153e+03   3.7043000e+00
   4.8053243e+03   3.7014600e+00
   4.8153333e+03   3.7017400e+00
   4.8253423e+03   3.7001400e+00
   4.8353514e+03   3.7002800e+00
   4.8453604e+03   3.7018100e+00
   4.8553694e+03   3.7018600e+00
   4.8653784e+03   3.7004200e+00
   4.8753874e+03   3.7013800e+00
   4.8853964e+03   3.6990200e+00
   4.8954054e+03   3.6980200e+00
   4.9054144e+03   3.7036900e+00
   4.9154234e+03   3.7048000e+00
   4.9254324e+03   3.7004500e+00
   4.9354414e+03   3.7002700e+00
   4.9454505e+03   3.7004400e+00
   4.9554595e+03   3.7001000e+00
   4.9654685e+03   3.6974700e+00
   4.9754775e+03   3.6957500e+00
   4.9854865e+03   3.6987900e+00
   4.9954955e+03   3.7018100e+00
   5.0055045e+03   3.7001400e+00
   5.0155135e+03   3.7013600e+00
   5.0255225e+03   3.7028400e+00
   5.0355315e+03   3.7021200e+00
   5.0455405e+03   3.7019500e+00
   5.0555495e+03   3.7023400e+00
   5.0655586e+03   3.7025100e+00
   5.0755676e+03   3.7003900e+00
   5.0855766e+03   3.6988700e+00
   5.0955856e+03   3.6979800e+00
   5.1055946e+03   3.7028200e+00
   5.1156036e+03   3.7060200e+00
   5.1256126e+03   3.7055400e+00
   5.1356216e+03   3.7035800e+00
   5.1456306e+03   3.7058500e+00
   5.1556396e+03   3.7095100e+00
   5.1656486e+03   3.7095900e+00
   5.1756577e+03   3.7082900e+00
   5.1856667e+03   3.7080800e+00
   5.1956757e+03   3.7077600e+00
   5.2056847e+03   3.7063600e+00
   5.2156937e+03   3.7030900e+00
   5.2257027e+03   3.7023600e+00
   5.2357117e+03   3.7011400e+00
   5.2457207e+03   3.7013400e+00
   5.2557297e+03   3.7048900e+00
   5.2657387e+03   3.7055400e+00
   5.2757477e+03   3.7061400e+00
   5.2857568e+03   3.7025100e+00
   5.2957658e+03   3.7006300e+00
   5.3057748e+03   3.7041200e+00
   5.3157838e+03   3.7029500e+00
   5.3257928e+03   3.7016400e+00
   5.3358018e+03   3.7009600e+00
   5.3458108e+03   3.7014400e+00
   5.3558198e+03   3.7049600e+00
   5.3658288e+03   3.7055800e+00
   5.3758378e+03   3.7077000e+00
   5.3858468e+03   3.7075800e+00
   5.3958559e+03   3.7072100e+00
   5.4058649e+03   3.7028600e+00
   5.4158739e+03   3.7041800e+00
   5.4258829e+03   3.7076600e+00
   5.4358919e+03   3.7071500e+00
   5.4459009e+03   3.7057100e+00
   5.4559099e+03   3.7039200e+00
   5.4659189e+03   3.7060200e+00
   5.4759279e+03   3.7052800e+00
   5.4859369e+03   3.7047600e+00
   5.4959459e+03   3.7068200e+00
   5.5059550e+03   3.7083800e+00
   5.5159640e+03   3.7081600e+00
   5.5259730e+03   3.7063300e+00
   5.5359820e+03   3.7057200e+00
   5.5459910e+03   3.7057500e+00
   5.5560000e+03   3.7072200e+00
   5.5660090e+03   3.7108600e+00
   5.5760180e+03   3.7076700e+00
   5.5860270e+03   3.7016200e+00
   5.5960360e+03   3.7006100e+00
   5.6060450e+03   3.7048100e+00
   5.6160541e+03   3.7032700e+00
   5.6260631e+03   3.7034600e+00
   5.6360721e+03   3.7096200e+00
   5.6460811e+03   3.7083700e+00
   5.6560901e+03   3.7090100e+00
   5.6660991e+03   3.7119400e+00
   5.6761081e+03   3.7096300e+00
   5.6861171e+03   3.7110500e+00
   5.6961261e+03   3.7140900e+00
   5.7061351e+03   3.7111400e+00
   5.7161441e+03   3.7073400e+00
   5.7261532e+03   3.7081700e+00
   5.7361622e+03   3.7109300e+00
   5.7461712e+03   3.7091100e+00
   5.7561802e+03   3.7099000e+00
   5.7661892e+03   3.7102200e+00
   5.7761982e+03   3.7079300e+00
   5.7862072e+03   3.7080100e+00
   5.7962162e+03   3.7096200e+00
   5.8062252e+03   3.7109200e+00
   5.8162342e+03   3.7095000e+00
   5.8262432e+03   3.7099500e+00
   5.8362523e+03   3.7100400e+00
   5.8462613e+03   3.7132900e+00
   5.8562703e+03   3.7121100e+00
   5.8662793e+03   3.7177800e+00
   5.8762883e+03   3.7166700e+00
   5.8862973e+03   3.7155900e+00
   5.8963063e+03   3.7165700e+00
   5.9063153e+03   3.7150900e+00
   5.9163243e+03   3.7174800e+00
   5.9263333e+03   3.7170500e+00
   5.9363423e+03   3.7162900e+00
   5.9463514e+03   3.7153600e+00
   5.9563604e+03   3.7118400e+00
   5.9663694e+03   3.7132900e+00
   5.9763784e+03   3.7120200e+00
   5.9863874e+03   3.7095400e+00
   5.9963964e+03   3.7104900e+00
   6.0064054e+03   3.7141300e+00
   6.0164144e+03   3.7186900e+00
   6.0264234e+03   3.7205000e+00
   6.0364324e+03   3.7244400e+00
   6.0464414e+03   3.7208900e+00
   6.0564505e+03   3.7208800e+00
   6.0664595e+03   3.7234500e+00
   6.0764685e+03   3.7198000e+00
   6.0864775e+03   3.7158100e+00
   6.0964865e+03   3.7136100e+00
   6.1064955e+03   3.7153100e+00
   6.1165045e+03   3.7136700e+00
   6.1265135e+03   3.7127400e+00
   6.1365225e+03   3.7129300e+00
   6.1465315e+03   3.7178200e+00
   6.1565405e+03   3.7187400e+00
   6.1665495e+03   3.7178400e+00
   6.1765586e+03   3.7196400e+00
   6.1865676e+03   3.7243900e+00
   6.1965766e+03   3.7206900e+00
   6.2065856e+03   3.7223600e+00
   6.2165946e+03   3.7215800e+00
   6.2266036e+03   3.7219900e+00
   6.2366126e+03   3.7232700e+00
   6.2466216e+03   3.7221300e+00
   6.2566306e+03   3.7237100e+00
   6.2666396e+03   3.7234700e+00
   6.2766486e+03   3.7211500e+00
   6.2866577e+03   3.7222500e+00
   6.2966667e+03   3.7220000e+00
   6.3066757e+03   3.7204100e+00
   6.3166847e+03   3.7204100e+00
   6.3266937e+03   3.7206500e+00
   6.3367027e+03   3.7194100e+00
   6.3467117e+03   3.7189100e+00
   6.3567207e+03   3.7165400e+00
   6.3667297e+03   3.7178600e+00
   6.3767387e+03   3.7230000e+00
   6.3867477e+03   3.7225100e+00
   6.3967568e+03   3.7263900e+00
   6.4067658e+03   3.7213400e+00
   6.4167748e+03   3.7198500e+00
   6.4267838e+03   3.7184400e+00
   6.4367928e+03   3.7195900e+00
   6.4468018e+03   3.7217800e+00
   6.4568108e+03   3.7188600e+00
   6.4668198e+03   3.7203500e+00
   6.4768288e+03   3.7203600e+00
   6.4868378e+03   3.7237300e+00
   6.4968468e+03   3.7265900e+00
   6.5068559e+03   3.7268700e+00
   6.5168649e+03   3.7207800e+00
   6.5268739e+03   3.7206800e+00
   6.5368829e+03   3.7220300e+00
   6.5468919e+03   3.7165400e+00
   6.5569009e+03   3.7191000e+00
   6.5669099e+03   3.7198000e+00
   6.5769189e+03   3.7162000e+00
   6.5869279e+03   3.7138600e+00
   6.5969369e+03   3.7199400e+00
   6.6069459e+03   3.7250300e+00
   6.6169550e+03   3.7240900e+00
   6.6269640e+03   3.7239400e+00
   6.6369730e+03   3.7271500e+00
   6.6469820e+03   3.7245900e+00
   6.6569910e+03   3.7239700e+00
   6.6670000e+03   3.7251500e+00
   6.6770090e+03   3.7266700e+00
   6.6870180e+03   3.7219000e+00
   6.6970270e+03   3.7283100e+00
   6.7070360e+03   3.7250200e+00
   6.7170450e+03   3.7246900e+00
   6.7270541e+03   3.7242300e+00
   6.7370631e+03   3.7205000e+00
   6.7470721e+03   3.7246800e+00
   6.7570811e+03   3.7275500e+00
   6.7670901e+03   3.7248000e+00
   6.7770991e+03   3.7216000e+00
   6.7871081e+03   3.7224800e+00
   6.7971171e+03   3.7246300e+00
   6.8071261e+03   3.7284200e+00
   6.8171351e+03   3.7263800e+00
   6.8271441e+03   3.7274000e+00
   6.8371532e+03   3.7260700e+00
   6.8471622e+03   3.7277100e+00
   6.8571712e+03   3.7261800e+00
   6.8671802e+03   3.7237900e+00
   6.8771892e+03   3.7243600e+00
   6.8871982e+03   3.7231600e+00
   6.8972072e+03   3.7202300e+00
   6.9072162e+03   3.7242500e+00
   6.9172252e+03   3.7268300e+00
   6.9272342e+03   3.7223300e+00
   6.9372432e+03   3.7246100e+00
   6.9472523e+03   3.7284600e+00
   6.9572613e+03   3.7255600e+00
   6.9672703e+03   3.7246700e+00
   6.9772793e+03   3.7281900e+00
   6.9872883e+03   3.7275200e+00
   6.9972973e+03   3.7211900e+00
   7.0073063e+03   3.7242800e+00
   7.0173153e+03   3.7264700e+00
   7.0273243e+03   3.7231800e+00
   7.0373333e+03   3.7214300e+00
   7.0473423e+03   3.7207300e+00
   7.0573514e+03   3.7242900e+00
   7.0673604e+03   3.7280400e+00
   7.0773694e+03   3.7234500e+00
   7.0873784e+03   3.7211600e+00
   7.0973874e+03   3.7223600e+00
   7.1073964e+03   3.7255600e+00
   7.1174054e+03   3.7216500e+00
   7.1274144e+03   3.7262200e+00
   7.1374234e+03   3.7266800e+00
   7.1474324e+03   3.7200100e+00
   7.1574414e+03   3.7185900e+00
   7.1674505e+03   3.7232300e+00
   7.1774595e+03   3.7242400e+00
   7.1874685e+03   3.7231600e+00
   7.1974775e+03   3.7198500e+00
   7.2074865e+03   3.7216700e+00
   7.2174955e+03   3.7261400e+00
   7.2275045e+03   3.7263900e+00
   7.2375135e+03   3.7256200e+00
   7.2475225e+03   3.7285000e+00
   7.2575315e+03   3.7254600e+00
   7.2675405e+03   3.7254000e+00
   7.2775495e+03   3.7237900e+00
   7.2875586e+03   3.7249200e+00
   7.2975676e+03   3.7299200e+00
   7.3075766e+03   3.7290400e+00
   7.3175856e+03   3.7280300e+00
   7.3275946e+03   3.7275200e+00
   7.3376036e+03   3.7290400e+00
   7.3476126e+03   3.7312000e+00
   7.3576216e+03   3.7275500e+00
   7.3676306e+03   3.7255500e+00
   7.3776396e+03   3.7244400e+00
   7.3876486e+03   3.7234000e+00
   7.3976577e+03   3.7241000e+00
   7.4076667e+03   3.7293300e+00
   7.4176757e+03   3.7244400e+00
   7.4276847e+03   3.7270400e+00
   7.4376937e+03   3.7301000e+00
   7.4477027e+03   3.7257000e+00
   7.4577117e+03   3.7269900e+00
   7.4677207e+03   3.7336600e+00
   7.4777297e+03   3.7302700e+00
   7.4877387e+03   3.7284900e+00
   7.4977477e+03   3.7371400e+00
   7.5077568e+03   3.7374600e+00
   7.5177658e+03   3.7311000e+00
   7.5277748e+03   3.7292600e+00
   7.5377838e+03   3.7293900e+00
   7.5477928e+03   3.7344700e+00
   7.5578018e+03   3.7294200e+00
   7.5678108e+03   3.7312600e+00
   7.5778198e+03   3.7327100e+00
   7.5878288e+03   3.7322300e+00
   7.5978378e+03   3.7304500e+00
   7.6078468e+03   3.7316000e+00
   7.6178559e+03   3.7380200e+00
   7.6278649e+03   3.7374800e+00
   7.6378739e+03   3.7369100e+00
   7.6478829e+03   3.7371700e+00
   7.6578919e+03   3.7352800e+00
   7.6679009e+03   3.7363100e+00
   7.6779099e+03   3.7265500e+00
   7.6879189e+03   3.7293500e+00
   7.6979279e+03   3.7291700e+00
   7.7079369e+03   3.7282800e+00
   7.7179459e+03   3.7303500e+00
   7.7279550e+03   3.7287100e+00
   7.7379640e+03   3.7313700e+00
   7.7479730e+03   3.7350500e+00
   7.7579820e+03   3.7370400e+00
   7.7679910e+03   3.7292500e+00
   7.7780000e+03   3.7277200e+00
   7.7880090e+03   3.7312700e+00
   7.7980180e+03   3.7310900e+00
   7.8080270e+03   3.7342300e+00
   7.8180360e+03   3.7330100e+00
   7.8280450e+03   3.7270100e+00
   7.8380541e+03   3.7319900e+00
   7.8480631e+03   3.7314700e+00
   7.8580721e+03   3.7297300e+00
   7.8680811e+03   3.7345200e+00
   7.8780901e+03   3.7323900e+00
   7.8880991e+03   3.7327200e+00
   7.8981081e+03   3.7314300e+00
   7.9081171e+03   3.7286200e+00
   7.9181261e+03   3.7224500e+00
   7.9281351e+03   3.7315400e+00
   7.9381441e+03   3.7341600e+00
   7.9481532e+03   3.7295000e+00
   7.9581622e+03   3.7307600e+00
   7.9681712e+03   3.7359700e+00
   7.9781802e+03   3.7317600e+00
   7.9881892e+03   3.7269000e+00
   7.9981982e+03   3.7236500e+00
   8.0082072e+03   3.7227100e+00
   8.0182162e+03   3.7265900e+00
   8.0282252e+03   3.7285100e+00
   8.0382342e+03   3.7316200e+00
   8.0482432e+03   3.7332800e+00
   8.0582523e+03   3.7341300e+00
   8.0682613e+03   3.7350200e+00
   8.0782703e+03   3.7341300e+00
   8.0882793e+03   3.7304900e+00
   8.0982883e+03   3.7318200e+00
   8.1082973e+03   3.7319600e+00
   8.1183063e+03   3.7322000e+00
   8.1283153e+03   3.7298600e+00
   8.1383243e+03   3.7352100e+00
   8.1483333e+03   3.7340700e+00
   8.1583423e+03   3.7317300e+00
   8.1683514e+03   3.7337800e+00
   8.1783604e+03   3.7300900e+00
   8.1883694e+03   3.7276500e+00
   8.1983784e+03   3.7320900e+00
   8.2083874e+03   3.7365500e+00
   8.2183964e+03   3.7339500e+00
   8.2284054e+03   3.7339800e+00
   8.2384144e+03   3.7337100e+00
   8.2484234e+03   3.7324800e+00
   8.2584324e+03   3.7342200e+00
   8.2684414e+03   3.7357400e+00
   8.2784505e+03   3.7379600e+00
   8.2884595e+03   3.7403300e+00
   8.2984685e+03   3.7361400e+00
   8.3084775e+03   3.7332000e+00
   8.3184865e+03   3.7352100e+00
   8.3284955e+03   3.7314400e+00
   8.3385045e+03   3.7305600e+00
   8.3485135e+03   3.7345300e+00
   8.3585225e+03   3.7327600e+00
   8.3685315e+03   3.7355200e+00
   8.3785405e+03   3.7359900e+00
   8.3885495e+03   3.7309900e+00
   8.3985586e+03   3.7348700e+00
   8.4085676e+03   3.7326200e+00
   8.4185766e+03   3.7309300e+00
   8.4285856e+03   3.7307200e+00
   8.4385946e+03   3.7284700e+00
   8.4486036e+03   3.7323300e+00
   8.4586126e+03   3.7368100e+00
   8.4686216e+03   3.7347800e+00
   8.4786306e+03   3.7388600e+00
   8.4886396e+03   3.7370500e+00
   8.4986486e+03   3.7302300e+00
   8.5086577e+03   3.7274900e+00
   8.5186667e+03   3.7333100e+00
   8.5286757e+03   3.7360500e+00
   8.5386847e+03   3.7342200e+00
   8.5486937e+03   3.7294700e+00
   8.5587027e+03   3.7359800e+00
   8.5687117e+03   3.7331800e+00
   8.5787207e+03   3.7306500e+00
   8.5887297e+03   3.7325600e+00
   8.5987387e+03   3.7352700e+00
   8.6087477e+03   3.7333700e+00
   8.6187568e+03   3.7324400e+00
   8.6287658e+03   3.7343900e+00
   8.6387748e+03   3.7362700e+00
   8.6487838e+03   3.7333700e+00
   8.6587928e+03   3.7310300e+00
   8.6688018e+03   3.7333100e+00
   8.6788108e+03   3.7326900e+00
   8.6888198e+03   3.7302800e+00
   8.6988288e+03   3.7335700e+00
   8.7088378e+03   3.7361500e+00
   8.7188468e+03   3.7354500e+00
   8.7288559e+03   3.7291500e+00
   8.7388649e+03   3.7353900e+00
   8.7488739e+03   3.7309600e+00
   8.7588829e+03   3.7334500e+00
   8.7688919e+03   3.7370100e+00
   8.7789009e+03   3.7369800e+00
   8.7889099e+03   3.7359800e+00
   8.7989189e+03   3.7361800e+00
   8.8089279e+03   3.7331500e+00
   8.8189369e+03   3.7336900e+00
   8.8289459e+03   3.7413300e+00
   8.8389550e+03   3.7341200e+00
   8.8489640e+03   3.7404500e+00
   8.8589730e+03   3.7421900e+00
   8.8689820e+03   3.7367100e+00
   8.8789910e+03   3.7343800e+00
   8.8890000e+03   3.7339500e+00
   8.8990090e+03   3.7333800e+00
   8.9090180e+03   3.7329500e+00
   8.9190270e+03   3.7357800e+00
   8.9290360e+03   3.7363600e+00
   8.9390450e+03   3.7372400e+00
   8.9490541e+03   3.7325200e+00
   8.9590631e+03   3.7319000e+00
   8.9690721e+03   3.7340300e+00
   8.9790811e+03   3.7320600e+00
   8.9890901e+03   3.7342600e+00
   8.9990991e+03   3.7382200e+00
   9.0091081e+03   3.7348200e+00
   9.0191171e+03   3.7343000e+00
   9.0291261e+03   3.7385900e+00
   9.0391351e+03   3.7381200e+00
   9.0491441e+03   3.7370900e+00
   9.0591532e+03   3.7371000e+00
   9.0691622e+03   3.7388600e+00
   9.0791712e+03   3.7380600e+00
   9.0891802e+03   3.7352900e+00
   9.0991892e+03   3.7399900e+00
   9.1091982e+03   3.7380500e+00
   9.1192072e+03   3.7342200e+00
   9.1292162e+03   3.7338200e+00
   9.1392252e+03   3.7306300e+00
   9.1492342e+03   3.7305300e+00
   9.1592432e+03   3.7322700e+00
   9.1692523e+03   3.7329400e+00
   9.1792613e+03   3.7389300e+00
   9.1892703e+03   3.7378000e+00
   9.1992793e+03   3.7342100e+00
   9.2092883e+03   3.7342000e+00
   9.2192973e+03   3.7332900e+00
   9.2293063e+03   3.7376900e+00
   9.2393153e+03   3.7371700e+00
   9.2493243e+03   3.7395900e+00
   9.2593333e+03   3.7397600e+00
   9.2693423e+03   3.7357400e+00
   9.2793514e+03   3.7352200e+00
   9.2893604e+03   3.7401000e+00
   9.2993694e+03   3.7374800e+00
   9.3093784e+03   3.7369500e+00
   9.3193874e+03   3.7361300e+00
   9.3293964e+03   3.7330200e+00
   9.3394054e+03   3.7318200e+00
   9.3494144e+03   3.7403700e+00
   9.3594234e+03   3.7355300e+00
   9.3694324e+03   3.7383200e+00
   9.3794414e+03   3.7351400e+00
   9.3894505e+03   3.7322200e+00
   9.3994595e+03   3.7361300e+00
   9.4094685e+03   3.7343700e+00
   9.4194775e+03   3.7330600e+00
   9.4294865e+03   3.7337900e+00
   9.4394955e+03   3.7367700e+00
   9.4495045e+03   3.7393700e+00
   9.4595135e+03   3.7341200e+00
   9.4695225e+03   3.7381000e+00
   9.4795315e+03   3.7357300e+00
   9.4895405e+03   3.7402600e+00
   9.4995495e+03   3.7398800e+00
   9.5095586e+03   3.7349900e+00
   9.5195676e+03   3.7370300e+00
   9.5295766e+03   3.7353700e+00
   9.5395856e+03   3.7355300e+00
   9.5495946e+03   3.7392100e+00
   9.5596036e+03   3.7402200e+00
   9.5696126e+03   3.7356300e+00
   9.5796216e+03   3.7309700e+00
   9.5896306e+03   3.7327900e+00
   9.5996396e+03   3.7348600e+00
   9.6096486e+03   3.7382400e+00
   9.6196577e+03   3.7425500e+00
   9.6296667e+03   3.7384300e+00
   9.6396757e+03   3.7401600e+00
   9.6496847e+03   3.7430000e+00
   9.6596937e+03   3.7411500e+00
   9.6697027e+03   3.7391200e+00
   9.6797117e+03   3.7390700e+00
   9.6897207e+03   3.7452200e+00
   9.6997297e+03   3.7421800e+00
   9.7097387e+03   3.7411700e+00
   9.7197477e+03   3.7422200e+00
   9.7297568e+03   3.7414600e+00
   9.7397658e+03   3.7429500e+00
   9.7497748e+03   3.7453200e+00
   9.7597838e+03   3.7391100e+00
   9.7697928e+03   3.7384000e+00
   9.7798018e+03   3.7414100e+00
   9.7898108e+03   3.7404000e+00
   9.7998198e+03   3.7390900e+00
   9.8098288e+03   3.7436400e+00
   9.8198378e+03   3.7453300e+00
   9.8298468e+03   3.7407400e+00
   9.8398559e+03   3.7422900e+00
   9.8498649e+03   3.7427300e+00
   9.8598739e+03   3.7413800e+00
   9.8698829e+03   3.7384200e+00
   9.8798919e+03   3.7378800e+00
   9.8899009e+03   3.7379400e+00
   9.8999099e+03   3.7382500e+00
   9.9099189e+03   3.7332700e+00
   9.9199279e+03   3.7410300e+00
   9.9299369e+03   3.7439600e+00
   9.9399459e+03   3.7431800e+00
   9.9499550e+03   3.7409400e+00
   9.9599640e+03   3.7389200e+00
   9.9699730e+03   3.7402200e+00
   9.9799820e+03   3.7430000e+00
   9.9899910e+03   3.7392000e+00
   1.0000000e+04   3.7404800e+00


==> figs/N_20_unsupervised/mod_con.dat <==
   1.0000000e+00   9.0100000e-03
   1.1009009e+01   9.8500000e-03
   2.1018018e+01   1.1250000e-02
   3.1027027e+01   1.3430000e-02
   4.1036036e+01   1.6610000e-02
   5.1045045e+01   2.0810000e-02
   6.1054054e+01   2.6260000e-02
   7.1063063e+01   3.3470000e-02
   8.1072072e+01   4.2490000e-02
   9.1081081e+01   5.3280000e-02
   1.0109009e+02   6.5090000e-02
   1.1109910e+02   7.7060000e-02
   1.2110811e+02   8.7890000e-02
   1.3111712e+02   9.8080000e-02
   1.4112613e+02   1.0803000e-01
   1.5113514e+02   1.1768000e-01
   1.6114414e+02   1.2503000e-01
   1.7115315e+02   1.3062000e-01
   1.8116216e+02   1.3501000e-01
   1.9117117e+02   1.3792000e-01
   2.0118018e+02   1.3647000e-01
   2.1118919e+02   1.3082000e-01
   2.2119820e+02   1.2351000e-01
   2.3120721e+02   1.1553000e-01
   2.4121622e+02   1.0836000e-01
   2.5122523e+02   9.9550000e-02
   2.6123423e+02   9.0680000e-02
   2.7124324e+02   8.5640000e-02
   2.8125225e+02   8.0480000e-02
   2.9126126e+02   7.6730000e-02
   3.0127027e+02   7.3920000e-02
   3.1127928e+02   7.1820000e-02
   3.2128829e+02   7.0680000e-02
   3.3129730e+02   7.0760000e-02
   3.4130631e+02   7.1380000e-02
   3.5131532e+02   7.3300000e-02
   3.6132432e+02   7.6960000e-02
   3.7133333e+02   8.0610000e-02
   3.8134234e+02   8.3880000e-02
   3.9135135e+02   8.5510000e-02
   4.0136036e+02   8.5710000e-02
   4.1136937e+02   8.4720000e-02
   4.2137838e+02   8.3870000e-02
   4.3138739e+02   8.2370000e-02
   4.4139640e+02   7.9890000e-02
   4.5140541e+02   7.6430000e-02
   4.6141441e+02   7.2300000e-02
   4.7142342e+02   7.2210000e-02
   4.8143243e+02   7.6350000e-02
   4.9144144e+02   8.0290000e-02
   5.0145045e+02   8.3790000e-02
   5.1145946e+02   8.8920000e-02
   5.2146847e+02   9.3500000e-02
   5.3147748e+02   9.7000000e-02
   5.4148649e+02   9.9360000e-02
   5.5149550e+02   9.9630000e-02
   5.6150450e+02   9.7880000e-02
   5.7151351e+02   9.3640000e-02
   5.8152252e+02   8.6410000e-02
   5.9153153e+02   7.5970000e-02
   6.0154054e+02   6.7680000e-02
   6.1154955e+02   6.2670000e-02
   6.2155856e+02   6.2510000e-02
   6.3156757e+02   6.5190000e-02
   6.4157658e+02   6.7200000e-02
   6.5158559e+02   6.6650000e-02
   6.6159459e+02   6.7660000e-02
   6.7160360e+02   6.9810000e-02
   6.8161261e+02   7.2400000e-02
   6.9162162e+02   7.3950000e-02
   7.0163063e+02   7.3770000e-02
   7.1163964e+02   7.7060000e-02
   7.2164865e+02   8.2020000e-02
   7.3165766e+02   8.3430000e-02
   7.4166667e+02   8.1810000e-02
   7.5167568e+02   7.8950000e-02
   7.6168468e+02   7.7520000e-02
   7.7169369e+02   7.4710000e-02
   7.8170270e+02   7.2150000e-02
   7.9171171e+02   7.1110000e-02
   8.0172072e+02   7.0430000e-02
   8.1172973e+02   7.1660000e-02
   8.2173874e+02   7.3290000e-02
   8.3174775e+02   7.3250000e-02
   8.4175676e+02   7.3070000e-02
   8.5176577e+02   7.1030000e-02
   8.6177477e+02   7.0180000e-02
   8.7178378e+02   6.9920000e-02
   8.8179279e+02   6.4440000e-02
   8.9180180e+02   7.2920000e-02
   9.0181081e+02   7.6510000e-02
   9.1181982e+02   7.6960000e-02
   9.2182883e+02   6.6940000e-02
   9.3183784e+02   6.2780000e-02
   9.4184685e+02   6.3830000e-02
   9.5185586e+02   6.6700000e-02
   9.6186486e+02   6.7780000e-02
   9.7187387e+02   6.6950000e-02
   9.8188288e+02   6.5770000e-02
   9.9189189e+02   6.6430000e-02
   1.0019009e+03   6.8550000e-02
   1.0119099e+03   6.9090000e-02
   1.0219189e+03   6.9990000e-02
   1.0319279e+03   6.9850000e-02
   1.0419369e+03   6.8970000e-02
   1.0519459e+03   6.8940000e-02
   1.0619550e+03   7.0270000e-02
   1.0719640e+03   6.8380000e-02
   1.0819730e+03   6.6360000e-02
   1.0919820e+03   6.5530000e-02
   1.1019910e+03   6.2880000e-02
   1.1120000e+03   5.8980000e-02
   1.1220090e+03   5.6330000e-02
   1.1320180e+03   4.7980000e-02
   1.1420270e+03   4.7060000e-02
   1.1520360e+03   4.5850000e-02
   1.1620450e+03   4.2710000e-02
   1.1720541e+03   5.1470000e-02
   1.1820631e+03   5.3750000e-02
   1.1920721e+03   5.3170000e-02
   1.2020811e+03   5.3800000e-02
   1.2120901e+03   5.4290000e-02
   1.2220991e+03   5.6000000e-02
   1.2321081e+03   5.5330000e-02
   1.2421171e+03   5.3790000e-02
   1.2521261e+03   5.2340000e-02
   1.2621351e+03   5.3560000e-02
   1.2721441e+03   5.5930000e-02
   1.2821532e+03   5.5560000e-02
   1.2921622e+03   5.0980000e-02
   1.3021712e+03   4.9120000e-02
   1.3121802e+03   4.6580000e-02
   1.3221892e+03   4.3720000e-02
   1.3321982e+03   4.5600000e-02
   1.3422072e+03   4.6830000e-02
   1.3522162e+03   4.3960000e-02
   1.3622252e+03   4.0930000e-02
   1.3722342e+03   3.7000000e-02
   1.3822432e+03   3.5950000e-02
   1.3922523e+03   4.0350000e-02
   1.4022613e+03   4.0840000e-02
   1.4122703e+03   4.0900000e-02
   1.4222793e+03   4.2840000e-02
   1.4322883e+03   4.3960000e-02
   1.4422973e+03   4.4420000e-02
   1.4523063e+03   4.5470000e-02
   1.4623153e+03   4.4690000e-02
   1.4723243e+03   4.5830000e-02
   1.4823333e+03   4.3320000e-02
   1.4923423e+03   4.2010000e-02
   1.5023514e+03   3.7170000e-02
   1.5123604e+03   3.5410000e-02
   1.5223694e+03   3.4580000e-02
   1.5323784e+03   3.6210000e-02
   1.5423874e+03   3.8610000e-02
   1.5523964e+03   3.6170000e-02
   1.5624054e+03   3.5310000e-02
   1.5724144e+03   3.8100000e-02
   1.5824234e+03   3.9410000e-02
   1.5924324e+03   3.7560000e-02
   1.6024414e+03   3.7330000e-02
   1.6124505e+03   4.0520000e-02
   1.6224595e+03   4.1270000e-02
   1.6324685e+03   4.0490000e-02
   1.6424775e+03   4.1090000e-02
   1.6524865e+03   4.0410000e-02
   1.6624955e+03   4.1510000e-02
   1.6725045e+03   4.2300000e-02
   1.6825135e+03   3.9600000e-02
   1.6925225e+03   3.6080000e-02
   1.7025315e+03   3.7300000e-02
   1.7125405e+03   3.5170000e-02
   1.7225495e+03   3.4180000e-02
   1.7325586e+03   3.0830000e-02
   1.7425676e+03   2.8350000e-02
   1.7525766e+03   2.5630000e-02
   1.7625856e+03   2.5440000e-02
   1.7725946e+03   2.6880000e-02
   1.7826036e+03   2.7010000e-02
   1.7926126e+03   3.1250000e-02
   1.8026216e+03   2.9650000e-02
   1.8126306e+03   2.9120000e-02
   1.8226396e+03   2.8240000e-02
   1.8326486e+03   2.8180000e-02
   1.8426577e+03   2.8140000e-02
   1.8526667e+03   3.0410000e-02
   1.8626757e+03   2.5960000e-02
   1.8726847e+03   2.6400000e-02
   1.8826937e+03   2.4420000e-02
   1.8927027e+03   2.0590000e-02
   1.9027117e+03   2.0800000e-02
   1.9127207e+03   1.9970000e-02
   1.9227297e+03   1.9490000e-02
   1.9327387e+03   2.0020000e-02
   1.9427477e+03   1.9900000e-02
   1.9527568e+03   1.8280000e-02
   1.9627658e+03   1.8690000e-02
   1.9727748e+03   1.8210000e-02
   1.9827838e+03   1.8620000e-02
   1.9927928e+03   1.8470000e-02
   2.0028018e+03   1.8640000e-02
   2.0128108e+03   1.7700000e-02
   2.0228198e+03   1.9760000e-02
   2.0328288e+03   1.9470000e-02
   2.0428378e+03   1.8970000e-02
   2.0528468e+03   1.7280000e-02
   2.0628559e+03   1.7370000e-02
   2.0728649e+03   1.7640000e-02
   2.0828739e+03   1.6970000e-02
   2.0928829e+03   1.9900000e-02
   2.1028919e+03   1.7070000e-02
   2.1129009e+03   1.5330000e-02
   2.1229099e+03   1.6730000e-02
   2.1329189e+03   1.8000000e-02
   2.1429279e+03   1.6460000e-02
   2.1529369e+03   1.5840000e-02
   2.1629459e+03   1.9260000e-02
   2.1729550e+03   1.9430000e-02
   2.1829640e+03   1.7120000e-02
   2.1929730e+03   1.8090000e-02
   2.2029820e+03   2.1480000e-02
   2.2129910e+03   1.7690000e-02
   2.2230000e+03   1.7370000e-02
   2.2330090e+03   1.6430000e-02
   2.2430180e+03   1.8610000e-02
   2.2530270e+03   1.8070000e-02
   2.2630360e+03   1.6200000e-02
   2.2730450e+03   2.0840000e-02
   2.2830541e+03   2.0190000e-02
   2.2930631e+03   2.0470000e-02
   2.3030721e+03   1.9640000e-02
   2.3130811e+03   1.8380000e-02
   2.3230901e+03   1.8150000e-02
   2.3330991e+03   1.8730000e-02
   2.3431081e+03   1.9670000e-02
   2.3531171e+03   1.8040000e-02
   2.3631261e+03   1.9420000e-02
   2.3731351e+03   1.8140000e-02
   2.3831441e+03   1.6940000e-02
   2.3931532e+03   1.7200000e-02
   2.4031622e+03   2.2290000e-02
   2.4131712e+03   1.9540000e-02
   2.4231802e+03   1.9340000e-02
   2.4331892e+03   2.0540000e-02
   2.4431982e+03   2.0590000e-02
   2.4532072e+03   1.6800000e-02
   2.4632162e+03   1.8520000e-02
   2.4732252e+03   1.7630000e-02
   2.4832342e+03   1.8760000e-02
   2.4932432e+03   1.7080000e-02
   2.5032523e+03   2.0670000e-02
   2.5132613e+03   2.2480000e-02
   2.5232703e+03   1.9080000e-02
   2.5332793e+03   1.8260000e-02
   2.5432883e+03   1.4870000e-02
   2.5532973e+03   1.4940000e-02
   2.5633063e+03   1.5460000e-02
   2.5733153e+03   1.6340000e-02
   2.5833243e+03   1.9590000e-02
   2.5933333e+03   2.2730000e-02
   2.6033423e+03   1.7940000e-02
   2.6133514e+03   1.8160000e-02
   2.6233604e+03   1.7130000e-02
   2.6333694e+03   1.5960000e-02
   2.6433784e+03   1.6310000e-02
   2.6533874e+03   1.6350000e-02
   2.6633964e+03   1.5300000e-02
   2.6734054e+03   1.7490000e-02
   2.6834144e+03   1.5550000e-02
   2.6934234e+03   1.5820000e-02
   2.7034324e+03   1.7000000e-02
   2.7134414e+03   1.7020000e-02
   2.7234505e+03   2.0350000e-02
   2.7334595e+03   1.5240000e-02
   2.7434685e+03   1.6970000e-02
   2.7534775e+03   2.2450000e-02
   2.7634865e+03   1.8740000e-02
   2.7734955e+03   1.7880000e-02
   2.7835045e+03   1.7310000e-02
   2.7935135e+03   1.8650000e-02
   2.8035225e+03   1.7360000e-02
   2.8135315e+03   1.7250000e-02
   2.8235405e+03   1.5620000e-02
   2.8335495e+03   1.4780000e-02
   2.8435586e+03   1.4060000e-02
   2.8535676e+03   1.5490000e-02
   2.8635766e+03   1.6360000e-02
   2.8735856e+03   1.6540000e-02
   2.8835946e+03   1.5240000e-02
   2.8936036e+03   1.6570000e-02
   2.9036126e+03   1.4910000e-02
   2.9136216e+03   1.7090000e-02
   2.9236306e+03   1.5810000e-02
   2.9336396e+03   1.4870000e-02
   2.9436486e+03   1.7780000e-02
   2.9536577e+03   1.7140000e-02
   2.9636667e+03   1.5340000e-02
   2.9736757e+03   1.8120000e-02
   2.9836847e+03   1.5500000e-02
   2.9936937e+03   1.3680000e-02
   3.0037027e+03   1.5230000e-02
   3.0137117e+03   1.5590000e-02
   3.0237207e+03   1.7790000e-02
   3.0337297e+03   1.3640000e-02
   3.0437387e+03   1.3250000e-02
   3.0537477e+03   1.6090000e-02
   3.0637568e+03   1.5450000e-02
   3.0737658e+03   1.6150000e-02
   3.0837748e+03   1.5940000e-02
   3.0937838e+03   1.5460000e-02
   3.1037928e+03   1.7400000e-02
   3.1138018e+03   1.7140000e-02
   3.1238108e+03   1.6070000e-02
   3.1338198e+03   1.5450000e-02
   3.1438288e+03   1.7870000e-02
   3.1538378e+03   1.8560000e-02
   3.1638468e+03   1.7490000e-02
   3.1738559e+03   1.6710000e-02
   3.1838649e+03   1.8590000e-02
   3.1938739e+03   1.7180000e-02
   3.2038829e+03   1.8420000e-02
   3.2138919e+03   1.5290000e-02
   3.2239009e+03   1.8270000e-02
   3.2339099e+03   1.8280000e-02
   3.2439189e+03   1.5520000e-02
   3.2539279e+03   1.7710000e-02
   3.2639369e+03   1.8690000e-02
   3.2739459e+03   1.4050000e-02
   3.2839550e+03   1.6660000e-02
   3.2939640e+03   1.5960000e-02
   3.3039730e+03   1.9070000e-02
   3.3139820e+03   1.5720000e-02
   3.3239910e+03   1.6100000e-02
   3.3340000e+03   1.4580000e-02
   3.3440090e+03   1.4580000e-02
   3.3540180e+03   1.7530000e-02
   3.3640270e+03   1.7110000e-02
   3.3740360e+03   1.4820000e-02
   3.3840450e+03   1.4750000e-02
   3.3940541e+03   1.4580000e-02
   3.4040631e+03   1.3350000e-02
   3.4140721e+03   1.6370000e-02
   3.4240811e+03   1.7150000e-02
   3.4340901e+03   1.5150000e-02
   3.4440991e+03   1.6120000e-02
   3.4541081e+03   1.9310000e-02
   3.4641171e+03   1.3340000e-02
   3.4741261e+03   1.6760000e-02
   3.4841351e+03   1.5470000e-02
   3.4941441e+03   1.6490000e-02
   3.5041532e+03   1.6080000e-02
   3.5141622e+03   1.4100000e-02
   3.5241712e+03   1.2270000e-02
   3.5341802e+03   1.1000000e-02
   3.5441892e+03   1.3730000e-02
   3.5541982e+03   1.3530000e-02
   3.5642072e+03   1.7420000e-02
   3.5742162e+03   1.6300000e-02
   3.5842252e+03   1.3430000e-02
   3.5942342e+03   1.5970000e-02
   3.6042432e+03   1.6500000e-02
   3.6142523e+03   1.6640000e-02
   3.6242613e+03   1.6010000e-02
   3.6342703e+03   1.4450000e-02
   3.6442793e+03   1.4080000e-02
   3.6542883e+03   1.2020000e-02
   3.6642973e+03   1.5730000e-02
   3.6743063e+03   1.5830000e-02
   3.6843153e+03   1.4060000e-02
   3.6943243e+03   1.4780000e-02
   3.7043333e+03   1.3870000e-02
   3.7143423e+03   1.4920000e-02
   3.7243514e+03   1.7830000e-02
   3.7343604e+03   1.4960000e-02
   3.7443694e+03   1.5460000e-02
   3.7543784e+03   1.8850000e-02
   3.7643874e+03   1.7130000e-02
   3.7743964e+03   1.6910000e-02
   3.7844054e+03   1.8900000e-02
   3.7944144e+03   1.5130000e-02
   3.8044234e+03   1.8140000e-02
   3.8144324e+03   1.6500000e-02
   3.8244414e+03   1.4300000e-02
   3.8344505e+03   1.5690000e-02
   3.8444595e+03   1.6070000e-02
   3.8544685e+03   1.6240000e-02
   3.8644775e+03   1.9440000e-02
   3.8744865e+03   1.8220000e-02
   3.8844955e+03   1.5280000e-02
   3.8945045e+03   1.7000000e-02
   3.9045135e+03   1.8230000e-02
   3.9145225e+03   1.8590000e-02
   3.9245315e+03   1.7850000e-02
   3.9345405e+03   2.1310000e-02
   3.9445495e+03   1.8180000e-02
   3.9545586e+03   1.8240000e-02
   3.9645676e+03   1.7780000e-02
   3.9745766e+03   1.6640000e-02
   3.9845856e+03   1.8130000e-02
   3.9945946e+03   1.6370000e-02
   4.0046036e+03   1.6200000e-02
   4.0146126e+03   1.5120000e-02
   4.0246216e+03   1.6000000e-02
   4.0346306e+03   1.2540000e-02
   4.0446396e+03   1.3900000e-02
   4.0546486e+03   1.3280000e-02
   4.0646577e+03   1.5460000e-02
   4.0746667e+03   1.6670000e-02
   4.0846757e+03   1.8050000e-02
   4.0946847e+03   1.9740000e-02
   4.1046937e+03   1.8220000e-02
   4.1147027e+03   2.0100000e-02
   4.1247117e+03   1.7810000e-02
   4.1347207e+03   1.9140000e-02
   4.1447297e+03   1.8400000e-02
   4.1547387e+03   1.6980000e-02
   4.1647477e+03   1.4930000e-02
   4.1747568e+03   1.6680000e-02
   4.1847658e+03   1.4220000e-02
   4.1947748e+03   1.6620000e-02
   4.2047838e+03   1.4500000e-02
   4.2147928e+03   1.6050000e-02
   4.2248018e+03   1.3480000e-02
   4.2348108e+03   1.2050000e-02
   4.2448198e+03   1.4910000e-02
   4.2548288e+03   1.6630000e-02
   4.2648378e+03   1.4920000e-02
   4.2748468e+03   1.5370000e-02
   4.2848559e+03   1.3660000e-02
   4.2948649e+03   1.3710000e-02
   4.3048739e+03   1.8000000e-02
   4.3148829e+03   1.4980000e-02
   4.3248919e+03   1.8600000e-02
   4.3349009e+03   1.9910000e-02
   4.3449099e+03   1.7540000e-02
   4.3549189e+03   2.2890000e-02
   4.3649279e+03   1.8900000e-02
   4.3749369e+03   1.7170000e-02
   4.3849459e+03   1.5670000e-02
   4.3949550e+03   1.2670000e-02
   4.4049640e+03   1.1960000e-02
   4.4149730e+03   1.6590000e-02
   4.4249820e+03   1.9040000e-02
   4.4349910e+03   1.8430000e-02
   4.4450000e+03   1.4930000e-02
   4.4550090e+03   1.4800000e-02
   4.4650180e+03   1.4950000e-02
   4.4750270e+03   1.5880000e-02
   4.4850360e+03   1.8750000e-02
   4.4950450e+03   1.6440000e-02
   4.5050541e+03   1.7360000e-02
   4.5150631e+03   1.6170000e-02
   4.5250721e+03   1.5540000e-02
   4.5350811e+03   1.4370000e-02
   4.5450901e+03   1.1810000e-02
   4.5550991e+03   1.3910000e-02
   4.5651081e+03   1.4540000e-02
   4.5751171e+03   1.6140000e-02
   4.5851261e+03   1.1320000e-02
   4.5951351e+03   1.6200000e-02
   4.6051441e+03   1.7050000e-02
   4.6151532e+03   1.5410000e-02
   4.6251622e+03   1.4830000e-02
   4.6351712e+03   1.7070000e-02
   4.6451802e+03   1.7490000e-02
   4.6551892e+03   1.7350000e-02
   4.6651982e+03   1.4790000e-02
   4.6752072e+03   1.7970000e-02
   4.6852162e+03   1.6370000e-02
   4.6952252e+03   1.4550000e-02
   4.7052342e+03   1.4760000e-02
   4.7152432e+03   1.8850000e-02
   4.7252523e+03   1.7570000e-02
   4.7352613e+03   1.9910000e-02
   4.7452703e+03   1.8340000e-02
   4.7552793e+03   1.9260000e-02
   4.7652883e+03   2.0060000e-02
   4.7752973e+03   1.7470000e-02
   4.7853063e+03   1.6990000e-02
   4.7953153e+03   1.6890000e-02
   4.8053243e+03   1.8730000e-02
   4.8153333e+03   1.7990000e-02
   4.8253423e+03   1.8950000e-02
   4.8353514e+03   1.4910000e-02
   4.8453604e+03   1.8220000e-02
   4.8553694e+03   1.8110000e-02
   4.8653784e+03   1.5560000e-02
   4.8753874e+03   1.6490000e-02
   4.8853964e+03   1.7760000e-02
   4.8954054e+03   1.3930000e-02
   4.9054144e+03   1.3050000e-02
   4.9154234e+03   1.3940000e-02
   4.9254324e+03   1.6000000e-02
   4.9354414e+03   1.7430000e-02
   4.9454505e+03   1.6930000e-02
   4.9554595e+03   1.8800000e-02
   4.9654685e+03   1.3810000e-02
   4.9754775e+03   1.2010000e-02
   4.9854865e+03   1.6200000e-02
   4.9954955e+03   1.9600000e-02
   5.0055045e+03   1.8270000e-02
   5.0155135e+03   1.9480000e-02
   5.0255225e+03   1.6450000e-02
   5.0355315e+03   1.6720000e-02
   5.0455405e+03   1.7510000e-02
   5.0555495e+03   1.7730000e-02
   5.0655586e+03   1.8640000e-02
   5.0755676e+03   1.9990000e-02
   5.0855766e+03   1.6920000e-02
   5.0955856e+03   2.2140000e-02
   5.1055946e+03   1.8230000e-02
   5.1156036e+03   1.4040000e-02
   5.1256126e+03   1.6430000e-02
   5.1356216e+03   1.7330000e-02
   5.1456306e+03   1.8150000e-02
   5.1556396e+03   1.9050000e-02
   5.1656486e+03   1.6980000e-02
   5.1756577e+03   1.3680000e-02
   5.1856667e+03   1.6700000e-02
   5.1956757e+03   1.4090000e-02
   5.2056847e+03   1.5130000e-02
   5.2156937e+03   1.6630000e-02
   5.2257027e+03   1.4660000e-02
   5.2357117e+03   1.7930000e-02
   5.2457207e+03   1.6100000e-02
   5.2557297e+03   1.6260000e-02
   5.2657387e+03   1.3300000e-02
   5.2757477e+03   2.1270000e-02
   5.2857568e+03   1.7940000e-02
   5.2957658e+03   1.6860000e-02
   5.3057748e+03   1.7860000e-02
   5.3157838e+03   1.8910000e-02
   5.3257928e+03   1.6550000e-02
   5.3358018e+03   1.5600000e-02
   5.3458108e+03   1.6580000e-02
   5.3558198e+03   1.7270000e-02
   5.3658288e+03   1.5610000e-02
   5.3758378e+03   1.4190000e-02
   5.3858468e+03   1.2870000e-02
   5.3958559e+03   1.6060000e-02
   5.4058649e+03   1.8690000e-02
   5.4158739e+03   1.6800000e-02
   5.4258829e+03   1.3160000e-02
   5.4358919e+03   1.6210000e-02
   5.4459009e+03   1.5920000e-02
   5.4559099e+03   1.7040000e-02
   5.4659189e+03   1.8520000e-02
   5.4759279e+03   1.7930000e-02
   5.4859369e+03   1.5530000e-02
   5.4959459e+03   1.2740000e-02
   5.5059550e+03   1.5580000e-02
   5.5159640e+03   1.6850000e-02
   5.5259730e+03   2.2430000e-02
   5.5359820e+03   1.4460000e-02
   5.5459910e+03   1.8270000e-02
   5.5560000e+03   1.4380000e-02
   5.5660090e+03   1.2710000e-02
   5.5760180e+03   1.2700000e-02
   5.5860270e+03   1.5990000e-02
   5.5960360e+03   1.4790000e-02
   5.6060450e+03   1.3030000e-02
   5.6160541e+03   1.3500000e-02
   5.6260631e+03   1.8100000e-02
   5.6360721e+03   1.7620000e-02
   5.6460811e+03   1.7730000e-02
   5.6560901e+03   1.4870000e-02
   5.6660991e+03   1.6620000e-02
   5.6761081e+03   1.5350000e-02
   5.6861171e+03   1.8970000e-02
   5.6961261e+03   1.7060000e-02
   5.7061351e+03   1.7840000e-02
   5.7161441e+03   1.8330000e-02
   5.7261532e+03   1.9610000e-02
   5.7361622e+03   1.9880000e-02
   5.7461712e+03   1.9760000e-02
   5.7561802e+03   1.7250000e-02
   5.7661892e+03   1.5430000e-02
   5.7761982e+03   1.4960000e-02
   5.7862072e+03   1.5250000e-02
   5.7962162e+03   1.8820000e-02
   5.8062252e+03   1.9400000e-02
   5.8162342e+03   1.6450000e-02
   5.8262432e+03   1.7250000e-02
   5.8362523e+03   1.6900000e-02
   5.8462613e+03   1.5980000e-02
   5.8562703e+03   1.4050000e-02
   5.8662793e+03   1.6480000e-02
   5.8762883e+03   1.3670000e-02
   5.8862973e+03   1.9400000e-02
   5.8963063e+03   1.5030000e-02
   5.9063153e+03   1.4700000e-02
   5.9163243e+03   1.5040000e-02
   5.9263333e+03   1.5180000e-02
   5.9363423e+03   1.5100000e-02
   5.9463514e+03   1.3230000e-02
   5.9563604e+03   1.3870000e-02
   5.9663694e+03   1.4050000e-02
   5.9763784e+03   1.7200000e-02
   5.9863874e+03   1.8070000e-02
   5.9963964e+03   1.5700000e-02
   6.0064054e+03   1.9370000e-02
   6.0164144e+03   2.1190000e-02
   6.0264234e+03   1.5620000e-02
   6.0364324e+03   1.7770000e-02
   6.0464414e+03   1.5280000e-02
   6.0564505e+03   1.9620000e-02
   6.0664595e+03   1.5050000e-02
   6.0764685e+03   1.3720000e-02
   6.0864775e+03   1.3130000e-02
   6.0964865e+03   1.4110000e-02
   6.1064955e+03   1.5900000e-02
   6.1165045e+03   1.6040000e-02
   6.1265135e+03   1.3180000e-02
   6.1365225e+03   1.3970000e-02
   6.1465315e+03   2.0400000e-02
   6.1565405e+03   1.5420000e-02
   6.1665495e+03   1.8620000e-02
   6.1765586e+03   1.5070000e-02
   6.1865676e+03   1.5740000e-02
   6.1965766e+03   1.7330000e-02
   6.2065856e+03   1.3410000e-02
   6.2165946e+03   1.5640000e-02
   6.2266036e+03   1.9440000e-02
   6.2366126e+03   1.6610000e-02
   6.2466216e+03   1.4650000e-02
   6.2566306e+03   1.6150000e-02
   6.2666396e+03   1.7010000e-02
   6.2766486e+03   1.5780000e-02
   6.2866577e+03   1.3640000e-02
   6.2966667e+03   1.6660000e-02
   6.3066757e+03   1.4300000e-02
   6.3166847e+03   1.3000000e-02
   6.3266937e+03   1.5220000e-02
   6.3367027e+03   1.4630000e-02
   6.3467117e+03   1.7210000e-02
   6.3567207e+03   1.4460000e-02
   6.3667297e+03   1.8290000e-02
   6.3767387e+03   1.4090000e-02
   6.3867477e+03   1.3020000e-02
   6.3967568e+03   1.8100000e-02
   6.4067658e+03   1.5590000e-02
   6.4167748e+03   1.6270000e-02
   6.4267838e+03   1.3760000e-02
   6.4367928e+03   1.7050000e-02
   6.4468018e+03   1.8800000e-02
   6.4568108e+03   1.9300000e-02
   6.4668198e+03   1.8120000e-02
   6.4768288e+03   2.1770000e-02
   6.4868378e+03   1.9550000e-02
   6.4968468e+03   1.7790000e-02
   6.5068559e+03   1.7330000e-02
   6.5168649e+03   1.4290000e-02
   6.5268739e+03   1.5830000e-02
   6.5368829e+03   1.6060000e-02
   6.5468919e+03   1.7890000e-02
   6.5569009e+03   1.7900000e-02
   6.5669099e+03   1.7900000e-02
   6.5769189e+03   1.6930000e-02
   6.5869279e+03   1.4620000e-02
   6.5969369e+03   1.6840000e-02
   6.6069459e+03   1.4690000e-02
   6.6169550e+03   1.4210000e-02
   6.6269640e+03   1.2180000e-02
   6.6369730e+03   1.6650000e-02
   6.6469820e+03   1.8370000e-02
   6.6569910e+03   1.7940000e-02
   6.6670000e+03   2.0110000e-02
   6.6770090e+03   1.5220000e-02
   6.6870180e+03   1.6300000e-02
   6.6970270e+03   1.5040000e-02
   6.7070360e+03   1.6670000e-02
   6.7170450e+03   1.6020000e-02
   6.7270541e+03   1.8870000e-02
   6.7370631e+03   1.8350000e-02
   6.7470721e+03   1.7160000e-02
   6.7570811e+03   1.4310000e-02
   6.7670901e+03   1.8750000e-02
   6.7770991e+03   1.2710000e-02
   6.7871081e+03   1.5410000e-02
   6.7971171e+03   1.4230000e-02
   6.8071261e+03   1.4160000e-02
   6.8171351e+03   1.5290000e-02
   6.8271441e+03   1.3890000e-02
   6.8371532e+03   1.5980000e-02
   6.8471622e+03   1.4850000e-02
   6.8571712e+03   1.4050000e-02
   6.8671802e+03   1.4280000e-02
   6.8771892e+03   1.4810000e-02
   6.8871982e+03   1.5880000e-02
   6.8972072e+03   1.3200000e-02
   6.9072162e+03   1.4970000e-02
   6.9172252e+03   1.7740000e-02
   6.9272342e+03   2.0370000e-02
   6.9372432e+03   1.9950000e-02
   6.9472523e+03   2.2100000e-02
   6.9572613e+03   1.9990000e-02
   6.9672703e+03   1.7090000e-02
   6.9772793e+03   1.5000000e-02
   6.9872883e+03   1.4060000e-02
   6.9972973e+03   1.4730000e-02
   7.0073063e+03   1.8430000e-02
   7.0173153e+03   1.8250000e-02
   7.0273243e+03   1.8970000e-02
   7.0373333e+03   1.6070000e-02
   7.0473423e+03   1.9260000e-02
   7.0573514e+03   1.7180000e-02
   7.0673604e+03   1.6340000e-02
   7.0773694e+03   1.5160000e-02
   7.0873784e+03   1.5250000e-02
   7.0973874e+03   1.6650000e-02
   7.1073964e+03   1.5920000e-02
   7.1174054e+03   1.6780000e-02
   7.1274144e+03   1.3080000e-02
   7.1374234e+03   1.6290000e-02
   7.1474324e+03   1.4870000e-02
   7.1574414e+03   1.3630000e-02
   7.1674505e+03   1.9350000e-02
   7.1774595e+03   1.7400000e-02
   7.1874685e+03   1.7400000e-02
   7.1974775e+03   1.9340000e-02
   7.2074865e+03   1.7850000e-02
   7.2174955e+03   1.7380000e-02
   7.2275045e+03   1.5790000e-02
   7.2375135e+03   1.4620000e-02
   7.2475225e+03   1.8130000e-02
   7.2575315e+03   1.8920000e-02
   7.2675405e+03   1.7510000e-02
   7.2775495e+03   1.6430000e-02
   7.2875586e+03   1.7790000e-02
   7.2975676e+03   1.6620000e-02
   7.3075766e+03   1.6580000e-02
   7.3175856e+03   1.7460000e-02
   7.3275946e+03   2.1200000e-02
   7.3376036e+03   1.7950000e-02
   7.3476126e+03   1.6070000e-02
   7.3576216e+03   1.9590000e-02
   7.3676306e+03   1.7190000e-02
   7.3776396e+03   1.5390000e-02
   7.3876486e+03   1.8820000e-02
   7.3976577e+03   1.9120000e-02
   7.4076667e+03   1.5580000e-02
   7.4176757e+03   1.5940000e-02
   7.4276847e+03   1.6610000e-02
   7.4376937e+03   1.9400000e-02
   7.4477027e+03   1.7440000e-02
   7.4577117e+03   1.8600000e-02
   7.4677207e+03   1.7610000e-02
   7.4777297e+03   2.3560000e-02
   7.4877387e+03   2.0460000e-02
   7.4977477e+03   2.0640000e-02
   7.5077568e+03   1.9370000e-02
   7.5177658e+03   1.7900000e-02
   7.5277748e+03   1.6120000e-02
   7.5377838e+03   1.2880000e-02
   7.5477928e+03   1.5940000e-02
   7.5578018e+03   1.5540000e-02
   7.5678108e+03   1.7460000e-02
   7.5778198e+03   1.7580000e-02
   7.5878288e+03   1.9990000e-02
   7.5978378e+03   1.8340000e-02
   7.6078468e+03   1.7480000e-02
   7.6178559e+03   2.0330000e-02
   7.6278649e+03   1.7050000e-02
   7.6378739e+03   1.6040000e-02
   7.6478829e+03   1.2860000e-02
   7.6578919e+03   1.5850000e-02
   7.6679009e+03   1.6750000e-02
   7.6779099e+03   1.3500000e-02
   7.6879189e+03   1.9800000e-02
   7.6979279e+03   1.7870000e-02
   7.7079369e+03   1.9060000e-02
   7.7179459e+03   1.3890000e-02
   7.7279550e+03   1.9700000e-02
   7.7379640e+03   1.9000000e-02
   7.7479730e+03   1.9290000e-02
   7.7579820e+03   1.9030000e-02
   7.7679910e+03   1.6830000e-02
   7.7780000e+03   1.7530000e-02
   7.7880090e+03   2.0100000e-02
   7.7980180e+03   1.9390000e-02
   7.8080270e+03   1.7890000e-02
   7.8180360e+03   1.5960000e-02
   7.8280450e+03   1.3830000e-02
   7.8380541e+03   1.5180000e-02
   7.8480631e+03   1.4140000e-02
   7.8580721e+03   1.9260000e-02
   7.8680811e+03   1.9820000e-02
   7.8780901e+03   1.5520000e-02
   7.8880991e+03   1.8580000e-02
   7.8981081e+03   1.5690000e-02
   7.9081171e+03   1.3380000e-02
   7.9181261e+03   1.8070000e-02
   7.9281351e+03   1.5430000e-02
   7.9381441e+03   1.6170000e-02
   7.9481532e+03   1.4980000e-02
   7.9581622e+03   1.7610000e-02
   7.9681712e+03   1.8980000e-02
   7.9781802e+03   1.5860000e-02
   7.9881892e+03   1.4220000e-02
   7.9981982e+03   1.3950000e-02
   8.0082072e+03   2.1090000e-02
   8.0182162e+03   1.9800000e-02
   8.0282252e+03   1.4140000e-02
   8.0382342e+03   2.0090000e-02
   8.0482432e+03   1.7200000e-02
   8.0582523e+03   1.7970000e-02
   8.0682613e+03   1.8140000e-02
   8.0782703e+03   1.5480000e-02
   8.0882793e+03   1.7920000e-02
   8.0982883e+03   1.1760000e-02
   8.1082973e+03   1.4190000e-02
   8.1183063e+03   1.9880000e-02
   8.1283153e+03   1.5050000e-02
   8.1383243e+03   1.5730000e-02
   8.1483333e+03   1.4260000e-02
   8.1583423e+03   1.4290000e-02
   8.1683514e+03   1.7990000e-02
   8.1783604e+03   2.1870000e-02
   8.1883694e+03   2.1850000e-02
   8.1983784e+03   1.8450000e-02
   8.2083874e+03   2.1550000e-02
   8.2183964e+03   1.8440000e-02
   8.2284054e+03   1.6340000e-02
   8.2384144e+03   1.9650000e-02
   8.2484234e+03   2.2740000e-02
   8.2584324e+03   1.8330000e-02
   8.2684414e+03   1.9560000e-02
   8.2784505e+03   1.7880000e-02
   8.2884595e+03   1.9480000e-02
   8.2984685e+03   1.6200000e-02
   8.3084775e+03   1.9470000e-02
   8.3184865e+03   1.7290000e-02
   8.3284955e+03   2.0740000e-02
   8.3385045e+03   1.8330000e-02
   8.3485135e+03   2.0080000e-02
   8.3585225e+03   1.8020000e-02
   8.3685315e+03   1.8610000e-02
   8.3785405e+03   1.4770000e-02
   8.3885495e+03   1.6660000e-02
   8.3985586e+03   1.5830000e-02
   8.4085676e+03   1.4890000e-02
   8.4185766e+03   1.8160000e-02
   8.4285856e+03   1.6170000e-02
   8.4385946e+03   1.6030000e-02
   8.4486036e+03   1.4600000e-02
   8.4586126e+03   1.1860000e-02
   8.4686216e+03   1.8430000e-02
   8.4786306e+03   1.5520000e-02
   8.4886396e+03   1.7240000e-02
   8.4986486e+03   1.5510000e-02
   8.5086577e+03   1.5960000e-02
   8.5186667e+03   1.6350000e-02
   8.5286757e+03   1.6790000e-02
   8.5386847e+03   1.7090000e-02
   8.5486937e+03   1.8730000e-02
   8.5587027e+03   1.5280000e-02
   8.5687117e+03   1.7130000e-02
   8.5787207e+03   1.4940000e-02
   8.5887297e+03   1.6190000e-02
   8.5987387e+03   1.6240000e-02
   8.6087477e+03   1.7790000e-02
   8.6187568e+03   1.7580000e-02
   8.6287658e+03   1.8180000e-02
   8.6387748e+03   2.0670000e-02
   8.6487838e+03   1.6270000e-02
   8.6587928e+03   1.2730000e-02
   8.6688018e+03   1.5740000e-02
   8.6788108e+03   1.6730000e-02
   8.6888198e+03   1.9690000e-02
   8.6988288e+03   2.2090000e-02
   8.7088378e+03   1.8160000e-02
   8.7188468e+03   2.1760000e-02
   8.7288559e+03   2.1150000e-02
   8.7388649e+03   1.7160000e-02
   8.7488739e+03   1.6540000e-02
   8.7588829e+03   1.7620000e-02
   8.7688919e+03   1.7880000e-02
   8.7789009e+03   1.6350000e-02
   8.7889099e+03   1.6400000e-02
   8.7989189e+03   1.9220000e-02
   8.8089279e+03   1.7400000e-02
   8.8189369e+03   1.7490000e-02
   8.8289459e+03   1.6240000e-02
   8.8389550e+03   1.7860000e-02
   8.8489640e+03   2.1550000e-02
   8.8589730e+03   1.8560000e-02
   8.8689820e+03   2.0090000e-02
   8.8789910e+03   1.8310000e-02
   8.8890000e+03   1.9980000e-02
   8.8990090e+03   2.3310000e-02
   8.9090180e+03   1.6680000e-02
   8.9190270e+03   1.6620000e-02
   8.9290360e+03   2.1370000e-02
   8.9390450e+03   1.9240000e-02
   8.9490541e+03   1.6050000e-02
   8.9590631e+03   1.9710000e-02
   8.9690721e+03   1.6100000e-02
   8.9790811e+03   1.7720000e-02
   8.9890901e+03   1.6030000e-02
   8.9990991e+03   1.5500000e-02
   9.0091081e+03   1.7750000e-02
   9.0191171e+03   1.8530000e-02
   9.0291261e+03   1.9220000e-02
   9.0391351e+03   2.4790000e-02
   9.0491441e+03   1.9290000e-02
   9.0591532e+03   1.8110000e-02
   9.0691622e+03   2.0370000e-02
   9.0791712e+03   1.7950000e-02
   9.0891802e+03   2.0900000e-02
   9.0991892e+03   1.9310000e-02
   9.1091982e+03   2.0260000e-02
   9.1192072e+03   1.8930000e-02
   9.1292162e+03   1.8500000e-02
   9.1392252e+03   2.0330000e-02
   9.1492342e+03   1.9170000e-02
   9.1592432e+03   1.7160000e-02
   9.1692523e+03   1.8890000e-02
   9.1792613e+03   1.7880000e-02
   9.1892703e+03   1.8690000e-02
   9.1992793e+03   1.6310000e-02
   9.2092883e+03   1.5210000e-02
   9.2192973e+03   1.5290000e-02
   9.2293063e+03   1.7770000e-02
   9.2393153e+03   1.9260000e-02
   9.2493243e+03   1.8060000e-02
   9.2593333e+03   2.1230000e-02
   9.2693423e+03   2.0930000e-02
   9.2793514e+03   1.9570000e-02
   9.2893604e+03   1.5180000e-02
   9.2993694e+03   1.6640000e-02
   9.3093784e+03   2.1970000e-02
   9.3193874e+03   1.9870000e-02
   9.3293964e+03   2.2160000e-02
   9.3394054e+03   2.0800000e-02
   9.3494144e+03   2.0140000e-02
   9.3594234e+03   1.8710000e-02
   9.3694324e+03   1.6680000e-02
   9.3794414e+03   1.7110000e-02
   9.3894505e+03   1.8310000e-02
   9.3994595e+03   2.0840000e-02
   9.4094685e+03   1.5720000e-02
   9.4194775e+03   1.6080000e-02
   9.4294865e+03   1.2830000e-02
   9.4394955e+03   1.6360000e-02
   9.4495045e+03   1.3700000e-02
   9.4595135e+03   1.4780000e-02
   9.4695225e+03   1.7820000e-02
   9.4795315e+03   2.0590000e-02
   9.4895405e+03   1.8510000e-02
   9.4995495e+03   1.5790000e-02
   9.5095586e+03   1.7180000e-02
   9.5195676e+03   1.7970000e-02
   9.5295766e+03   1.4960000e-02
   9.5395856e+03   1.4340000e-02
   9.5495946e+03   1.6990000e-02
   9.5596036e+03   1.7570000e-02
   9.5696126e+03   1.5700000e-02
   9.5796216e+03   1.7660000e-02
   9.5896306e+03   1.9670000e-02
   9.5996396e+03   1.7300000e-02
   9.6096486e+03   1.9230000e-02
   9.6196577e+03   1.9730000e-02
   9.6296667e+03   1.7080000e-02
   9.6396757e+03   1.8730000e-02
   9.6496847e+03   2.1210000e-02
   9.6596937e+03   1.4380000e-02
   9.6697027e+03   1.6560000e-02
   9.6797117e+03   1.6000000e-02
   9.6897207e+03   1.4950000e-02
   9.6997297e+03   1.8140000e-02
   9.7097387e+03   1.5650000e-02
   9.7197477e+03   1.7470000e-02
   9.7297568e+03   1.9900000e-02
   9.7397658e+03   2.0290000e-02
   9.7497748e+03   2.0340000e-02
   9.7597838e+03   1.7170000e-02
   9.7697928e+03   1.7750000e-02
   9.7798018e+03   1.4650000e-02
   9.7898108e+03   1.7550000e-02
   9.7998198e+03   1.4560000e-02
   9.8098288e+03   1.7350000e-02
   9.8198378e+03   1.9210000e-02
   9.8298468e+03   2.1990000e-02
   9.8398559e+03   2.2060000e-02
   9.8498649e+03   2.1760000e-02
   9.8598739e+03   2.7100000e-02
   9.8698829e+03   2.2320000e-02
   9.8798919e+03   1.8590000e-02
   9.8899009e+03   1.9610000e-02
   9.8999099e+03   1.7910000e-02
   9.9099189e+03   1.4820000e-02
   9.9199279e+03   1.6190000e-02
   9.9299369e+03   1.9410000e-02
   9.9399459e+03   2.0060000e-02
   9.9499550e+03   1.8660000e-02
   9.9599640e+03   1.6230000e-02
   9.9699730e+03   1.7700000e-02
   9.9799820e+03   1.7570000e-02
   9.9899910e+03   2.0450000e-02
   1.0000000e+04   1.7850000e-02


==> figs/N_20_unsupervised/mod_obj.dat <==
   1.0000000e+00   3.4194700e+00
   1.1009009e+01   3.4176900e+00
   2.1018018e+01   3.4155200e+00
   3.1027027e+01   3.4128200e+00
   4.1036036e+01   3.4086900e+00
   5.1045045e+01   3.4031700e+00
   6.1054054e+01   3.3953900e+00
   7.1063063e+01   3.3856300e+00
   8.1072072e+01   3.3731500e+00
   9.1081081e+01   3.3592700e+00
   1.0109009e+02   3.3464700e+00
   1.1109910e+02   3.3373900e+00
   1.2110811e+02   3.3353700e+00
   1.3111712e+02   3.3444100e+00
   1.4112613e+02   3.3593700e+00
   1.5113514e+02   3.3798500e+00
   1.6114414e+02   3.4017100e+00
   1.7115315e+02   3.4190200e+00
   1.8116216e+02   3.4265000e+00
   1.9117117e+02   3.4296600e+00
   2.0118018e+02   3.4324100e+00
   2.1118919e+02   3.4381400e+00
   2.2119820e+02   3.4462900e+00
   2.3120721e+02   3.4545000e+00
   2.4121622e+02   3.4600800e+00
   2.5122523e+02   3.4647800e+00
   2.6123423e+02   3.4691300e+00
   2.7124324e+02   3.4724700e+00
   2.8125225e+02   3.4735100e+00
   2.9126126e+02   3.4737600e+00
   3.0127027e+02   3.4732900e+00
   3.1127928e+02   3.4718000e+00
   3.2128829e+02   3.4701500e+00
   3.3129730e+02   3.4697100e+00
   3.4130631e+02   3.4697000e+00
   3.5131532e+02   3.4703400e+00
   3.6132432e+02   3.4721500e+00
   3.7133333e+02   3.4734800e+00
   3.8134234e+02   3.4740500e+00
   3.9135135e+02   3.4726100e+00
   4.0136036e+02   3.4699400e+00
   4.1136937e+02   3.4673700e+00
   4.2137838e+02   3.4651300e+00
   4.3138739e+02   3.4621300e+00
   4.4139640e+02   3.4564000e+00
   4.5140541e+02   3.4472800e+00
   4.6141441e+02   3.4353100e+00
   4.7142342e+02   3.4256200e+00
   4.8143243e+02   3.4189200e+00
   4.9144144e+02   3.4155300e+00
   5.0145045e+02   3.4151300e+00
   5.1145946e+02   3.4181800e+00
   5.2146847e+02   3.4228900e+00
   5.3147748e+02   3.4269100e+00
   5.4148649e+02   3.4291800e+00
   5.5149550e+02   3.4315200e+00
   5.6150450e+02   3.4336100e+00
   5.7151351e+02   3.4370500e+00
   5.8152252e+02   3.4428000e+00
   5.9153153e+02   3.4484300e+00
   6.0154054e+02   3.4508600e+00
   6.1154955e+02   3.4467500e+00
   6.2155856e+02   3.4409500e+00
   6.3156757e+02   3.4360700e+00
   6.4157658e+02   3.4362100e+00
   6.5158559e+02   3.4405500e+00
   6.6159459e+02   3.4485600e+00
   6.7160360e+02   3.4565000e+00
   6.8161261e+02   3.4633000e+00
   6.9162162e+02   3.4692900e+00
   7.0163063e+02   3.4745500e+00
   7.1163964e+02   3.4811300e+00
   7.2164865e+02   3.4890600e+00
   7.3165766e+02   3.4938200e+00
   7.4166667e+02   3.4964000e+00
   7.5167568e+02   3.4988900e+00
   7.6168468e+02   3.5005800e+00
   7.7169369e+02   3.4975900e+00
   7.8170270e+02   3.4940400e+00
   7.9171171e+02   3.4910100e+00
   8.0172072e+02   3.4912200e+00
   8.1172973e+02   3.4933200e+00
   8.2173874e+02   3.4977300e+00
   8.3174775e+02   3.5013700e+00
   8.4175676e+02   3.5087100e+00
   8.5176577e+02   3.5184100e+00
   8.6177477e+02   3.5304500e+00
   8.7178378e+02   3.5421900e+00
   8.8179279e+02   3.5477500e+00
   8.9180180e+02   3.5518200e+00
   9.0181081e+02   3.5639500e+00
   9.1181982e+02   3.5699000e+00
   9.2182883e+02   3.5557200e+00
   9.3183784e+02   3.5410600e+00
   9.4184685e+02   3.5405600e+00
   9.5185586e+02   3.5469600e+00
   9.6186486e+02   3.5534600e+00
   9.7187387e+02   3.5557400e+00
   9.8188288e+02   3.5561500e+00
   9.9189189e+02   3.5602300e+00
   1.0019009e+03   3.5662400e+00
   1.0119099e+03   3.5730400e+00
   1.0219189e+03   3.5833700e+00
   1.0319279e+03   3.5930100e+00
   1.0419369e+03   3.5995200e+00
   1.0519459e+03   3.6053600e+00
   1.0619550e+03   3.6076000e+00
   1.0719640e+03   3.6088800e+00
   1.0819730e+03   3.6101200e+00
   1.0919820e+03   3.6137400e+00
   1.1019910e+03   3.6189500e+00
   1.1120000e+03   3.6191700e+00
   1.1220090e+03   3.6112100e+00
   1.1320180e+03   3.5947900e+00
   1.1420270e+03   3.5775600e+00
   1.1520360e+03   3.5744100e+00
   1.1620450e+03   3.5746700e+00
   1.1720541e+03   3.5873900e+00
   1.1820631e+03   3.5884800e+00
   1.1920721e+03   3.5866100e+00
   1.2020811e+03   3.5924600e+00
   1.2120901e+03   3.6023800e+00
   1.2220991e+03   3.6117700e+00
   1.2321081e+03   3.6210000e+00
   1.2421171e+03   3.6237400e+00
   1.2521261e+03   3.6208400e+00
   1.2621351e+03   3.6216300e+00
   1.2721441e+03   3.6284500e+00
   1.2821532e+03   3.6339700e+00
   1.2921622e+03   3.6354500e+00
   1.3021712e+03   3.6355800e+00
   1.3121802e+03   3.6438000e+00
   1.3221892e+03   3.6491300e+00
   1.3321982e+03   3.6486600e+00
   1.3422072e+03   3.6411300e+00
   1.3522162e+03   3.6361300e+00
   1.3622252e+03   3.6374800e+00
   1.3722342e+03   3.6426200e+00
   1.3822432e+03   3.6482700e+00
   1.3922523e+03   3.6515800e+00
   1.4022613e+03   3.6526900e+00
   1.4122703e+03   3.6515400e+00
   1.4222793e+03   3.6515700e+00
   1.4322883e+03   3.6507700e+00
   1.4422973e+03   3.6549000e+00
   1.4523063e+03   3.6592900e+00
   1.4623153e+03   3.6614100e+00
   1.4723243e+03   3.6616200e+00
   1.4823333e+03   3.6667200e+00
   1.4923423e+03   3.6696900e+00
   1.5023514e+03   3.6721400e+00
   1.5123604e+03   3.6744000e+00
   1.5223694e+03   3.6764100e+00
   1.5323784e+03   3.6775200e+00
   1.5423874e+03   3.6809200e+00
   1.5523964e+03   3.6876300e+00
   1.5624054e+03   3.6955900e+00
   1.5724144e+03   3.7004400e+00
   1.5824234e+03   3.7019400e+00
   1.5924324e+03   3.7008700e+00
   1.6024414e+03   3.6968900e+00
   1.6124505e+03   3.6936900e+00
   1.6224595e+03   3.6948800e+00
   1.6324685e+03   3.6963600e+00
   1.6424775e+03   3.6967200e+00
   1.6524865e+03   3.6987100e+00
   1.6624955e+03   3.7030900e+00
   1.6725045e+03   3.7079000e+00
   1.6825135e+03   3.7093700e+00
   1.6925225e+03   3.7095300e+00
   1.7025315e+03   3.7098800e+00
   1.7125405e+03   3.7139300e+00
   1.7225495e+03   3.7149500e+00
   1.7325586e+03   3.7121400e+00
   1.7425676e+03   3.7103500e+00
   1.7525766e+03   3.7102000e+00
   1.7625856e+03   3.7102100e+00
   1.7725946e+03   3.7138600e+00
   1.7826036e+03   3.7224800e+00
   1.7926126e+03   3.7284300e+00
   1.8026216e+03   3.7279900e+00
   1.8126306e+03   3.7255100e+00
   1.8226396e+03   3.7275300e+00
   1.8326486e+03   3.7285800e+00
   1.8426577e+03   3.7286700e+00
   1.8526667e+03   3.7269700e+00
   1.8626757e+03   3.7280700e+00
   1.8726847e+03   3.7294000e+00
   1.8826937e+03   3.7282300e+00
   1.8927027e+03   3.7288300e+00
   1.9027117e+03   3.7292200e+00
   1.9127207e+03   3.7285400e+00
   1.9227297e+03   3.7287700e+00
   1.9327387e+03   3.7305100e+00
   1.9427477e+03   3.7328000e+00
   1.9527568e+03   3.7334600e+00
   1.9627658e+03   3.7318800e+00
   1.9727748e+03   3.7310000e+00
   1.9827838e+03   3.7319800e+00
   1.9927928e+03   3.7323000e+00
   2.0028018e+03   3.7325800e+00
   2.0128108e+03   3.7362800e+00
   2.0228198e+03   3.7378800e+00
   2.0328288e+03   3.7385500e+00
   2.0428378e+03   3.7388900e+00
   2.0528468e+03   3.7424200e+00
   2.0628559e+03   3.7451100e+00
   2.0728649e+03   3.7442000e+00
   2.0828739e+03   3.7458000e+00
   2.0928829e+03   3.7465900e+00
   2.1028919e+03   3.7470700e+00
   2.1129009e+03   3.7492600e+00
   2.1229099e+03   3.7505000e+00
   2.1329189e+03   3.7487900e+00
   2.1429279e+03   3.7487100e+00
   2.1529369e+03   3.7508300e+00
   2.1629459e+03   3.7526900e+00
   2.1729550e+03   3.7513100e+00
   2.1829640e+03   3.7531600e+00
   2.1929730e+03   3.7555800e+00
   2.2029820e+03   3.7590600e+00
   2.2129910e+03   3.7591100e+00
   2.2230000e+03   3.7576200e+00
   2.2330090e+03   3.7575300e+00
   2.2430180e+03   3.7582900e+00
   2.2530270e+03   3.7585800e+00
   2.2630360e+03   3.7616800e+00
   2.2730450e+03   3.7609600e+00
   2.2830541e+03   3.7609000e+00
   2.2930631e+03   3.7636100e+00
   2.3030721e+03   3.7631800e+00
   2.3130811e+03   3.7630900e+00
   2.3230901e+03   3.7627600e+00
   2.3330991e+03   3.7637700e+00
   2.3431081e+03   3.7666300e+00
   2.3531171e+03   3.7654100e+00
   2.3631261e+03   3.7634900e+00
   2.3731351e+03   3.7667800e+00
   2.3831441e+03   3.7662400e+00
   2.3931532e+03   3.7659000e+00
   2.4031622e+03   3.7686200e+00
   2.4131712e+03   3.7713400e+00
   2.4231802e+03   3.7701600e+00
   2.4331892e+03   3.7706100e+00
   2.4431982e+03   3.7723900e+00
   2.4532072e+03   3.7732700e+00
   2.4632162e+03   3.7706700e+00
   2.4732252e+03   3.7718700e+00
   2.4832342e+03   3.7734700e+00
   2.4932432e+03   3.7743800e+00
   2.5032523e+03   3.7745600e+00
   2.5132613e+03   3.7752800e+00
   2.5232703e+03   3.7741300e+00
   2.5332793e+03   3.7739600e+00
   2.5432883e+03   3.7761400e+00
   2.5532973e+03   3.7761600e+00
   2.5633063e+03   3.7732100e+00
   2.5733153e+03   3.7718300e+00
   2.5833243e+03   3.7741600e+00
   2.5933333e+03   3.7775700e+00
   2.6033423e+03   3.7763000e+00
   2.6133514e+03   3.7726500e+00
   2.6233604e+03   3.7734500e+00
   2.6333694e+03   3.7760500e+00
   2.6433784e+03   3.7737800e+00
   2.6533874e+03   3.7747100e+00
   2.6633964e+03   3.7774300e+00
   2.6734054e+03   3.7783600e+00
   2.6834144e+03   3.7777800e+00
   2.6934234e+03   3.7764600e+00
   2.7034324e+03   3.7764800e+00
   2.7134414e+03   3.7801000e+00
   2.7234505e+03   3.7820700e+00
   2.7334595e+03   3.7826400e+00
   2.7434685e+03   3.7810600e+00
   2.7534775e+03   3.7793500e+00
   2.7634865e+03   3.7801500e+00
   2.7734955e+03   3.7821500e+00
   2.7835045e+03   3.7834500e+00
   2.7935135e+03   3.7837000e+00
   2.8035225e+03   3.7830100e+00
   2.8135315e+03   3.7832300e+00
   2.8235405e+03   3.7812800e+00
   2.8335495e+03   3.7811300e+00
   2.8435586e+03   3.7849200e+00
   2.8535676e+03   3.7850500e+00
   2.8635766e+03   3.7805300e+00
   2.8735856e+03   3.7793200e+00
   2.8835946e+03   3.7821100e+00
   2.8936036e+03   3.7811200e+00
   2.9036126e+03   3.7794700e+00
   2.9136216e+03   3.7810200e+00
   2.9236306e+03   3.7816700e+00
   2.9336396e+03   3.7833900e+00
   2.9436486e+03   3.7855300e+00
   2.9536577e+03   3.7852700e+00
   2.9636667e+03   3.7822700e+00
   2.9736757e+03   3.7814600e+00
   2.9836847e+03   3.7820400e+00
   2.9936937e+03   3.7813200e+00
   3.0037027e+03   3.7816200e+00
   3.0137117e+03   3.7812400e+00
   3.0237207e+03   3.7782800e+00
   3.0337297e+03   3.7790600e+00
   3.0437387e+03   3.7813100e+00
   3.0537477e+03   3.7829100e+00
   3.0637568e+03   3.7827700e+00
   3.0737658e+03   3.7842000e+00
   3.0837748e+03   3.7848100e+00
   3.0937838e+03   3.7851100e+00
   3.1037928e+03   3.7852600e+00
   3.1138018e+03   3.7879700e+00
   3.1238108e+03   3.7872800e+00
   3.1338198e+03   3.7832200e+00
   3.1438288e+03   3.7844600e+00
   3.1538378e+03   3.7857900e+00
   3.1638468e+03   3.7834800e+00
   3.1738559e+03   3.7861300e+00
   3.1838649e+03   3.7912400e+00
   3.1938739e+03   3.7924000e+00
   3.2038829e+03   3.7901300e+00
   3.2138919e+03   3.7925700e+00
   3.2239009e+03   3.7919900e+00
   3.2339099e+03   3.7914200e+00
   3.2439189e+03   3.7917100e+00
   3.2539279e+03   3.7921600e+00
   3.2639369e+03   3.7913000e+00
   3.2739459e+03   3.7885400e+00
   3.2839550e+03   3.7845100e+00
   3.2939640e+03   3.7877200e+00
   3.3039730e+03   3.7884300e+00
   3.3139820e+03   3.7864500e+00
   3.3239910e+03   3.7836400e+00
   3.3340000e+03   3.7839900e+00
   3.3440090e+03   3.7876400e+00
   3.3540180e+03   3.7890300e+00
   3.3640270e+03   3.7899300e+00
   3.3740360e+03   3.7885400e+00
   3.3840450e+03   3.7885200e+00
   3.3940541e+03   3.7881500e+00
   3.4040631e+03   3.7888700e+00
   3.4140721e+03   3.7877700e+00
   3.4240811e+03   3.7867600e+00
   3.4340901e+03   3.7866500e+00
   3.4440991e+03   3.7911600e+00
   3.4541081e+03   3.7933600e+00
   3.4641171e+03   3.7894100e+00
   3.4741261e+03   3.7850800e+00
   3.4841351e+03   3.7866600e+00
   3.4941441e+03   3.7899200e+00
   3.5041532e+03   3.7914200e+00
   3.5141622e+03   3.7923700e+00
   3.5241712e+03   3.7907400e+00
   3.5341802e+03   3.7877900e+00
   3.5441892e+03   3.7856900e+00
   3.5541982e+03   3.7892600e+00
   3.5642072e+03   3.7944200e+00
   3.5742162e+03   3.7969300e+00
   3.5842252e+03   3.7962500e+00
   3.5942342e+03   3.7948200e+00
   3.6042432e+03   3.7964500e+00
   3.6142523e+03   3.7965000e+00
   3.6242613e+03   3.7938500e+00
   3.6342703e+03   3.7931600e+00
   3.6442793e+03   3.7946700e+00
   3.6542883e+03   3.7987900e+00
   3.6642973e+03   3.7996600e+00
   3.6743063e+03   3.7976000e+00
   3.6843153e+03   3.7980800e+00
   3.6943243e+03   3.7992500e+00
   3.7043333e+03   3.7965600e+00
   3.7143423e+03   3.7973100e+00
   3.7243514e+03   3.8001200e+00
   3.7343604e+03   3.8008700e+00
   3.7443694e+03   3.7992600e+00
   3.7543784e+03   3.7928900e+00
   3.7643874e+03   3.7928100e+00
   3.7743964e+03   3.8006200e+00
   3.7844054e+03   3.8035600e+00
   3.7944144e+03   3.8042800e+00
   3.8044234e+03   3.8001100e+00
   3.8144324e+03   3.7979800e+00
   3.8244414e+03   3.8016100e+00
   3.8344505e+03   3.8028500e+00
   3.8444595e+03   3.8035500e+00
   3.8544685e+03   3.8052100e+00
   3.8644775e+03   3.8054400e+00
   3.8744865e+03   3.8035700e+00
   3.8844955e+03   3.8030300e+00
   3.8945045e+03   3.8061300e+00
   3.9045135e+03   3.8080000e+00
   3.9145225e+03   3.8080500e+00
   3.9245315e+03   3.8098500e+00
   3.9345405e+03   3.8073100e+00
   3.9445495e+03   3.8078000e+00
   3.9545586e+03   3.8073700e+00
   3.9645676e+03   3.8050800e+00
   3.9745766e+03   3.8050000e+00
   3.9845856e+03   3.8019700e+00
   3.9945946e+03   3.8024100e+00
   4.0046036e+03   3.8000800e+00
   4.0146126e+03   3.7982000e+00
   4.0246216e+03   3.8028100e+00
   4.0346306e+03   3.8071900e+00
   4.0446396e+03   3.8088800e+00
   4.0546486e+03   3.8105600e+00
   4.0646577e+03   3.8108800e+00
   4.0746667e+03   3.8093500e+00
   4.0846757e+03   3.8095200e+00
   4.0946847e+03   3.8083800e+00
   4.1046937e+03   3.8101700e+00
   4.1147027e+03   3.8146300e+00
   4.1247117e+03   3.8161800e+00
   4.1347207e+03   3.8117900e+00
   4.1447297e+03   3.8081600e+00
   4.1547387e+03   3.8063400e+00
   4.1647477e+03   3.8108600e+00
   4.1747568e+03   3.8128000e+00
   4.1847658e+03   3.8091500e+00
   4.1947748e+03   3.8048100e+00
   4.2047838e+03   3.8069200e+00
   4.2147928e+03   3.8090600e+00
   4.2248018e+03   3.8105800e+00
   4.2348108e+03   3.8098500e+00
   4.2448198e+03   3.8099700e+00
   4.2548288e+03   3.8086200e+00
   4.2648378e+03   3.8100100e+00
   4.2748468e+03   3.8128900e+00
   4.2848559e+03   3.8138200e+00
   4.2948649e+03   3.8098200e+00
   4.3048739e+03   3.8079600e+00
   4.3148829e+03   3.8152600e+00
   4.3248919e+03   3.8198800e+00
   4.3349009e+03   3.8164000e+00
   4.3449099e+03   3.8143700e+00
   4.3549189e+03   3.8127800e+00
   4.3649279e+03   3.8118500e+00
   4.3749369e+03   3.8122000e+00
   4.3849459e+03   3.8121200e+00
   4.3949550e+03   3.8152300e+00
   4.4049640e+03   3.8169200e+00
   4.4149730e+03   3.8167900e+00
   4.4249820e+03   3.8145500e+00
   4.4349910e+03   3.8146200e+00
   4.4450000e+03   3.8158300e+00
   4.4550090e+03   3.8187100e+00
   4.4650180e+03   3.8178800e+00
   4.4750270e+03   3.8161700e+00
   4.4850360e+03   3.8157700e+00
   4.4950450e+03   3.8172600e+00
   4.5050541e+03   3.8153800e+00
   4.5150631e+03   3.8170400e+00
   4.5250721e+03   3.8170600e+00
   4.5350811e+03   3.8146600e+00
   4.5450901e+03   3.8155300e+00
   4.5550991e+03   3.8147000e+00
   4.5651081e+03   3.8134800e+00
   4.5751171e+03   3.8153500e+00
   4.5851261e+03   3.8116900e+00
   4.5951351e+03   3.8099000e+00
   4.6051441e+03   3.8169700e+00
   4.6151532e+03   3.8191000e+00
   4.6251622e+03   3.8189500e+00
   4.6351712e+03   3.8185700e+00
   4.6451802e+03   3.8186800e+00
   4.6551892e+03   3.8187600e+00
   4.6651982e+03   3.8177500e+00
   4.6752072e+03   3.8172100e+00
   4.6852162e+03   3.8178700e+00
   4.6952252e+03   3.8174500e+00
   4.7052342e+03   3.8165100e+00
   4.7152432e+03   3.8179000e+00
   4.7252523e+03   3.8224800e+00
   4.7352613e+03   3.8240900e+00
   4.7452703e+03   3.8245600e+00
   4.7552793e+03   3.8240200e+00
   4.7652883e+03   3.8219100e+00
   4.7752973e+03   3.8206900e+00
   4.7853063e+03   3.8203700e+00
   4.7953153e+03   3.8225700e+00
   4.8053243e+03   3.8241900e+00
   4.8153333e+03   3.8226700e+00
   4.8253423e+03   3.8204400e+00
   4.8353514e+03   3.8204000e+00
   4.8453604e+03   3.8202400e+00
   4.8553694e+03   3.8230900e+00
   4.8653784e+03   3.8235900e+00
   4.8753874e+03   3.8226900e+00
   4.8853964e+03   3.8195800e+00
   4.8954054e+03   3.8199600e+00
   4.9054144e+03   3.8216800e+00
   4.9154234e+03   3.8184900e+00
   4.9254324e+03   3.8213000e+00
   4.9354414e+03   3.8218400e+00
   4.9454505e+03   3.8220700e+00
   4.9554595e+03   3.8221700e+00
   4.9654685e+03   3.8217100e+00
   4.9754775e+03   3.8214100e+00
   4.9854865e+03   3.8232300e+00
   4.9954955e+03   3.8210100e+00
   5.0055045e+03   3.8208800e+00
   5.0155135e+03   3.8217600e+00
   5.0255225e+03   3.8255400e+00
   5.0355315e+03   3.8253700e+00
   5.0455405e+03   3.8271400e+00
   5.0555495e+03   3.8264200e+00
   5.0655586e+03   3.8204200e+00
   5.0755676e+03   3.8195200e+00
   5.0855766e+03   3.8283900e+00
   5.0955856e+03   3.8291000e+00
   5.1055946e+03   3.8251100e+00
   5.1156036e+03   3.8207300e+00
   5.1256126e+03   3.8208700e+00
   5.1356216e+03   3.8242400e+00
   5.1456306e+03   3.8253700e+00
   5.1556396e+03   3.8231300e+00
   5.1656486e+03   3.8192800e+00
   5.1756577e+03   3.8208700e+00
   5.1856667e+03   3.8235000e+00
   5.1956757e+03   3.8247900e+00
   5.2056847e+03   3.8282400e+00
   5.2156937e+03   3.8298700e+00
   5.2257027e+03   3.8284900e+00
   5.2357117e+03   3.8267300e+00
   5.2457207e+03   3.8242900e+00
   5.2557297e+03   3.8266600e+00
   5.2657387e+03   3.8267300e+00
   5.2757477e+03   3.8237200e+00
   5.2857568e+03   3.8278700e+00
   5.2957658e+03   3.8316900e+00
   5.3057748e+03   3.8319200e+00
   5.3157838e+03   3.8323500e+00
   5.3257928e+03   3.8302400e+00
   5.3358018e+03   3.8316100e+00
   5.3458108e+03   3.8321400e+00
   5.3558198e+03   3.8302300e+00
   5.3658288e+03   3.8276300e+00
   5.3758378e+03   3.8263800e+00
   5.3858468e+03   3.8275500e+00
   5.3958559e+03   3.8277000e+00
   5.4058649e+03   3.8288900e+00
   5.4158739e+03   3.8308600e+00
   5.4258829e+03   3.8293400e+00
   5.4358919e+03   3.8282000e+00
   5.4459009e+03   3.8303200e+00
   5.4559099e+03   3.8290900e+00
   5.4659189e+03   3.8284000e+00
   5.4759279e+03   3.8307900e+00
   5.4859369e+03   3.8285500e+00
   5.4959459e+03   3.8285300e+00
   5.5059550e+03   3.8285400e+00
   5.5159640e+03   3.8308800e+00
   5.5259730e+03   3.8338400e+00
   5.5359820e+03   3.8325800e+00
   5.5459910e+03   3.8316300e+00
   5.5560000e+03   3.8337300e+00
   5.5660090e+03   3.8303600e+00
   5.5760180e+03   3.8294500e+00
   5.5860270e+03   3.8317500e+00
   5.5960360e+03   3.8338200e+00
   5.6060450e+03   3.8354500e+00
   5.6160541e+03   3.8369700e+00
   5.6260631e+03   3.8329200e+00
   5.6360721e+03   3.8306200e+00
   5.6460811e+03   3.8306400e+00
   5.6560901e+03   3.8353700e+00
   5.6660991e+03   3.8341300e+00
   5.6761081e+03   3.8335900e+00
   5.6861171e+03   3.8317400e+00
   5.6961261e+03   3.8347800e+00
   5.7061351e+03   3.8348900e+00
   5.7161441e+03   3.8343600e+00
   5.7261532e+03   3.8325800e+00
   5.7361622e+03   3.8342700e+00
   5.7461712e+03   3.8344400e+00
   5.7561802e+03   3.8291800e+00
   5.7661892e+03   3.8280500e+00
   5.7761982e+03   3.8312300e+00
   5.7862072e+03   3.8307500e+00
   5.7962162e+03   3.8334600e+00
   5.8062252e+03   3.8331200e+00
   5.8162342e+03   3.8324600e+00
   5.8262432e+03   3.8344500e+00
   5.8362523e+03   3.8340600e+00
   5.8462613e+03   3.8284800e+00
   5.8562703e+03   3.8284100e+00
   5.8662793e+03   3.8285300e+00
   5.8762883e+03   3.8295500e+00
   5.8862973e+03   3.8303300e+00
   5.8963063e+03   3.8320400e+00
   5.9063153e+03   3.8335900e+00
   5.9163243e+03   3.8339100e+00
   5.9263333e+03   3.8346100e+00
   5.9363423e+03   3.8347900e+00
   5.9463514e+03   3.8352700e+00
   5.9563604e+03   3.8348300e+00
   5.9663694e+03   3.8326600e+00
   5.9763784e+03   3.8339500e+00
   5.9863874e+03   3.8346600e+00
   5.9963964e+03   3.8350800e+00
   6.0064054e+03   3.8388000e+00
   6.0164144e+03   3.8434500e+00
   6.0264234e+03   3.8422400e+00
   6.0364324e+03   3.8396400e+00
   6.0464414e+03   3.8415000e+00
   6.0564505e+03   3.8447500e+00
   6.0664595e+03   3.8411300e+00
   6.0764685e+03   3.8370900e+00
   6.0864775e+03   3.8372600e+00
   6.0964865e+03   3.8352100e+00
   6.1064955e+03   3.8353200e+00
   6.1165045e+03   3.8336500e+00
   6.1265135e+03   3.8366800e+00
   6.1365225e+03   3.8340700e+00
   6.1465315e+03   3.8329600e+00
   6.1565405e+03   3.8389300e+00
   6.1665495e+03   3.8407000e+00
   6.1765586e+03   3.8393400e+00
   6.1865676e+03   3.8329700e+00
   6.1965766e+03   3.8324800e+00
   6.2065856e+03   3.8368700e+00
   6.2165946e+03   3.8394600e+00
   6.2266036e+03   3.8376100e+00
   6.2366126e+03   3.8380700e+00
   6.2466216e+03   3.8354800e+00
   6.2566306e+03   3.8362500e+00
   6.2666396e+03   3.8403800e+00
   6.2766486e+03   3.8408900e+00
   6.2866577e+03   3.8413800e+00
   6.2966667e+03   3.8404300e+00
   6.3066757e+03   3.8381100e+00
   6.3166847e+03   3.8370400e+00
   6.3266937e+03   3.8368200e+00
   6.3367027e+03   3.8396900e+00
   6.3467117e+03   3.8370400e+00
   6.3567207e+03   3.8377000e+00
   6.3667297e+03   3.8385700e+00
   6.3767387e+03   3.8409600e+00
   6.3867477e+03   3.8370800e+00
   6.3967568e+03   3.8383500e+00
   6.4067658e+03   3.8396900e+00
   6.4167748e+03   3.8402500e+00
   6.4267838e+03   3.8393700e+00
   6.4367928e+03   3.8385500e+00
   6.4468018e+03   3.8388900e+00
   6.4568108e+03   3.8402800e+00
   6.4668198e+03   3.8432800e+00
   6.4768288e+03   3.8405500e+00
   6.4868378e+03   3.8417300e+00
   6.4968468e+03   3.8384300e+00
   6.5068559e+03   3.8366000e+00
   6.5168649e+03   3.8389700e+00
   6.5268739e+03   3.8433000e+00
   6.5368829e+03   3.8432400e+00
   6.5468919e+03   3.8425400e+00
   6.5569009e+03   3.8435200e+00
   6.5669099e+03   3.8412800e+00
   6.5769189e+03   3.8388000e+00
   6.5869279e+03   3.8406100e+00
   6.5969369e+03   3.8418700e+00
   6.6069459e+03   3.8407500e+00
   6.6169550e+03   3.8410800e+00
   6.6269640e+03   3.8419400e+00
   6.6369730e+03   3.8436100e+00
   6.6469820e+03   3.8409700e+00
   6.6569910e+03   3.8341700e+00
   6.6670000e+03   3.8387200e+00
   6.6770090e+03   3.8375100e+00
   6.6870180e+03   3.8350100e+00
   6.6970270e+03   3.8352200e+00
   6.7070360e+03   3.8406900e+00
   6.7170450e+03   3.8410400e+00
   6.7270541e+03   3.8428300e+00
   6.7370631e+03   3.8419600e+00
   6.7470721e+03   3.8392700e+00
   6.7570811e+03   3.8404500e+00
   6.7670901e+03   3.8383500e+00
   6.7770991e+03   3.8397000e+00
   6.7871081e+03   3.8409300e+00
   6.7971171e+03   3.8418100e+00
   6.8071261e+03   3.8467200e+00
   6.8171351e+03   3.8469000e+00
   6.8271441e+03   3.8469400e+00
   6.8371532e+03   3.8426600e+00
   6.8471622e+03   3.8403900e+00
   6.8571712e+03   3.8390000e+00
   6.8671802e+03   3.8377300e+00
   6.8771892e+03   3.8414400e+00
   6.8871982e+03   3.8380600e+00
   6.8972072e+03   3.8381000e+00
   6.9072162e+03   3.8443400e+00
   6.9172252e+03   3.8455400e+00
   6.9272342e+03   3.8493300e+00
   6.9372432e+03   3.8501400e+00
   6.9472523e+03   3.8482200e+00
   6.9572613e+03   3.8460100e+00
   6.9672703e+03   3.8446000e+00
   6.9772793e+03   3.8470700e+00
   6.9872883e+03   3.8460700e+00
   6.9972973e+03   3.8450500e+00
   7.0073063e+03   3.8458400e+00
   7.0173153e+03   3.8453000e+00
   7.0273243e+03   3.8440300e+00
   7.0373333e+03   3.8447500e+00
   7.0473423e+03   3.8472800e+00
   7.0573514e+03   3.8460500e+00
   7.0673604e+03   3.8467000e+00
   7.0773694e+03   3.8440200e+00
   7.0873784e+03   3.8454000e+00
   7.0973874e+03   3.8438900e+00
   7.1073964e+03   3.8475700e+00
   7.1174054e+03   3.8490700e+00
   7.1274144e+03   3.8461200e+00
   7.1374234e+03   3.8432100e+00
   7.1474324e+03   3.8414700e+00
   7.1574414e+03   3.8430300e+00
   7.1674505e+03   3.8472400e+00
   7.1774595e+03   3.8458100e+00
   7.1874685e+03   3.8458900e+00
   7.1974775e+03   3.8444100e+00
   7.2074865e+03   3.8446700e+00
   7.2174955e+03   3.8474700e+00
   7.2275045e+03   3.8477100e+00
   7.2375135e+03   3.8454200e+00
   7.2475225e+03   3.8476100e+00
   7.2575315e+03   3.8498700e+00
   7.2675405e+03   3.8482900e+00
   7.2775495e+03   3.8472000e+00
   7.2875586e+03   3.8475500e+00
   7.2975676e+03   3.8465400e+00
   7.3075766e+03   3.8443800e+00
   7.3175856e+03   3.8488900e+00
   7.3275946e+03   3.8516700e+00
   7.3376036e+03   3.8512500e+00
   7.3476126e+03   3.8506900e+00
   7.3576216e+03   3.8506100e+00
   7.3676306e+03   3.8480600e+00
   7.3776396e+03   3.8469900e+00
   7.3876486e+03   3.8451600e+00
   7.3976577e+03   3.8467400e+00
   7.4076667e+03   3.8486500e+00
   7.4176757e+03   3.8501000e+00
   7.4276847e+03   3.8533400e+00
   7.4376937e+03   3.8528200e+00
   7.4477027e+03   3.8511100e+00
   7.4577117e+03   3.8493500e+00
   7.4677207e+03   3.8480300e+00
   7.4777297e+03   3.8466100e+00
   7.4877387e+03   3.8515400e+00
   7.4977477e+03   3.8514900e+00
   7.5077568e+03   3.8501500e+00
   7.5177658e+03   3.8488700e+00
   7.5277748e+03   3.8509300e+00
   7.5377838e+03   3.8521100e+00
   7.5477928e+03   3.8497500e+00
   7.5578018e+03   3.8511000e+00
   7.5678108e+03   3.8496800e+00
   7.5778198e+03   3.8534000e+00
   7.5878288e+03   3.8539600e+00
   7.5978378e+03   3.8537800e+00
   7.6078468e+03   3.8510200e+00
   7.6178559e+03   3.8524000e+00
   7.6278649e+03   3.8552400e+00
   7.6378739e+03   3.8540000e+00
   7.6478829e+03   3.8530500e+00
   7.6578919e+03   3.8507700e+00
   7.6679009e+03   3.8511400e+00
   7.6779099e+03   3.8518700e+00
   7.6879189e+03   3.8481500e+00
   7.6979279e+03   3.8476900e+00
   7.7079369e+03   3.8532100e+00
   7.7179459e+03   3.8544600e+00
   7.7279550e+03   3.8496900e+00
   7.7379640e+03   3.8493500e+00
   7.7479730e+03   3.8493100e+00
   7.7579820e+03   3.8500000e+00
   7.7679910e+03   3.8503900e+00
   7.7780000e+03   3.8505600e+00
   7.7880090e+03   3.8494300e+00
   7.7980180e+03   3.8522800e+00
   7.8080270e+03   3.8511600e+00
   7.8180360e+03   3.8522900e+00
   7.8280450e+03   3.8513300e+00
   7.8380541e+03   3.8495400e+00
   7.8480631e+03   3.8493200e+00
   7.8580721e+03   3.8524800e+00
   7.8680811e+03   3.8553800e+00
   7.8780901e+03   3.8516100e+00
   7.8880991e+03   3.8485500e+00
   7.8981081e+03   3.8494900e+00
   7.9081171e+03   3.8513800e+00
   7.9181261e+03   3.8517000e+00
   7.9281351e+03   3.8483200e+00
   7.9381441e+03   3.8484900e+00
   7.9481532e+03   3.8521500e+00
   7.9581622e+03   3.8543900e+00
   7.9681712e+03   3.8545000e+00
   7.9781802e+03   3.8515700e+00
   7.9881892e+03   3.8525600e+00
   7.9981982e+03   3.8522400e+00
   8.0082072e+03   3.8514900e+00
   8.0182162e+03   3.8476400e+00
   8.0282252e+03   3.8464900e+00
   8.0382342e+03   3.8477900e+00
   8.0482432e+03   3.8525400e+00
   8.0582523e+03   3.8513800e+00
   8.0682613e+03   3.8534900e+00
   8.0782703e+03   3.8504100e+00
   8.0882793e+03   3.8502700e+00
   8.0982883e+03   3.8515700e+00
   8.1082973e+03   3.8526000e+00
   8.1183063e+03   3.8515700e+00
   8.1283153e+03   3.8518900e+00
   8.1383243e+03   3.8504200e+00
   8.1483333e+03   3.8506100e+00
   8.1583423e+03   3.8540400e+00
   8.1683514e+03   3.8547700e+00
   8.1783604e+03   3.8537100e+00
   8.1883694e+03   3.8548000e+00
   8.1983784e+03   3.8574500e+00
   8.2083874e+03   3.8570300e+00
   8.2183964e+03   3.8604200e+00
   8.2284054e+03   3.8594300e+00
   8.2384144e+03   3.8582000e+00
   8.2484234e+03   3.8581900e+00
   8.2584324e+03   3.8579200e+00
   8.2684414e+03   3.8559200e+00
   8.2784505e+03   3.8555400e+00
   8.2884595e+03   3.8531200e+00
   8.2984685e+03   3.8553400e+00
   8.3084775e+03   3.8556400e+00
   8.3184865e+03   3.8532500e+00
   8.3284955e+03   3.8539000e+00
   8.3385045e+03   3.8560500e+00
   8.3485135e+03   3.8550200e+00
   8.3585225e+03   3.8522300e+00
   8.3685315e+03   3.8534700e+00
   8.3785405e+03   3.8544800e+00
   8.3885495e+03   3.8546500e+00
   8.3985586e+03   3.8521200e+00
   8.4085676e+03   3.8501400e+00
   8.4185766e+03   3.8497100e+00
   8.4285856e+03   3.8514000e+00
   8.4385946e+03   3.8525300e+00
   8.4486036e+03   3.8528100e+00
   8.4586126e+03   3.8512900e+00
   8.4686216e+03   3.8548300e+00
   8.4786306e+03   3.8540100e+00
   8.4886396e+03   3.8532000e+00
   8.4986486e+03   3.8537000e+00
   8.5086577e+03   3.8490600e+00
   8.5186667e+03   3.8515600e+00
   8.5286757e+03   3.8487800e+00
   8.5386847e+03   3.8488900e+00
   8.5486937e+03   3.8493300e+00
   8.5587027e+03   3.8527100e+00
   8.5687117e+03   3.8561100e+00
   8.5787207e+03   3.8560400e+00
   8.5887297e+03   3.8546100e+00
   8.5987387e+03   3.8544000e+00
   8.6087477e+03   3.8538300e+00
   8.6187568e+03   3.8530700e+00
   8.6287658e+03   3.8514000e+00
   8.6387748e+03   3.8543000e+00
   8.6487838e+03   3.8570200e+00
   8.6587928e+03   3.8572400e+00
   8.6688018e+03   3.8574300e+00
   8.6788108e+03   3.8618200e+00
   8.6888198e+03   3.8627800e+00
   8.6988288e+03   3.8593800e+00
   8.7088378e+03   3.8601500e+00
   8.7188468e+03   3.8563000e+00
   8.7288559e+03   3.8562100e+00
   8.7388649e+03   3.8540100e+00
   8.7488739e+03   3.8544100e+00
   8.7588829e+03   3.8563900e+00
   8.7688919e+03   3.8572500e+00
   8.7789009e+03   3.8550800e+00
   8.7889099e+03   3.8556300e+00
   8.7989189e+03   3.8575100e+00
   8.8089279e+03   3.8582200e+00
   8.8189369e+03   3.8591600e+00
   8.8289459e+03   3.8591000e+00
   8.8389550e+03   3.8565600e+00
   8.8489640e+03   3.8585400e+00
   8.8589730e+03   3.8548800e+00
   8.8689820e+03   3.8533700e+00
   8.8789910e+03   3.8599900e+00
   8.8890000e+03   3.8582900e+00
   8.8990090e+03   3.8550100e+00
   8.9090180e+03   3.8539700e+00
   8.9190270e+03   3.8541300e+00
   8.9290360e+03   3.8531000e+00
   8.9390450e+03   3.8521500e+00
   8.9490541e+03   3.8509900e+00
   8.9590631e+03   3.8498900e+00
   8.9690721e+03   3.8557900e+00
   8.9790811e+03   3.8553000e+00
   8.9890901e+03   3.8539600e+00
   8.9990991e+03   3.8582000e+00
   9.0091081e+03   3.8547400e+00
   9.0191171e+03   3.8573400e+00
   9.0291261e+03   3.8590200e+00
   9.0391351e+03   3.8570600e+00
   9.0491441e+03   3.8608000e+00
   9.0591532e+03   3.8605000e+00
   9.0691622e+03   3.8572700e+00
   9.0791712e+03   3.8556900e+00
   9.0891802e+03   3.8569400e+00
   9.0991892e+03   3.8616700e+00
   9.1091982e+03   3.8654900e+00
   9.1192072e+03   3.8621600e+00
   9.1292162e+03   3.8603200e+00
   9.1392252e+03   3.8629100e+00
   9.1492342e+03   3.8619300e+00
   9.1592432e+03   3.8631300e+00
   9.1692523e+03   3.8615800e+00
   9.1792613e+03   3.8635200e+00
   9.1892703e+03   3.8610000e+00
   9.1992793e+03   3.8579800e+00
   9.2092883e+03   3.8576000e+00
   9.2192973e+03   3.8611800e+00
   9.2293063e+03   3.8567400e+00
   9.2393153e+03   3.8542000e+00
   9.2493243e+03   3.8563200e+00
   9.2593333e+03   3.8613900e+00
   9.2693423e+03   3.8603600e+00
   9.2793514e+03   3.8590500e+00
   9.2893604e+03   3.8609400e+00
   9.2993694e+03   3.8594000e+00
   9.3093784e+03   3.8560800e+00
   9.3193874e+03   3.8562700e+00
   9.3293964e+03   3.8604500e+00
   9.3394054e+03   3.8620800e+00
   9.3494144e+03   3.8608100e+00
   9.3594234e+03   3.8590200e+00
   9.3694324e+03   3.8584300e+00
   9.3794414e+03   3.8584000e+00
   9.3894505e+03   3.8577000e+00
   9.3994595e+03   3.8575000e+00
   9.4094685e+03   3.8572900e+00
   9.4194775e+03   3.8538200e+00
   9.4294865e+03   3.8544900e+00
   9.4394955e+03   3.8548600e+00
   9.4495045e+03   3.8570000e+00
   9.4595135e+03   3.8578300e+00
   9.4695225e+03   3.8589300e+00
   9.4795315e+03   3.8620100e+00
   9.4895405e+03   3.8569500e+00
   9.4995495e+03   3.8545000e+00
   9.5095586e+03   3.8541600e+00
   9.5195676e+03   3.8578500e+00
   9.5295766e+03   3.8604700e+00
   9.5395856e+03   3.8595000e+00
   9.5495946e+03   3.8595700e+00
   9.5596036e+03   3.8604700e+00
   9.5696126e+03   3.8607600e+00
   9.5796216e+03   3.8609900e+00
   9.5896306e+03   3.8621100e+00
   9.5996396e+03   3.8585500e+00
   9.6096486e+03   3.8607100e+00
   9.6196577e+03   3.8625500e+00
   9.6296667e+03   3.8615500e+00
   9.6396757e+03   3.8602500e+00
   9.6496847e+03   3.8620600e+00
   9.6596937e+03   3.8629500e+00
   9.6697027e+03   3.8591600e+00
   9.6797117e+03   3.8547500e+00
   9.6897207e+03   3.8568700e+00
   9.6997297e+03   3.8596800e+00
   9.7097387e+03   3.8600100e+00
   9.7197477e+03   3.8638500e+00
   9.7297568e+03   3.8666600e+00
   9.7397658e+03   3.8662800e+00
   9.7497748e+03   3.8667200e+00
   9.7597838e+03   3.8654900e+00
   9.7697928e+03   3.8660200e+00
   9.7798018e+03   3.8679700e+00
   9.7898108e+03   3.8673700e+00
   9.7998198e+03   3.8632500e+00
   9.8098288e+03   3.8577900e+00
   9.8198378e+03   3.8593200e+00
   9.8298468e+03   3.8658600e+00
   9.8398559e+03   3.8701100e+00
   9.8498649e+03   3.8691900e+00
   9.8598739e+03   3.8634700e+00
   9.8698829e+03   3.8642900e+00
   9.8798919e+03   3.8633500e+00
   9.8899009e+03   3.8594000e+00
   9.8999099e+03   3.8607600e+00
   9.9099189e+03   3.8613000e+00
   9.9199279e+03   3.8588700e+00
   9.9299369e+03   3.8554900e+00
   9.9399459e+03   3.8588900e+00
   9.9499550e+03   3.8584200e+00
   9.9599640e+03   3.8593400e+00
   9.9699730e+03   3.8615900e+00
   9.9799820e+03   3.8610700e+00
   9.9899910e+03   3.8605400e+00
   1.0000000e+04   3.8632300e+00


==> figs/N_20_unsupervised/naive_20_con.dat <==
   1.0000000e+01   1.8880000e-02
   2.0000000e+01   1.7488000e-02
   3.0000000e+01   1.6399300e-02
   4.0000000e+01   1.5741300e-02
   5.0000000e+01   1.5464500e-02
   6.0000000e+01   1.5582000e-02
   7.0000000e+01   1.6091200e-02
   8.0000000e+01   1.7018700e-02
   9.0000000e+01   1.8159100e-02
   1.0000000e+02   1.9437700e-02
   1.1000000e+02   2.0826300e-02
   1.2000000e+02   2.2334800e-02
   1.3000000e+02   2.3880700e-02
   1.4000000e+02   2.5546100e-02
   1.5000000e+02   2.7449900e-02
   1.6000000e+02   2.9253500e-02
   1.7000000e+02   3.0821200e-02
   1.8000000e+02   3.2473400e-02
   1.9000000e+02   3.3831400e-02
   2.0000000e+02   3.5292800e-02
   2.1000000e+02   3.6770100e-02
   2.2000000e+02   3.8270400e-02
   2.3000000e+02   3.9772800e-02
   2.4000000e+02   4.1308300e-02
   2.5000000e+02   4.2229000e-02
   2.6000000e+02   4.4204100e-02
   2.7000000e+02   4.5594400e-02
   2.8000000e+02   4.6325500e-02
   2.9000000e+02   4.7777700e-02
   3.0000000e+02   4.9847100e-02
   3.1000000e+02   5.1494700e-02
   3.2000000e+02   5.2416300e-02
   3.3000000e+02   5.3841100e-02
   3.4000000e+02   5.5850500e-02
   3.5000000e+02   5.7191700e-02
   3.6000000e+02   5.9268000e-02
   3.7000000e+02   6.1556700e-02
   3.8000000e+02   6.2608300e-02
   3.9000000e+02   6.4101400e-02
   4.0000000e+02   6.5618100e-02
   4.1000000e+02   6.7532100e-02
   4.2000000e+02   6.9123000e-02
   4.3000000e+02   7.0156500e-02
   4.4000000e+02   7.1653300e-02
   4.5000000e+02   7.2912300e-02
   4.6000000e+02   7.3734400e-02
   4.7000000e+02   7.5403400e-02
   4.8000000e+02   7.7312300e-02
   4.9000000e+02   7.8474600e-02
   5.0000000e+02   8.0155000e-02
   5.1000000e+02   8.1957100e-02
   5.2000000e+02   8.2902100e-02
   5.3000000e+02   8.3994300e-02
   5.4000000e+02   8.5449800e-02
   5.5000000e+02   8.6340000e-02
   5.6000000e+02   8.7249900e-02
   5.7000000e+02   8.9175400e-02
   5.8000000e+02   8.9429500e-02
   5.9000000e+02   8.9743800e-02
   6.0000000e+02   8.9689400e-02
   6.1000000e+02   8.9950700e-02
   6.2000000e+02   9.1647600e-02
   6.3000000e+02   9.3137900e-02
   6.4000000e+02   9.3443300e-02
   6.5000000e+02   9.3671100e-02
   6.6000000e+02   9.3470600e-02
   6.7000000e+02   9.3837800e-02
   6.8000000e+02   9.4365800e-02
   6.9000000e+02   9.5145000e-02
   7.0000000e+02   9.5488100e-02
   7.1000000e+02   9.5415100e-02
   7.2000000e+02   9.5349400e-02
   7.3000000e+02   9.5767100e-02
   7.4000000e+02   9.6765100e-02
   7.5000000e+02   9.7734300e-02
   7.6000000e+02   9.7684300e-02
   7.7000000e+02   9.7206200e-02
   7.8000000e+02   9.7208100e-02
   7.9000000e+02   9.7679600e-02
   8.0000000e+02   9.8003000e-02
   8.1000000e+02   9.7565000e-02
   8.2000000e+02   9.8014000e-02
   8.3000000e+02   9.7981100e-02
   8.4000000e+02   9.7603600e-02
   8.5000000e+02   9.6800200e-02
   8.6000000e+02   9.6432500e-02
   8.7000000e+02   9.6764000e-02
   8.8000000e+02   9.7001400e-02
   8.9000000e+02   9.7324500e-02
   9.0000000e+02   9.6629200e-02
   9.1000000e+02   9.5927100e-02
   9.2000000e+02   9.6351400e-02
   9.3000000e+02   9.6769500e-02
   9.4000000e+02   9.6933900e-02
   9.5000000e+02   9.6930100e-02
   9.6000000e+02   9.6979200e-02
   9.7000000e+02   9.7536400e-02
   9.8000000e+02   9.7489200e-02
   9.9000000e+02   9.7308300e-02
   1.0000000e+03   9.7101800e-02
   1.0100000e+03   9.6876000e-02
   1.0200000e+03   9.6102600e-02
   1.0300000e+03   9.5889700e-02
   1.0400000e+03   9.6128200e-02
   1.0500000e+03   9.6118000e-02
   1.0600000e+03   9.5549700e-02
   1.0700000e+03   9.5940200e-02
   1.0800000e+03   9.5819000e-02
   1.0900000e+03   9.6111900e-02
   1.1000000e+03   9.5824800e-02
   1.1100000e+03   9.5471600e-02
   1.1200000e+03   9.5299100e-02
   1.1300000e+03   9.5157000e-02
   1.1400000e+03   9.5497400e-02
   1.1500000e+03   9.5374300e-02
   1.1600000e+03   9.5130700e-02
   1.1700000e+03   9.5973700e-02
   1.1800000e+03   9.6242400e-02
   1.1900000e+03   9.5404600e-02
   1.2000000e+03   9.5668900e-02
   1.2100000e+03   9.5669700e-02
   1.2200000e+03   9.5214200e-02
   1.2300000e+03   9.5309600e-02
   1.2400000e+03   9.5762800e-02
   1.2500000e+03   9.6200600e-02
   1.2600000e+03   9.5754800e-02
   1.2700000e+03   9.5106100e-02
   1.2800000e+03   9.6127900e-02
   1.2900000e+03   9.5535400e-02
   1.3000000e+03   9.3959100e-02
   1.3100000e+03   9.3798400e-02
   1.3200000e+03   9.3743500e-02
   1.3300000e+03   9.3982100e-02
   1.3400000e+03   9.3103500e-02
   1.3500000e+03   9.2425900e-02
   1.3600000e+03   9.3052700e-02
   1.3700000e+03   9.2941200e-02
   1.3800000e+03   9.2716900e-02
   1.3900000e+03   9.2912600e-02
   1.4000000e+03   9.2393700e-02
   1.4100000e+03   9.1903100e-02
   1.4200000e+03   9.2984100e-02
   1.4300000e+03   9.3188200e-02
   1.4400000e+03   9.2019900e-02
   1.4500000e+03   9.1666200e-02
   1.4600000e+03   9.2667800e-02
   1.4700000e+03   9.1869300e-02
   1.4800000e+03   9.0070000e-02
   1.4900000e+03   9.0292300e-02
   1.5000000e+03   9.0842200e-02
   1.5100000e+03   9.0593900e-02
   1.5200000e+03   9.0015000e-02
   1.5300000e+03   9.0349300e-02
   1.5400000e+03   8.9769700e-02
   1.5500000e+03   8.8837900e-02
   1.5600000e+03   8.9096500e-02
   1.5700000e+03   9.0143300e-02
   1.5800000e+03   8.9464400e-02
   1.5900000e+03   8.9514600e-02
   1.6000000e+03   8.9039700e-02
   1.6100000e+03   8.9979100e-02
   1.6200000e+03   8.9696400e-02
   1.6300000e+03   8.9125100e-02
   1.6400000e+03   8.8540900e-02
   1.6500000e+03   8.8115200e-02
   1.6600000e+03   8.8012200e-02
   1.6700000e+03   8.7208100e-02
   1.6800000e+03   8.7312400e-02
   1.6900000e+03   8.8032900e-02
   1.7000000e+03   8.7842000e-02
   1.7100000e+03   8.7271400e-02
   1.7200000e+03   8.6691800e-02
   1.7300000e+03   8.6737700e-02
   1.7400000e+03   8.5631100e-02
   1.7500000e+03   8.5203600e-02
   1.7600000e+03   8.6628500e-02
   1.7700000e+03   8.6183200e-02
   1.7800000e+03   8.5862100e-02
   1.7900000e+03   8.5032300e-02
   1.8000000e+03   8.5152800e-02
   1.8100000e+03   8.5114000e-02
   1.8200000e+03   8.5053100e-02
   1.8300000e+03   8.5013500e-02
   1.8400000e+03   8.4695000e-02
   1.8500000e+03   8.4921800e-02
   1.8600000e+03   8.5157900e-02
   1.8700000e+03   8.4357000e-02
   1.8800000e+03   8.4273300e-02
   1.8900000e+03   8.4027400e-02
   1.9000000e+03   8.3180200e-02
   1.9100000e+03   8.2300500e-02
   1.9200000e+03   8.2839600e-02
   1.9300000e+03   8.2560000e-02
   1.9400000e+03   8.3045200e-02
   1.9500000e+03   8.2379400e-02
   1.9600000e+03   8.1719800e-02
   1.9700000e+03   8.1823100e-02
   1.9800000e+03   8.1895300e-02
   1.9900000e+03   8.2009400e-02
   2.0000000e+03   8.1512500e-02
   2.0100000e+03   8.0992100e-02
   2.0200000e+03   8.0069800e-02
   2.0300000e+03   7.9621500e-02
   2.0400000e+03   7.9724800e-02
   2.0500000e+03   7.9157100e-02
   2.0600000e+03   7.9811600e-02
   2.0700000e+03   7.9354300e-02
   2.0800000e+03   7.8657800e-02
   2.0900000e+03   7.9022000e-02
   2.1000000e+03   7.8159200e-02
   2.1100000e+03   7.7471300e-02
   2.1200000e+03   7.8106300e-02
   2.1300000e+03   7.8623800e-02
   2.1400000e+03   7.8460100e-02
   2.1500000e+03   7.7322700e-02
   2.1600000e+03   7.6121300e-02
   2.1700000e+03   7.5515200e-02
   2.1800000e+03   7.6457000e-02
   2.1900000e+03   7.7207500e-02
   2.2000000e+03   7.7231400e-02
   2.2100000e+03   7.6945500e-02
   2.2200000e+03   7.5732400e-02
   2.2300000e+03   7.4401300e-02
   2.2400000e+03   7.5262200e-02
   2.2500000e+03   7.5573000e-02
   2.2600000e+03   7.4093800e-02
   2.2700000e+03   7.4054600e-02
   2.2800000e+03   7.4350900e-02
   2.2900000e+03   7.4079100e-02
   2.3000000e+03   7.4173000e-02
   2.3100000e+03   7.5241400e-02
   2.3200000e+03   7.4566600e-02
   2.3300000e+03   7.4059800e-02
   2.3400000e+03   7.4172700e-02
   2.3500000e+03   7.2915000e-02
   2.3600000e+03   7.2859900e-02
   2.3700000e+03   7.3279700e-02
   2.3800000e+03   7.2936400e-02
   2.3900000e+03   7.2532800e-02
   2.4000000e+03   7.2371100e-02
   2.4100000e+03   7.1960800e-02
   2.4200000e+03   7.2139900e-02
   2.4300000e+03   7.2321000e-02
   2.4400000e+03   7.1836700e-02
   2.4500000e+03   7.1958300e-02
   2.4600000e+03   7.1354900e-02
   2.4700000e+03   7.1114400e-02
   2.4800000e+03   7.1531500e-02
   2.4900000e+03   7.1677800e-02
   2.5000000e+03   7.0631300e-02
   2.5100000e+03   7.0190900e-02
   2.5200000e+03   7.0685800e-02
   2.5300000e+03   7.1050400e-02
   2.5400000e+03   7.1726300e-02
   2.5500000e+03   7.0933400e-02
   2.5600000e+03   6.9460700e-02
   2.5700000e+03   6.9532000e-02
   2.5800000e+03   6.9362500e-02
   2.5900000e+03   6.8753100e-02
   2.6000000e+03   6.8261200e-02
   2.6100000e+03   6.7918500e-02
   2.6200000e+03   6.7317200e-02
   2.6300000e+03   6.6872600e-02
   2.6400000e+03   6.7669900e-02
   2.6500000e+03   6.7644500e-02
   2.6600000e+03   6.7622100e-02
   2.6700000e+03   6.7117800e-02
   2.6800000e+03   6.7098900e-02
   2.6900000e+03   6.6870100e-02
   2.7000000e+03   6.6659600e-02
   2.7100000e+03   6.6242100e-02
   2.7200000e+03   6.5108400e-02
   2.7300000e+03   6.5031300e-02
   2.7400000e+03   6.5628100e-02
   2.7500000e+03   6.5049700e-02
   2.7600000e+03   6.5175900e-02
   2.7700000e+03   6.4672900e-02
   2.7800000e+03   6.3334400e-02
   2.7900000e+03   6.3161700e-02
   2.8000000e+03   6.4222300e-02
   2.8100000e+03   6.4615800e-02
   2.8200000e+03   6.4458000e-02
   2.8300000e+03   6.4814200e-02
   2.8400000e+03   6.5388700e-02
   2.8500000e+03   6.4546900e-02
   2.8600000e+03   6.3304500e-02
   2.8700000e+03   6.2985600e-02
   2.8800000e+03   6.3309000e-02
   2.8900000e+03   6.2618600e-02
   2.9000000e+03   6.2283200e-02
   2.9100000e+03   6.1593700e-02
   2.9200000e+03   6.1866500e-02
   2.9300000e+03   6.3215600e-02
   2.9400000e+03   6.3228700e-02
   2.9500000e+03   6.2909600e-02
   2.9600000e+03   6.1864700e-02
   2.9700000e+03   6.1869100e-02
   2.9800000e+03   6.2111400e-02
   2.9900000e+03   6.1240700e-02
   3.0000000e+03   6.0026900e-02


==> figs/N_20_unsupervised/naive_20_new.dat <==
   1.0000000e+01   3.4304100e+00
   2.0000000e+01   3.4329800e+00
   3.0000000e+01   3.4350200e+00
   4.0000000e+01   3.4370700e+00
   5.0000000e+01   3.4391500e+00
   6.0000000e+01   3.4413000e+00
   7.0000000e+01   3.4435500e+00
   8.0000000e+01   3.4459800e+00
   9.0000000e+01   3.4485800e+00
   1.0000000e+02   3.4515100e+00
   1.1000000e+02   3.4547700e+00
   1.2000000e+02   3.4582400e+00
   1.3000000e+02   3.4619700e+00
   1.4000000e+02   3.4661000e+00
   1.5000000e+02   3.4706000e+00
   1.6000000e+02   3.4749900e+00
   1.7000000e+02   3.4794800e+00
   1.8000000e+02   3.4843600e+00
   1.9000000e+02   3.4893200e+00
   2.0000000e+02   3.4942400e+00
   2.1000000e+02   3.4993800e+00
   2.2000000e+02   3.5043900e+00
   2.3000000e+02   3.5096100e+00
   2.4000000e+02   3.5150900e+00
   2.5000000e+02   3.5196300e+00
   2.6000000e+02   3.5255300e+00
   2.7000000e+02   3.5303800e+00
   2.8000000e+02   3.5343600e+00
   2.9000000e+02   3.5392800e+00
   3.0000000e+02   3.5449500e+00
   3.1000000e+02   3.5498500e+00
   3.2000000e+02   3.5536400e+00
   3.3000000e+02   3.5578500e+00
   3.4000000e+02   3.5629400e+00
   3.5000000e+02   3.5668900e+00
   3.6000000e+02   3.5723900e+00
   3.7000000e+02   3.5781900e+00
   3.8000000e+02   3.5814800e+00
   3.9000000e+02   3.5855800e+00
   4.0000000e+02   3.5897200e+00
   4.1000000e+02   3.5942700e+00
   4.2000000e+02   3.5983800e+00
   4.3000000e+02   3.6011200e+00
   4.4000000e+02   3.6047800e+00
   4.5000000e+02   3.6078900e+00
   4.6000000e+02   3.6101900e+00
   4.7000000e+02   3.6141600e+00
   4.8000000e+02   3.6184800e+00
   4.9000000e+02   3.6210600e+00
   5.0000000e+02   3.6248400e+00
   5.1000000e+02   3.6289300e+00
   5.2000000e+02   3.6310400e+00
   5.3000000e+02   3.6335000e+00
   5.4000000e+02   3.6367200e+00
   5.5000000e+02   3.6386400e+00
   5.6000000e+02   3.6406000e+00
   5.7000000e+02   3.6448400e+00
   5.8000000e+02   3.6453700e+00
   5.9000000e+02   3.6460300e+00
   6.0000000e+02   3.6459100e+00
   6.1000000e+02   3.6465200e+00
   6.2000000e+02   3.6501600e+00
   6.3000000e+02   3.6533200e+00
   6.4000000e+02   3.6539500e+00
   6.5000000e+02   3.6544200e+00
   6.6000000e+02   3.6538700e+00
   6.7000000e+02   3.6545800e+00
   6.8000000e+02   3.6557400e+00
   6.9000000e+02   3.6574600e+00
   7.0000000e+02   3.6582400e+00
   7.1000000e+02   3.6580400e+00
   7.2000000e+02   3.6578700e+00
   7.3000000e+02   3.6587700e+00
   7.4000000e+02   3.6609400e+00
   7.5000000e+02   3.6630500e+00
   7.6000000e+02   3.6629300e+00
   7.7000000e+02   3.6618600e+00
   7.8000000e+02   3.6618200e+00
   7.9000000e+02   3.6627700e+00
   8.0000000e+02   3.6634400e+00
   8.1000000e+02   3.6625400e+00
   8.2000000e+02   3.6634900e+00
   8.3000000e+02   3.6634000e+00
   8.4000000e+02   3.6626200e+00
   8.5000000e+02   3.6609100e+00
   8.6000000e+02   3.6600900e+00
   8.7000000e+02   3.6607900e+00
   8.8000000e+02   3.6612600e+00
   8.9000000e+02   3.6619300e+00
   9.0000000e+02   3.6603700e+00
   9.1000000e+02   3.6587700e+00
   9.2000000e+02   3.6596900e+00
   9.3000000e+02   3.6606000e+00
   9.4000000e+02   3.6610000e+00
   9.5000000e+02   3.6609800e+00
   9.6000000e+02   3.6610800e+00
   9.7000000e+02   3.6622600e+00
   9.8000000e+02   3.6621300e+00
   9.9000000e+02   3.6617000e+00
   1.0000000e+03   3.6611900e+00
   1.0100000e+03   3.6606600e+00
   1.0200000e+03   3.6589800e+00
   1.0300000e+03   3.6584700e+00
   1.0400000e+03   3.6589700e+00
   1.0500000e+03   3.6589600e+00
   1.0600000e+03   3.6577100e+00
   1.0700000e+03   3.6585200e+00
   1.0800000e+03   3.6582000e+00
   1.0900000e+03   3.6588000e+00
   1.1000000e+03   3.6581800e+00
   1.1100000e+03   3.6574000e+00
   1.1200000e+03   3.6569800e+00
   1.1300000e+03   3.6566700e+00
   1.1400000e+03   3.6574500e+00
   1.1500000e+03   3.6571900e+00
   1.1600000e+03   3.6566200e+00
   1.1700000e+03   3.6584100e+00
   1.1800000e+03   3.6589800e+00
   1.1900000e+03   3.6571300e+00
   1.2000000e+03   3.6576800e+00
   1.2100000e+03   3.6576200e+00
   1.2200000e+03   3.6566000e+00
   1.2300000e+03   3.6567900e+00
   1.2400000e+03   3.6577500e+00
   1.2500000e+03   3.6587100e+00
   1.2600000e+03   3.6577200e+00
   1.2700000e+03   3.6562800e+00
   1.2800000e+03   3.6585000e+00
   1.2900000e+03   3.6571700e+00
   1.3000000e+03   3.6537000e+00
   1.3100000e+03   3.6533500e+00
   1.3200000e+03   3.6532300e+00
   1.3300000e+03   3.6537400e+00
   1.3400000e+03   3.6518000e+00
   1.3500000e+03   3.6502800e+00
   1.3600000e+03   3.6516100e+00
   1.3700000e+03   3.6513500e+00
   1.3800000e+03   3.6508800e+00
   1.3900000e+03   3.6513300e+00
   1.4000000e+03   3.6501600e+00
   1.4100000e+03   3.6490800e+00
   1.4200000e+03   3.6514300e+00
   1.4300000e+03   3.6518700e+00
   1.4400000e+03   3.6493200e+00
   1.4500000e+03   3.6485100e+00
   1.4600000e+03   3.6507000e+00
   1.4700000e+03   3.6489400e+00
   1.4800000e+03   3.6449100e+00
   1.4900000e+03   3.6453600e+00
   1.5000000e+03   3.6465600e+00
   1.5100000e+03   3.6460000e+00
   1.5200000e+03   3.6447200e+00
   1.5300000e+03   3.6454800e+00
   1.5400000e+03   3.6442000e+00
   1.5500000e+03   3.6421300e+00
   1.5600000e+03   3.6426900e+00
   1.5700000e+03   3.6450200e+00
   1.5800000e+03   3.6435100e+00
   1.5900000e+03   3.6435900e+00
   1.6000000e+03   3.6425400e+00
   1.6100000e+03   3.6446500e+00
   1.6200000e+03   3.6440000e+00
   1.6300000e+03   3.6427200e+00
   1.6400000e+03   3.6414100e+00
   1.6500000e+03   3.6404800e+00
   1.6600000e+03   3.6402400e+00
   1.6700000e+03   3.6384600e+00
   1.6800000e+03   3.6387100e+00
   1.6900000e+03   3.6403200e+00
   1.7000000e+03   3.6399000e+00
   1.7100000e+03   3.6386000e+00
   1.7200000e+03   3.6372800e+00
   1.7300000e+03   3.6373700e+00
   1.7400000e+03   3.6349000e+00
   1.7500000e+03   3.6339500e+00
   1.7600000e+03   3.6371300e+00
   1.7700000e+03   3.6361400e+00
   1.7800000e+03   3.6354200e+00
   1.7900000e+03   3.6335500e+00
   1.8000000e+03   3.6338100e+00
   1.8100000e+03   3.6337000e+00
   1.8200000e+03   3.6335500e+00
   1.8300000e+03   3.6334600e+00
   1.8400000e+03   3.6327500e+00
   1.8500000e+03   3.6332400e+00
   1.8600000e+03   3.6337800e+00
   1.8700000e+03   3.6319800e+00
   1.8800000e+03   3.6317500e+00
   1.8900000e+03   3.6311600e+00
   1.9000000e+03   3.6292500e+00
   1.9100000e+03   3.6273000e+00
   1.9200000e+03   3.6285200e+00
   1.9300000e+03   3.6279300e+00
   1.9400000e+03   3.6290400e+00
   1.9500000e+03   3.6275200e+00
   1.9600000e+03   3.6260400e+00
   1.9700000e+03   3.6262900e+00
   1.9800000e+03   3.6264400e+00
   1.9900000e+03   3.6266600e+00
   2.0000000e+03   3.6255500e+00
   2.0100000e+03   3.6243700e+00
   2.0200000e+03   3.6222900e+00
   2.0300000e+03   3.6212400e+00
   2.0400000e+03   3.6214300e+00
   2.0500000e+03   3.6201200e+00
   2.0600000e+03   3.6216200e+00
   2.0700000e+03   3.6205800e+00
   2.0800000e+03   3.6189800e+00
   2.0900000e+03   3.6197800e+00
   2.1000000e+03   3.6178300e+00
   2.1100000e+03   3.6162700e+00
   2.1200000e+03   3.6176800e+00
   2.1300000e+03   3.6188400e+00
   2.1400000e+03   3.6184600e+00
   2.1500000e+03   3.6158500e+00
   2.1600000e+03   3.6131100e+00
   2.1700000e+03   3.6117200e+00
   2.1800000e+03   3.6138700e+00
   2.1900000e+03   3.6156000e+00
   2.2000000e+03   3.6156300e+00
   2.2100000e+03   3.6149300e+00
   2.2200000e+03   3.6121600e+00
   2.2300000e+03   3.6091600e+00
   2.2400000e+03   3.6111300e+00
   2.2500000e+03   3.6118600e+00
   2.2600000e+03   3.6084800e+00
   2.2700000e+03   3.6083900e+00
   2.2800000e+03   3.6090500e+00
   2.2900000e+03   3.6083800e+00
   2.3000000e+03   3.6085800e+00
   2.3100000e+03   3.6109800e+00
   2.3200000e+03   3.6094500e+00
   2.3300000e+03   3.6082800e+00
   2.3400000e+03   3.6085100e+00
   2.3500000e+03   3.6055900e+00
   2.3600000e+03   3.6054200e+00
   2.3700000e+03   3.6063400e+00
   2.3800000e+03   3.6055500e+00
   2.3900000e+03   3.6046400e+00
   2.4000000e+03   3.6042900e+00
   2.4100000e+03   3.6033500e+00
   2.4200000e+03   3.6037700e+00
   2.4300000e+03   3.6041500e+00
   2.4400000e+03   3.6030200e+00
   2.4500000e+03   3.6032500e+00
   2.4600000e+03   3.6018800e+00
   2.4700000e+03   3.6013500e+00
   2.4800000e+03   3.6023000e+00
   2.4900000e+03   3.6026100e+00
   2.5000000e+03   3.6001900e+00
   2.5100000e+03   3.5991600e+00
   2.5200000e+03   3.6003300e+00
   2.5300000e+03   3.6011800e+00
   2.5400000e+03   3.6027300e+00
   2.5500000e+03   3.6009000e+00
   2.5600000e+03   3.5975500e+00
   2.5700000e+03   3.5977100e+00
   2.5800000e+03   3.5973200e+00
   2.5900000e+03   3.5959200e+00
   2.6000000e+03   3.5948000e+00
   2.6100000e+03   3.5940500e+00
   2.6200000e+03   3.5926400e+00
   2.6300000e+03   3.5915700e+00
   2.6400000e+03   3.5934000e+00
   2.6500000e+03   3.5933700e+00
   2.6600000e+03   3.5933200e+00
   2.6700000e+03   3.5921400e+00
   2.6800000e+03   3.5921100e+00
   2.6900000e+03   3.5916000e+00
   2.7000000e+03   3.5910800e+00
   2.7100000e+03   3.5900900e+00
   2.7200000e+03   3.5874500e+00
   2.7300000e+03   3.5873000e+00
   2.7400000e+03   3.5887000e+00
   2.7500000e+03   3.5873300e+00
   2.7600000e+03   3.5876000e+00
   2.7700000e+03   3.5864000e+00
   2.7800000e+03   3.5832900e+00
   2.7900000e+03   3.5828700e+00
   2.8000000e+03   3.5853000e+00
   2.8100000e+03   3.5862000e+00
   2.8200000e+03   3.5858300e+00
   2.8300000e+03   3.5865900e+00
   2.8400000e+03   3.5878900e+00
   2.8500000e+03   3.5859400e+00
   2.8600000e+03   3.5830700e+00
   2.8700000e+03   3.5823500e+00
   2.8800000e+03   3.5830800e+00
   2.8900000e+03   3.5814800e+00
   2.9000000e+03   3.5806700e+00
   2.9100000e+03   3.5790600e+00
   2.9200000e+03   3.5797200e+00
   2.9300000e+03   3.5828200e+00
   2.9400000e+03   3.5828100e+00
   2.9500000e+03   3.5820500e+00
   2.9600000e+03   3.5795800e+00
   2.9700000e+03   3.5795700e+00
   2.9800000e+03   3.5800700e+00
   2.9900000e+03   3.5779700e+00
   3.0000000e+03   3.5751200e+00


==> figs/N_20_unsupervised/opt_con.dat <==
   1.0000000e+00   3.3120000e-02
   1.1009009e+01   3.8430000e-02
   2.1018018e+01   5.2110000e-02
   3.1027027e+01   6.8440000e-02
   4.1036036e+01   8.8860000e-02
   5.1045045e+01   1.1042000e-01
   6.1054054e+01   1.3132000e-01
   7.1063063e+01   1.5092000e-01
   8.1072072e+01   1.6761000e-01
   9.1081081e+01   1.7960000e-01
   1.0109009e+02   1.8920000e-01
   1.1109910e+02   2.0425000e-01
   1.2110811e+02   2.1387000e-01
   1.3111712e+02   2.1667000e-01
   1.4112613e+02   2.1505000e-01
   1.5113514e+02   2.1114000e-01
   1.6114414e+02   1.9656000e-01
   1.7115315e+02   1.7686000e-01
   1.8116216e+02   1.5955000e-01
   1.9117117e+02   1.4025000e-01
   2.0118018e+02   1.1666000e-01
   2.1118919e+02   1.0525000e-01
   2.2119820e+02   1.1791000e-01
   2.3120721e+02   1.2781000e-01
   2.4121622e+02   1.4187000e-01
   2.5122523e+02   1.4688000e-01
   2.6123423e+02   1.3848000e-01
   2.7124324e+02   1.3319000e-01
   2.8125225e+02   1.3175000e-01
   2.9126126e+02   1.3209000e-01
   3.0127027e+02   1.4931000e-01
   3.1127928e+02   1.5795000e-01
   3.2128829e+02   1.5749000e-01
   3.3129730e+02   1.6416000e-01
   3.4130631e+02   1.5781000e-01
   3.5131532e+02   1.4172000e-01
   3.6132432e+02   1.3228000e-01
   3.7133333e+02   1.2011000e-01
   3.8134234e+02   1.0399000e-01
   3.9135135e+02   8.9220000e-02
   4.0136036e+02   8.9320000e-02
   4.1136937e+02   9.3280000e-02
   4.2137838e+02   9.0670000e-02
   4.3138739e+02   9.1280000e-02
   4.4139640e+02   8.6260000e-02
   4.5140541e+02   7.4930000e-02
   4.6141441e+02   6.6070000e-02
   4.7142342e+02   6.8250000e-02
   4.8143243e+02   7.4450000e-02
   4.9144144e+02   8.0830000e-02
   5.0145045e+02   8.4360000e-02
   5.1145946e+02   8.2660000e-02
   5.2146847e+02   8.0710000e-02
   5.3147748e+02   8.1970000e-02
   5.4148649e+02   8.0460000e-02
   5.5149550e+02   7.3590000e-02
   5.6150450e+02   6.0470000e-02
   5.7151351e+02   5.9820000e-02
   5.8152252e+02   6.3500000e-02
   5.9153153e+02   6.8010000e-02
   6.0154054e+02   7.1860000e-02
   6.1154955e+02   6.7310000e-02
   6.2155856e+02   6.5620000e-02
   6.3156757e+02   7.1970000e-02
   6.4157658e+02   7.3950000e-02
   6.5158559e+02   7.7920000e-02
   6.6159459e+02   7.3460000e-02
   6.7160360e+02   6.4440000e-02
   6.8161261e+02   6.1200000e-02
   6.9162162e+02   6.6680000e-02
   7.0163063e+02   6.4740000e-02
   7.1163964e+02   6.7690000e-02
   7.2164865e+02   6.5520000e-02
   7.3165766e+02   5.9690000e-02
   7.4166667e+02   5.6180000e-02
   7.5167568e+02   5.4120000e-02
   7.6168468e+02   4.8700000e-02
   7.7169369e+02   4.2990000e-02
   7.8170270e+02   3.6610000e-02
   7.9171171e+02   3.6030000e-02
   8.0172072e+02   3.6640000e-02
   8.1172973e+02   4.4250000e-02
   8.2173874e+02   4.7960000e-02
   8.3174775e+02   4.3430000e-02
   8.4175676e+02   4.0790000e-02
   8.5176577e+02   3.8250000e-02
   8.6177477e+02   3.4840000e-02
   8.7178378e+02   3.4870000e-02
   8.8179279e+02   3.6240000e-02
   8.9180180e+02   4.0600000e-02
   9.0181081e+02   4.3250000e-02
   9.1181982e+02   4.6290000e-02
   9.2182883e+02   4.5640000e-02
   9.3183784e+02   4.4430000e-02
   9.4184685e+02   4.2920000e-02
   9.5185586e+02   4.4370000e-02
   9.6186486e+02   4.3180000e-02
   9.7187387e+02   4.4060000e-02
   9.8188288e+02   4.3950000e-02
   9.9189189e+02   4.0210000e-02
   1.0019009e+03   3.8910000e-02
   1.0119099e+03   3.7900000e-02
   1.0219189e+03   3.3370000e-02
   1.0319279e+03   2.7770000e-02
   1.0419369e+03   3.3100000e-02
   1.0519459e+03   3.5870000e-02
   1.0619550e+03   3.6720000e-02
   1.0719640e+03   3.6970000e-02
   1.0819730e+03   3.6710000e-02
   1.0919820e+03   3.9010000e-02
   1.1019910e+03   3.6970000e-02
   1.1120000e+03   3.7740000e-02
   1.1220090e+03   3.8720000e-02
   1.1320180e+03   3.5670000e-02
   1.1420270e+03   3.8490000e-02
   1.1520360e+03   3.1510000e-02
   1.1620450e+03   3.0940000e-02
   1.1720541e+03   2.8180000e-02
   1.1820631e+03   2.9320000e-02
   1.1920721e+03   2.6780000e-02
   1.2020811e+03   2.4280000e-02
   1.2120901e+03   2.5860000e-02
   1.2220991e+03   2.1280000e-02
   1.2321081e+03   2.2130000e-02
   1.2421171e+03   2.4560000e-02
   1.2521261e+03   2.5980000e-02
   1.2621351e+03   2.4000000e-02
   1.2721441e+03   1.8600000e-02
   1.2821532e+03   2.1640000e-02
   1.2921622e+03   1.7650000e-02
   1.3021712e+03   1.9150000e-02
   1.3121802e+03   1.6790000e-02
   1.3221892e+03   1.4210000e-02
   1.3321982e+03   1.2760000e-02
   1.3422072e+03   1.7080000e-02
   1.3522162e+03   1.8210000e-02
   1.3622252e+03   1.9290000e-02
   1.3722342e+03   2.1110000e-02
   1.3822432e+03   2.0690000e-02
   1.3922523e+03   2.1150000e-02
   1.4022613e+03   2.1940000e-02
   1.4122703e+03   1.9700000e-02
   1.4222793e+03   2.0670000e-02
   1.4322883e+03   2.3610000e-02
   1.4422973e+03   2.1370000e-02
   1.4523063e+03   2.2610000e-02
   1.4623153e+03   2.1140000e-02
   1.4723243e+03   2.0220000e-02
   1.4823333e+03   2.3280000e-02
   1.4923423e+03   2.1140000e-02
   1.5023514e+03   2.3880000e-02
   1.5123604e+03   2.7140000e-02
   1.5223694e+03   2.2430000e-02
   1.5323784e+03   2.2240000e-02
   1.5423874e+03   2.2030000e-02
   1.5523964e+03   2.4790000e-02
   1.5624054e+03   1.9110000e-02
   1.5724144e+03   2.4900000e-02
   1.5824234e+03   2.6890000e-02
   1.5924324e+03   2.1050000e-02
   1.6024414e+03   2.2970000e-02
   1.6124505e+03   2.1040000e-02
   1.6224595e+03   1.8070000e-02
   1.6324685e+03   2.1270000e-02
   1.6424775e+03   2.4800000e-02
   1.6524865e+03   2.4600000e-02
   1.6624955e+03   2.0680000e-02
   1.6725045e+03   2.0280000e-02
   1.6825135e+03   2.1980000e-02
   1.6925225e+03   2.7660000e-02
   1.7025315e+03   2.3220000e-02
   1.7125405e+03   2.1330000e-02
   1.7225495e+03   2.0870000e-02
   1.7325586e+03   2.2520000e-02
   1.7425676e+03   2.3260000e-02
   1.7525766e+03   2.1360000e-02
   1.7625856e+03   2.2300000e-02
   1.7725946e+03   2.5320000e-02
   1.7826036e+03   2.2900000e-02
   1.7926126e+03   2.5530000e-02
   1.8026216e+03   2.8550000e-02
   1.8126306e+03   2.7420000e-02
   1.8226396e+03   2.7890000e-02
   1.8326486e+03   2.5560000e-02
   1.8426577e+03   2.5380000e-02
   1.8526667e+03   2.7160000e-02
   1.8626757e+03   2.4690000e-02
   1.8726847e+03   2.1210000e-02
   1.8826937e+03   2.3680000e-02
   1.8927027e+03   2.2690000e-02
   1.9027117e+03   1.9180000e-02
   1.9127207e+03   2.2020000e-02
   1.9227297e+03   2.6400000e-02
   1.9327387e+03   2.4020000e-02
   1.9427477e+03   2.1620000e-02
   1.9527568e+03   2.0060000e-02
   1.9627658e+03   2.1150000e-02
   1.9727748e+03   1.8380000e-02
   1.9827838e+03   1.7230000e-02
   1.9927928e+03   1.5380000e-02
   2.0028018e+03   1.8460000e-02
   2.0128108e+03   1.9040000e-02
   2.0228198e+03   2.1160000e-02
   2.0328288e+03   1.9210000e-02
   2.0428378e+03   1.7750000e-02
   2.0528468e+03   1.8610000e-02
   2.0628559e+03   2.1240000e-02
   2.0728649e+03   1.8750000e-02
   2.0828739e+03   1.6330000e-02
   2.0928829e+03   1.7170000e-02
   2.1028919e+03   1.7980000e-02
   2.1129009e+03   1.8290000e-02
   2.1229099e+03   2.1570000e-02
   2.1329189e+03   2.5150000e-02
   2.1429279e+03   2.4370000e-02
   2.1529369e+03   2.1040000e-02
   2.1629459e+03   1.9840000e-02
   2.1729550e+03   2.2850000e-02
   2.1829640e+03   2.4170000e-02
   2.1929730e+03   2.3000000e-02
   2.2029820e+03   2.1140000e-02
   2.2129910e+03   2.2510000e-02
   2.2230000e+03   2.2710000e-02
   2.2330090e+03   2.1480000e-02
   2.2430180e+03   2.5320000e-02
   2.2530270e+03   2.2970000e-02
   2.2630360e+03   2.1720000e-02
   2.2730450e+03   2.1110000e-02
   2.2830541e+03   1.9760000e-02
   2.2930631e+03   1.6680000e-02
   2.3030721e+03   1.7100000e-02
   2.3130811e+03   1.7730000e-02
   2.3230901e+03   1.7330000e-02
   2.3330991e+03   1.6420000e-02
   2.3431081e+03   2.1420000e-02
   2.3531171e+03   2.1090000e-02
   2.3631261e+03   2.5740000e-02
   2.3731351e+03   2.0010000e-02
   2.3831441e+03   1.8180000e-02
   2.3931532e+03   1.8530000e-02
   2.4031622e+03   1.6700000e-02
   2.4131712e+03   2.1330000e-02
   2.4231802e+03   2.0900000e-02
   2.4331892e+03   2.0200000e-02
   2.4431982e+03   2.4280000e-02
   2.4532072e+03   1.8210000e-02
   2.4632162e+03   1.9390000e-02
   2.4732252e+03   2.3800000e-02
   2.4832342e+03   2.2160000e-02
   2.4932432e+03   1.8550000e-02
   2.5032523e+03   1.7100000e-02
   2.5132613e+03   1.6820000e-02
   2.5232703e+03   1.5970000e-02
   2.5332793e+03   1.7580000e-02
   2.5432883e+03   1.6970000e-02
   2.5532973e+03   1.4220000e-02
   2.5633063e+03   2.0050000e-02
   2.5733153e+03   1.8100000e-02
   2.5833243e+03   1.5540000e-02
   2.5933333e+03   2.0250000e-02
   2.6033423e+03   2.3740000e-02
   2.6133514e+03   1.5360000e-02
   2.6233604e+03   1.3810000e-02
   2.6333694e+03   1.4430000e-02
   2.6433784e+03   1.6640000e-02
   2.6533874e+03   1.6810000e-02
   2.6633964e+03   1.3630000e-02
   2.6734054e+03   1.4280000e-02
   2.6834144e+03   1.5840000e-02
   2.6934234e+03   1.6790000e-02
   2.7034324e+03   1.6180000e-02
   2.7134414e+03   1.7120000e-02
   2.7234505e+03   1.6630000e-02
   2.7334595e+03   1.7870000e-02
   2.7434685e+03   2.0140000e-02
   2.7534775e+03   1.8410000e-02
   2.7634865e+03   1.2410000e-02
   2.7734955e+03   2.2680000e-02
   2.7835045e+03   2.5470000e-02
   2.7935135e+03   1.7940000e-02
   2.8035225e+03   2.1820000e-02
   2.8135315e+03   1.3900000e-02
   2.8235405e+03   1.6700000e-02
   2.8335495e+03   1.9660000e-02
   2.8435586e+03   2.1130000e-02
   2.8535676e+03   2.1930000e-02
   2.8635766e+03   2.2120000e-02
   2.8735856e+03   2.0210000e-02
   2.8835946e+03   2.1090000e-02
   2.8936036e+03   1.8940000e-02
   2.9036126e+03   1.8710000e-02
   2.9136216e+03   1.5700000e-02
   2.9236306e+03   1.8840000e-02
   2.9336396e+03   1.9130000e-02
   2.9436486e+03   1.5440000e-02
   2.9536577e+03   1.3160000e-02
   2.9636667e+03   1.8820000e-02
   2.9736757e+03   2.0610000e-02
   2.9836847e+03   1.9800000e-02
   2.9936937e+03   1.9130000e-02
   3.0037027e+03   2.2360000e-02
   3.0137117e+03   1.4550000e-02
   3.0237207e+03   2.1890000e-02
   3.0337297e+03   2.2470000e-02
   3.0437387e+03   2.4980000e-02
   3.0537477e+03   2.1830000e-02
   3.0637568e+03   2.0190000e-02
   3.0737658e+03   1.9170000e-02
   3.0837748e+03   2.0360000e-02
   3.0937838e+03   2.1620000e-02
   3.1037928e+03   1.9090000e-02
   3.1138018e+03   1.6580000e-02
   3.1238108e+03   1.6900000e-02
   3.1338198e+03   1.5720000e-02
   3.1438288e+03   1.7480000e-02
   3.1538378e+03   2.4630000e-02
   3.1638468e+03   2.3150000e-02
   3.1738559e+03   1.7120000e-02
   3.1838649e+03   2.2420000e-02
   3.1938739e+03   2.0490000e-02
   3.2038829e+03   2.1180000e-02
   3.2138919e+03   1.9320000e-02
   3.2239009e+03   1.9510000e-02
   3.2339099e+03   1.8890000e-02
   3.2439189e+03   1.6100000e-02
   3.2539279e+03   1.6660000e-02
   3.2639369e+03   1.7940000e-02
   3.2739459e+03   1.7230000e-02
   3.2839550e+03   1.6640000e-02
   3.2939640e+03   1.7230000e-02
   3.3039730e+03   2.3070000e-02
   3.3139820e+03   1.9680000e-02
   3.3239910e+03   2.1110000e-02
   3.3340000e+03   1.9970000e-02
   3.3440090e+03   1.6260000e-02
   3.3540180e+03   2.0650000e-02
   3.3640270e+03   2.3340000e-02
   3.3740360e+03   1.9860000e-02
   3.3840450e+03   2.2660000e-02
   3.3940541e+03   2.1510000e-02
   3.4040631e+03   2.2100000e-02
   3.4140721e+03   2.3220000e-02
   3.4240811e+03   2.3680000e-02
   3.4340901e+03   2.2360000e-02
   3.4440991e+03   1.7610000e-02
   3.4541081e+03   2.0140000e-02
   3.4641171e+03   2.1840000e-02
   3.4741261e+03   1.8580000e-02
   3.4841351e+03   1.6820000e-02
   3.4941441e+03   2.1560000e-02
   3.5041532e+03   2.1360000e-02
   3.5141622e+03   2.0590000e-02
   3.5241712e+03   2.3260000e-02
   3.5341802e+03   2.3130000e-02
   3.5441892e+03   2.2900000e-02
   3.5541982e+03   2.0930000e-02
   3.5642072e+03   1.7090000e-02
   3.5742162e+03   1.8200000e-02
   3.5842252e+03   1.9950000e-02
   3.5942342e+03   1.9710000e-02
   3.6042432e+03   1.8360000e-02
   3.6142523e+03   1.6300000e-02
   3.6242613e+03   1.5460000e-02
   3.6342703e+03   2.0560000e-02
   3.6442793e+03   2.1620000e-02
   3.6542883e+03   2.1630000e-02
   3.6642973e+03   2.2890000e-02
   3.6743063e+03   2.3410000e-02
   3.6843153e+03   2.1360000e-02
   3.6943243e+03   1.8040000e-02
   3.7043333e+03   1.8730000e-02
   3.7143423e+03   2.4140000e-02
   3.7243514e+03   2.2400000e-02
   3.7343604e+03   2.2180000e-02
   3.7443694e+03   1.7770000e-02
   3.7543784e+03   1.9360000e-02
   3.7643874e+03   1.9800000e-02
   3.7743964e+03   2.4170000e-02
   3.7844054e+03   2.0150000e-02
   3.7944144e+03   2.2740000e-02
   3.8044234e+03   2.5370000e-02
   3.8144324e+03   2.0900000e-02
   3.8244414e+03   2.0990000e-02
   3.8344505e+03   2.0170000e-02
   3.8444595e+03   1.9530000e-02
   3.8544685e+03   1.4370000e-02
   3.8644775e+03   1.8900000e-02
   3.8744865e+03   1.8990000e-02
   3.8844955e+03   2.0860000e-02
   3.8945045e+03   2.2720000e-02
   3.9045135e+03   1.6840000e-02
   3.9145225e+03   1.8240000e-02
   3.9245315e+03   1.7340000e-02
   3.9345405e+03   1.8390000e-02
   3.9445495e+03   2.2800000e-02
   3.9545586e+03   2.1980000e-02
   3.9645676e+03   1.8320000e-02
   3.9745766e+03   1.3650000e-02
   3.9845856e+03   1.7480000e-02
   3.9945946e+03   2.0120000e-02
   4.0046036e+03   1.7810000e-02
   4.0146126e+03   1.6720000e-02
   4.0246216e+03   2.5690000e-02
   4.0346306e+03   2.2840000e-02
   4.0446396e+03   1.7540000e-02
   4.0546486e+03   2.0730000e-02
   4.0646577e+03   2.2190000e-02
   4.0746667e+03   2.1250000e-02
   4.0846757e+03   2.1030000e-02
   4.0946847e+03   2.2660000e-02
   4.1046937e+03   2.0370000e-02
   4.1147027e+03   1.5180000e-02
   4.1247117e+03   1.7840000e-02
   4.1347207e+03   1.9040000e-02
   4.1447297e+03   1.5320000e-02
   4.1547387e+03   1.9790000e-02
   4.1647477e+03   1.8080000e-02
   4.1747568e+03   1.8610000e-02
   4.1847658e+03   1.7870000e-02
   4.1947748e+03   2.1500000e-02
   4.2047838e+03   2.0800000e-02
   4.2147928e+03   2.1120000e-02
   4.2248018e+03   1.8580000e-02
   4.2348108e+03   2.1480000e-02
   4.2448198e+03   2.3040000e-02
   4.2548288e+03   1.9780000e-02
   4.2648378e+03   2.3340000e-02
   4.2748468e+03   2.2830000e-02
   4.2848559e+03   2.3090000e-02
   4.2948649e+03   2.3310000e-02
   4.3048739e+03   2.3940000e-02
   4.3148829e+03   2.0850000e-02
   4.3248919e+03   2.2060000e-02
   4.3349009e+03   2.1580000e-02
   4.3449099e+03   2.2050000e-02
   4.3549189e+03   2.0910000e-02
   4.3649279e+03   2.0440000e-02
   4.3749369e+03   2.2750000e-02
   4.3849459e+03   2.0860000e-02
   4.3949550e+03   1.5780000e-02
   4.4049640e+03   1.7740000e-02
   4.4149730e+03   2.1130000e-02
   4.4249820e+03   1.8680000e-02
   4.4349910e+03   1.8240000e-02
   4.4450000e+03   1.6890000e-02
   4.4550090e+03   1.7670000e-02
   4.4650180e+03   1.5690000e-02
   4.4750270e+03   1.4660000e-02
   4.4850360e+03   1.6420000e-02
   4.4950450e+03   1.9460000e-02
   4.5050541e+03   2.1010000e-02
   4.5150631e+03   1.7300000e-02
   4.5250721e+03   2.2280000e-02
   4.5350811e+03   1.9770000e-02
   4.5450901e+03   2.3260000e-02
   4.5550991e+03   2.1350000e-02
   4.5651081e+03   2.3020000e-02
   4.5751171e+03   1.8870000e-02
   4.5851261e+03   1.8370000e-02
   4.5951351e+03   2.0960000e-02
   4.6051441e+03   1.8860000e-02
   4.6151532e+03   1.7000000e-02
   4.6251622e+03   1.7570000e-02
   4.6351712e+03   2.0250000e-02
   4.6451802e+03   1.8950000e-02
   4.6551892e+03   1.7320000e-02
   4.6651982e+03   1.8470000e-02
   4.6752072e+03   1.7830000e-02
   4.6852162e+03   1.4430000e-02
   4.6952252e+03   1.2010000e-02
   4.7052342e+03   1.2720000e-02
   4.7152432e+03   1.6890000e-02
   4.7252523e+03   1.7490000e-02
   4.7352613e+03   2.1230000e-02
   4.7452703e+03   2.0290000e-02
   4.7552793e+03   1.5990000e-02
   4.7652883e+03   1.8480000e-02
   4.7752973e+03   2.2310000e-02
   4.7853063e+03   1.9150000e-02
   4.7953153e+03   2.0410000e-02
   4.8053243e+03   2.0470000e-02
   4.8153333e+03   1.7330000e-02
   4.8253423e+03   1.7500000e-02
   4.8353514e+03   2.1910000e-02
   4.8453604e+03   1.9440000e-02
   4.8553694e+03   1.8290000e-02
   4.8653784e+03   1.8620000e-02
   4.8753874e+03   2.1660000e-02
   4.8853964e+03   2.1800000e-02
   4.8954054e+03   2.2710000e-02
   4.9054144e+03   2.3850000e-02
   4.9154234e+03   1.7560000e-02
   4.9254324e+03   1.7580000e-02
   4.9354414e+03   1.8200000e-02
   4.9454505e+03   1.8310000e-02
   4.9554595e+03   1.5370000e-02
   4.9654685e+03   1.8360000e-02
   4.9754775e+03   2.0930000e-02
   4.9854865e+03   1.9240000e-02
   4.9954955e+03   1.8020000e-02
   5.0055045e+03   2.2000000e-02
   5.0155135e+03   2.2770000e-02
   5.0255225e+03   2.0110000e-02
   5.0355315e+03   2.2490000e-02
   5.0455405e+03   1.6120000e-02
   5.0555495e+03   1.7110000e-02
   5.0655586e+03   1.7490000e-02
   5.0755676e+03   1.5900000e-02
   5.0855766e+03   1.7700000e-02
   5.0955856e+03   1.9680000e-02
   5.1055946e+03   2.0850000e-02
   5.1156036e+03   1.8250000e-02
   5.1256126e+03   2.1290000e-02
   5.1356216e+03   2.2490000e-02
   5.1456306e+03   1.9780000e-02
   5.1556396e+03   1.3360000e-02
   5.1656486e+03   1.6160000e-02
   5.1756577e+03   1.8860000e-02
   5.1856667e+03   1.7350000e-02
   5.1956757e+03   1.6270000e-02
   5.2056847e+03   1.9880000e-02
   5.2156937e+03   1.9910000e-02
   5.2257027e+03   2.0940000e-02
   5.2357117e+03   1.6370000e-02
   5.2457207e+03   1.7190000e-02
   5.2557297e+03   2.2840000e-02
   5.2657387e+03   2.1000000e-02
   5.2757477e+03   1.9600000e-02
   5.2857568e+03   2.2020000e-02
   5.2957658e+03   1.6960000e-02
   5.3057748e+03   1.9730000e-02
   5.3157838e+03   1.7950000e-02
   5.3257928e+03   1.6130000e-02
   5.3358018e+03   1.8790000e-02
   5.3458108e+03   1.8310000e-02
   5.3558198e+03   1.8160000e-02
   5.3658288e+03   2.0490000e-02
   5.3758378e+03   2.3040000e-02
   5.3858468e+03   1.7360000e-02
   5.3958559e+03   2.0520000e-02
   5.4058649e+03   2.5980000e-02
   5.4158739e+03   2.0440000e-02
   5.4258829e+03   2.3500000e-02
   5.4358919e+03   2.2590000e-02
   5.4459009e+03   1.6780000e-02
   5.4559099e+03   2.1210000e-02
   5.4659189e+03   2.4140000e-02
   5.4759279e+03   1.9840000e-02
   5.4859369e+03   2.1630000e-02
   5.4959459e+03   2.5930000e-02
   5.5059550e+03   2.4230000e-02
   5.5159640e+03   2.2270000e-02
   5.5259730e+03   1.5570000e-02
   5.5359820e+03   1.2270000e-02
   5.5459910e+03   1.4670000e-02
   5.5560000e+03   1.7900000e-02
   5.5660090e+03   1.4700000e-02
   5.5760180e+03   1.6590000e-02
   5.5860270e+03   2.1110000e-02
   5.5960360e+03   1.9950000e-02
   5.6060450e+03   2.0040000e-02
   5.6160541e+03   1.7430000e-02
   5.6260631e+03   1.7450000e-02
   5.6360721e+03   1.8490000e-02
   5.6460811e+03   1.6520000e-02
   5.6560901e+03   2.2090000e-02
   5.6660991e+03   1.7570000e-02
   5.6761081e+03   2.0100000e-02
   5.6861171e+03   2.7100000e-02
   5.6961261e+03   2.6760000e-02
   5.7061351e+03   2.2080000e-02
   5.7161441e+03   2.1880000e-02
   5.7261532e+03   2.3780000e-02
   5.7361622e+03   2.3480000e-02
   5.7461712e+03   2.1270000e-02
   5.7561802e+03   2.0210000e-02
   5.7661892e+03   1.8080000e-02
   5.7761982e+03   1.8690000e-02
   5.7862072e+03   1.6090000e-02
   5.7962162e+03   1.8390000e-02
   5.8062252e+03   1.7950000e-02
   5.8162342e+03   1.8870000e-02
   5.8262432e+03   2.1710000e-02
   5.8362523e+03   2.0570000e-02
   5.8462613e+03   2.0930000e-02
   5.8562703e+03   2.1560000e-02
   5.8662793e+03   1.9670000e-02
   5.8762883e+03   1.5390000e-02
   5.8862973e+03   1.4600000e-02
   5.8963063e+03   2.1410000e-02
   5.9063153e+03   2.1380000e-02
   5.9163243e+03   1.8480000e-02
   5.9263333e+03   2.0130000e-02
   5.9363423e+03   2.2110000e-02
   5.9463514e+03   1.6870000e-02
   5.9563604e+03   1.7670000e-02
   5.9663694e+03   1.9320000e-02
   5.9763784e+03   2.5400000e-02
   5.9863874e+03   2.1310000e-02
   5.9963964e+03   2.1070000e-02
   6.0064054e+03   1.9700000e-02
   6.0164144e+03   1.7030000e-02
   6.0264234e+03   1.6230000e-02
   6.0364324e+03   2.0310000e-02
   6.0464414e+03   2.2130000e-02
   6.0564505e+03   2.1660000e-02
   6.0664595e+03   2.3800000e-02
   6.0764685e+03   2.1030000e-02
   6.0864775e+03   2.1210000e-02
   6.0964865e+03   2.2830000e-02
   6.1064955e+03   2.3760000e-02
   6.1165045e+03   1.8990000e-02
   6.1265135e+03   1.9910000e-02
   6.1365225e+03   2.4560000e-02
   6.1465315e+03   2.5190000e-02
   6.1565405e+03   2.2520000e-02
   6.1665495e+03   2.0470000e-02
   6.1765586e+03   2.2910000e-02
   6.1865676e+03   2.3050000e-02
   6.1965766e+03   2.3630000e-02
   6.2065856e+03   2.4280000e-02
   6.2165946e+03   2.0100000e-02
   6.2266036e+03   1.9920000e-02
   6.2366126e+03   1.8230000e-02
   6.2466216e+03   2.1640000e-02
   6.2566306e+03   1.8380000e-02
   6.2666396e+03   1.8680000e-02
   6.2766486e+03   1.7250000e-02
   6.2866577e+03   1.6700000e-02
   6.2966667e+03   1.5630000e-02
   6.3066757e+03   1.5630000e-02
   6.3166847e+03   1.7010000e-02
   6.3266937e+03   2.1730000e-02
   6.3367027e+03   1.9690000e-02
   6.3467117e+03   1.5340000e-02
   6.3567207e+03   1.7430000e-02
   6.3667297e+03   2.2080000e-02
   6.3767387e+03   2.0350000e-02
   6.3867477e+03   2.1290000e-02
   6.3967568e+03   1.9450000e-02
   6.4067658e+03   1.7670000e-02
   6.4167748e+03   2.0880000e-02
   6.4267838e+03   1.9270000e-02
   6.4367928e+03   1.8480000e-02
   6.4468018e+03   2.3120000e-02
   6.4568108e+03   2.1660000e-02
   6.4668198e+03   1.5980000e-02
   6.4768288e+03   1.8210000e-02
   6.4868378e+03   2.2050000e-02
   6.4968468e+03   2.0340000e-02
   6.5068559e+03   2.0500000e-02
   6.5168649e+03   2.2900000e-02
   6.5268739e+03   2.1120000e-02
   6.5368829e+03   1.8180000e-02
   6.5468919e+03   1.8200000e-02
   6.5569009e+03   1.8680000e-02
   6.5669099e+03   1.6610000e-02
   6.5769189e+03   1.7390000e-02
   6.5869279e+03   1.8140000e-02
   6.5969369e+03   2.0350000e-02
   6.6069459e+03   1.7230000e-02
   6.6169550e+03   1.8970000e-02
   6.6269640e+03   2.2290000e-02
   6.6369730e+03   2.4150000e-02
   6.6469820e+03   2.1670000e-02
   6.6569910e+03   2.3030000e-02
   6.6670000e+03   2.1240000e-02
   6.6770090e+03   1.8340000e-02
   6.6870180e+03   1.8060000e-02
   6.6970270e+03   1.6670000e-02
   6.7070360e+03   1.9050000e-02
   6.7170450e+03   1.8820000e-02
   6.7270541e+03   1.6580000e-02
   6.7370631e+03   1.9150000e-02
   6.7470721e+03   2.1070000e-02
   6.7570811e+03   1.9320000e-02
   6.7670901e+03   1.5240000e-02
   6.7770991e+03   1.7930000e-02
   6.7871081e+03   2.4390000e-02
   6.7971171e+03   2.3100000e-02
   6.8071261e+03   2.0410000e-02
   6.8171351e+03   1.6730000e-02
   6.8271441e+03   1.9320000e-02
   6.8371532e+03   2.0230000e-02
   6.8471622e+03   1.6250000e-02
   6.8571712e+03   1.9300000e-02
   6.8671802e+03   1.7040000e-02
   6.8771892e+03   1.6780000e-02
   6.8871982e+03   2.0150000e-02
   6.8972072e+03   1.8950000e-02
   6.9072162e+03   1.7950000e-02
   6.9172252e+03   2.3550000e-02
   6.9272342e+03   2.3980000e-02
   6.9372432e+03   1.9270000e-02
   6.9472523e+03   1.8900000e-02
   6.9572613e+03   2.0070000e-02
   6.9672703e+03   2.1440000e-02
   6.9772793e+03   1.9940000e-02
   6.9872883e+03   1.6680000e-02
   6.9972973e+03   1.9210000e-02
   7.0073063e+03   1.6140000e-02
   7.0173153e+03   2.0060000e-02
   7.0273243e+03   2.2340000e-02
   7.0373333e+03   2.2540000e-02
   7.0473423e+03   2.0880000e-02
   7.0573514e+03   2.0710000e-02
   7.0673604e+03   2.1460000e-02
   7.0773694e+03   2.2230000e-02
   7.0873784e+03   1.8700000e-02
   7.0973874e+03   1.8930000e-02
   7.1073964e+03   1.6790000e-02
   7.1174054e+03   1.7480000e-02
   7.1274144e+03   1.6190000e-02
   7.1374234e+03   1.3790000e-02
   7.1474324e+03   2.2190000e-02
   7.1574414e+03   1.9060000e-02
   7.1674505e+03   2.0160000e-02
   7.1774595e+03   2.2650000e-02
   7.1874685e+03   1.7590000e-02
   7.1974775e+03   1.6560000e-02
   7.2074865e+03   1.7770000e-02
   7.2174955e+03   1.7920000e-02
   7.2275045e+03   2.0360000e-02
   7.2375135e+03   2.1540000e-02
   7.2475225e+03   1.8560000e-02
   7.2575315e+03   1.9370000e-02
   7.2675405e+03   2.0260000e-02
   7.2775495e+03   1.8550000e-02
   7.2875586e+03   1.9160000e-02
   7.2975676e+03   1.9670000e-02
   7.3075766e+03   2.0400000e-02
   7.3175856e+03   2.0880000e-02
   7.3275946e+03   1.7290000e-02
   7.3376036e+03   2.1730000e-02
   7.3476126e+03   2.2790000e-02
   7.3576216e+03   1.9260000e-02
   7.3676306e+03   2.1470000e-02
   7.3776396e+03   2.1980000e-02
   7.3876486e+03   1.9560000e-02
   7.3976577e+03   1.6760000e-02
   7.4076667e+03   1.7680000e-02
   7.4176757e+03   2.0000000e-02
   7.4276847e+03   2.0770000e-02
   7.4376937e+03   1.9260000e-02
   7.4477027e+03   2.3570000e-02
   7.4577117e+03   1.9970000e-02
   7.4677207e+03   1.9850000e-02
   7.4777297e+03   2.0170000e-02
   7.4877387e+03   1.7500000e-02
   7.4977477e+03   1.6850000e-02
   7.5077568e+03   2.1910000e-02
   7.5177658e+03   2.0270000e-02
   7.5277748e+03   1.8060000e-02
   7.5377838e+03   1.9760000e-02
   7.5477928e+03   1.8730000e-02
   7.5578018e+03   1.8950000e-02
   7.5678108e+03   1.9150000e-02
   7.5778198e+03   2.1230000e-02
   7.5878288e+03   1.7350000e-02
   7.5978378e+03   1.9240000e-02
   7.6078468e+03   1.8540000e-02
   7.6178559e+03   1.9550000e-02
   7.6278649e+03   2.0150000e-02
   7.6378739e+03   1.7810000e-02
   7.6478829e+03   1.8480000e-02
   7.6578919e+03   1.6700000e-02
   7.6679009e+03   1.7270000e-02
   7.6779099e+03   1.6380000e-02
   7.6879189e+03   1.8380000e-02
   7.6979279e+03   2.2320000e-02
   7.7079369e+03   2.0290000e-02
   7.7179459e+03   1.7640000e-02
   7.7279550e+03   1.6490000e-02
   7.7379640e+03   1.8450000e-02
   7.7479730e+03   1.6150000e-02
   7.7579820e+03   2.0410000e-02
   7.7679910e+03   2.1680000e-02
   7.7780000e+03   1.7370000e-02
   7.7880090e+03   1.8360000e-02
   7.7980180e+03   1.9910000e-02
   7.8080270e+03   1.9250000e-02
   7.8180360e+03   1.7810000e-02
   7.8280450e+03   1.9330000e-02
   7.8380541e+03   1.9670000e-02
   7.8480631e+03   2.1860000e-02
   7.8580721e+03   2.4710000e-02
   7.8680811e+03   2.2510000e-02
   7.8780901e+03   2.1020000e-02
   7.8880991e+03   1.9810000e-02
   7.8981081e+03   2.0850000e-02
   7.9081171e+03   2.0110000e-02
   7.9181261e+03   1.5930000e-02
   7.9281351e+03   1.8650000e-02
   7.9381441e+03   1.6740000e-02
   7.9481532e+03   1.9900000e-02
   7.9581622e+03   1.6810000e-02
   7.9681712e+03   1.9470000e-02
   7.9781802e+03   1.7760000e-02
   7.9881892e+03   1.6460000e-02
   7.9981982e+03   1.5930000e-02
   8.0082072e+03   1.8240000e-02
   8.0182162e+03   1.8530000e-02
   8.0282252e+03   1.9330000e-02
   8.0382342e+03   2.2360000e-02
   8.0482432e+03   2.1030000e-02
   8.0582523e+03   2.3240000e-02
   8.0682613e+03   2.4180000e-02
   8.0782703e+03   2.2710000e-02
   8.0882793e+03   2.2320000e-02
   8.0982883e+03   2.5030000e-02
   8.1082973e+03   1.9080000e-02
   8.1183063e+03   1.8370000e-02
   8.1283153e+03   1.6590000e-02
   8.1383243e+03   1.7410000e-02
   8.1483333e+03   1.6280000e-02
   8.1583423e+03   1.6880000e-02
   8.1683514e+03   1.5680000e-02
   8.1783604e+03   1.6300000e-02
   8.1883694e+03   1.7080000e-02
   8.1983784e+03   1.7190000e-02
   8.2083874e+03   1.6250000e-02
   8.2183964e+03   1.5610000e-02
   8.2284054e+03   1.5590000e-02
   8.2384144e+03   1.4030000e-02
   8.2484234e+03   2.0460000e-02
   8.2584324e+03   2.7020000e-02
   8.2684414e+03   2.2980000e-02
   8.2784505e+03   1.7560000e-02
   8.2884595e+03   2.3740000e-02
   8.2984685e+03   2.0680000e-02
   8.3084775e+03   1.7820000e-02
   8.3184865e+03   1.7700000e-02
   8.3284955e+03   1.7860000e-02
   8.3385045e+03   1.9440000e-02
   8.3485135e+03   2.1400000e-02
   8.3585225e+03   2.2360000e-02
   8.3685315e+03   1.6230000e-02
   8.3785405e+03   1.9220000e-02
   8.3885495e+03   1.6960000e-02
   8.3985586e+03   1.9180000e-02
   8.4085676e+03   2.2680000e-02
   8.4185766e+03   2.0770000e-02
   8.4285856e+03   1.8840000e-02
   8.4385946e+03   1.5510000e-02
   8.4486036e+03   2.0060000e-02
   8.4586126e+03   1.9730000e-02
   8.4686216e+03   1.9910000e-02
   8.4786306e+03   1.5060000e-02
   8.4886396e+03   1.6640000e-02
   8.4986486e+03   2.0360000e-02
   8.5086577e+03   2.0060000e-02
   8.5186667e+03   1.3210000e-02
   8.5286757e+03   2.0300000e-02
   8.5386847e+03   1.8260000e-02
   8.5486937e+03   1.8010000e-02
   8.5587027e+03   1.5810000e-02
   8.5687117e+03   1.8550000e-02
   8.5787207e+03   2.2810000e-02
   8.5887297e+03   2.0280000e-02
   8.5987387e+03   1.8480000e-02
   8.6087477e+03   1.9080000e-02
   8.6187568e+03   1.7170000e-02
   8.6287658e+03   1.6690000e-02
   8.6387748e+03   1.8960000e-02
   8.6487838e+03   1.7850000e-02
   8.6587928e+03   1.8210000e-02
   8.6688018e+03   1.9080000e-02
   8.6788108e+03   1.8910000e-02
   8.6888198e+03   1.9950000e-02
   8.6988288e+03   2.1380000e-02
   8.7088378e+03   1.9440000e-02
   8.7188468e+03   1.8760000e-02
   8.7288559e+03   1.9590000e-02
   8.7388649e+03   2.0880000e-02
   8.7488739e+03   2.1260000e-02
   8.7588829e+03   1.9810000e-02
   8.7688919e+03   2.4550000e-02
   8.7789009e+03   2.0170000e-02
   8.7889099e+03   2.0060000e-02
   8.7989189e+03   2.3760000e-02
   8.8089279e+03   2.2900000e-02
   8.8189369e+03   1.8570000e-02
   8.8289459e+03   1.3970000e-02
   8.8389550e+03   1.7080000e-02
   8.8489640e+03   1.9470000e-02
   8.8589730e+03   2.2860000e-02
   8.8689820e+03   1.9680000e-02
   8.8789910e+03   1.9440000e-02
   8.8890000e+03   1.9850000e-02
   8.8990090e+03   2.1240000e-02
   8.9090180e+03   1.8610000e-02
   8.9190270e+03   2.4990000e-02
   8.9290360e+03   2.3780000e-02
   8.9390450e+03   1.7860000e-02
   8.9490541e+03   1.6240000e-02
   8.9590631e+03   1.6600000e-02
   8.9690721e+03   1.8200000e-02
   8.9790811e+03   1.9890000e-02
   8.9890901e+03   1.5910000e-02
   8.9990991e+03   2.2520000e-02
   9.0091081e+03   2.3670000e-02
   9.0191171e+03   1.6040000e-02
   9.0291261e+03   2.2990000e-02
   9.0391351e+03   2.1240000e-02
   9.0491441e+03   1.5380000e-02
   9.0591532e+03   1.8510000e-02
   9.0691622e+03   1.6140000e-02
   9.0791712e+03   1.8810000e-02
   9.0891802e+03   2.1070000e-02
   9.0991892e+03   1.8750000e-02
   9.1091982e+03   1.7870000e-02
   9.1192072e+03   2.0170000e-02
   9.1292162e+03   2.0440000e-02
   9.1392252e+03   1.8730000e-02
   9.1492342e+03   1.7640000e-02
   9.1592432e+03   2.0210000e-02
   9.1692523e+03   2.0680000e-02
   9.1792613e+03   2.0300000e-02
   9.1892703e+03   1.9810000e-02
   9.1992793e+03   1.8300000e-02
   9.2092883e+03   1.9120000e-02
   9.2192973e+03   1.7160000e-02
   9.2293063e+03   1.9900000e-02
   9.2393153e+03   1.9380000e-02
   9.2493243e+03   1.8240000e-02
   9.2593333e+03   1.9600000e-02
   9.2693423e+03   1.8980000e-02
   9.2793514e+03   1.5970000e-02
   9.2893604e+03   1.8630000e-02
   9.2993694e+03   1.9820000e-02
   9.3093784e+03   2.1380000e-02
   9.3193874e+03   1.8730000e-02
   9.3293964e+03   2.2300000e-02
   9.3394054e+03   1.8950000e-02
   9.3494144e+03   1.7670000e-02
   9.3594234e+03   2.0540000e-02
   9.3694324e+03   1.7950000e-02
   9.3794414e+03   2.1450000e-02
   9.3894505e+03   2.2280000e-02
   9.3994595e+03   1.9600000e-02
   9.4094685e+03   1.6450000e-02
   9.4194775e+03   1.6980000e-02
   9.4294865e+03   2.1870000e-02
   9.4394955e+03   1.9800000e-02
   9.4495045e+03   1.8970000e-02
   9.4595135e+03   1.8770000e-02
   9.4695225e+03   1.8950000e-02
   9.4795315e+03   2.1890000e-02
   9.4895405e+03   1.9990000e-02
   9.4995495e+03   2.2000000e-02
   9.5095586e+03   2.1950000e-02
   9.5195676e+03   2.4420000e-02
   9.5295766e+03   2.2160000e-02
   9.5395856e+03   1.8980000e-02
   9.5495946e+03   1.6670000e-02
   9.5596036e+03   1.9370000e-02
   9.5696126e+03   2.5350000e-02
   9.5796216e+03   2.1270000e-02
   9.5896306e+03   2.0080000e-02
   9.5996396e+03   1.8210000e-02
   9.6096486e+03   1.8480000e-02
   9.6196577e+03   1.8210000e-02
   9.6296667e+03   1.7310000e-02
   9.6396757e+03   1.6690000e-02
   9.6496847e+03   1.8150000e-02
   9.6596937e+03   2.0610000e-02
   9.6697027e+03   1.8010000e-02
   9.6797117e+03   1.8180000e-02
   9.6897207e+03   1.6790000e-02
   9.6997297e+03   1.6650000e-02
   9.7097387e+03   1.4520000e-02
   9.7197477e+03   1.5420000e-02
   9.7297568e+03   1.5670000e-02
   9.7397658e+03   1.9540000e-02
   9.7497748e+03   1.9360000e-02
   9.7597838e+03   1.9300000e-02
   9.7697928e+03   2.0160000e-02
   9.7798018e+03   2.0800000e-02
   9.7898108e+03   2.1370000e-02
   9.7998198e+03   2.1900000e-02
   9.8098288e+03   2.2960000e-02
   9.8198378e+03   1.8570000e-02
   9.8298468e+03   1.8310000e-02
   9.8398559e+03   1.7690000e-02
   9.8498649e+03   1.8780000e-02
   9.8598739e+03   1.8360000e-02
   9.8698829e+03   1.7030000e-02
   9.8798919e+03   1.9890000e-02
   9.8899009e+03   1.8300000e-02
   9.8999099e+03   1.9050000e-02
   9.9099189e+03   1.6960000e-02
   9.9199279e+03   1.5450000e-02
   9.9299369e+03   2.0430000e-02
   9.9399459e+03   1.9470000e-02
   9.9499550e+03   1.7790000e-02
   9.9599640e+03   1.5150000e-02
   9.9699730e+03   1.8150000e-02
   9.9799820e+03   2.5410000e-02
   9.9899910e+03   2.1380000e-02
   1.0000000e+04   1.8970000e-02


==> figs/N_20_unsupervised/opt_obj.dat <==
   1.0000000e+00   3.4013400e+00
   1.1009009e+01   3.4175600e+00
   2.1018018e+01   3.4348900e+00
   3.1027027e+01   3.4505300e+00
   4.1036036e+01   3.4628100e+00
   5.1045045e+01   3.4749500e+00
   6.1054054e+01   3.4881400e+00
   7.1063063e+01   3.4983200e+00
   8.1072072e+01   3.5035400e+00
   9.1081081e+01   3.5070600e+00
   1.0109009e+02   3.5165000e+00
   1.1109910e+02   3.5280400e+00
   1.2110811e+02   3.5444400e+00
   1.3111712e+02   3.5631000e+00
   1.4112613e+02   3.5803400e+00
   1.5113514e+02   3.5838500e+00
   1.6114414e+02   3.5681400e+00
   1.7115315e+02   3.5224200e+00
   1.8116216e+02   3.4844500e+00
   1.9117117e+02   3.4622700e+00
   2.0118018e+02   3.4482800e+00
   2.1118919e+02   3.4351100e+00
   2.2119820e+02   3.4283100e+00
   2.3120721e+02   3.4427100e+00
   2.4121622e+02   3.4728500e+00
   2.5122523e+02   3.4913200e+00
   2.6123423e+02   3.4958000e+00
   2.7124324e+02   3.4896100e+00
   2.8125225e+02   3.4806000e+00
   2.9126126e+02   3.4797000e+00
   3.0127027e+02   3.5030400e+00
   3.1127928e+02   3.5164100e+00
   3.2128829e+02   3.5314800e+00
   3.3129730e+02   3.5511100e+00
   3.4130631e+02   3.5591100e+00
   3.5131532e+02   3.5530500e+00
   3.6132432e+02   3.5471300e+00
   3.7133333e+02   3.5368000e+00
   3.8134234e+02   3.5274100e+00
   3.9135135e+02   3.5014900e+00
   4.0136036e+02   3.4858600e+00
   4.1136937e+02   3.4887500e+00
   4.2137838e+02   3.4736000e+00
   4.3138739e+02   3.4532500e+00
   4.4139640e+02   3.4588400e+00
   4.5140541e+02   3.4694500e+00
   4.6141441e+02   3.4677200e+00
   4.7142342e+02   3.4591900e+00
   4.8143243e+02   3.4642800e+00
   4.9144144e+02   3.4802600e+00
   5.0145045e+02   3.4996200e+00
   5.1145946e+02   3.5032700e+00
   5.2146847e+02   3.4970800e+00
   5.3147748e+02   3.4862700e+00
   5.4148649e+02   3.4773000e+00
   5.5149550e+02   3.4735700e+00
   5.6150450e+02   3.4749100e+00
   5.7151351e+02   3.4887600e+00
   5.8152252e+02   3.5072800e+00
   5.9153153e+02   3.5192200e+00
   6.0154054e+02   3.5276300e+00
   6.1154955e+02   3.5402400e+00
   6.2155856e+02   3.5536100e+00
   6.3156757e+02   3.5744300e+00
   6.4157658e+02   3.5857200e+00
   6.5158559e+02   3.5863100e+00
   6.6159459e+02   3.5785200e+00
   6.7160360e+02   3.5816400e+00
   6.8161261e+02   3.5728000e+00
   6.9162162e+02   3.5642800e+00
   7.0163063e+02   3.5738200e+00
   7.1163964e+02   3.5807300e+00
   7.2164865e+02   3.5876400e+00
   7.3165766e+02   3.5896200e+00
   7.4166667e+02   3.5828400e+00
   7.5167568e+02   3.5808900e+00
   7.6168468e+02   3.5838700e+00
   7.7169369e+02   3.5871900e+00
   7.8170270e+02   3.5964700e+00
   7.9171171e+02   3.6084500e+00
   8.0172072e+02   3.6131800e+00
   8.1172973e+02   3.6082600e+00
   8.2173874e+02   3.6084600e+00
   8.3174775e+02   3.6105600e+00
   8.4175676e+02   3.6130800e+00
   8.5176577e+02   3.6160700e+00
   8.6177477e+02   3.6162000e+00
   8.7178378e+02   3.6159700e+00
   8.8179279e+02   3.6190900e+00
   8.9180180e+02   3.6279500e+00
   9.0181081e+02   3.6337300e+00
   9.1181982e+02   3.6355400e+00
   9.2182883e+02   3.6384100e+00
   9.3183784e+02   3.6426600e+00
   9.4184685e+02   3.6467000e+00
   9.5185586e+02   3.6519400e+00
   9.6186486e+02   3.6551500e+00
   9.7187387e+02   3.6609900e+00
   9.8188288e+02   3.6653500e+00
   9.9189189e+02   3.6749400e+00
   1.0019009e+03   3.6820600e+00
   1.0119099e+03   3.6818400e+00
   1.0219189e+03   3.6853600e+00
   1.0319279e+03   3.6882500e+00
   1.0419369e+03   3.6843000e+00
   1.0519459e+03   3.6851800e+00
   1.0619550e+03   3.6957200e+00
   1.0719640e+03   3.6992800e+00
   1.0819730e+03   3.6969100e+00
   1.0919820e+03   3.6935500e+00
   1.1019910e+03   3.6943500e+00
   1.1120000e+03   3.6997300e+00
   1.1220090e+03   3.7005300e+00
   1.1320180e+03   3.6982200e+00
   1.1420270e+03   3.6964600e+00
   1.1520360e+03   3.7046500e+00
   1.1620450e+03   3.7073900e+00
   1.1720541e+03   3.7070100e+00
   1.1820631e+03   3.7074200e+00
   1.1920721e+03   3.7076500e+00
   1.2020811e+03   3.7054300e+00
   1.2120901e+03   3.7012500e+00
   1.2220991e+03   3.6991800e+00
   1.2321081e+03   3.6987300e+00
   1.2421171e+03   3.7018900e+00
   1.2521261e+03   3.7063500e+00
   1.2621351e+03   3.7108800e+00
   1.2721441e+03   3.7139900e+00
   1.2821532e+03   3.7113900e+00
   1.2921622e+03   3.7129800e+00
   1.3021712e+03   3.7140600e+00
   1.3121802e+03   3.7113900e+00
   1.3221892e+03   3.7164000e+00
   1.3321982e+03   3.7210100e+00
   1.3422072e+03   3.7240900e+00
   1.3522162e+03   3.7284700e+00
   1.3622252e+03   3.7300100e+00
   1.3722342e+03   3.7323300e+00
   1.3822432e+03   3.7334400e+00
   1.3922523e+03   3.7365800e+00
   1.4022613e+03   3.7342500e+00
   1.4122703e+03   3.7332300e+00
   1.4222793e+03   3.7308700e+00
   1.4322883e+03   3.7343400e+00
   1.4422973e+03   3.7377500e+00
   1.4523063e+03   3.7362300e+00
   1.4623153e+03   3.7328200e+00
   1.4723243e+03   3.7302300e+00
   1.4823333e+03   3.7272700e+00
   1.4923423e+03   3.7319600e+00
   1.5023514e+03   3.7356200e+00
   1.5123604e+03   3.7366800e+00
   1.5223694e+03   3.7386000e+00
   1.5323784e+03   3.7412800e+00
   1.5423874e+03   3.7457000e+00
   1.5523964e+03   3.7494700e+00
   1.5624054e+03   3.7526800e+00
   1.5724144e+03   3.7522200e+00
   1.5824234e+03   3.7552400e+00
   1.5924324e+03   3.7604100e+00
   1.6024414e+03   3.7603300e+00
   1.6124505e+03   3.7586000e+00
   1.6224595e+03   3.7567400e+00
   1.6324685e+03   3.7581600e+00
   1.6424775e+03   3.7593300e+00
   1.6524865e+03   3.7595900e+00
   1.6624955e+03   3.7618800e+00
   1.6725045e+03   3.7619700e+00
   1.6825135e+03   3.7632900e+00
   1.6925225e+03   3.7659100e+00
   1.7025315e+03   3.7685200e+00
   1.7125405e+03   3.7686400e+00
   1.7225495e+03   3.7665400e+00
   1.7325586e+03   3.7670400e+00
   1.7425676e+03   3.7699100e+00
   1.7525766e+03   3.7714000e+00
   1.7625856e+03   3.7725600e+00
   1.7725946e+03   3.7718100e+00
   1.7826036e+03   3.7721400e+00
   1.7926126e+03   3.7709300e+00
   1.8026216e+03   3.7708500e+00
   1.8126306e+03   3.7714200e+00
   1.8226396e+03   3.7718900e+00
   1.8326486e+03   3.7733500e+00
   1.8426577e+03   3.7755100e+00
   1.8526667e+03   3.7771500e+00
   1.8626757e+03   3.7783700e+00
   1.8726847e+03   3.7752900e+00
   1.8826937e+03   3.7733300e+00
   1.8927027e+03   3.7755500e+00
   1.9027117e+03   3.7772400e+00
   1.9127207e+03   3.7776200e+00
   1.9227297e+03   3.7760400e+00
   1.9327387e+03   3.7759100e+00
   1.9427477e+03   3.7736500e+00
   1.9527568e+03   3.7711900e+00
   1.9627658e+03   3.7732400e+00
   1.9727748e+03   3.7750700e+00
   1.9827838e+03   3.7728800e+00
   1.9927928e+03   3.7722900e+00
   2.0028018e+03   3.7730100e+00
   2.0128108e+03   3.7736400e+00
   2.0228198e+03   3.7721600e+00
   2.0328288e+03   3.7745600e+00
   2.0428378e+03   3.7734900e+00
   2.0528468e+03   3.7722500e+00
   2.0628559e+03   3.7732100e+00
   2.0728649e+03   3.7745700e+00
   2.0828739e+03   3.7757200e+00
   2.0928829e+03   3.7736700e+00
   2.1028919e+03   3.7727100e+00
   2.1129009e+03   3.7735500e+00
   2.1229099e+03   3.7742900e+00
   2.1329189e+03   3.7750700e+00
   2.1429279e+03   3.7765100e+00
   2.1529369e+03   3.7777400e+00
   2.1629459e+03   3.7795200e+00
   2.1729550e+03   3.7785400e+00
   2.1829640e+03   3.7762500e+00
   2.1929730e+03   3.7784800e+00
   2.2029820e+03   3.7783500e+00
   2.2129910e+03   3.7775400e+00
   2.2230000e+03   3.7749500e+00
   2.2330090e+03   3.7774100e+00
   2.2430180e+03   3.7799700e+00
   2.2530270e+03   3.7809700e+00
   2.2630360e+03   3.7831300e+00
   2.2730450e+03   3.7869000e+00
   2.2830541e+03   3.7868700e+00
   2.2930631e+03   3.7871200e+00
   2.3030721e+03   3.7833800e+00
   2.3130811e+03   3.7798800e+00
   2.3230901e+03   3.7776300e+00
   2.3330991e+03   3.7792700e+00
   2.3431081e+03   3.7795100e+00
   2.3531171e+03   3.7824200e+00
   2.3631261e+03   3.7815200e+00
   2.3731351e+03   3.7848700e+00
   2.3831441e+03   3.7846000e+00
   2.3931532e+03   3.7795000e+00
   2.4031622e+03   3.7789800e+00
   2.4131712e+03   3.7832600e+00
   2.4231802e+03   3.7841700e+00
   2.4331892e+03   3.7826700e+00
   2.4431982e+03   3.7805300e+00
   2.4532072e+03   3.7869100e+00
   2.4632162e+03   3.7920100e+00
   2.4732252e+03   3.7894700e+00
   2.4832342e+03   3.7852100e+00
   2.4932432e+03   3.7868500e+00
   2.5032523e+03   3.7879700e+00
   2.5132613e+03   3.7861900e+00
   2.5232703e+03   3.7839900e+00
   2.5332793e+03   3.7822400e+00
   2.5432883e+03   3.7815300e+00
   2.5532973e+03   3.7854800e+00
   2.5633063e+03   3.7826200e+00
   2.5733153e+03   3.7831000e+00
   2.5833243e+03   3.7869600e+00
   2.5933333e+03   3.7919500e+00
   2.6033423e+03   3.7896300e+00
   2.6133514e+03   3.7841500e+00
   2.6233604e+03   3.7805900e+00
   2.6333694e+03   3.7790400e+00
   2.6433784e+03   3.7823800e+00
   2.6533874e+03   3.7856300e+00
   2.6633964e+03   3.7874900e+00
   2.6734054e+03   3.7852800e+00
   2.6834144e+03   3.7863800e+00
   2.6934234e+03   3.7889600e+00
   2.7034324e+03   3.7897500e+00
   2.7134414e+03   3.7868800e+00
   2.7234505e+03   3.7862000e+00
   2.7334595e+03   3.7853200e+00
   2.7434685e+03   3.7825000e+00
   2.7534775e+03   3.7828500e+00
   2.7634865e+03   3.7866900e+00
   2.7734955e+03   3.7869300e+00
   2.7835045e+03   3.7859300e+00
   2.7935135e+03   3.7889700e+00
   2.8035225e+03   3.7863900e+00
   2.8135315e+03   3.7890500e+00
   2.8235405e+03   3.7890600e+00
   2.8335495e+03   3.7907600e+00
   2.8435586e+03   3.7897900e+00
   2.8535676e+03   3.7924300e+00
   2.8635766e+03   3.7963500e+00
   2.8735856e+03   3.7995100e+00
   2.8835946e+03   3.7990300e+00
   2.8936036e+03   3.7989100e+00
   2.9036126e+03   3.7972200e+00
   2.9136216e+03   3.7971300e+00
   2.9236306e+03   3.7971900e+00
   2.9336396e+03   3.7986900e+00
   2.9436486e+03   3.8004200e+00
   2.9536577e+03   3.8004300e+00
   2.9636667e+03   3.7983900e+00
   2.9736757e+03   3.7972600e+00
   2.9836847e+03   3.7966900e+00
   2.9936937e+03   3.7973000e+00
   3.0037027e+03   3.7980200e+00
   3.0137117e+03   3.7996400e+00
   3.0237207e+03   3.8001300e+00
   3.0337297e+03   3.7988500e+00
   3.0437387e+03   3.8001400e+00
   3.0537477e+03   3.8030500e+00
   3.0637568e+03   3.8048300e+00
   3.0737658e+03   3.8033100e+00
   3.0837748e+03   3.8037700e+00
   3.0937838e+03   3.8021600e+00
   3.1037928e+03   3.7990400e+00
   3.1138018e+03   3.8009900e+00
   3.1238108e+03   3.8035600e+00
   3.1338198e+03   3.8054400e+00
   3.1438288e+03   3.8058500e+00
   3.1538378e+03   3.8047900e+00
   3.1638468e+03   3.8042700e+00
   3.1738559e+03   3.8053100e+00
   3.1838649e+03   3.8043600e+00
   3.1938739e+03   3.8070100e+00
   3.2038829e+03   3.8055600e+00
   3.2138919e+03   3.8003700e+00
   3.2239009e+03   3.7973000e+00
   3.2339099e+03   3.7989600e+00
   3.2439189e+03   3.8012900e+00
   3.2539279e+03   3.8005100e+00
   3.2639369e+03   3.7993600e+00
   3.2739459e+03   3.8025900e+00
   3.2839550e+03   3.8042500e+00
   3.2939640e+03   3.8014400e+00
   3.3039730e+03   3.8001600e+00
   3.3139820e+03   3.8033200e+00
   3.3239910e+03   3.8042500e+00
   3.3340000e+03   3.8047600e+00
   3.3440090e+03   3.8072600e+00
   3.3540180e+03   3.8108200e+00
   3.3640270e+03   3.8109100e+00
   3.3740360e+03   3.8120500e+00
   3.3840450e+03   3.8132500e+00
   3.3940541e+03   3.8149200e+00
   3.4040631e+03   3.8138000e+00
   3.4140721e+03   3.8122400e+00
   3.4240811e+03   3.8097300e+00
   3.4340901e+03   3.8093700e+00
   3.4440991e+03   3.8108300e+00
   3.4541081e+03   3.8129400e+00
   3.4641171e+03   3.8119700e+00
   3.4741261e+03   3.8113300e+00
   3.4841351e+03   3.8106500e+00
   3.4941441e+03   3.8128900e+00
   3.5041532e+03   3.8123300e+00
   3.5141622e+03   3.8118700e+00
   3.5241712e+03   3.8124000e+00
   3.5341802e+03   3.8104500e+00
   3.5441892e+03   3.8069000e+00
   3.5541982e+03   3.8083700e+00
   3.5642072e+03   3.8093500e+00
   3.5742162e+03   3.8096100e+00
   3.5842252e+03   3.8117000e+00
   3.5942342e+03   3.8124100e+00
   3.6042432e+03   3.8124000e+00
   3.6142523e+03   3.8087400e+00
   3.6242613e+03   3.8056100e+00
   3.6342703e+03   3.8084300e+00
   3.6442793e+03   3.8127400e+00
   3.6542883e+03   3.8138400e+00
   3.6642973e+03   3.8126200e+00
   3.6743063e+03   3.8115600e+00
   3.6843153e+03   3.8148900e+00
   3.6943243e+03   3.8144000e+00
   3.7043333e+03   3.8114000e+00
   3.7143423e+03   3.8118700e+00
   3.7243514e+03   3.8161000e+00
   3.7343604e+03   3.8167700e+00
   3.7443694e+03   3.8169100e+00
   3.7543784e+03   3.8171400e+00
   3.7643874e+03   3.8149200e+00
   3.7743964e+03   3.8131300e+00
   3.7844054e+03   3.8142600e+00
   3.7944144e+03   3.8168600e+00
   3.8044234e+03   3.8164900e+00
   3.8144324e+03   3.8160600e+00
   3.8244414e+03   3.8154300e+00
   3.8344505e+03   3.8146700e+00
   3.8444595e+03   3.8146500e+00
   3.8544685e+03   3.8134600e+00
   3.8644775e+03   3.8133100e+00
   3.8744865e+03   3.8151200e+00
   3.8844955e+03   3.8141700e+00
   3.8945045e+03   3.8120900e+00
   3.9045135e+03   3.8135200e+00
   3.9145225e+03   3.8142500e+00
   3.9245315e+03   3.8139100e+00
   3.9345405e+03   3.8166100e+00
   3.9445495e+03   3.8203300e+00
   3.9545586e+03   3.8216900e+00
   3.9645676e+03   3.8210100e+00
   3.9745766e+03   3.8217300e+00
   3.9845856e+03   3.8216900e+00
   3.9945946e+03   3.8201900e+00
   4.0046036e+03   3.8225400e+00
   4.0146126e+03   3.8209700e+00
   4.0246216e+03   3.8156700e+00
   4.0346306e+03   3.8133700e+00
   4.0446396e+03   3.8152700e+00
   4.0546486e+03   3.8163200e+00
   4.0646577e+03   3.8162400e+00
   4.0746667e+03   3.8144700e+00
   4.0846757e+03   3.8149900e+00
   4.0946847e+03   3.8165400e+00
   4.1046937e+03   3.8185000e+00
   4.1147027e+03   3.8194900e+00
   4.1247117e+03   3.8169400e+00
   4.1347207e+03   3.8167600e+00
   4.1447297e+03   3.8199900e+00
   4.1547387e+03   3.8206300e+00
   4.1647477e+03   3.8219400e+00
   4.1747568e+03   3.8221700e+00
   4.1847658e+03   3.8228500e+00
   4.1947748e+03   3.8254300e+00
   4.2047838e+03   3.8268800e+00
   4.2147928e+03   3.8271500e+00
   4.2248018e+03   3.8240200e+00
   4.2348108e+03   3.8216100e+00
   4.2448198e+03   3.8241600e+00
   4.2548288e+03   3.8290100e+00
   4.2648378e+03   3.8284300e+00
   4.2748468e+03   3.8280400e+00
   4.2848559e+03   3.8270800e+00
   4.2948649e+03   3.8287900e+00
   4.3048739e+03   3.8326600e+00
   4.3148829e+03   3.8319300e+00
   4.3248919e+03   3.8300200e+00
   4.3349009e+03   3.8298700e+00
   4.3449099e+03   3.8271100e+00
   4.3549189e+03   3.8248800e+00
   4.3649279e+03   3.8247100e+00
   4.3749369e+03   3.8244100e+00
   4.3849459e+03   3.8243400e+00
   4.3949550e+03   3.8234300e+00
   4.4049640e+03   3.8241300e+00
   4.4149730e+03   3.8257900e+00
   4.4249820e+03   3.8268400e+00
   4.4349910e+03   3.8258400e+00
   4.4450000e+03   3.8243300e+00
   4.4550090e+03   3.8239200e+00
   4.4650180e+03   3.8248500e+00
   4.4750270e+03   3.8268500e+00
   4.4850360e+03   3.8286300e+00
   4.4950450e+03   3.8288300e+00
   4.5050541e+03   3.8283100e+00
   4.5150631e+03   3.8273700e+00
   4.5250721e+03   3.8248500e+00
   4.5350811e+03   3.8248300e+00
   4.5450901e+03   3.8247800e+00
   4.5550991e+03   3.8261400e+00
   4.5651081e+03   3.8254600e+00
   4.5751171e+03   3.8258300e+00
   4.5851261e+03   3.8257300e+00
   4.5951351e+03   3.8257600e+00
   4.6051441e+03   3.8279900e+00
   4.6151532e+03   3.8298600e+00
   4.6251622e+03   3.8290800e+00
   4.6351712e+03   3.8280600e+00
   4.6451802e+03   3.8291500e+00
   4.6551892e+03   3.8283600e+00
   4.6651982e+03   3.8265200e+00
   4.6752072e+03   3.8275600e+00
   4.6852162e+03   3.8280200e+00
   4.6952252e+03   3.8264400e+00
   4.7052342e+03   3.8246600e+00
   4.7152432e+03   3.8248000e+00
   4.7252523e+03   3.8258600e+00
   4.7352613e+03   3.8258000e+00
   4.7452703e+03   3.8276900e+00
   4.7552793e+03   3.8309800e+00
   4.7652883e+03   3.8323700e+00
   4.7752973e+03   3.8319300e+00
   4.7853063e+03   3.8318800e+00
   4.7953153e+03   3.8325900e+00
   4.8053243e+03   3.8326700e+00
   4.8153333e+03   3.8321700e+00
   4.8253423e+03   3.8320100e+00
   4.8353514e+03   3.8317400e+00
   4.8453604e+03   3.8326100e+00
   4.8553694e+03   3.8328000e+00
   4.8653784e+03   3.8325100e+00
   4.8753874e+03   3.8325900e+00
   4.8853964e+03   3.8343000e+00
   4.8954054e+03   3.8357600e+00
   4.9054144e+03   3.8354900e+00
   4.9154234e+03   3.8351600e+00
   4.9254324e+03   3.8341900e+00
   4.9354414e+03   3.8329500e+00
   4.9454505e+03   3.8329000e+00
   4.9554595e+03   3.8335000e+00
   4.9654685e+03   3.8321600e+00
   4.9754775e+03   3.8324500e+00
   4.9854865e+03   3.8344400e+00
   4.9954955e+03   3.8361100e+00
   5.0055045e+03   3.8357700e+00
   5.0155135e+03   3.8374200e+00
   5.0255225e+03   3.8382700e+00
   5.0355315e+03   3.8383400e+00
   5.0455405e+03   3.8397900e+00
   5.0555495e+03   3.8378100e+00
   5.0655586e+03   3.8341600e+00
   5.0755676e+03   3.8325500e+00
   5.0855766e+03   3.8330000e+00
   5.0955856e+03   3.8319200e+00
   5.1055946e+03   3.8311100e+00
   5.1156036e+03   3.8308400e+00
   5.1256126e+03   3.8310400e+00
   5.1356216e+03   3.8326700e+00
   5.1456306e+03   3.8336200e+00
   5.1556396e+03   3.8343100e+00
   5.1656486e+03   3.8326400e+00
   5.1756577e+03   3.8351400e+00
   5.1856667e+03   3.8356000e+00
   5.1956757e+03   3.8350000e+00
   5.2056847e+03   3.8337300e+00
   5.2156937e+03   3.8337000e+00
   5.2257027e+03   3.8349200e+00
   5.2357117e+03   3.8361000e+00
   5.2457207e+03   3.8361800e+00
   5.2557297e+03   3.8364400e+00
   5.2657387e+03   3.8385800e+00
   5.2757477e+03   3.8410900e+00
   5.2857568e+03   3.8407700e+00
   5.2957658e+03   3.8409000e+00
   5.3057748e+03   3.8402000e+00
   5.3157838e+03   3.8398100e+00
   5.3257928e+03   3.8402600e+00
   5.3358018e+03   3.8397000e+00
   5.3458108e+03   3.8406200e+00
   5.3558198e+03   3.8409800e+00
   5.3658288e+03   3.8387900e+00
   5.3758378e+03   3.8369600e+00
   5.3858468e+03   3.8390800e+00
   5.3958559e+03   3.8374400e+00
   5.4058649e+03   3.8363400e+00
   5.4158739e+03   3.8373400e+00
   5.4258829e+03   3.8369900e+00
   5.4358919e+03   3.8366100e+00
   5.4459009e+03   3.8377400e+00
   5.4559099e+03   3.8365100e+00
   5.4659189e+03   3.8365300e+00
   5.4759279e+03   3.8364600e+00
   5.4859369e+03   3.8355400e+00
   5.4959459e+03   3.8342700e+00
   5.5059550e+03   3.8355000e+00
   5.5159640e+03   3.8359600e+00
   5.5259730e+03   3.8350000e+00
   5.5359820e+03   3.8366100e+00
   5.5459910e+03   3.8372200e+00
   5.5560000e+03   3.8387500e+00
   5.5660090e+03   3.8414500e+00
   5.5760180e+03   3.8424500e+00
   5.5860270e+03   3.8440100e+00
   5.5960360e+03   3.8456200e+00
   5.6060450e+03   3.8445400e+00
   5.6160541e+03   3.8417600e+00
   5.6260631e+03   3.8402100e+00
   5.6360721e+03   3.8412500e+00
   5.6460811e+03   3.8427600e+00
   5.6560901e+03   3.8438700e+00
   5.6660991e+03   3.8455900e+00
   5.6761081e+03   3.8459000e+00
   5.6861171e+03   3.8453500e+00
   5.6961261e+03   3.8472100e+00
   5.7061351e+03   3.8478900e+00
   5.7161441e+03   3.8449300e+00
   5.7261532e+03   3.8430400e+00
   5.7361622e+03   3.8410400e+00
   5.7461712e+03   3.8427500e+00
   5.7561802e+03   3.8432500e+00
   5.7661892e+03   3.8433400e+00
   5.7761982e+03   3.8429400e+00
   5.7862072e+03   3.8420900e+00
   5.7962162e+03   3.8405800e+00
   5.8062252e+03   3.8411900e+00
   5.8162342e+03   3.8425900e+00
   5.8262432e+03   3.8447300e+00
   5.8362523e+03   3.8456400e+00
   5.8462613e+03   3.8456700e+00
   5.8562703e+03   3.8455800e+00
   5.8662793e+03   3.8445800e+00
   5.8762883e+03   3.8439900e+00
   5.8862973e+03   3.8434200e+00
   5.8963063e+03   3.8427400e+00
   5.9063153e+03   3.8443700e+00
   5.9163243e+03   3.8443500e+00
   5.9263333e+03   3.8431400e+00
   5.9363423e+03   3.8435700e+00
   5.9463514e+03   3.8455900e+00
   5.9563604e+03   3.8470000e+00
   5.9663694e+03   3.8493100e+00
   5.9763784e+03   3.8489600e+00
   5.9863874e+03   3.8501900e+00
   5.9963964e+03   3.8487000e+00
   6.0064054e+03   3.8471900e+00
   6.0164144e+03   3.8484700e+00
   6.0264234e+03   3.8494700e+00
   6.0364324e+03   3.8469700e+00
   6.0464414e+03   3.8463200e+00
   6.0564505e+03   3.8477800e+00
   6.0664595e+03   3.8486100e+00
   6.0764685e+03   3.8486600e+00
   6.0864775e+03   3.8488000e+00
   6.0964865e+03   3.8484300e+00
   6.1064955e+03   3.8483700e+00
   6.1165045e+03   3.8508800e+00
   6.1265135e+03   3.8513600e+00
   6.1365225e+03   3.8509200e+00
   6.1465315e+03   3.8500700e+00
   6.1565405e+03   3.8504800e+00
   6.1665495e+03   3.8529600e+00
   6.1765586e+03   3.8525800e+00
   6.1865676e+03   3.8534100e+00
   6.1965766e+03   3.8548600e+00
   6.2065856e+03   3.8544400e+00
   6.2165946e+03   3.8517200e+00
   6.2266036e+03   3.8478400e+00
   6.2366126e+03   3.8453900e+00
   6.2466216e+03   3.8428400e+00
   6.2566306e+03   3.8420000e+00
   6.2666396e+03   3.8422700e+00
   6.2766486e+03   3.8436700e+00
   6.2866577e+03   3.8434200e+00
   6.2966667e+03   3.8427400e+00
   6.3066757e+03   3.8423500e+00
   6.3166847e+03   3.8432800e+00
   6.3266937e+03   3.8447900e+00
   6.3367027e+03   3.8471700e+00
   6.3467117e+03   3.8496600e+00
   6.3567207e+03   3.8494400e+00
   6.3667297e+03   3.8480300e+00
   6.3767387e+03   3.8478400e+00
   6.3867477e+03   3.8468800e+00
   6.3967568e+03   3.8477300e+00
   6.4067658e+03   3.8475900e+00
   6.4167748e+03   3.8470200e+00
   6.4267838e+03   3.8483800e+00
   6.4367928e+03   3.8478000e+00
   6.4468018e+03   3.8473300e+00
   6.4568108e+03   3.8480800e+00
   6.4668198e+03   3.8493500e+00
   6.4768288e+03   3.8511600e+00
   6.4868378e+03   3.8523500e+00
   6.4968468e+03   3.8522300e+00
   6.5068559e+03   3.8521700e+00
   6.5168649e+03   3.8539800e+00
   6.5268739e+03   3.8555700e+00
   6.5368829e+03   3.8569600e+00
   6.5468919e+03   3.8579500e+00
   6.5569009e+03   3.8581100e+00
   6.5669099e+03   3.8582100e+00
   6.5769189e+03   3.8585000e+00
   6.5869279e+03   3.8589000e+00
   6.5969369e+03   3.8592900e+00
   6.6069459e+03   3.8586700e+00
   6.6169550e+03   3.8574500e+00
   6.6269640e+03   3.8542400e+00
   6.6369730e+03   3.8528400e+00
   6.6469820e+03   3.8546800e+00
   6.6569910e+03   3.8545100e+00
   6.6670000e+03   3.8546100e+00
   6.6770090e+03   3.8527200e+00
   6.6870180e+03   3.8498700e+00
   6.6970270e+03   3.8513800e+00
   6.7070360e+03   3.8515600e+00
   6.7170450e+03   3.8527600e+00
   6.7270541e+03   3.8534600e+00
   6.7370631e+03   3.8498700e+00
   6.7470721e+03   3.8473200e+00
   6.7570811e+03   3.8482800e+00
   6.7670901e+03   3.8501900e+00
   6.7770991e+03   3.8511400e+00
   6.7871081e+03   3.8487500e+00
   6.7971171e+03   3.8483500e+00
   6.8071261e+03   3.8493400e+00
   6.8171351e+03   3.8492400e+00
   6.8271441e+03   3.8486300e+00
   6.8371532e+03   3.8473700e+00
   6.8471622e+03   3.8488500e+00
   6.8571712e+03   3.8480300e+00
   6.8671802e+03   3.8490400e+00
   6.8771892e+03   3.8494000e+00
   6.8871982e+03   3.8497000e+00
   6.8972072e+03   3.8515100e+00
   6.9072162e+03   3.8523100e+00
   6.9172252e+03   3.8525200e+00
   6.9272342e+03   3.8551000e+00
   6.9372432e+03   3.8601200e+00
   6.9472523e+03   3.8626000e+00
   6.9572613e+03   3.8619100e+00
   6.9672703e+03   3.8603100e+00
   6.9772793e+03   3.8601600e+00
   6.9872883e+03   3.8599700e+00
   6.9972973e+03   3.8604100e+00
   7.0073063e+03   3.8609500e+00
   7.0173153e+03   3.8605900e+00
   7.0273243e+03   3.8603100e+00
   7.0373333e+03   3.8589500e+00
   7.0473423e+03   3.8587800e+00
   7.0573514e+03   3.8587200e+00
   7.0673604e+03   3.8584500e+00
   7.0773694e+03   3.8572500e+00
   7.0873784e+03   3.8556400e+00
   7.0973874e+03   3.8538700e+00
   7.1073964e+03   3.8534100e+00
   7.1174054e+03   3.8539200e+00
   7.1274144e+03   3.8547500e+00
   7.1374234e+03   3.8559000e+00
   7.1474324e+03   3.8537900e+00
   7.1574414e+03   3.8546800e+00
   7.1674505e+03   3.8548900e+00
   7.1774595e+03   3.8545000e+00
   7.1874685e+03   3.8548600e+00
   7.1974775e+03   3.8545900e+00
   7.2074865e+03   3.8546200e+00
   7.2174955e+03   3.8576300e+00
   7.2275045e+03   3.8585400e+00
   7.2375135e+03   3.8598500e+00
   7.2475225e+03   3.8609800e+00
   7.2575315e+03   3.8592700e+00
   7.2675405e+03   3.8589300e+00
   7.2775495e+03   3.8599700e+00
   7.2875586e+03   3.8603200e+00
   7.2975676e+03   3.8618100e+00
   7.3075766e+03   3.8617200e+00
   7.3175856e+03   3.8598000e+00
   7.3275946e+03   3.8586200e+00
   7.3376036e+03   3.8579300e+00
   7.3476126e+03   3.8582500e+00
   7.3576216e+03   3.8602200e+00
   7.3676306e+03   3.8593200e+00
   7.3776396e+03   3.8593700e+00
   7.3876486e+03   3.8602800e+00
   7.3976577e+03   3.8617900e+00
   7.4076667e+03   3.8610600e+00
   7.4176757e+03   3.8585300e+00
   7.4276847e+03   3.8571200e+00
   7.4376937e+03   3.8581100e+00
   7.4477027e+03   3.8600600e+00
   7.4577117e+03   3.8623400e+00
   7.4677207e+03   3.8635200e+00
   7.4777297e+03   3.8642200e+00
   7.4877387e+03   3.8648200e+00
   7.4977477e+03   3.8642300e+00
   7.5077568e+03   3.8624000e+00
   7.5177658e+03   3.8632500e+00
   7.5277748e+03   3.8659900e+00
   7.5377838e+03   3.8663200e+00
   7.5477928e+03   3.8656300e+00
   7.5578018e+03   3.8642300e+00
   7.5678108e+03   3.8623900e+00
   7.5778198e+03   3.8604100e+00
   7.5878288e+03   3.8607200e+00
   7.5978378e+03   3.8630800e+00
   7.6078468e+03   3.8656700e+00
   7.6178559e+03   3.8670500e+00
   7.6278649e+03   3.8656900e+00
   7.6378739e+03   3.8634000e+00
   7.6478829e+03   3.8600800e+00
   7.6578919e+03   3.8581800e+00
   7.6679009e+03   3.8592400e+00
   7.6779099e+03   3.8609200e+00
   7.6879189e+03   3.8608400e+00
   7.6979279e+03   3.8573500e+00
   7.7079369e+03   3.8590900e+00
   7.7179459e+03   3.8614300e+00
   7.7279550e+03   3.8618100e+00
   7.7379640e+03   3.8618200e+00
   7.7479730e+03   3.8634100e+00
   7.7579820e+03   3.8638200e+00
   7.7679910e+03   3.8644500e+00
   7.7780000e+03   3.8652100e+00
   7.7880090e+03   3.8650800e+00
   7.7980180e+03   3.8663700e+00
   7.8080270e+03   3.8652100e+00
   7.8180360e+03   3.8645100e+00
   7.8280450e+03   3.8658100e+00
   7.8380541e+03   3.8693300e+00
   7.8480631e+03   3.8702000e+00
   7.8580721e+03   3.8678500e+00
   7.8680811e+03   3.8667800e+00
   7.8780901e+03   3.8679600e+00
   7.8880991e+03   3.8682400e+00
   7.8981081e+03   3.8682200e+00
   7.9081171e+03   3.8671100e+00
   7.9181261e+03   3.8639000e+00
   7.9281351e+03   3.8607100e+00
   7.9381441e+03   3.8608000e+00
   7.9481532e+03   3.8604800e+00
   7.9581622e+03   3.8614000e+00
   7.9681712e+03   3.8617500e+00
   7.9781802e+03   3.8621800e+00
   7.9881892e+03   3.8625500e+00
   7.9981982e+03   3.8638700e+00
   8.0082072e+03   3.8649300e+00
   8.0182162e+03   3.8653600e+00
   8.0282252e+03   3.8665800e+00
   8.0382342e+03   3.8660400e+00
   8.0482432e+03   3.8662400e+00
   8.0582523e+03   3.8671100e+00
   8.0682613e+03   3.8696600e+00
   8.0782703e+03   3.8711700e+00
   8.0882793e+03   3.8704100e+00
   8.0982883e+03   3.8656800e+00
   8.1082973e+03   3.8662800e+00
   8.1183063e+03   3.8658200e+00
   8.1283153e+03   3.8639800e+00
   8.1383243e+03   3.8630600e+00
   8.1483333e+03   3.8632200e+00
   8.1583423e+03   3.8644600e+00
   8.1683514e+03   3.8663400e+00
   8.1783604e+03   3.8642800e+00
   8.1883694e+03   3.8633100e+00
   8.1983784e+03   3.8632000e+00
   8.2083874e+03   3.8623500e+00
   8.2183964e+03   3.8631800e+00
   8.2284054e+03   3.8641800e+00
   8.2384144e+03   3.8659500e+00
   8.2484234e+03   3.8650800e+00
   8.2584324e+03   3.8638500e+00
   8.2684414e+03   3.8651800e+00
   8.2784505e+03   3.8685900e+00
   8.2884595e+03   3.8707700e+00
   8.2984685e+03   3.8703900e+00
   8.3084775e+03   3.8692600e+00
   8.3184865e+03   3.8668700e+00
   8.3284955e+03   3.8641800e+00
   8.3385045e+03   3.8648300e+00
   8.3485135e+03   3.8661700e+00
   8.3585225e+03   3.8681600e+00
   8.3685315e+03   3.8705200e+00
   8.3785405e+03   3.8711100e+00
   8.3885495e+03   3.8715400e+00
   8.3985586e+03   3.8710500e+00
   8.4085676e+03   3.8702600e+00
   8.4185766e+03   3.8714600e+00
   8.4285856e+03   3.8717300e+00
   8.4385946e+03   3.8700400e+00
   8.4486036e+03   3.8686400e+00
   8.4586126e+03   3.8675400e+00
   8.4686216e+03   3.8661400e+00
   8.4786306e+03   3.8670400e+00
   8.4886396e+03   3.8676300e+00
   8.4986486e+03   3.8683600e+00
   8.5086577e+03   3.8703000e+00
   8.5186667e+03   3.8701700e+00
   8.5286757e+03   3.8693000e+00
   8.5386847e+03   3.8705500e+00
   8.5486937e+03   3.8718800e+00
   8.5587027e+03   3.8709200e+00
   8.5687117e+03   3.8702600e+00
   8.5787207e+03   3.8666800e+00
   8.5887297e+03   3.8673400e+00
   8.5987387e+03   3.8686200e+00
   8.6087477e+03   3.8692200e+00
   8.6187568e+03   3.8686800e+00
   8.6287658e+03   3.8691900e+00
   8.6387748e+03   3.8711200e+00
   8.6487838e+03   3.8690500e+00
   8.6587928e+03   3.8665700e+00
   8.6688018e+03   3.8662900e+00
   8.6788108e+03   3.8690000e+00
   8.6888198e+03   3.8721500e+00
   8.6988288e+03   3.8727100e+00
   8.7088378e+03   3.8708200e+00
   8.7188468e+03   3.8689600e+00
   8.7288559e+03   3.8698100e+00
   8.7388649e+03   3.8711800e+00
   8.7488739e+03   3.8720500e+00
   8.7588829e+03   3.8735700e+00
   8.7688919e+03   3.8726700e+00
   8.7789009e+03   3.8733500e+00
   8.7889099e+03   3.8737700e+00
   8.7989189e+03   3.8736400e+00
   8.8089279e+03   3.8736500e+00
   8.8189369e+03   3.8752400e+00
   8.8289459e+03   3.8765400e+00
   8.8389550e+03   3.8743500e+00
   8.8489640e+03   3.8722500e+00
   8.8589730e+03   3.8739700e+00
   8.8689820e+03   3.8742200e+00
   8.8789910e+03   3.8736500e+00
   8.8890000e+03   3.8722800e+00
   8.8990090e+03   3.8711300e+00
   8.9090180e+03   3.8744400e+00
   8.9190270e+03   3.8747700e+00
   8.9290360e+03   3.8749000e+00
   8.9390450e+03   3.8741600e+00
   8.9490541e+03   3.8708700e+00
   8.9590631e+03   3.8699500e+00
   8.9690721e+03   3.8704500e+00
   8.9790811e+03   3.8711100e+00
   8.9890901e+03   3.8724200e+00
   8.9990991e+03   3.8732000e+00
   9.0091081e+03   3.8743900e+00
   9.0191171e+03   3.8763700e+00
   9.0291261e+03   3.8766500e+00
   9.0391351e+03   3.8794800e+00
   9.0491441e+03   3.8799500e+00
   9.0591532e+03   3.8769900e+00
   9.0691622e+03   3.8741400e+00
   9.0791712e+03   3.8755400e+00
   9.0891802e+03   3.8770000e+00
   9.0991892e+03   3.8766700e+00
   9.1091982e+03   3.8761600e+00
   9.1192072e+03   3.8758000e+00
   9.1292162e+03   3.8761700e+00
   9.1392252e+03   3.8756700e+00
   9.1492342e+03   3.8782700e+00
   9.1592432e+03   3.8781200e+00
   9.1692523e+03   3.8775500e+00
   9.1792613e+03   3.8784200e+00
   9.1892703e+03   3.8770700e+00
   9.1992793e+03   3.8764800e+00
   9.2092883e+03   3.8763400e+00
   9.2192973e+03   3.8779600e+00
   9.2293063e+03   3.8771600e+00
   9.2393153e+03   3.8741300e+00
   9.2493243e+03   3.8729100e+00
   9.2593333e+03   3.8714800e+00
   9.2693423e+03   3.8723500e+00
   9.2793514e+03   3.8751600e+00
   9.2893604e+03   3.8741800e+00
   9.2993694e+03   3.8741100e+00
   9.3093784e+03   3.8755300e+00
   9.3193874e+03   3.8780600e+00
   9.3293964e+03   3.8769100e+00
   9.3394054e+03   3.8766400e+00
   9.3494144e+03   3.8780400e+00
   9.3594234e+03   3.8780100e+00
   9.3694324e+03   3.8780400e+00
   9.3794414e+03   3.8772200e+00
   9.3894505e+03   3.8753700e+00
   9.3994595e+03   3.8757000e+00
   9.4094685e+03   3.8775600e+00
   9.4194775e+03   3.8776000e+00
   9.4294865e+03   3.8759100e+00
   9.4394955e+03   3.8766200e+00
   9.4495045e+03   3.8773400e+00
   9.4595135e+03   3.8768300e+00
   9.4695225e+03   3.8758100e+00
   9.4795315e+03   3.8764100e+00
   9.4895405e+03   3.8802000e+00
   9.4995495e+03   3.8818200e+00
   9.5095586e+03   3.8829000e+00
   9.5195676e+03   3.8819200e+00
   9.5295766e+03   3.8815700e+00
   9.5395856e+03   3.8808000e+00
   9.5495946e+03   3.8817000e+00
   9.5596036e+03   3.8846500e+00
   9.5696126e+03   3.8874000e+00
   9.5796216e+03   3.8871900e+00
   9.5896306e+03   3.8848200e+00
   9.5996396e+03   3.8836000e+00
   9.6096486e+03   3.8837700e+00
   9.6196577e+03   3.8828700e+00
   9.6296667e+03   3.8794500e+00
   9.6396757e+03   3.8765400e+00
   9.6496847e+03   3.8745400e+00
   9.6596937e+03   3.8744000e+00
   9.6697027e+03   3.8776000e+00
   9.6797117e+03   3.8762800e+00
   9.6897207e+03   3.8765000e+00
   9.6997297e+03   3.8784200e+00
   9.7097387e+03   3.8785900e+00
   9.7197477e+03   3.8778300e+00
   9.7297568e+03   3.8774000e+00
   9.7397658e+03   3.8760600e+00
   9.7497748e+03   3.8767500e+00
   9.7597838e+03   3.8789100e+00
   9.7697928e+03   3.8791000e+00
   9.7798018e+03   3.8793200e+00
   9.7898108e+03   3.8811300e+00
   9.7998198e+03   3.8826200e+00
   9.8098288e+03   3.8835200e+00
   9.8198378e+03   3.8839100e+00
   9.8298468e+03   3.8819400e+00
   9.8398559e+03   3.8797500e+00
   9.8498649e+03   3.8800800e+00
   9.8598739e+03   3.8800100e+00
   9.8698829e+03   3.8814900e+00
   9.8798919e+03   3.8844300e+00
   9.8899009e+03   3.8875200e+00
   9.8999099e+03   3.8878200e+00
   9.9099189e+03   3.8866900e+00
   9.9199279e+03   3.8860100e+00
   9.9299369e+03   3.8843500e+00
   9.9399459e+03   3.8836500e+00
   9.9499550e+03   3.8846600e+00
   9.9599640e+03   3.8852200e+00
   9.9699730e+03   3.8837400e+00
   9.9799820e+03   3.8820300e+00
   9.9899910e+03   3.8814600e+00
   1.0000000e+04   3.8838800e+00


==> figs/N_20_unsupervised/pad_con.dat <==
   1.0000000e+00   3.7930000e-02
   1.1009009e+01   2.7250000e-02
   2.1018018e+01   2.4940000e-02
   3.1027027e+01   1.8880000e-02
   4.1036036e+01   2.0390000e-02
   5.1045045e+01   2.4310000e-02
   6.1054054e+01   3.3770000e-02
   7.1063063e+01   4.5520000e-02
   8.1072072e+01   6.6790000e-02
   9.1081081e+01   9.5000000e-02
   1.0109009e+02   1.1348000e-01
   1.1109910e+02   1.3373000e-01
   1.2110811e+02   1.4359000e-01
   1.3111712e+02   1.6208000e-01
   1.4112613e+02   1.7681000e-01
   1.5113514e+02   1.8723000e-01
   1.6114414e+02   1.8501000e-01
   1.7115315e+02   1.8559000e-01
   1.8116216e+02   1.7938000e-01
   1.9117117e+02   1.7633000e-01
   2.0118018e+02   1.8049000e-01
   2.1118919e+02   1.8810000e-01
   2.2119820e+02   1.9523000e-01
   2.3120721e+02   2.0794000e-01
   2.4121622e+02   1.8948000e-01
   2.5122523e+02   1.6677000e-01
   2.6123423e+02   1.6980000e-01
   2.7124324e+02   1.6003000e-01
   2.8125225e+02   1.5646000e-01
   2.9126126e+02   1.6348000e-01
   3.0127027e+02   1.8499000e-01
   3.1127928e+02   2.0063000e-01
   3.2128829e+02   1.9786000e-01
   3.3129730e+02   1.9679000e-01
   3.4130631e+02   2.0684000e-01
   3.5131532e+02   2.0651000e-01
   3.6132432e+02   2.2735000e-01
   3.7133333e+02   2.6098000e-01
   3.8134234e+02   2.2490000e-01
   3.9135135e+02   2.5684000e-01
   4.0136036e+02   2.5672000e-01
   4.1136937e+02   2.4494000e-01
   4.2137838e+02   2.4594000e-01
   4.3138739e+02   2.4877000e-01
   4.4139640e+02   2.7156000e-01
   4.5140541e+02   2.7439000e-01
   4.6141441e+02   2.6876000e-01
   4.7142342e+02   2.4828000e-01
   4.8143243e+02   2.1640000e-01
   4.9144144e+02   1.7953000e-01
   5.0145045e+02   2.0251000e-01
   5.1145946e+02   2.2345000e-01
   5.2146847e+02   1.9339000e-01
   5.3147748e+02   2.1951000e-01
   5.4148649e+02   2.0827000e-01
   5.5149550e+02   2.2343000e-01
   5.6150450e+02   2.2451000e-01
   5.7151351e+02   2.5175000e-01
   5.8152252e+02   2.3156000e-01
   5.9153153e+02   2.3173000e-01
   6.0154054e+02   2.0269000e-01
   6.1154955e+02   2.0262000e-01
   6.2155856e+02   1.8624000e-01
   6.3156757e+02   1.9515000e-01
   6.4157658e+02   1.7467000e-01
   6.5158559e+02   2.0190000e-01
   6.6159459e+02   2.0393000e-01
   6.7160360e+02   2.1721000e-01
   6.8161261e+02   2.0678000e-01
   6.9162162e+02   2.4317000e-01
   7.0163063e+02   2.2404000e-01
   7.1163964e+02   2.1474000e-01
   7.2164865e+02   2.2873000e-01
   7.3165766e+02   2.1221000e-01
   7.4166667e+02   1.9636000e-01
   7.5167568e+02   2.0500000e-01
   7.6168468e+02   2.2380000e-01
   7.7169369e+02   2.4981000e-01
   7.8170270e+02   2.6084000e-01
   7.9171171e+02   2.6595000e-01
   8.0172072e+02   2.7576000e-01
   8.1172973e+02   2.6194000e-01
   8.2173874e+02   2.5652000e-01
   8.3174775e+02   2.8491000e-01
   8.4175676e+02   2.9683000e-01
   8.5176577e+02   2.6573000e-01
   8.6177477e+02   2.5640000e-01
   8.7178378e+02   2.6469000e-01
   8.8179279e+02   2.3886000e-01
   8.9180180e+02   2.5678000e-01
   9.0181081e+02   2.2722000e-01
   9.1181982e+02   2.2909000e-01
   9.2182883e+02   1.8537000e-01
   9.3183784e+02   2.0836000e-01
   9.4184685e+02   2.6165000e-01
   9.5185586e+02   2.4155000e-01
   9.6186486e+02   2.4918000e-01
   9.7187387e+02   2.6792000e-01
   9.8188288e+02   2.9682000e-01
   9.9189189e+02   2.7528000e-01
   1.0019009e+03   2.6697000e-01
   1.0119099e+03   2.5625000e-01
   1.0219189e+03   2.6406000e-01
   1.0319279e+03   2.8919000e-01
   1.0419369e+03   3.0473000e-01
   1.0519459e+03   2.8267000e-01
   1.0619550e+03   2.8827000e-01
   1.0719640e+03   2.6153000e-01
   1.0819730e+03   2.8301000e-01
   1.0919820e+03   2.7147000e-01
   1.1019910e+03   2.9254000e-01
   1.1120000e+03   3.0420000e-01
   1.1220090e+03   2.9833000e-01
   1.1320180e+03   3.1530000e-01
   1.1420270e+03   2.8335000e-01
   1.1520360e+03   3.1173000e-01
   1.1620450e+03   3.4757000e-01
   1.1720541e+03   3.3150000e-01
   1.1820631e+03   3.3273000e-01
   1.1920721e+03   3.5212000e-01
   1.2020811e+03   3.4372000e-01
   1.2120901e+03   3.6689000e-01
   1.2220991e+03   3.6612000e-01
   1.2321081e+03   3.7641000e-01
   1.2421171e+03   3.2832000e-01
   1.2521261e+03   3.6869000e-01
   1.2621351e+03   3.0957000e-01
   1.2721441e+03   3.0060000e-01
   1.2821532e+03   3.2452000e-01
   1.2921622e+03   3.3109000e-01
   1.3021712e+03   3.2272000e-01
   1.3121802e+03   3.2553000e-01
   1.3221892e+03   3.1596000e-01
   1.3321982e+03   2.8437000e-01
   1.3422072e+03   2.8716000e-01
   1.3522162e+03   2.8531000e-01
   1.3622252e+03   2.7319000e-01
   1.3722342e+03   3.0516000e-01
   1.3822432e+03   3.0113000e-01
   1.3922523e+03   2.7068000e-01
   1.4022613e+03   2.6575000e-01
   1.4122703e+03   2.8669000e-01
   1.4222793e+03   2.8513000e-01
   1.4322883e+03   2.7808000e-01
   1.4422973e+03   3.0641000e-01
   1.4523063e+03   2.7188000e-01
   1.4623153e+03   2.7861000e-01
   1.4723243e+03   2.8857000e-01
   1.4823333e+03   2.5950000e-01
   1.4923423e+03   2.7174000e-01
   1.5023514e+03   2.8656000e-01
   1.5123604e+03   2.8412000e-01
   1.5223694e+03   2.9498000e-01
   1.5323784e+03   2.9098000e-01
   1.5423874e+03   2.8885000e-01
   1.5523964e+03   3.1873000e-01
   1.5624054e+03   3.0014000e-01
   1.5724144e+03   3.1836000e-01
   1.5824234e+03   2.8741000e-01
   1.5924324e+03   2.8047000e-01
   1.6024414e+03   2.8114000e-01
   1.6124505e+03   2.9647000e-01
   1.6224595e+03   2.9578000e-01
   1.6324685e+03   3.0780000e-01
   1.6424775e+03   3.5229000e-01
   1.6524865e+03   3.0008000e-01
   1.6624955e+03   3.0072000e-01
   1.6725045e+03   2.8670000e-01
   1.6825135e+03   3.3107000e-01
   1.6925225e+03   2.7485000e-01
   1.7025315e+03   3.0447000e-01
   1.7125405e+03   2.9431000e-01
   1.7225495e+03   3.2421000e-01
   1.7325586e+03   2.7763000e-01
   1.7425676e+03   2.8888000e-01
   1.7525766e+03   2.9232000e-01
   1.7625856e+03   3.0082000e-01
   1.7725946e+03   2.9560000e-01
   1.7826036e+03   2.9779000e-01
   1.7926126e+03   3.0119000e-01
   1.8026216e+03   2.6736000e-01
   1.8126306e+03   2.5084000e-01
   1.8226396e+03   2.5511000e-01
   1.8326486e+03   2.9286000e-01
   1.8426577e+03   3.0177000e-01
   1.8526667e+03   2.8521000e-01
   1.8626757e+03   2.7917000e-01
   1.8726847e+03   2.5210000e-01
   1.8826937e+03   2.6482000e-01
   1.8927027e+03   2.9156000e-01
   1.9027117e+03   2.8508000e-01
   1.9127207e+03   3.0682000e-01
   1.9227297e+03   3.1285000e-01
   1.9327387e+03   3.3448000e-01
   1.9427477e+03   3.0295000e-01
   1.9527568e+03   2.7857000e-01
   1.9627658e+03   2.8589000e-01
   1.9727748e+03   3.0244000e-01
   1.9827838e+03   2.5952000e-01
   1.9927928e+03   2.6919000e-01
   2.0028018e+03   2.5857000e-01
   2.0128108e+03   2.3593000e-01
   2.0228198e+03   2.9907000e-01
   2.0328288e+03   2.7201000e-01
   2.0428378e+03   2.8747000e-01
   2.0528468e+03   2.5352000e-01
   2.0628559e+03   3.0950000e-01
   2.0728649e+03   2.5371000e-01
   2.0828739e+03   2.9322000e-01
   2.0928829e+03   2.9282000e-01
   2.1028919e+03   2.9110000e-01
   2.1129009e+03   2.6264000e-01
   2.1229099e+03   3.1467000e-01
   2.1329189e+03   3.1041000e-01
   2.1429279e+03   2.6728000e-01
   2.1529369e+03   2.8519000e-01
   2.1629459e+03   2.8390000e-01
   2.1729550e+03   3.1136000e-01
   2.1829640e+03   2.6535000e-01
   2.1929730e+03   2.5323000e-01
   2.2029820e+03   2.7012000e-01
   2.2129910e+03   2.7409000e-01
   2.2230000e+03   2.9422000e-01
   2.2330090e+03   2.5405000e-01
   2.2430180e+03   2.6495000e-01
   2.2530270e+03   3.0531000e-01
   2.2630360e+03   2.8737000e-01
   2.2730450e+03   2.7031000e-01
   2.2830541e+03   2.8581000e-01
   2.2930631e+03   2.8179000e-01
   2.3030721e+03   3.1511000e-01
   2.3130811e+03   2.9525000e-01
   2.3230901e+03   2.7696000e-01
   2.3330991e+03   2.9630000e-01
   2.3431081e+03   2.8139000e-01
   2.3531171e+03   2.7198000e-01
   2.3631261e+03   2.9468000e-01
   2.3731351e+03   2.8982000e-01
   2.3831441e+03   2.7754000e-01
   2.3931532e+03   2.4190000e-01
   2.4031622e+03   2.6432000e-01
   2.4131712e+03   2.8268000e-01
   2.4231802e+03   3.0032000e-01
   2.4331892e+03   2.9673000e-01
   2.4431982e+03   2.7668000e-01
   2.4532072e+03   2.6112000e-01
   2.4632162e+03   2.5282000e-01
   2.4732252e+03   2.6803000e-01
   2.4832342e+03   2.9994000e-01
   2.4932432e+03   3.1632000e-01
   2.5032523e+03   2.9256000e-01
   2.5132613e+03   2.9368000e-01
   2.5232703e+03   2.8867000e-01
   2.5332793e+03   2.6844000e-01
   2.5432883e+03   2.5786000e-01
   2.5532973e+03   2.7098000e-01
   2.5633063e+03   2.6766000e-01
   2.5733153e+03   3.1011000e-01
   2.5833243e+03   2.7926000e-01
   2.5933333e+03   2.7894000e-01
   2.6033423e+03   2.8002000e-01
   2.6133514e+03   2.5731000e-01
   2.6233604e+03   2.8281000e-01
   2.6333694e+03   2.9639000e-01
   2.6433784e+03   2.6966000e-01
   2.6533874e+03   2.8495000e-01
   2.6633964e+03   2.7965000e-01
   2.6734054e+03   2.6653000e-01
   2.6834144e+03   2.8313000e-01
   2.6934234e+03   3.0006000e-01
   2.7034324e+03   2.4136000e-01
   2.7134414e+03   2.9622000e-01
   2.7234505e+03   2.8834000e-01
   2.7334595e+03   2.7815000e-01
   2.7434685e+03   2.7509000e-01
   2.7534775e+03   3.1981000e-01
   2.7634865e+03   2.6330000e-01
   2.7734955e+03   3.0099000e-01
   2.7835045e+03   2.8953000e-01
   2.7935135e+03   2.9016000e-01
   2.8035225e+03   3.0228000e-01
   2.8135315e+03   2.5972000e-01
   2.8235405e+03   2.9309000e-01
   2.8335495e+03   2.7409000e-01
   2.8435586e+03   2.7605000e-01
   2.8535676e+03   2.9453000e-01
   2.8635766e+03   2.8623000e-01
   2.8735856e+03   2.7430000e-01
   2.8835946e+03   2.8747000e-01
   2.8936036e+03   3.0309000e-01
   2.9036126e+03   2.9562000e-01
   2.9136216e+03   2.9694000e-01
   2.9236306e+03   2.7619000e-01
   2.9336396e+03   2.6517000e-01
   2.9436486e+03   2.8602000e-01
   2.9536577e+03   2.9507000e-01
   2.9636667e+03   2.6474000e-01
   2.9736757e+03   2.9454000e-01
   2.9836847e+03   2.9965000e-01
   2.9936937e+03   2.8939000e-01
   3.0037027e+03   2.8003000e-01
   3.0137117e+03   3.2338000e-01
   3.0237207e+03   2.9649000e-01
   3.0337297e+03   2.6282000e-01
   3.0437387e+03   2.9972000e-01
   3.0537477e+03   2.9762000e-01
   3.0637568e+03   3.0353000e-01
   3.0737658e+03   2.9587000e-01
   3.0837748e+03   2.7640000e-01
   3.0937838e+03   2.9352000e-01
   3.1037928e+03   2.8422000e-01
   3.1138018e+03   2.6512000e-01
   3.1238108e+03   2.8490000e-01
   3.1338198e+03   2.9263000e-01
   3.1438288e+03   2.5905000e-01
   3.1538378e+03   2.6974000e-01
   3.1638468e+03   2.8577000e-01
   3.1738559e+03   2.7636000e-01
   3.1838649e+03   2.7777000e-01
   3.1938739e+03   3.0995000e-01
   3.2038829e+03   3.0647000e-01
   3.2138919e+03   2.5968000e-01
   3.2239009e+03   2.9237000e-01
   3.2339099e+03   2.6809000e-01
   3.2439189e+03   2.9242000e-01
   3.2539279e+03   2.8346000e-01
   3.2639369e+03   2.6487000e-01
   3.2739459e+03   2.9618000e-01
   3.2839550e+03   3.0586000e-01
   3.2939640e+03   2.7841000e-01
   3.3039730e+03   2.4784000e-01
   3.3139820e+03   2.7767000e-01
   3.3239910e+03   2.6188000e-01
   3.3340000e+03   3.0612000e-01
   3.3440090e+03   2.6805000e-01
   3.3540180e+03   2.8255000e-01
   3.3640270e+03   2.8178000e-01
   3.3740360e+03   2.7999000e-01
   3.3840450e+03   2.8169000e-01
   3.3940541e+03   2.8759000e-01
   3.4040631e+03   3.0928000e-01
   3.4140721e+03   2.7125000e-01
   3.4240811e+03   2.9865000e-01
   3.4340901e+03   2.7246000e-01
   3.4440991e+03   2.7356000e-01
   3.4541081e+03   2.8847000e-01
   3.4641171e+03   2.8437000e-01
   3.4741261e+03   2.8634000e-01
   3.4841351e+03   2.7217000e-01
   3.4941441e+03   2.8117000e-01
   3.5041532e+03   2.9327000e-01
   3.5141622e+03   2.8275000e-01
   3.5241712e+03   2.7664000e-01
   3.5341802e+03   3.0329000e-01
   3.5441892e+03   2.8841000e-01
   3.5541982e+03   2.9409000e-01
   3.5642072e+03   2.7992000e-01
   3.5742162e+03   2.9689000e-01
   3.5842252e+03   2.8833000e-01
   3.5942342e+03   3.0006000e-01
   3.6042432e+03   2.8624000e-01
   3.6142523e+03   2.7115000e-01
   3.6242613e+03   2.6304000e-01
   3.6342703e+03   3.1585000e-01
   3.6442793e+03   2.8976000e-01
   3.6542883e+03   2.8886000e-01
   3.6642973e+03   3.2490000e-01
   3.6743063e+03   2.8143000e-01
   3.6843153e+03   2.9231000e-01
   3.6943243e+03   2.7637000e-01
   3.7043333e+03   2.9627000e-01
   3.7143423e+03   2.8899000e-01
   3.7243514e+03   2.7796000e-01
   3.7343604e+03   2.8398000e-01
   3.7443694e+03   2.9403000e-01
   3.7543784e+03   2.6184000e-01
   3.7643874e+03   2.5611000e-01
   3.7743964e+03   2.8673000e-01
   3.7844054e+03   2.6541000e-01
   3.7944144e+03   2.6891000e-01
   3.8044234e+03   2.9543000e-01
   3.8144324e+03   3.0067000e-01
   3.8244414e+03   2.6194000e-01
   3.8344505e+03   2.8569000e-01
   3.8444595e+03   2.7330000e-01
   3.8544685e+03   3.0225000e-01
   3.8644775e+03   2.8001000e-01
   3.8744865e+03   2.7555000e-01
   3.8844955e+03   2.8775000e-01
   3.8945045e+03   2.9977000e-01
   3.9045135e+03   2.6279000e-01
   3.9145225e+03   2.8593000e-01
   3.9245315e+03   2.9234000e-01
   3.9345405e+03   2.7227000e-01
   3.9445495e+03   2.7858000e-01
   3.9545586e+03   2.6447000e-01
   3.9645676e+03   2.8417000e-01
   3.9745766e+03   2.6509000e-01
   3.9845856e+03   2.5539000e-01
   3.9945946e+03   3.0534000e-01
   4.0046036e+03   3.1493000e-01
   4.0146126e+03   2.8725000e-01
   4.0246216e+03   2.8000000e-01
   4.0346306e+03   2.9229000e-01
   4.0446396e+03   2.8279000e-01
   4.0546486e+03   2.7680000e-01
   4.0646577e+03   2.8458000e-01
   4.0746667e+03   2.9356000e-01
   4.0846757e+03   2.9278000e-01
   4.0946847e+03   2.5575000e-01
   4.1046937e+03   2.7917000e-01
   4.1147027e+03   2.7058000e-01
   4.1247117e+03   3.1174000e-01
   4.1347207e+03   3.0902000e-01
   4.1447297e+03   2.8678000e-01
   4.1547387e+03   3.0428000e-01
   4.1647477e+03   2.8008000e-01
   4.1747568e+03   2.7054000e-01
   4.1847658e+03   2.9027000e-01
   4.1947748e+03   2.7168000e-01
   4.2047838e+03   2.7401000e-01
   4.2147928e+03   2.9649000e-01
   4.2248018e+03   2.7443000e-01
   4.2348108e+03   2.8228000e-01
   4.2448198e+03   2.8742000e-01
   4.2548288e+03   2.6734000e-01
   4.2648378e+03   2.8334000e-01
   4.2748468e+03   3.0499000e-01
   4.2848559e+03   3.0277000e-01
   4.2948649e+03   3.0849000e-01
   4.3048739e+03   3.0123000e-01
   4.3148829e+03   2.7846000e-01
   4.3248919e+03   2.7274000e-01
   4.3349009e+03   3.1200000e-01
   4.3449099e+03   2.8115000e-01
   4.3549189e+03   2.7416000e-01
   4.3649279e+03   2.8317000e-01
   4.3749369e+03   2.6256000e-01
   4.3849459e+03   2.8349000e-01
   4.3949550e+03   2.6827000e-01
   4.4049640e+03   2.5433000e-01
   4.4149730e+03   2.7181000e-01
   4.4249820e+03   2.7952000e-01
   4.4349910e+03   2.8524000e-01
   4.4450000e+03   2.7087000e-01
   4.4550090e+03   2.8876000e-01
   4.4650180e+03   2.7931000e-01
   4.4750270e+03   2.8547000e-01
   4.4850360e+03   2.7938000e-01
   4.4950450e+03   2.8393000e-01
   4.5050541e+03   2.6618000e-01
   4.5150631e+03   2.9841000e-01
   4.5250721e+03   2.6281000e-01
   4.5350811e+03   2.8654000e-01
   4.5450901e+03   2.9990000e-01
   4.5550991e+03   2.8972000e-01
   4.5651081e+03   2.9281000e-01
   4.5751171e+03   2.8041000e-01
   4.5851261e+03   3.0770000e-01
   4.5951351e+03   2.9206000e-01
   4.6051441e+03   2.7869000e-01
   4.6151532e+03   3.0674000e-01
   4.6251622e+03   2.8205000e-01
   4.6351712e+03   2.6633000e-01
   4.6451802e+03   2.8704000e-01
   4.6551892e+03   2.8485000e-01
   4.6651982e+03   3.1245000e-01
   4.6752072e+03   2.9593000e-01
   4.6852162e+03   2.7032000e-01
   4.6952252e+03   3.0029000e-01
   4.7052342e+03   2.9123000e-01
   4.7152432e+03   2.9011000e-01
   4.7252523e+03   2.8463000e-01
   4.7352613e+03   3.0911000e-01
   4.7452703e+03   2.6721000e-01
   4.7552793e+03   2.8246000e-01
   4.7652883e+03   2.7793000e-01
   4.7752973e+03   2.6664000e-01
   4.7853063e+03   2.6750000e-01
   4.7953153e+03   2.8514000e-01
   4.8053243e+03   2.8536000e-01
   4.8153333e+03   2.9276000e-01
   4.8253423e+03   2.5569000e-01
   4.8353514e+03   3.0477000e-01
   4.8453604e+03   2.8783000e-01
   4.8553694e+03   2.8916000e-01
   4.8653784e+03   3.0386000e-01
   4.8753874e+03   3.3896000e-01
   4.8853964e+03   2.8914000e-01
   4.8954054e+03   2.8625000e-01
   4.9054144e+03   2.7312000e-01
   4.9154234e+03   2.6462000e-01
   4.9254324e+03   2.9533000e-01
   4.9354414e+03   2.9538000e-01
   4.9454505e+03   3.0031000e-01
   4.9554595e+03   2.7681000e-01
   4.9654685e+03   2.6219000e-01
   4.9754775e+03   2.9138000e-01
   4.9854865e+03   2.8716000e-01
   4.9954955e+03   3.2740000e-01
   5.0055045e+03   2.6106000e-01
   5.0155135e+03   2.8853000e-01
   5.0255225e+03   2.9127000e-01
   5.0355315e+03   3.0191000e-01
   5.0455405e+03   3.1333000e-01
   5.0555495e+03   2.4592000e-01
   5.0655586e+03   2.7401000e-01
   5.0755676e+03   2.8616000e-01
   5.0855766e+03   2.6564000e-01
   5.0955856e+03   2.6320000e-01
   5.1055946e+03   3.0789000e-01
   5.1156036e+03   2.9780000e-01
   5.1256126e+03   2.6459000e-01
   5.1356216e+03   2.7727000e-01
   5.1456306e+03   2.6534000e-01
   5.1556396e+03   3.1402000e-01
   5.1656486e+03   2.7781000e-01
   5.1756577e+03   2.6546000e-01
   5.1856667e+03   2.7143000e-01
   5.1956757e+03   2.8660000e-01
   5.2056847e+03   2.9864000e-01
   5.2156937e+03   2.9267000e-01
   5.2257027e+03   2.8679000e-01
   5.2357117e+03   2.9946000e-01
   5.2457207e+03   2.7731000e-01
   5.2557297e+03   2.8604000e-01
   5.2657387e+03   2.8883000e-01
   5.2757477e+03   2.6476000e-01
   5.2857568e+03   2.9307000e-01
   5.2957658e+03   2.8835000e-01
   5.3057748e+03   2.8355000e-01
   5.3157838e+03   2.8028000e-01
   5.3257928e+03   3.1001000e-01
   5.3358018e+03   2.7080000e-01
   5.3458108e+03   2.9766000e-01
   5.3558198e+03   3.0131000e-01
   5.3658288e+03   2.9492000e-01
   5.3758378e+03   2.8156000e-01
   5.3858468e+03   2.8736000e-01
   5.3958559e+03   2.7607000e-01
   5.4058649e+03   2.7422000e-01
   5.4158739e+03   3.0398000e-01
   5.4258829e+03   3.2382000e-01
   5.4358919e+03   2.6278000e-01
   5.4459009e+03   2.8296000e-01
   5.4559099e+03   2.5296000e-01
   5.4659189e+03   2.8624000e-01
   5.4759279e+03   2.9904000e-01
   5.4859369e+03   3.0030000e-01
   5.4959459e+03   2.9519000e-01
   5.5059550e+03   2.9341000e-01
   5.5159640e+03   2.6907000e-01
   5.5259730e+03   3.0474000e-01
   5.5359820e+03   2.9064000e-01
   5.5459910e+03   3.0021000e-01
   5.5560000e+03   2.7014000e-01
   5.5660090e+03   3.0203000e-01
   5.5760180e+03   2.7148000e-01
   5.5860270e+03   2.7574000e-01
   5.5960360e+03   3.1156000e-01
   5.6060450e+03   2.5860000e-01
   5.6160541e+03   2.5802000e-01
   5.6260631e+03   2.5365000e-01
   5.6360721e+03   2.7351000e-01
   5.6460811e+03   3.0692000e-01
   5.6560901e+03   2.5396000e-01
   5.6660991e+03   2.7561000e-01
   5.6761081e+03   2.7480000e-01
   5.6861171e+03   2.9681000e-01
   5.6961261e+03   2.9043000e-01
   5.7061351e+03   2.7295000e-01
   5.7161441e+03   2.9454000e-01
   5.7261532e+03   2.6848000e-01
   5.7361622e+03   2.6969000e-01
   5.7461712e+03   2.7795000e-01
   5.7561802e+03   2.7850000e-01
   5.7661892e+03   2.8766000e-01
   5.7761982e+03   2.6567000e-01
   5.7862072e+03   3.0734000e-01
   5.7962162e+03   2.9230000e-01
   5.8062252e+03   2.9189000e-01
   5.8162342e+03   2.7683000e-01
   5.8262432e+03   2.6060000e-01
   5.8362523e+03   2.8190000e-01
   5.8462613e+03   2.8464000e-01
   5.8562703e+03   2.7131000e-01
   5.8662793e+03   2.9403000e-01
   5.8762883e+03   2.8567000e-01
   5.8862973e+03   2.7138000e-01
   5.8963063e+03   2.8143000e-01
   5.9063153e+03   3.0340000e-01
   5.9163243e+03   2.6019000e-01
   5.9263333e+03   2.8728000e-01
   5.9363423e+03   3.0302000e-01
   5.9463514e+03   2.9743000e-01
   5.9563604e+03   2.6648000e-01
   5.9663694e+03   2.7980000e-01
   5.9763784e+03   2.6610000e-01
   5.9863874e+03   2.8632000e-01
   5.9963964e+03   2.6660000e-01
   6.0064054e+03   2.8109000e-01
   6.0164144e+03   2.6455000e-01
   6.0264234e+03   2.7640000e-01
   6.0364324e+03   2.6844000e-01
   6.0464414e+03   3.0403000e-01
   6.0564505e+03   2.9842000e-01
   6.0664595e+03   2.8760000e-01
   6.0764685e+03   2.7672000e-01
   6.0864775e+03   2.7952000e-01
   6.0964865e+03   2.7970000e-01
   6.1064955e+03   2.9821000e-01
   6.1165045e+03   2.8539000e-01
   6.1265135e+03   2.7119000e-01
   6.1365225e+03   2.9488000e-01
   6.1465315e+03   2.7584000e-01
   6.1565405e+03   2.8976000e-01
   6.1665495e+03   2.7025000e-01
   6.1765586e+03   2.6086000e-01
   6.1865676e+03   2.9090000e-01
   6.1965766e+03   2.7942000e-01
   6.2065856e+03   2.9751000e-01
   6.2165946e+03   2.8484000e-01
   6.2266036e+03   3.1259000e-01
   6.2366126e+03   2.9141000e-01
   6.2466216e+03   2.8614000e-01
   6.2566306e+03   2.9269000e-01
   6.2666396e+03   3.0087000e-01
   6.2766486e+03   2.9572000e-01
   6.2866577e+03   3.0757000e-01
   6.2966667e+03   2.6879000e-01
   6.3066757e+03   2.8273000e-01
   6.3166847e+03   2.8085000e-01
   6.3266937e+03   2.9963000e-01
   6.3367027e+03   2.6774000e-01
   6.3467117e+03   2.8124000e-01
   6.3567207e+03   2.6438000e-01
   6.3667297e+03   2.9911000e-01
   6.3767387e+03   3.0545000e-01
   6.3867477e+03   2.6974000e-01
   6.3967568e+03   2.8770000e-01
   6.4067658e+03   2.8854000e-01
   6.4167748e+03   2.7521000e-01
   6.4267838e+03   2.9648000e-01
   6.4367928e+03   2.7347000e-01
   6.4468018e+03   2.8574000e-01
   6.4568108e+03   2.8827000e-01
   6.4668198e+03   2.8895000e-01
   6.4768288e+03   2.8796000e-01
   6.4868378e+03   2.6372000e-01
   6.4968468e+03   2.8126000e-01
   6.5068559e+03   2.9064000e-01
   6.5168649e+03   2.7982000e-01
   6.5268739e+03   3.1465000e-01
   6.5368829e+03   2.8423000e-01
   6.5468919e+03   2.8306000e-01
   6.5569009e+03   2.9883000e-01
   6.5669099e+03   3.0038000e-01
   6.5769189e+03   2.8284000e-01
   6.5869279e+03   2.8791000e-01
   6.5969369e+03   2.9563000e-01
   6.6069459e+03   2.5667000e-01
   6.6169550e+03   2.8963000e-01
   6.6269640e+03   2.7782000e-01
   6.6369730e+03   2.8056000e-01
   6.6469820e+03   2.8923000e-01
   6.6569910e+03   2.9048000e-01
   6.6670000e+03   2.8551000e-01
   6.6770090e+03   2.8470000e-01
   6.6870180e+03   3.0368000e-01
   6.6970270e+03   2.8956000e-01
   6.7070360e+03   2.7957000e-01
   6.7170450e+03   2.8307000e-01
   6.7270541e+03   2.9041000e-01
   6.7370631e+03   3.1051000e-01
   6.7470721e+03   2.8531000e-01
   6.7570811e+03   2.9452000e-01
   6.7670901e+03   3.0535000e-01
   6.7770991e+03   2.9285000e-01
   6.7871081e+03   2.8220000e-01
   6.7971171e+03   3.1132000e-01
   6.8071261e+03   2.6230000e-01
   6.8171351e+03   2.9382000e-01
   6.8271441e+03   3.0443000e-01
   6.8371532e+03   2.8200000e-01
   6.8471622e+03   3.0833000e-01
   6.8571712e+03   3.0281000e-01
   6.8671802e+03   3.1885000e-01
   6.8771892e+03   2.8154000e-01
   6.8871982e+03   2.8713000e-01
   6.8972072e+03   2.8133000e-01
   6.9072162e+03   2.8761000e-01
   6.9172252e+03   2.9898000e-01
   6.9272342e+03   2.7888000e-01
   6.9372432e+03   2.4831000e-01
   6.9472523e+03   3.0328000e-01
   6.9572613e+03   3.1355000e-01
   6.9672703e+03   2.8118000e-01
   6.9772793e+03   3.0414000e-01
   6.9872883e+03   2.8364000e-01
   6.9972973e+03   2.7659000e-01
   7.0073063e+03   2.8936000e-01
   7.0173153e+03   2.8684000e-01
   7.0273243e+03   2.6764000e-01
   7.0373333e+03   2.6911000e-01
   7.0473423e+03   2.6670000e-01
   7.0573514e+03   3.1361000e-01
   7.0673604e+03   2.7411000e-01
   7.0773694e+03   2.9218000e-01
   7.0873784e+03   2.8312000e-01
   7.0973874e+03   2.7920000e-01
   7.1073964e+03   2.7242000e-01
   7.1174054e+03   2.7856000e-01
   7.1274144e+03   2.9403000e-01
   7.1374234e+03   3.0555000e-01
   7.1474324e+03   2.7694000e-01
   7.1574414e+03   2.8758000e-01
   7.1674505e+03   2.7964000e-01
   7.1774595e+03   2.6994000e-01
   7.1874685e+03   2.8526000e-01
   7.1974775e+03   2.8371000e-01
   7.2074865e+03   2.9882000e-01
   7.2174955e+03   2.9562000e-01
   7.2275045e+03   3.0061000e-01
   7.2375135e+03   2.7400000e-01
   7.2475225e+03   2.8932000e-01
   7.2575315e+03   3.1161000e-01
   7.2675405e+03   2.8334000e-01
   7.2775495e+03   2.8922000e-01
   7.2875586e+03   2.9829000e-01
   7.2975676e+03   2.7476000e-01
   7.3075766e+03   2.7918000e-01
   7.3175856e+03   2.9469000e-01
   7.3275946e+03   3.0451000e-01
   7.3376036e+03   2.9554000e-01
   7.3476126e+03   2.6617000e-01
   7.3576216e+03   2.9324000e-01
   7.3676306e+03   2.8302000e-01
   7.3776396e+03   2.6825000e-01
   7.3876486e+03   2.8038000e-01
   7.3976577e+03   2.7618000e-01
   7.4076667e+03   3.0236000e-01
   7.4176757e+03   2.7533000e-01
   7.4276847e+03   3.1477000e-01
   7.4376937e+03   2.7285000e-01
   7.4477027e+03   3.2267000e-01
   7.4577117e+03   2.9174000e-01
   7.4677207e+03   2.8510000e-01
   7.4777297e+03   3.0127000e-01
   7.4877387e+03   2.9889000e-01
   7.4977477e+03   2.9246000e-01
   7.5077568e+03   2.7994000e-01
   7.5177658e+03   2.9305000e-01
   7.5277748e+03   2.7304000e-01
   7.5377838e+03   3.0102000e-01
   7.5477928e+03   2.7373000e-01
   7.5578018e+03   2.8559000e-01
   7.5678108e+03   2.8756000e-01
   7.5778198e+03   2.7968000e-01
   7.5878288e+03   2.9624000e-01
   7.5978378e+03   2.8220000e-01
   7.6078468e+03   2.9205000e-01
   7.6178559e+03   2.6243000e-01
   7.6278649e+03   2.5564000e-01
   7.6378739e+03   3.0101000e-01
   7.6478829e+03   2.8103000e-01
   7.6578919e+03   3.0454000e-01
   7.6679009e+03   2.8563000e-01
   7.6779099e+03   2.9844000e-01
   7.6879189e+03   2.9177000e-01
   7.6979279e+03   2.7704000e-01
   7.7079369e+03   2.9573000e-01
   7.7179459e+03   2.9768000e-01
   7.7279550e+03   2.8073000e-01
   7.7379640e+03   2.7344000e-01
   7.7479730e+03   2.9536000e-01
   7.7579820e+03   2.5623000e-01
   7.7679910e+03   2.8028000e-01
   7.7780000e+03   2.8121000e-01
   7.7880090e+03   2.7936000e-01
   7.7980180e+03   2.5953000e-01
   7.8080270e+03   2.8918000e-01
   7.8180360e+03   3.1838000e-01
   7.8280450e+03   2.8445000e-01
   7.8380541e+03   2.8121000e-01
   7.8480631e+03   3.0748000e-01
   7.8580721e+03   2.9429000e-01
   7.8680811e+03   2.7383000e-01
   7.8780901e+03   3.0235000e-01
   7.8880991e+03   2.7246000e-01
   7.8981081e+03   2.9164000e-01
   7.9081171e+03   2.8321000e-01
   7.9181261e+03   2.9041000e-01
   7.9281351e+03   2.9118000e-01
   7.9381441e+03   2.7956000e-01
   7.9481532e+03   3.0906000e-01
   7.9581622e+03   2.8070000e-01
   7.9681712e+03   2.7677000e-01
   7.9781802e+03   2.8211000e-01
   7.9881892e+03   2.8149000e-01
   7.9981982e+03   2.8898000e-01
   8.0082072e+03   2.6097000e-01
   8.0182162e+03   2.7849000e-01
   8.0282252e+03   3.0169000e-01
   8.0382342e+03   2.7192000e-01
   8.0482432e+03   3.0033000e-01
   8.0582523e+03   2.9724000e-01
   8.0682613e+03   2.7379000e-01
   8.0782703e+03   2.8355000e-01
   8.0882793e+03   3.0203000e-01
   8.0982883e+03   2.9905000e-01
   8.1082973e+03   3.0906000e-01
   8.1183063e+03   2.7432000e-01
   8.1283153e+03   2.8030000e-01
   8.1383243e+03   2.7875000e-01
   8.1483333e+03   2.6779000e-01
   8.1583423e+03   2.9445000e-01
   8.1683514e+03   3.0792000e-01
   8.1783604e+03   2.8856000e-01
   8.1883694e+03   2.6996000e-01
   8.1983784e+03   2.7554000e-01
   8.2083874e+03   2.7304000e-01
   8.2183964e+03   2.6011000e-01
   8.2284054e+03   2.8367000e-01
   8.2384144e+03   2.6385000e-01
   8.2484234e+03   2.9745000e-01
   8.2584324e+03   2.7412000e-01
   8.2684414e+03   2.7363000e-01
   8.2784505e+03   2.9129000e-01
   8.2884595e+03   2.5909000e-01
   8.2984685e+03   2.7644000e-01
   8.3084775e+03   2.9874000e-01
   8.3184865e+03   2.9480000e-01
   8.3284955e+03   2.8891000e-01
   8.3385045e+03   2.6658000e-01
   8.3485135e+03   3.0200000e-01
   8.3585225e+03   2.8311000e-01
   8.3685315e+03   2.8324000e-01
   8.3785405e+03   2.6563000e-01
   8.3885495e+03   3.1143000e-01
   8.3985586e+03   3.0721000e-01
   8.4085676e+03   2.8180000e-01
   8.4185766e+03   2.9625000e-01
   8.4285856e+03   2.8855000e-01
   8.4385946e+03   3.0400000e-01
   8.4486036e+03   2.6922000e-01
   8.4586126e+03   2.9138000e-01
   8.4686216e+03   2.8827000e-01
   8.4786306e+03   2.8937000e-01
   8.4886396e+03   3.1189000e-01
   8.4986486e+03   2.7721000e-01
   8.5086577e+03   2.8354000e-01
   8.5186667e+03   2.7360000e-01
   8.5286757e+03   2.6676000e-01
   8.5386847e+03   2.6737000e-01
   8.5486937e+03   2.9630000e-01
   8.5587027e+03   3.0518000e-01
   8.5687117e+03   2.9467000e-01
   8.5787207e+03   2.7413000e-01
   8.5887297e+03   2.9685000e-01
   8.5987387e+03   2.7698000e-01
   8.6087477e+03   2.9067000e-01
   8.6187568e+03   2.9394000e-01
   8.6287658e+03   3.0407000e-01
   8.6387748e+03   2.9441000e-01
   8.6487838e+03   2.8482000e-01
   8.6587928e+03   2.6987000e-01
   8.6688018e+03   2.7646000e-01
   8.6788108e+03   2.7471000e-01
   8.6888198e+03   2.8578000e-01
   8.6988288e+03   2.7559000e-01
   8.7088378e+03   2.8362000e-01
   8.7188468e+03   2.8392000e-01
   8.7288559e+03   3.0117000e-01
   8.7388649e+03   2.8762000e-01
   8.7488739e+03   2.9313000e-01
   8.7588829e+03   2.8598000e-01
   8.7688919e+03   2.8649000e-01
   8.7789009e+03   2.8843000e-01
   8.7889099e+03   2.7865000e-01
   8.7989189e+03   2.6797000e-01
   8.8089279e+03   2.8583000e-01
   8.8189369e+03   2.9019000e-01
   8.8289459e+03   2.7825000e-01
   8.8389550e+03   2.9963000e-01
   8.8489640e+03   2.8574000e-01
   8.8589730e+03   2.8509000e-01
   8.8689820e+03   2.9621000e-01
   8.8789910e+03   2.8366000e-01
   8.8890000e+03   3.0734000e-01
   8.8990090e+03   2.7359000e-01
   8.9090180e+03   2.8226000e-01
   8.9190270e+03   2.7568000e-01
   8.9290360e+03   3.1214000e-01
   8.9390450e+03   2.8891000e-01
   8.9490541e+03   2.8440000e-01
   8.9590631e+03   3.0136000e-01
   8.9690721e+03   2.8405000e-01
   8.9790811e+03   2.9146000e-01
   8.9890901e+03   2.4873000e-01
   8.9990991e+03   2.7693000e-01
   9.0091081e+03   2.7054000e-01
   9.0191171e+03   2.8638000e-01
   9.0291261e+03   3.1161000e-01
   9.0391351e+03   2.8316000e-01
   9.0491441e+03   3.0523000e-01
   9.0591532e+03   2.6855000e-01
   9.0691622e+03   2.7838000e-01
   9.0791712e+03   2.9631000e-01
   9.0891802e+03   2.9023000e-01
   9.0991892e+03   2.7829000e-01
   9.1091982e+03   2.8149000e-01
   9.1192072e+03   2.8073000e-01
   9.1292162e+03   3.1264000e-01
   9.1392252e+03   2.9021000e-01
   9.1492342e+03   2.8502000e-01
   9.1592432e+03   2.7859000e-01
   9.1692523e+03   3.0934000e-01
   9.1792613e+03   2.8032000e-01
   9.1892703e+03   2.9332000e-01
   9.1992793e+03   2.7732000e-01
   9.2092883e+03   2.5316000e-01
   9.2192973e+03   2.9073000e-01
   9.2293063e+03   2.7734000e-01
   9.2393153e+03   2.8908000e-01
   9.2493243e+03   2.9397000e-01
   9.2593333e+03   3.0853000e-01
   9.2693423e+03   2.9853000e-01
   9.2793514e+03   3.0283000e-01
   9.2893604e+03   3.0718000e-01
   9.2993694e+03   2.7908000e-01
   9.3093784e+03   3.0697000e-01
   9.3193874e+03   2.9222000e-01
   9.3293964e+03   2.6450000e-01
   9.3394054e+03   2.8083000e-01
   9.3494144e+03   2.7110000e-01
   9.3594234e+03   2.8406000e-01
   9.3694324e+03   3.0557000e-01
   9.3794414e+03   2.6556000e-01
   9.3894505e+03   3.1331000e-01
   9.3994595e+03   2.7374000e-01
   9.4094685e+03   2.8520000e-01
   9.4194775e+03   2.7732000e-01
   9.4294865e+03   2.8408000e-01
   9.4394955e+03   2.6781000e-01
   9.4495045e+03   2.8911000e-01
   9.4595135e+03   3.0576000e-01
   9.4695225e+03   2.9688000e-01
   9.4795315e+03   2.8969000e-01
   9.4895405e+03   2.8646000e-01
   9.4995495e+03   3.0119000e-01
   9.5095586e+03   2.7845000e-01
   9.5195676e+03   2.7085000e-01
   9.5295766e+03   2.5783000e-01
   9.5395856e+03   2.9520000e-01
   9.5495946e+03   2.9293000e-01
   9.5596036e+03   2.7848000e-01
   9.5696126e+03   2.9254000e-01
   9.5796216e+03   2.7875000e-01
   9.5896306e+03   2.7533000e-01
   9.5996396e+03   2.8349000e-01
   9.6096486e+03   2.8690000e-01
   9.6196577e+03   2.7820000e-01
   9.6296667e+03   2.7519000e-01
   9.6396757e+03   2.7860000e-01
   9.6496847e+03   2.9627000e-01
   9.6596937e+03   2.8314000e-01
   9.6697027e+03   2.8668000e-01
   9.6797117e+03   2.8445000e-01
   9.6897207e+03   2.7404000e-01
   9.6997297e+03   2.8665000e-01
   9.7097387e+03   2.9064000e-01
   9.7197477e+03   2.8651000e-01
   9.7297568e+03   3.1140000e-01
   9.7397658e+03   2.7782000e-01
   9.7497748e+03   2.9392000e-01
   9.7597838e+03   3.0585000e-01
   9.7697928e+03   2.5751000e-01
   9.7798018e+03   2.7105000e-01
   9.7898108e+03   2.8062000e-01
   9.7998198e+03   2.8021000e-01
   9.8098288e+03   3.0689000e-01
   9.8198378e+03   2.7545000e-01
   9.8298468e+03   2.9151000e-01
   9.8398559e+03   2.9078000e-01
   9.8498649e+03   2.9132000e-01
   9.8598739e+03   3.0246000e-01
   9.8698829e+03   2.9498000e-01
   9.8798919e+03   3.0173000e-01
   9.8899009e+03   2.9819000e-01
   9.8999099e+03   2.8745000e-01
   9.9099189e+03   2.9732000e-01
   9.9199279e+03   2.7525000e-01
   9.9299369e+03   2.9179000e-01
   9.9399459e+03   2.7636000e-01
   9.9499550e+03   2.7217000e-01
   9.9599640e+03   3.0932000e-01
   9.9699730e+03   2.8135000e-01
   9.9799820e+03   2.8602000e-01
   9.9899910e+03   2.9603000e-01
   1.0000000e+04   2.9048000e-01


==> figs/N_20_unsupervised/pad_obj.dat <==
   1.0000000e+00   3.4504000e+00
   1.1009009e+01   3.4052700e+00
   2.1018018e+01   3.4475700e+00
   3.1027027e+01   3.4052200e+00
   4.1036036e+01   3.3975100e+00
   5.1045045e+01   3.3689300e+00
   6.1054054e+01   3.4103500e+00
   7.1063063e+01   3.3670500e+00
   8.1072072e+01   3.3293800e+00
   9.1081081e+01   3.3788900e+00
   1.0109009e+02   3.3827100e+00
   1.1109910e+02   3.3311600e+00
   1.2110811e+02   3.2875500e+00
   1.3111712e+02   3.2827300e+00
   1.4112613e+02   3.3359800e+00
   1.5113514e+02   3.2652200e+00
   1.6114414e+02   3.2586000e+00
   1.7115315e+02   3.2207500e+00
   1.8116216e+02   3.2493200e+00
   1.9117117e+02   3.2270500e+00
   2.0118018e+02   3.2092200e+00
   2.1118919e+02   3.2654700e+00
   2.2119820e+02   3.2103200e+00
   2.3120721e+02   3.3671100e+00
   2.4121622e+02   3.2649200e+00
   2.5122523e+02   3.2591700e+00
   2.6123423e+02   3.1344700e+00
   2.7124324e+02   3.3532900e+00
   2.8125225e+02   3.1681500e+00
   2.9126126e+02   3.2620700e+00
   3.0127027e+02   3.3071600e+00
   3.1127928e+02   3.3702800e+00
   3.2128829e+02   3.3748200e+00
   3.3129730e+02   3.1981400e+00
   3.4130631e+02   3.3537300e+00
   3.5131532e+02   3.4472600e+00
   3.6132432e+02   3.5751500e+00
   3.7133333e+02   3.5337000e+00
   3.8134234e+02   3.5008800e+00
   3.9135135e+02   3.6089900e+00
   4.0136036e+02   3.5126700e+00
   4.1136937e+02   3.5510200e+00
   4.2137838e+02   3.5963000e+00
   4.3138739e+02   3.6197900e+00
   4.4139640e+02   3.5803100e+00
   4.5140541e+02   3.7066500e+00
   4.6141441e+02   3.6936600e+00
   4.7142342e+02   3.6675400e+00
   4.8143243e+02   3.5165900e+00
   4.9144144e+02   3.4795200e+00
   5.0145045e+02   3.4281200e+00
   5.1145946e+02   3.6090300e+00
   5.2146847e+02   3.3642900e+00
   5.3147748e+02   3.4842800e+00
   5.4148649e+02   3.4418600e+00
   5.5149550e+02   3.5858900e+00
   5.6150450e+02   3.5310600e+00
   5.7151351e+02   3.6571500e+00
   5.8152252e+02   3.6502000e+00
   5.9153153e+02   3.6774800e+00
   6.0154054e+02   3.6072000e+00
   6.1154955e+02   3.6047600e+00
   6.2155856e+02   3.4957100e+00
   6.3156757e+02   3.6136400e+00
   6.4157658e+02   3.5617800e+00
   6.5158559e+02   3.6328500e+00
   6.6159459e+02   3.6024600e+00
   6.7160360e+02   3.6421800e+00
   6.8161261e+02   3.6338600e+00
   6.9162162e+02   3.6512600e+00
   7.0163063e+02   3.6072300e+00
   7.1163964e+02   3.6380300e+00
   7.2164865e+02   3.6458400e+00
   7.3165766e+02   3.5515000e+00
   7.4166667e+02   3.5423800e+00
   7.5167568e+02   3.6193000e+00
   7.6168468e+02   3.5526500e+00
   7.7169369e+02   3.5815100e+00
   7.8170270e+02   3.6154100e+00
   7.9171171e+02   3.6773400e+00
   8.0172072e+02   3.6913900e+00
   8.1172973e+02   3.6582900e+00
   8.2173874e+02   3.6885700e+00
   8.3174775e+02   3.7567900e+00
   8.4175676e+02   3.7319500e+00
   8.5176577e+02   3.7593800e+00
   8.6177477e+02   3.7373500e+00
   8.7178378e+02   3.7602100e+00
   8.8179279e+02   3.6623200e+00
   8.9180180e+02   3.7573100e+00
   9.0181081e+02   3.7120400e+00
   9.1181982e+02   3.7693600e+00
   9.2182883e+02   3.7496700e+00
   9.3183784e+02   3.7154400e+00
   9.4184685e+02   3.7866700e+00
   9.5185586e+02   3.7383200e+00
   9.6186486e+02   3.7713400e+00
   9.7187387e+02   3.8572300e+00
   9.8188288e+02   3.8337900e+00
   9.9189189e+02   3.8388100e+00
   1.0019009e+03   3.7977000e+00
   1.0119099e+03   3.7675900e+00
   1.0219189e+03   3.9111100e+00
   1.0319279e+03   3.9425300e+00
   1.0419369e+03   3.8999500e+00
   1.0519459e+03   3.9424400e+00
   1.0619550e+03   3.9901000e+00
   1.0719640e+03   3.9177100e+00
   1.0819730e+03   4.0590700e+00
   1.0919820e+03   4.0503300e+00
   1.1019910e+03   3.9499300e+00
   1.1120000e+03   3.9919400e+00
   1.1220090e+03   3.9408800e+00
   1.1320180e+03   3.9771500e+00
   1.1420270e+03   3.9524000e+00
   1.1520360e+03   4.0801200e+00
   1.1620450e+03   4.0582600e+00
   1.1720541e+03   4.1148000e+00
   1.1820631e+03   4.0626000e+00
   1.1920721e+03   4.0762400e+00
   1.2020811e+03   4.0756000e+00
   1.2120901e+03   4.1670200e+00
   1.2220991e+03   4.1368200e+00
   1.2321081e+03   4.2245500e+00
   1.2421171e+03   4.1626900e+00
   1.2521261e+03   4.2552300e+00
   1.2621351e+03   4.0742700e+00
   1.2721441e+03   4.0889900e+00
   1.2821532e+03   4.1608400e+00
   1.2921622e+03   4.1183400e+00
   1.3021712e+03   4.1500900e+00
   1.3121802e+03   4.0970100e+00
   1.3221892e+03   4.0708200e+00
   1.3321982e+03   4.1175600e+00
   1.3422072e+03   4.0806900e+00
   1.3522162e+03   4.0244900e+00
   1.3622252e+03   4.0163800e+00
   1.3722342e+03   4.0859500e+00
   1.3822432e+03   4.0360800e+00
   1.3922523e+03   4.0461200e+00
   1.4022613e+03   3.9767600e+00
   1.4122703e+03   3.9884900e+00
   1.4222793e+03   4.0836900e+00
   1.4322883e+03   4.0198000e+00
   1.4422973e+03   4.1370200e+00
   1.4523063e+03   4.0546200e+00
   1.4623153e+03   3.9946600e+00
   1.4723243e+03   4.0270700e+00
   1.4823333e+03   4.0499300e+00
   1.4923423e+03   3.9845500e+00
   1.5023514e+03   4.0621900e+00
   1.5123604e+03   4.0210000e+00
   1.5223694e+03   4.1403300e+00
   1.5323784e+03   4.0656200e+00
   1.5423874e+03   4.0662700e+00
   1.5523964e+03   4.0335000e+00
   1.5624054e+03   4.0849000e+00
   1.5724144e+03   4.0979900e+00
   1.5824234e+03   4.0125800e+00
   1.5924324e+03   4.0245400e+00
   1.6024414e+03   4.0593900e+00
   1.6124505e+03   4.0942100e+00
   1.6224595e+03   4.1321700e+00
   1.6324685e+03   4.1535300e+00
   1.6424775e+03   4.1886300e+00
   1.6524865e+03   4.0493400e+00
   1.6624955e+03   4.1741300e+00
   1.6725045e+03   4.1554700e+00
   1.6825135e+03   4.2061700e+00
   1.6925225e+03   4.1386400e+00
   1.7025315e+03   4.1937500e+00
   1.7125405e+03   4.1761800e+00
   1.7225495e+03   4.1328900e+00
   1.7325586e+03   4.0803100e+00
   1.7425676e+03   4.1216100e+00
   1.7525766e+03   4.0860600e+00
   1.7625856e+03   4.1305900e+00
   1.7725946e+03   4.2082000e+00
   1.7826036e+03   4.1729600e+00
   1.7926126e+03   4.2163600e+00
   1.8026216e+03   4.0709600e+00
   1.8126306e+03   4.0827900e+00
   1.8226396e+03   4.1400800e+00
   1.8326486e+03   4.0815800e+00
   1.8426577e+03   4.0720700e+00
   1.8526667e+03   4.1000400e+00
   1.8626757e+03   4.1135500e+00
   1.8726847e+03   4.0702700e+00
   1.8826937e+03   3.9780600e+00
   1.8927027e+03   4.0441400e+00
   1.9027117e+03   4.0726600e+00
   1.9127207e+03   4.0692800e+00
   1.9227297e+03   4.1241100e+00
   1.9327387e+03   4.1267500e+00
   1.9427477e+03   4.1074000e+00
   1.9527568e+03   4.1448700e+00
   1.9627658e+03   4.0848600e+00
   1.9727748e+03   4.0944100e+00
   1.9827838e+03   4.0526600e+00
   1.9927928e+03   4.0328500e+00
   2.0028018e+03   4.0601600e+00
   2.0128108e+03   3.9884000e+00
   2.0228198e+03   4.1243000e+00
   2.0328288e+03   4.1225400e+00
   2.0428378e+03   4.1901100e+00
   2.0528468e+03   4.0286800e+00
   2.0628559e+03   4.1534000e+00
   2.0728649e+03   4.0895600e+00
   2.0828739e+03   4.0891000e+00
   2.0928829e+03   4.0995000e+00
   2.1028919e+03   4.1073300e+00
   2.1129009e+03   4.0706200e+00
   2.1229099e+03   4.1268800e+00
   2.1329189e+03   4.1362700e+00
   2.1429279e+03   4.0642800e+00
   2.1529369e+03   4.1293900e+00
   2.1629459e+03   4.1685600e+00
   2.1729550e+03   4.0577600e+00
   2.1829640e+03   4.0391300e+00
   2.1929730e+03   4.0621600e+00
   2.2029820e+03   4.1035900e+00
   2.2129910e+03   4.0943100e+00
   2.2230000e+03   4.1391400e+00
   2.2330090e+03   4.0989100e+00
   2.2430180e+03   4.0107900e+00
   2.2530270e+03   4.0693100e+00
   2.2630360e+03   4.1917800e+00
   2.2730450e+03   4.1013700e+00
   2.2830541e+03   4.1103900e+00
   2.2930631e+03   4.0916900e+00
   2.3030721e+03   4.1187200e+00
   2.3130811e+03   4.1273600e+00
   2.3230901e+03   4.0451400e+00
   2.3330991e+03   4.0279200e+00
   2.3431081e+03   4.0940200e+00
   2.3531171e+03   4.1793100e+00
   2.3631261e+03   4.1504600e+00
   2.3731351e+03   4.1118300e+00
   2.3831441e+03   4.0113200e+00
   2.3931532e+03   4.1493300e+00
   2.4031622e+03   4.1002500e+00
   2.4131712e+03   4.1990100e+00
   2.4231802e+03   4.1602200e+00
   2.4331892e+03   4.1124200e+00
   2.4431982e+03   4.2002800e+00
   2.4532072e+03   4.1387100e+00
   2.4632162e+03   4.0955300e+00
   2.4732252e+03   4.0603500e+00
   2.4832342e+03   4.2375600e+00
   2.4932432e+03   4.1638400e+00
   2.5032523e+03   4.1563200e+00
   2.5132613e+03   4.1046800e+00
   2.5232703e+03   4.1370700e+00
   2.5332793e+03   4.1322100e+00
   2.5432883e+03   4.0860100e+00
   2.5532973e+03   4.1240100e+00
   2.5633063e+03   4.0101500e+00
   2.5733153e+03   4.1543100e+00
   2.5833243e+03   4.1729500e+00
   2.5933333e+03   4.1338900e+00
   2.6033423e+03   4.1530400e+00
   2.6133514e+03   4.0941400e+00
   2.6233604e+03   4.1313500e+00
   2.6333694e+03   4.1378800e+00
   2.6433784e+03   4.0979300e+00
   2.6533874e+03   4.1449500e+00
   2.6633964e+03   4.0746500e+00
   2.6734054e+03   4.1181800e+00
   2.6834144e+03   4.1754000e+00
   2.6934234e+03   4.0816000e+00
   2.7034324e+03   4.0564900e+00
   2.7134414e+03   4.2059200e+00
   2.7234505e+03   4.1879800e+00
   2.7334595e+03   4.1898400e+00
   2.7434685e+03   4.0721900e+00
   2.7534775e+03   4.2585500e+00
   2.7634865e+03   4.1629800e+00
   2.7734955e+03   4.0882300e+00
   2.7835045e+03   4.1771800e+00
   2.7935135e+03   4.1580000e+00
   2.8035225e+03   4.1604500e+00
   2.8135315e+03   4.1258200e+00
   2.8235405e+03   4.1208000e+00
   2.8335495e+03   4.0624800e+00
   2.8435586e+03   4.1498400e+00
   2.8535676e+03   4.1661300e+00
   2.8635766e+03   4.0778600e+00
   2.8735856e+03   4.1603200e+00
   2.8835946e+03   4.1362000e+00
   2.8936036e+03   4.1164000e+00
   2.9036126e+03   4.1870200e+00
   2.9136216e+03   4.1441900e+00
   2.9236306e+03   4.2144700e+00
   2.9336396e+03   4.1151400e+00
   2.9436486e+03   4.1665100e+00
   2.9536577e+03   4.1589300e+00
   2.9636667e+03   4.1908400e+00
   2.9736757e+03   4.1623700e+00
   2.9836847e+03   4.1213900e+00
   2.9936937e+03   4.1076400e+00
   3.0037027e+03   4.1772500e+00
   3.0137117e+03   4.1942100e+00
   3.0237207e+03   4.1837900e+00
   3.0337297e+03   4.1287800e+00
   3.0437387e+03   4.1244500e+00
   3.0537477e+03   4.2065100e+00
   3.0637568e+03   4.1910300e+00
   3.0737658e+03   4.1465500e+00
   3.0837748e+03   4.1538000e+00
   3.0937838e+03   4.2093300e+00
   3.1037928e+03   4.1558200e+00
   3.1138018e+03   4.0885400e+00
   3.1238108e+03   4.2247400e+00
   3.1338198e+03   4.1562600e+00
   3.1438288e+03   4.0908600e+00
   3.1538378e+03   4.1249300e+00
   3.1638468e+03   4.0900900e+00
   3.1738559e+03   4.0563300e+00
   3.1838649e+03   4.1010100e+00
   3.1938739e+03   4.1672700e+00
   3.2038829e+03   4.1579000e+00
   3.2138919e+03   4.0497300e+00
   3.2239009e+03   4.1567700e+00
   3.2339099e+03   4.0936100e+00
   3.2439189e+03   4.1686400e+00
   3.2539279e+03   4.1811700e+00
   3.2639369e+03   4.1108600e+00
   3.2739459e+03   4.1385500e+00
   3.2839550e+03   4.1440200e+00
   3.2939640e+03   4.1379700e+00
   3.3039730e+03   4.1375800e+00
   3.3139820e+03   4.1497500e+00
   3.3239910e+03   4.1390100e+00
   3.3340000e+03   4.1769200e+00
   3.3440090e+03   4.1203600e+00
   3.3540180e+03   4.1065600e+00
   3.3640270e+03   4.1944500e+00
   3.3740360e+03   4.1166200e+00
   3.3840450e+03   4.2039700e+00
   3.3940541e+03   4.1928700e+00
   3.4040631e+03   4.1390900e+00
   3.4140721e+03   4.1006700e+00
   3.4240811e+03   4.1689600e+00
   3.4340901e+03   4.2242300e+00
   3.4440991e+03   4.2136300e+00
   3.4541081e+03   4.1548700e+00
   3.4641171e+03   4.1675700e+00
   3.4741261e+03   4.0667400e+00
   3.4841351e+03   4.1875400e+00
   3.4941441e+03   4.1041100e+00
   3.5041532e+03   4.1809800e+00
   3.5141622e+03   4.1124000e+00
   3.5241712e+03   4.1122800e+00
   3.5341802e+03   4.2369300e+00
   3.5441892e+03   4.1972400e+00
   3.5541982e+03   4.1618300e+00
   3.5642072e+03   4.1575400e+00
   3.5742162e+03   4.1872600e+00
   3.5842252e+03   4.1837000e+00
   3.5942342e+03   4.1381600e+00
   3.6042432e+03   4.1238900e+00
   3.6142523e+03   4.1531300e+00
   3.6242613e+03   4.1045200e+00
   3.6342703e+03   4.2097500e+00
   3.6442793e+03   4.1395800e+00
   3.6542883e+03   4.1775900e+00
   3.6642973e+03   4.1929800e+00
   3.6743063e+03   4.1363500e+00
   3.6843153e+03   4.1990300e+00
   3.6943243e+03   4.1722600e+00
   3.7043333e+03   4.1470000e+00
   3.7143423e+03   4.2143900e+00
   3.7243514e+03   4.2008900e+00
   3.7343604e+03   4.1366200e+00
   3.7443694e+03   4.1269500e+00
   3.7543784e+03   4.0679300e+00
   3.7643874e+03   4.1364500e+00
   3.7743964e+03   4.2193600e+00
   3.7844054e+03   4.1424800e+00
   3.7944144e+03   4.1720300e+00
   3.8044234e+03   4.1958000e+00
   3.8144324e+03   4.1956100e+00
   3.8244414e+03   4.0793500e+00
   3.8344505e+03   4.1516200e+00
   3.8444595e+03   4.1110000e+00
   3.8544685e+03   4.1684700e+00
   3.8644775e+03   4.1019200e+00
   3.8744865e+03   4.1500200e+00
   3.8844955e+03   4.2055600e+00
   3.8945045e+03   4.1928000e+00
   3.9045135e+03   4.2014000e+00
   3.9145225e+03   4.2255200e+00
   3.9245315e+03   4.1064600e+00
   3.9345405e+03   4.1960700e+00
   3.9445495e+03   4.1705000e+00
   3.9545586e+03   4.1294300e+00
   3.9645676e+03   4.1817000e+00
   3.9745766e+03   4.1146200e+00
   3.9845856e+03   4.1469300e+00
   3.9945946e+03   4.1964200e+00
   4.0046036e+03   4.1979300e+00
   4.0146126e+03   4.1924700e+00
   4.0246216e+03   4.1306800e+00
   4.0346306e+03   4.0988300e+00
   4.0446396e+03   4.1964400e+00
   4.0546486e+03   4.1372600e+00
   4.0646577e+03   4.2357000e+00
   4.0746667e+03   4.1175300e+00
   4.0846757e+03   4.1913600e+00
   4.0946847e+03   4.1707000e+00
   4.1046937e+03   4.1310700e+00
   4.1147027e+03   4.1869000e+00
   4.1247117e+03   4.1886000e+00
   4.1347207e+03   4.1707400e+00
   4.1447297e+03   4.2553000e+00
   4.1547387e+03   4.1635800e+00
   4.1647477e+03   4.2064800e+00
   4.1747568e+03   4.0879800e+00
   4.1847658e+03   4.1329000e+00
   4.1947748e+03   4.0890000e+00
   4.2047838e+03   4.1991000e+00
   4.2147928e+03   4.1590300e+00
   4.2248018e+03   4.1879600e+00
   4.2348108e+03   4.1068200e+00
   4.2448198e+03   4.1575100e+00
   4.2548288e+03   4.1729700e+00
   4.2648378e+03   4.0801200e+00
   4.2748468e+03   4.2119300e+00
   4.2848559e+03   4.2426800e+00
   4.2948649e+03   4.2150200e+00
   4.3048739e+03   4.1917000e+00
   4.3148829e+03   4.1626200e+00
   4.3248919e+03   4.1675600e+00
   4.3349009e+03   4.1817600e+00
   4.3449099e+03   4.1161200e+00
   4.3549189e+03   4.1596200e+00
   4.3649279e+03   4.1740100e+00
   4.3749369e+03   4.2087200e+00
   4.3849459e+03   4.1070300e+00
   4.3949550e+03   4.1395400e+00
   4.4049640e+03   4.1967300e+00
   4.4149730e+03   4.1147600e+00
   4.4249820e+03   4.1975700e+00
   4.4349910e+03   4.1377400e+00
   4.4450000e+03   4.1697400e+00
   4.4550090e+03   4.2189900e+00
   4.4650180e+03   4.2211700e+00
   4.4750270e+03   4.0422600e+00
   4.4850360e+03   4.1258100e+00
   4.4950450e+03   4.1340100e+00
   4.5050541e+03   4.1509000e+00
   4.5150631e+03   4.1345100e+00
   4.5250721e+03   4.1612700e+00
   4.5350811e+03   4.0809400e+00
   4.5450901e+03   4.1841700e+00
   4.5550991e+03   4.2033900e+00
   4.5651081e+03   4.2161600e+00
   4.5751171e+03   4.2306200e+00
   4.5851261e+03   4.1844600e+00
   4.5951351e+03   4.1921800e+00
   4.6051441e+03   4.1563600e+00
   4.6151532e+03   4.1589500e+00
   4.6251622e+03   4.1816400e+00
   4.6351712e+03   4.1213800e+00
   4.6451802e+03   4.1684700e+00
   4.6551892e+03   4.0931200e+00
   4.6651982e+03   4.1706600e+00
   4.6752072e+03   4.2513500e+00
   4.6852162e+03   4.1870500e+00
   4.6952252e+03   4.1660200e+00
   4.7052342e+03   4.2186100e+00
   4.7152432e+03   4.1002400e+00
   4.7252523e+03   4.1723000e+00
   4.7352613e+03   4.1587200e+00
   4.7452703e+03   4.1326100e+00
   4.7552793e+03   4.1177600e+00
   4.7652883e+03   4.2125000e+00
   4.7752973e+03   4.1145000e+00
   4.7853063e+03   4.2280300e+00
   4.7953153e+03   4.1307500e+00
   4.8053243e+03   4.1882800e+00
   4.8153333e+03   4.2179100e+00
   4.8253423e+03   4.0770200e+00
   4.8353514e+03   4.1703100e+00
   4.8453604e+03   4.2502100e+00
   4.8553694e+03   4.1580400e+00
   4.8653784e+03   4.2151200e+00
   4.8753874e+03   4.1735200e+00
   4.8853964e+03   4.1433200e+00
   4.8954054e+03   4.1103800e+00
   4.9054144e+03   4.1155800e+00
   4.9154234e+03   4.0830400e+00
   4.9254324e+03   4.1545300e+00
   4.9354414e+03   4.2106400e+00
   4.9454505e+03   4.1434400e+00
   4.9554595e+03   4.1794900e+00
   4.9654685e+03   4.0802100e+00
   4.9754775e+03   4.1414500e+00
   4.9854865e+03   4.2413300e+00
   4.9954955e+03   4.2820400e+00
   5.0055045e+03   4.1150500e+00
   5.0155135e+03   4.2087700e+00
   5.0255225e+03   4.1495100e+00
   5.0355315e+03   4.1651200e+00
   5.0455405e+03   4.2318100e+00
   5.0555495e+03   4.2007700e+00
   5.0655586e+03   4.1928700e+00
   5.0755676e+03   4.1880800e+00
   5.0855766e+03   4.2211000e+00
   5.0955856e+03   4.1139000e+00
   5.1055946e+03   4.1767300e+00
   5.1156036e+03   4.1921200e+00
   5.1256126e+03   4.1301600e+00
   5.1356216e+03   4.1317800e+00
   5.1456306e+03   4.1389000e+00
   5.1556396e+03   4.2146200e+00
   5.1656486e+03   4.1238800e+00
   5.1756577e+03   4.1506200e+00
   5.1856667e+03   4.0941500e+00
   5.1956757e+03   4.1786700e+00
   5.2056847e+03   4.1672500e+00
   5.2156937e+03   4.1877900e+00
   5.2257027e+03   4.2161600e+00
   5.2357117e+03   4.1937400e+00
   5.2457207e+03   4.1464800e+00
   5.2557297e+03   4.1451300e+00
   5.2657387e+03   4.2000300e+00
   5.2757477e+03   4.1615500e+00
   5.2857568e+03   4.1569800e+00
   5.2957658e+03   4.1886400e+00
   5.3057748e+03   4.1531000e+00
   5.3157838e+03   4.1680400e+00
   5.3257928e+03   4.1026800e+00
   5.3358018e+03   4.1187900e+00
   5.3458108e+03   4.2118400e+00
   5.3558198e+03   4.1820800e+00
   5.3658288e+03   4.1306000e+00
   5.3758378e+03   4.1708800e+00
   5.3858468e+03   4.2496300e+00
   5.3958559e+03   4.1553000e+00
   5.4058649e+03   4.1342600e+00
   5.4158739e+03   4.2311800e+00
   5.4258829e+03   4.2137300e+00
   5.4358919e+03   4.2244700e+00
   5.4459009e+03   4.1838800e+00
   5.4559099e+03   4.1047800e+00
   5.4659189e+03   4.1716200e+00
   5.4759279e+03   4.2409700e+00
   5.4859369e+03   4.1926300e+00
   5.4959459e+03   4.2110700e+00
   5.5059550e+03   4.1844200e+00
   5.5159640e+03   4.1128100e+00
   5.5259730e+03   4.1833200e+00
   5.5359820e+03   4.1687400e+00
   5.5459910e+03   4.2068100e+00
   5.5560000e+03   4.1748400e+00
   5.5660090e+03   4.1463800e+00
   5.5760180e+03   4.1092200e+00
   5.5860270e+03   4.1171600e+00
   5.5960360e+03   4.2106600e+00
   5.6060450e+03   4.1601500e+00
   5.6160541e+03   4.1644200e+00
   5.6260631e+03   4.1528300e+00
   5.6360721e+03   4.1815500e+00
   5.6460811e+03   4.2050600e+00
   5.6560901e+03   4.1613900e+00
   5.6660991e+03   4.0950100e+00
   5.6761081e+03   4.1143000e+00
   5.6861171e+03   4.2345200e+00
   5.6961261e+03   4.1388700e+00
   5.7061351e+03   4.1381900e+00
   5.7161441e+03   4.1734400e+00
   5.7261532e+03   4.1683200e+00
   5.7361622e+03   4.1100700e+00
   5.7461712e+03   4.1655000e+00
   5.7561802e+03   4.1460000e+00
   5.7661892e+03   4.1292200e+00
   5.7761982e+03   4.1160400e+00
   5.7862072e+03   4.2227700e+00
   5.7962162e+03   4.1330800e+00
   5.8062252e+03   4.1627300e+00
   5.8162342e+03   4.2670000e+00
   5.8262432e+03   4.2178600e+00
   5.8362523e+03   4.1408600e+00
   5.8462613e+03   4.1416200e+00
   5.8562703e+03   4.2226700e+00
   5.8662793e+03   4.1416900e+00
   5.8762883e+03   4.2116700e+00
   5.8862973e+03   4.1357700e+00
   5.8963063e+03   4.1480600e+00
   5.9063153e+03   4.1510800e+00
   5.9163243e+03   4.1290100e+00
   5.9263333e+03   4.1153100e+00
   5.9363423e+03   4.1388900e+00
   5.9463514e+03   4.1981500e+00
   5.9563604e+03   4.1576900e+00
   5.9663694e+03   4.2062800e+00
   5.9763784e+03   4.1999600e+00
   5.9863874e+03   4.1620600e+00
   5.9963964e+03   4.1690100e+00
   6.0064054e+03   4.1103100e+00
   6.0164144e+03   4.1323800e+00
   6.0264234e+03   4.1690200e+00
   6.0364324e+03   4.1473800e+00
   6.0464414e+03   4.2000700e+00
   6.0564505e+03   4.2010700e+00
   6.0664595e+03   4.1465900e+00
   6.0764685e+03   4.1482900e+00
   6.0864775e+03   4.1443700e+00
   6.0964865e+03   4.2175000e+00
   6.1064955e+03   4.1746100e+00
   6.1165045e+03   4.1189300e+00
   6.1265135e+03   4.1710300e+00
   6.1365225e+03   4.1873900e+00
   6.1465315e+03   4.2265100e+00
   6.1565405e+03   4.2082600e+00
   6.1665495e+03   4.1203400e+00
   6.1765586e+03   4.1638500e+00
   6.1865676e+03   4.1844900e+00
   6.1965766e+03   4.1530700e+00
   6.2065856e+03   4.1398600e+00
   6.2165946e+03   4.0999100e+00
   6.2266036e+03   4.2496500e+00
   6.2366126e+03   4.1374300e+00
   6.2466216e+03   4.2435100e+00
   6.2566306e+03   4.1506400e+00
   6.2666396e+03   4.2184800e+00
   6.2766486e+03   4.1610200e+00
   6.2866577e+03   4.1482400e+00
   6.2966667e+03   4.1543600e+00
   6.3066757e+03   4.1554900e+00
   6.3166847e+03   4.2375700e+00
   6.3266937e+03   4.2292700e+00
   6.3367027e+03   4.1676800e+00
   6.3467117e+03   4.2320400e+00
   6.3567207e+03   4.1337200e+00
   6.3667297e+03   4.1627500e+00
   6.3767387e+03   4.2666100e+00
   6.3867477e+03   4.2403400e+00
   6.3967568e+03   4.1529300e+00
   6.4067658e+03   4.1142600e+00
   6.4167748e+03   4.1824700e+00
   6.4267838e+03   4.2110800e+00
   6.4367928e+03   4.1828800e+00
   6.4468018e+03   4.1901700e+00
   6.4568108e+03   4.1758500e+00
   6.4668198e+03   4.2129500e+00
   6.4768288e+03   4.2084200e+00
   6.4868378e+03   4.1198500e+00
   6.4968468e+03   4.2327600e+00
   6.5068559e+03   4.1763300e+00
   6.5168649e+03   4.1667100e+00
   6.5268739e+03   4.1845100e+00
   6.5368829e+03   4.1587500e+00
   6.5468919e+03   4.1072100e+00
   6.5569009e+03   4.2132800e+00
   6.5669099e+03   4.2413500e+00
   6.5769189e+03   4.1644700e+00
   6.5869279e+03   4.2037000e+00
   6.5969369e+03   4.1362800e+00
   6.6069459e+03   4.1523200e+00
   6.6169550e+03   4.2204000e+00
   6.6269640e+03   4.1563000e+00
   6.6369730e+03   4.1434100e+00
   6.6469820e+03   4.2122400e+00
   6.6569910e+03   4.1059800e+00
   6.6670000e+03   4.1681300e+00
   6.6770090e+03   4.1447800e+00
   6.6870180e+03   4.2006000e+00
   6.6970270e+03   4.2072200e+00
   6.7070360e+03   4.1483700e+00
   6.7170450e+03   4.2536800e+00
   6.7270541e+03   4.1613600e+00
   6.7370631e+03   4.2041200e+00
   6.7470721e+03   4.1911800e+00
   6.7570811e+03   4.1674400e+00
   6.7670901e+03   4.2185600e+00
   6.7770991e+03   4.1871800e+00
   6.7871081e+03   4.1667500e+00
   6.7971171e+03   4.2307300e+00
   6.8071261e+03   4.1639100e+00
   6.8171351e+03   4.1103900e+00
   6.8271441e+03   4.2582100e+00
   6.8371532e+03   4.1810300e+00
   6.8471622e+03   4.1998000e+00
   6.8571712e+03   4.1407600e+00
   6.8671802e+03   4.3132100e+00
   6.8771892e+03   4.0784200e+00
   6.8871982e+03   4.1219500e+00
   6.8972072e+03   4.1762300e+00
   6.9072162e+03   4.1668100e+00
   6.9172252e+03   4.1761700e+00
   6.9272342e+03   4.2381100e+00
   6.9372432e+03   4.1580800e+00
   6.9472523e+03   4.1720600e+00
   6.9572613e+03   4.2601400e+00
   6.9672703e+03   4.1912900e+00
   6.9772793e+03   4.2856600e+00
   6.9872883e+03   4.1371400e+00
   6.9972973e+03   4.1711100e+00
   7.0073063e+03   4.2186200e+00
   7.0173153e+03   4.2126800e+00
   7.0273243e+03   4.1591100e+00
   7.0373333e+03   4.2047200e+00
   7.0473423e+03   4.0733200e+00
   7.0573514e+03   4.2283000e+00
   7.0673604e+03   4.1122100e+00
   7.0773694e+03   4.1064700e+00
   7.0873784e+03   4.1555000e+00
   7.0973874e+03   4.1280600e+00
   7.1073964e+03   4.1982700e+00
   7.1174054e+03   4.1894400e+00
   7.1274144e+03   4.1957600e+00
   7.1374234e+03   4.1925700e+00
   7.1474324e+03   4.1870800e+00
   7.1574414e+03   4.1851600e+00
   7.1674505e+03   4.1896100e+00
   7.1774595e+03   4.1728200e+00
   7.1874685e+03   4.1806900e+00
   7.1974775e+03   4.1766700e+00
   7.2074865e+03   4.1872300e+00
   7.2174955e+03   4.2178000e+00
   7.2275045e+03   4.1971700e+00
   7.2375135e+03   4.2426200e+00
   7.2475225e+03   4.0857300e+00
   7.2575315e+03   4.1945000e+00
   7.2675405e+03   4.1618600e+00
   7.2775495e+03   4.1769800e+00
   7.2875586e+03   4.1575100e+00
   7.2975676e+03   4.1286000e+00
   7.3075766e+03   4.1438900e+00
   7.3175856e+03   4.1026300e+00
   7.3275946e+03   4.2497100e+00
   7.3376036e+03   4.1970800e+00
   7.3476126e+03   4.2190300e+00
   7.3576216e+03   4.1655800e+00
   7.3676306e+03   4.1891400e+00
   7.3776396e+03   4.1996700e+00
   7.3876486e+03   4.1001600e+00
   7.3976577e+03   4.0346400e+00
   7.4076667e+03   4.1420600e+00
   7.4176757e+03   4.1267100e+00
   7.4276847e+03   4.2404900e+00
   7.4376937e+03   4.2289000e+00
   7.4477027e+03   4.2563600e+00
   7.4577117e+03   4.1633800e+00
   7.4677207e+03   4.1916900e+00
   7.4777297e+03   4.2168000e+00
   7.4877387e+03   4.1795200e+00
   7.4977477e+03   4.1959400e+00
   7.5077568e+03   4.1390900e+00
   7.5177658e+03   4.1956700e+00
   7.5277748e+03   4.1543800e+00
   7.5377838e+03   4.2081300e+00
   7.5477928e+03   4.2134500e+00
   7.5578018e+03   4.2258400e+00
   7.5678108e+03   4.2480900e+00
   7.5778198e+03   4.1683900e+00
   7.5878288e+03   4.1406800e+00
   7.5978378e+03   4.1356300e+00
   7.6078468e+03   4.2724800e+00
   7.6178559e+03   4.1124100e+00
   7.6278649e+03   4.0997500e+00
   7.6378739e+03   4.2368100e+00
   7.6478829e+03   4.1810500e+00
   7.6578919e+03   4.2407500e+00
   7.6679009e+03   4.1815000e+00
   7.6779099e+03   4.1554800e+00
   7.6879189e+03   4.1737400e+00
   7.6979279e+03   4.1813700e+00
   7.7079369e+03   4.2117900e+00
   7.7179459e+03   4.2214000e+00
   7.7279550e+03   4.1966800e+00
   7.7379640e+03   4.1848700e+00
   7.7479730e+03   4.2099600e+00
   7.7579820e+03   4.1391000e+00
   7.7679910e+03   4.1380800e+00
   7.7780000e+03   4.1046700e+00
   7.7880090e+03   4.1607000e+00
   7.7980180e+03   4.1447500e+00
   7.8080270e+03   4.1790800e+00
   7.8180360e+03   4.2247700e+00
   7.8280450e+03   4.1988800e+00
   7.8380541e+03   4.1742500e+00
   7.8480631e+03   4.1429500e+00
   7.8580721e+03   4.2591300e+00
   7.8680811e+03   4.1855500e+00
   7.8780901e+03   4.2077500e+00
   7.8880991e+03   4.1884900e+00
   7.8981081e+03   4.1543300e+00
   7.9081171e+03   4.1706500e+00
   7.9181261e+03   4.1645100e+00
   7.9281351e+03   4.2040700e+00
   7.9381441e+03   4.1561200e+00
   7.9481532e+03   4.1559000e+00
   7.9581622e+03   4.1809200e+00
   7.9681712e+03   4.2347400e+00
   7.9781802e+03   4.2613600e+00
   7.9881892e+03   4.1495800e+00
   7.9981982e+03   4.2525400e+00
   8.0082072e+03   4.1704300e+00
   8.0182162e+03   4.2139100e+00
   8.0282252e+03   4.2444600e+00
   8.0382342e+03   4.1627300e+00
   8.0482432e+03   4.1996500e+00
   8.0582523e+03   4.1977900e+00
   8.0682613e+03   4.1949700e+00
   8.0782703e+03   4.2300000e+00
   8.0882793e+03   4.1756900e+00
   8.0982883e+03   4.1482600e+00
   8.1082973e+03   4.2113600e+00
   8.1183063e+03   4.2368500e+00
   8.1283153e+03   4.1459200e+00
   8.1383243e+03   4.1862600e+00
   8.1483333e+03   4.1981700e+00
   8.1583423e+03   4.2447000e+00
   8.1683514e+03   4.1817600e+00
   8.1783604e+03   4.2812700e+00
   8.1883694e+03   4.2305400e+00
   8.1983784e+03   4.1817800e+00
   8.2083874e+03   4.2653300e+00
   8.2183964e+03   4.1452600e+00
   8.2284054e+03   4.1373000e+00
   8.2384144e+03   4.1934000e+00
   8.2484234e+03   4.0999000e+00
   8.2584324e+03   4.2153700e+00
   8.2684414e+03   4.1806800e+00
   8.2784505e+03   4.1915600e+00
   8.2884595e+03   4.0959600e+00
   8.2984685e+03   4.1798300e+00
   8.3084775e+03   4.2121100e+00
   8.3184865e+03   4.1912700e+00
   8.3284955e+03   4.2133200e+00
   8.3385045e+03   4.0822100e+00
   8.3485135e+03   4.2163900e+00
   8.3585225e+03   4.1249300e+00
   8.3685315e+03   4.2475300e+00
   8.3785405e+03   4.1354800e+00
   8.3885495e+03   4.2438400e+00
   8.3985586e+03   4.2403800e+00
   8.4085676e+03   4.2196500e+00
   8.4185766e+03   4.2254700e+00
   8.4285856e+03   4.1821400e+00
   8.4385946e+03   4.1745600e+00
   8.4486036e+03   4.1142500e+00
   8.4586126e+03   4.2272200e+00
   8.4686216e+03   4.2282500e+00
   8.4786306e+03   4.1818000e+00
   8.4886396e+03   4.1884500e+00
   8.4986486e+03   4.1823200e+00
   8.5086577e+03   4.1094400e+00
   8.5186667e+03   4.2251100e+00
   8.5286757e+03   4.2336000e+00
   8.5386847e+03   4.2621500e+00
   8.5486937e+03   4.3135000e+00
   8.5587027e+03   4.1489000e+00
   8.5687117e+03   4.1913500e+00
   8.5787207e+03   4.2463300e+00
   8.5887297e+03   4.1837800e+00
   8.5987387e+03   4.2200700e+00
   8.6087477e+03   4.1695300e+00
   8.6187568e+03   4.1708500e+00
   8.6287658e+03   4.1883800e+00
   8.6387748e+03   4.2536400e+00
   8.6487838e+03   4.2348400e+00
   8.6587928e+03   4.1552000e+00
   8.6688018e+03   4.2503300e+00
   8.6788108e+03   4.2075300e+00
   8.6888198e+03   4.2172600e+00
   8.6988288e+03   4.1488200e+00
   8.7088378e+03   4.2065800e+00
   8.7188468e+03   4.1891600e+00
   8.7288559e+03   4.1884200e+00
   8.7388649e+03   4.1318800e+00
   8.7488739e+03   4.2420600e+00
   8.7588829e+03   4.1691100e+00
   8.7688919e+03   4.1781200e+00
   8.7789009e+03   4.1839300e+00
   8.7889099e+03   4.2040100e+00
   8.7989189e+03   4.1211300e+00
   8.8089279e+03   4.1895300e+00
   8.8189369e+03   4.1909100e+00
   8.8289459e+03   4.2325100e+00
   8.8389550e+03   4.1730800e+00
   8.8489640e+03   4.1051100e+00
   8.8589730e+03   4.2027500e+00
   8.8689820e+03   4.2601300e+00
   8.8789910e+03   4.1663000e+00
   8.8890000e+03   4.1576900e+00
   8.8990090e+03   4.1486900e+00
   8.9090180e+03   4.1419400e+00
   8.9190270e+03   4.2404000e+00
   8.9290360e+03   4.1742900e+00
   8.9390450e+03   4.2313400e+00
   8.9490541e+03   4.1416000e+00
   8.9590631e+03   4.2327000e+00
   8.9690721e+03   4.1432700e+00
   8.9790811e+03   4.2097000e+00
   8.9890901e+03   4.1717600e+00
   8.9990991e+03   4.2344600e+00
   9.0091081e+03   4.1790400e+00
   9.0191171e+03   4.1915100e+00
   9.0291261e+03   4.2555200e+00
   9.0391351e+03   4.1616400e+00
   9.0491441e+03   4.2368700e+00
   9.0591532e+03   4.1551300e+00
   9.0691622e+03   4.1889200e+00
   9.0791712e+03   4.2287000e+00
   9.0891802e+03   4.1878000e+00
   9.0991892e+03   4.0825900e+00
   9.1091982e+03   4.1799100e+00
   9.1192072e+03   4.2274000e+00
   9.1292162e+03   4.2078900e+00
   9.1392252e+03   4.1839800e+00
   9.1492342e+03   4.1724900e+00
   9.1592432e+03   4.2245400e+00
   9.1692523e+03   4.2599200e+00
   9.1792613e+03   4.2044100e+00
   9.1892703e+03   4.1706700e+00
   9.1992793e+03   4.2514200e+00
   9.2092883e+03   4.2255200e+00
   9.2192973e+03   4.1875700e+00
   9.2293063e+03   4.2388400e+00
   9.2393153e+03   4.0997700e+00
   9.2493243e+03   4.1610800e+00
   9.2593333e+03   4.2147900e+00
   9.2693423e+03   4.1757500e+00
   9.2793514e+03   4.1700500e+00
   9.2893604e+03   4.2492600e+00
   9.2993694e+03   4.2586900e+00
   9.3093784e+03   4.2065600e+00
   9.3193874e+03   4.1853400e+00
   9.3293964e+03   4.2100100e+00
   9.3394054e+03   4.1935300e+00
   9.3494144e+03   4.2124100e+00
   9.3594234e+03   4.1168500e+00
   9.3694324e+03   4.1908700e+00
   9.3794414e+03   4.1993600e+00
   9.3894505e+03   4.2174500e+00
   9.3994595e+03   4.2021300e+00
   9.4094685e+03   4.2281900e+00
   9.4194775e+03   4.1070600e+00
   9.4294865e+03   4.1975900e+00
   9.4394955e+03   4.1802200e+00
   9.4495045e+03   4.2106100e+00
   9.4595135e+03   4.2496500e+00
   9.4695225e+03   4.1919400e+00
   9.4795315e+03   4.1294900e+00
   9.4895405e+03   4.2201800e+00
   9.4995495e+03   4.1867200e+00
   9.5095586e+03   4.2206300e+00
   9.5195676e+03   4.2332900e+00
   9.5295766e+03   4.1669400e+00
   9.5395856e+03   4.2665000e+00
   9.5495946e+03   4.1496100e+00
   9.5596036e+03   4.1897100e+00
   9.5696126e+03   4.1529300e+00
   9.5796216e+03   4.2378300e+00
   9.5896306e+03   4.1294100e+00
   9.5996396e+03   4.1482800e+00
   9.6096486e+03   4.2015500e+00
   9.6196577e+03   4.1641300e+00
   9.6296667e+03   4.1738700e+00
   9.6396757e+03   4.1777400e+00
   9.6496847e+03   4.2130900e+00
   9.6596937e+03   4.2000000e+00
   9.6697027e+03   4.2443200e+00
   9.6797117e+03   4.1728500e+00
   9.6897207e+03   4.2587000e+00
   9.6997297e+03   4.2938100e+00
   9.7097387e+03   4.1590500e+00
   9.7197477e+03   4.1241400e+00
   9.7297568e+03   4.2237600e+00
   9.7397658e+03   4.2295700e+00
   9.7497748e+03   4.2478000e+00
   9.7597838e+03   4.1261200e+00
   9.7697928e+03   4.1287300e+00
   9.7798018e+03   4.1457000e+00
   9.7898108e+03   4.1183600e+00
   9.7998198e+03   4.2021800e+00
   9.8098288e+03   4.2051400e+00
   9.8198378e+03   4.1430800e+00
   9.8298468e+03   4.2170500e+00
   9.8398559e+03   4.1535300e+00
   9.8498649e+03   4.2023300e+00
   9.8598739e+03   4.1902900e+00
   9.8698829e+03   4.2134500e+00
   9.8798919e+03   4.2276200e+00
   9.8899009e+03   4.1546900e+00
   9.8999099e+03   4.2095300e+00
   9.9099189e+03   4.2354900e+00
   9.9199279e+03   4.1299700e+00
   9.9299369e+03   4.1652600e+00
   9.9399459e+03   4.1842100e+00
   9.9499550e+03   4.2295600e+00
   9.9599640e+03   4.2142900e+00
   9.9699730e+03   4.1621500e+00
   9.9799820e+03   4.2413100e+00
   9.9899910e+03   4.1993900e+00
   1.0000000e+04   4.2194100e+00


==> figs/N_20_unsupervised/zp_20_obj.dat <==
   1.0000000e+01   3.5433000e+00
   2.0000000e+01   3.6171900e+00
   3.0000000e+01   3.6303400e+00
   4.0000000e+01   3.7017100e+00
   5.0000000e+01   3.8114200e+00
   6.0000000e+01   3.7916700e+00
   7.0000000e+01   3.6996400e+00
   8.0000000e+01   3.7797100e+00
   9.0000000e+01   3.7089500e+00
   1.0000000e+02   3.8566900e+00
   1.1000000e+02   3.8226300e+00
   1.2000000e+02   3.7154700e+00
   1.3000000e+02   3.7451200e+00
   1.4000000e+02   3.7159300e+00
   1.5000000e+02   3.7237800e+00
   1.6000000e+02   3.7111000e+00
   1.7000000e+02   3.6941100e+00
   1.8000000e+02   3.7996000e+00
   1.9000000e+02   3.7209300e+00
   2.0000000e+02   3.6551400e+00
   2.1000000e+02   3.7389500e+00
   2.2000000e+02   3.7484400e+00
   2.3000000e+02   3.7630900e+00
   2.4000000e+02   3.7661500e+00
   2.5000000e+02   3.7121800e+00
   2.6000000e+02   3.7743800e+00
   2.7000000e+02   3.7080900e+00
   2.8000000e+02   3.7736500e+00
   2.9000000e+02   3.7025500e+00
   3.0000000e+02   3.7392600e+00
   3.1000000e+02   3.7703800e+00
   3.2000000e+02   3.8025600e+00
   3.3000000e+02   3.8069800e+00
   3.4000000e+02   3.7351600e+00
   3.5000000e+02   3.7482200e+00
   3.6000000e+02   3.6958900e+00
   3.7000000e+02   3.6602100e+00
   3.8000000e+02   3.6222900e+00
   3.9000000e+02   3.8138100e+00
   4.0000000e+02   3.7422600e+00
   4.1000000e+02   3.7718700e+00
   4.2000000e+02   3.8033900e+00
   4.3000000e+02   3.6137800e+00
   4.4000000e+02   3.7406500e+00
   4.5000000e+02   3.7381400e+00
   4.6000000e+02   3.7258200e+00
   4.7000000e+02   3.7460400e+00
   4.8000000e+02   3.7012300e+00
   4.9000000e+02   3.7563700e+00
   5.0000000e+02   3.6027500e+00
   5.1000000e+02   3.7253700e+00
   5.2000000e+02   3.6851500e+00
   5.3000000e+02   3.7121500e+00
   5.4000000e+02   3.7637500e+00
   5.5000000e+02   3.8075600e+00
   5.6000000e+02   3.6651500e+00
   5.7000000e+02   3.6711800e+00
   5.8000000e+02   3.6791000e+00
   5.9000000e+02   3.5677000e+00
   6.0000000e+02   3.6137800e+00
   6.1000000e+02   3.7347700e+00
   6.2000000e+02   3.6709900e+00
   6.3000000e+02   3.6759900e+00
   6.4000000e+02   3.7192200e+00
   6.5000000e+02   3.7503700e+00
   6.6000000e+02   3.6175900e+00
   6.7000000e+02   3.7976800e+00
   6.8000000e+02   3.6964200e+00
   6.9000000e+02   3.6925400e+00
   7.0000000e+02   3.6662900e+00
   7.1000000e+02   3.6440100e+00
   7.2000000e+02   3.7034400e+00
   7.3000000e+02   3.6453500e+00
   7.4000000e+02   3.6718600e+00
   7.5000000e+02   3.7180400e+00
   7.6000000e+02   3.7589300e+00
   7.7000000e+02   3.6778700e+00
   7.8000000e+02   3.7366900e+00
   7.9000000e+02   3.7099600e+00
   8.0000000e+02   3.6595700e+00
   8.1000000e+02   3.7760400e+00
   8.2000000e+02   3.7570100e+00
   8.3000000e+02   3.6593500e+00
   8.4000000e+02   3.6996700e+00
   8.5000000e+02   3.6532400e+00
   8.6000000e+02   3.7516900e+00
   8.7000000e+02   3.7438900e+00
   8.8000000e+02   3.7681700e+00
   8.9000000e+02   3.7232500e+00
   9.0000000e+02   3.7484500e+00
   9.1000000e+02   3.7041000e+00
   9.2000000e+02   3.6222800e+00
   9.3000000e+02   3.6876700e+00
   9.4000000e+02   3.6752300e+00
   9.5000000e+02   3.6539500e+00
   9.6000000e+02   3.7262300e+00
   9.7000000e+02   3.6588900e+00
   9.8000000e+02   3.6871400e+00
   9.9000000e+02   3.6208000e+00
   1.0000000e+03   3.6870800e+00
   1.0100000e+03   3.7130500e+00
   1.0200000e+03   3.6875000e+00
   1.0300000e+03   3.7154900e+00
   1.0400000e+03   3.6358200e+00
   1.0500000e+03   3.7407500e+00
   1.0600000e+03   3.7256900e+00
   1.0700000e+03   3.6353400e+00
   1.0800000e+03   3.7201600e+00
   1.0900000e+03   3.6638000e+00
   1.1000000e+03   3.7729900e+00
   1.1100000e+03   3.6683000e+00
   1.1200000e+03   3.6447300e+00
   1.1300000e+03   3.6834300e+00
   1.1400000e+03   3.6466300e+00
   1.1500000e+03   3.7223200e+00
   1.1600000e+03   3.7210700e+00
   1.1700000e+03   3.6418000e+00
   1.1800000e+03   3.6957600e+00
   1.1900000e+03   3.7072600e+00
   1.2000000e+03   3.8553800e+00
   1.2100000e+03   3.6437500e+00
   1.2200000e+03   3.7220000e+00
   1.2300000e+03   3.7146900e+00
   1.2400000e+03   3.6957100e+00
   1.2500000e+03   3.6824800e+00
   1.2600000e+03   3.7375200e+00
   1.2700000e+03   3.7438400e+00
   1.2800000e+03   3.7549600e+00
   1.2900000e+03   3.7721400e+00
   1.3000000e+03   3.6555300e+00
   1.3100000e+03   3.6556200e+00
   1.3200000e+03   3.6188300e+00
   1.3300000e+03   3.6817500e+00
   1.3400000e+03   3.6837800e+00
   1.3500000e+03   3.7361600e+00
   1.3600000e+03   3.7025100e+00
   1.3700000e+03   3.6930800e+00
   1.3800000e+03   3.7369200e+00
   1.3900000e+03   3.7336200e+00
   1.4000000e+03   3.7355900e+00
   1.4100000e+03   3.7292800e+00
   1.4200000e+03   3.6532100e+00
   1.4300000e+03   3.6775100e+00
   1.4400000e+03   3.6184300e+00
   1.4500000e+03   3.7236800e+00
   1.4600000e+03   3.7660800e+00
   1.4700000e+03   3.6947600e+00
   1.4800000e+03   3.6415900e+00
   1.4900000e+03   3.7227800e+00
   1.5000000e+03   3.7892700e+00
   1.5100000e+03   3.6958500e+00
   1.5200000e+03   3.6593200e+00
   1.5300000e+03   3.6611900e+00
   1.5400000e+03   3.6724900e+00
   1.5500000e+03   3.7218500e+00
   1.5600000e+03   3.6354000e+00
   1.5700000e+03   3.6394700e+00
   1.5800000e+03   3.6957600e+00
   1.5900000e+03   3.6879600e+00
   1.6000000e+03   3.6674200e+00
   1.6100000e+03   3.5961700e+00
   1.6200000e+03   3.6554400e+00
   1.6300000e+03   3.7364200e+00
   1.6400000e+03   3.6732300e+00
   1.6500000e+03   3.7294200e+00
   1.6600000e+03   3.7721900e+00
   1.6700000e+03   3.7228000e+00
   1.6800000e+03   3.6604100e+00
   1.6900000e+03   3.6845200e+00
   1.7000000e+03   3.7446500e+00
   1.7100000e+03   3.7254400e+00
   1.7200000e+03   3.7479100e+00
   1.7300000e+03   3.8026700e+00
   1.7400000e+03   3.6923900e+00
   1.7500000e+03   3.5966500e+00
   1.7600000e+03   3.6455900e+00
   1.7700000e+03   3.5646600e+00
   1.7800000e+03   3.6132800e+00
   1.7900000e+03   3.7401200e+00
   1.8000000e+03   3.7064300e+00
   1.8100000e+03   3.6415700e+00
   1.8200000e+03   3.5819700e+00
   1.8300000e+03   3.7054700e+00
   1.8400000e+03   3.6933800e+00
   1.8500000e+03   3.7078200e+00
   1.8600000e+03   3.5922100e+00
   1.8700000e+03   3.6881500e+00
   1.8800000e+03   3.6756400e+00
   1.8900000e+03   3.7016200e+00
   1.9000000e+03   3.6312100e+00
   1.9100000e+03   3.7277100e+00
   1.9200000e+03   3.7045100e+00
   1.9300000e+03   3.6794100e+00
   1.9400000e+03   3.7039200e+00
   1.9500000e+03   3.6999600e+00
   1.9600000e+03   3.7592500e+00
   1.9700000e+03   3.6797200e+00
   1.9800000e+03   3.7249300e+00
   1.9900000e+03   3.6783500e+00
   2.0000000e+03   3.6285200e+00
   2.0100000e+03   3.6475100e+00
   2.0200000e+03   3.6863800e+00
   2.0300000e+03   3.7431500e+00
   2.0400000e+03   3.6802900e+00
   2.0500000e+03   3.6842800e+00
   2.0600000e+03   3.6556000e+00
   2.0700000e+03   3.6886000e+00
   2.0800000e+03   3.6689300e+00
   2.0900000e+03   3.7011600e+00
   2.1000000e+03   3.6915700e+00
   2.1100000e+03   3.6909500e+00
   2.1200000e+03   3.7882500e+00
   2.1300000e+03   3.7760500e+00
   2.1400000e+03   3.6882400e+00
   2.1500000e+03   3.6657200e+00
   2.1600000e+03   3.7007400e+00
   2.1700000e+03   3.7870000e+00
   2.1800000e+03   3.6481600e+00
   2.1900000e+03   3.6838400e+00
   2.2000000e+03   3.7474600e+00
   2.2100000e+03   3.7176400e+00
   2.2200000e+03   3.6449500e+00
   2.2300000e+03   3.5988500e+00
   2.2400000e+03   3.6593600e+00
   2.2500000e+03   3.6352100e+00
   2.2600000e+03   3.7367500e+00
   2.2700000e+03   3.7519400e+00
   2.2800000e+03   3.5994200e+00
   2.2900000e+03   3.7331900e+00
   2.3000000e+03   3.5782300e+00
   2.3100000e+03   3.6311400e+00
   2.3200000e+03   3.6402500e+00
   2.3300000e+03   3.6245200e+00
   2.3400000e+03   3.7453800e+00
   2.3500000e+03   3.7977100e+00
   2.3600000e+03   3.6219900e+00
   2.3700000e+03   3.6619000e+00
   2.3800000e+03   3.7649900e+00
   2.3900000e+03   3.7502400e+00
   2.4000000e+03   3.6440500e+00
   2.4100000e+03   3.6377600e+00
   2.4200000e+03   3.7451000e+00
   2.4300000e+03   3.7557100e+00
   2.4400000e+03   3.6569200e+00
   2.4500000e+03   3.6706700e+00
   2.4600000e+03   3.6424000e+00
   2.4700000e+03   3.7118400e+00
   2.4800000e+03   3.7021200e+00
   2.4900000e+03   3.6483500e+00
   2.5000000e+03   3.6121700e+00
   2.5100000e+03   3.6407500e+00
   2.5200000e+03   3.6343100e+00
   2.5300000e+03   3.5846100e+00
   2.5400000e+03   3.6669800e+00
   2.5500000e+03   3.6679900e+00
   2.5600000e+03   3.6766900e+00
   2.5700000e+03   3.5887400e+00
   2.5800000e+03   3.7179400e+00
   2.5900000e+03   3.6763200e+00
   2.6000000e+03   3.7303400e+00
   2.6100000e+03   3.6514600e+00
   2.6200000e+03   3.6386700e+00
   2.6300000e+03   3.6918800e+00
   2.6400000e+03   3.6375200e+00
   2.6500000e+03   3.7685000e+00
   2.6600000e+03   3.7350400e+00
   2.6700000e+03   3.6877200e+00
   2.6800000e+03   3.7282500e+00
   2.6900000e+03   3.6794700e+00
   2.7000000e+03   3.6632900e+00
   2.7100000e+03   3.6886400e+00
   2.7200000e+03   3.6749500e+00
   2.7300000e+03   3.7061100e+00
   2.7400000e+03   3.7089900e+00
   2.7500000e+03   3.7204600e+00
   2.7600000e+03   3.6320400e+00
   2.7700000e+03   3.6795900e+00
   2.7800000e+03   3.7215600e+00
   2.7900000e+03   3.7162500e+00
   2.8000000e+03   3.7303700e+00
   2.8100000e+03   3.6095400e+00
   2.8200000e+03   3.7094700e+00
   2.8300000e+03   3.7148700e+00
   2.8400000e+03   3.7321700e+00
   2.8500000e+03   3.6790100e+00
   2.8600000e+03   3.7639000e+00
   2.8700000e+03   3.6477500e+00
   2.8800000e+03   3.6920900e+00
   2.8900000e+03   3.7093100e+00
   2.9000000e+03   3.6933700e+00
   2.9100000e+03   3.6693000e+00
   2.9200000e+03   3.6760000e+00
   2.9300000e+03   3.7316300e+00
   2.9400000e+03   3.7652600e+00
   2.9500000e+03   3.6576300e+00
   2.9600000e+03   3.7624000e+00
   2.9700000e+03   3.6907400e+00
   2.9800000e+03   3.6823500e+00
   2.9900000e+03   3.6464800e+00
   3.0000000e+03   3.6768400e+00


==> figs/N_20_unsupervised/zp_20_viol.dat <==
   1.0000000e+01   3.1651500e-02
   2.0000000e+01   7.0424300e-02
   3.0000000e+01   1.0619500e-01
   4.0000000e+01   1.3135800e-01
   5.0000000e+01   1.5735300e-01
   6.0000000e+01   1.6182500e-01
   7.0000000e+01   1.4222000e-01
   8.0000000e+01   1.4645400e-01
   9.0000000e+01   1.4290000e-01
   1.0000000e+02   1.5353200e-01
   1.1000000e+02   1.5105200e-01
   1.2000000e+02   1.3691200e-01
   1.3000000e+02   1.3839600e-01
   1.4000000e+02   1.3620000e-01
   1.5000000e+02   1.3475900e-01
   1.6000000e+02   1.3348000e-01
   1.7000000e+02   1.3198200e-01
   1.8000000e+02   1.2937300e-01
   1.9000000e+02   1.3544600e-01
   2.0000000e+02   1.2599700e-01
   2.1000000e+02   1.3491800e-01
   2.2000000e+02   1.2855300e-01
   2.3000000e+02   1.3537600e-01
   2.4000000e+02   1.2808200e-01
   2.5000000e+02   1.3722600e-01
   2.6000000e+02   1.3114500e-01
   2.7000000e+02   1.2499100e-01
   2.8000000e+02   1.3336500e-01
   2.9000000e+02   1.2315300e-01
   3.0000000e+02   1.2480500e-01
   3.1000000e+02   1.3598900e-01
   3.2000000e+02   1.2646500e-01
   3.3000000e+02   1.2367600e-01
   3.4000000e+02   1.3146200e-01
   3.5000000e+02   1.4011000e-01
   3.6000000e+02   1.3784900e-01
   3.7000000e+02   1.2625400e-01
   3.8000000e+02   1.2969200e-01
   3.9000000e+02   1.3306200e-01
   4.0000000e+02   1.2822400e-01
   4.1000000e+02   1.2879800e-01
   4.2000000e+02   1.3166900e-01
   4.3000000e+02   1.2614400e-01
   4.4000000e+02   1.3178700e-01
   4.5000000e+02   1.3061100e-01
   4.6000000e+02   1.2623900e-01
   4.7000000e+02   1.2540500e-01
   4.8000000e+02   1.2964600e-01
   4.9000000e+02   1.3291600e-01
   5.0000000e+02   1.1673000e-01
   5.1000000e+02   1.3212700e-01
   5.2000000e+02   1.3010500e-01
   5.3000000e+02   1.2614400e-01
   5.4000000e+02   1.3015600e-01
   5.5000000e+02   1.2323100e-01
   5.6000000e+02   1.2409400e-01
   5.7000000e+02   1.2869900e-01
   5.8000000e+02   1.4026200e-01
   5.9000000e+02   1.2651200e-01
   6.0000000e+02   1.3645500e-01
   6.1000000e+02   1.2782600e-01
   6.2000000e+02   1.3175600e-01
   6.3000000e+02   1.2722600e-01
   6.4000000e+02   1.2702300e-01
   6.5000000e+02   1.1785100e-01
   6.6000000e+02   1.3171600e-01
   6.7000000e+02   1.2055500e-01
   6.8000000e+02   1.2555900e-01
   6.9000000e+02   1.2647800e-01
   7.0000000e+02   1.2907600e-01
   7.1000000e+02   1.2867500e-01
   7.2000000e+02   1.2671800e-01
   7.3000000e+02   1.2824300e-01
   7.4000000e+02   1.2414200e-01
   7.5000000e+02   1.2359700e-01
   7.6000000e+02   1.3033200e-01
   7.7000000e+02   1.2122700e-01
   7.8000000e+02   1.2635400e-01
   7.9000000e+02   1.1867000e-01
   8.0000000e+02   1.3300000e-01
   8.1000000e+02   1.2067000e-01
   8.2000000e+02   1.2898200e-01
   8.3000000e+02   1.3466400e-01
   8.4000000e+02   1.2736200e-01
   8.5000000e+02   1.2830300e-01
   8.6000000e+02   1.2808700e-01
   8.7000000e+02   1.1940000e-01
   8.8000000e+02   1.2349200e-01
   8.9000000e+02   1.2743500e-01
   9.0000000e+02   1.2178400e-01
   9.1000000e+02   1.2819300e-01
   9.2000000e+02   1.3144600e-01
   9.3000000e+02   1.2282200e-01
   9.4000000e+02   1.2913800e-01
   9.5000000e+02   1.2313900e-01
   9.6000000e+02   1.2206900e-01
   9.7000000e+02   1.2246900e-01
   9.8000000e+02   1.2408300e-01
   9.9000000e+02   1.2795000e-01
   1.0000000e+03   1.2925600e-01
   1.0100000e+03   1.2055300e-01
   1.0200000e+03   1.2555900e-01
   1.0300000e+03   1.2620600e-01
   1.0400000e+03   1.3057900e-01
   1.0500000e+03   1.2048300e-01
   1.0600000e+03   1.2124200e-01
   1.0700000e+03   1.2616200e-01
   1.0800000e+03   1.2369600e-01
   1.0900000e+03   1.2472800e-01
   1.1000000e+03   1.2167900e-01
   1.1100000e+03   1.2330400e-01
   1.1200000e+03   1.3244800e-01
   1.1300000e+03   1.2009100e-01
   1.1400000e+03   1.3072900e-01
   1.1500000e+03   1.2795600e-01
   1.1600000e+03   1.2354100e-01
   1.1700000e+03   1.2752100e-01
   1.1800000e+03   1.2010900e-01
   1.1900000e+03   1.2333000e-01
   1.2000000e+03   1.2052400e-01
   1.2100000e+03   1.2611200e-01
   1.2200000e+03   1.2966600e-01
   1.2300000e+03   1.2433100e-01
   1.2400000e+03   1.2788200e-01
   1.2500000e+03   1.2686300e-01
   1.2600000e+03   1.2809500e-01
   1.2700000e+03   1.2752900e-01
   1.2800000e+03   1.2214200e-01
   1.2900000e+03   1.2728900e-01
   1.3000000e+03   1.3038200e-01
   1.3100000e+03   1.2803200e-01
   1.3200000e+03   1.3606300e-01
   1.3300000e+03   1.2229200e-01
   1.3400000e+03   1.3010000e-01
   1.3500000e+03   1.2498100e-01
   1.3600000e+03   1.2366500e-01
   1.3700000e+03   1.2824900e-01
   1.3800000e+03   1.2772500e-01
   1.3900000e+03   1.2817700e-01
   1.4000000e+03   1.2566300e-01
   1.4100000e+03   1.2498600e-01
   1.4200000e+03   1.3017600e-01
   1.4300000e+03   1.2284500e-01
   1.4400000e+03   1.2801000e-01
   1.4500000e+03   1.2485100e-01
   1.4600000e+03   1.2163600e-01
   1.4700000e+03   1.2336800e-01
   1.4800000e+03   1.2248300e-01
   1.4900000e+03   1.2416400e-01
   1.5000000e+03   1.2142100e-01
   1.5100000e+03   1.2424800e-01
   1.5200000e+03   1.2232000e-01
   1.5300000e+03   1.2611200e-01
   1.5400000e+03   1.2485800e-01
   1.5500000e+03   1.2652300e-01
   1.5600000e+03   1.2579000e-01
   1.5700000e+03   1.3167500e-01
   1.5800000e+03   1.2374900e-01
   1.5900000e+03   1.2246400e-01
   1.6000000e+03   1.2674500e-01
   1.6100000e+03   1.2892500e-01
   1.6200000e+03   1.1947100e-01
   1.6300000e+03   1.2471200e-01
   1.6400000e+03   1.2651200e-01
   1.6500000e+03   1.2373500e-01
   1.6600000e+03   1.2087800e-01
   1.6700000e+03   1.2534900e-01
   1.6800000e+03   1.2462400e-01
   1.6900000e+03   1.2618700e-01
   1.7000000e+03   1.2286100e-01
   1.7100000e+03   1.2149700e-01
   1.7200000e+03   1.1928700e-01
   1.7300000e+03   1.2183300e-01
   1.7400000e+03   1.2316100e-01
   1.7500000e+03   1.2346000e-01
   1.7600000e+03   1.2806100e-01
   1.7700000e+03   1.2629200e-01
   1.7800000e+03   1.2305800e-01
   1.7900000e+03   1.2244700e-01
   1.8000000e+03   1.2249000e-01
   1.8100000e+03   1.2641600e-01
   1.8200000e+03   1.3371300e-01
   1.8300000e+03   1.2016900e-01
   1.8400000e+03   1.2218200e-01
   1.8500000e+03   1.2625600e-01
   1.8600000e+03   1.2661500e-01
   1.8700000e+03   1.2412800e-01
   1.8800000e+03   1.2034300e-01
   1.8900000e+03   1.2437600e-01
   1.9000000e+03   1.2384600e-01
   1.9100000e+03   1.2361100e-01
   1.9200000e+03   1.2480900e-01
   1.9300000e+03   1.2872500e-01
   1.9400000e+03   1.2171600e-01
   1.9500000e+03   1.2454200e-01
   1.9600000e+03   1.2122200e-01
   1.9700000e+03   1.2985200e-01
   1.9800000e+03   1.2300900e-01
   1.9900000e+03   1.2521400e-01
   2.0000000e+03   1.2825100e-01
   2.0100000e+03   1.2591100e-01
   2.0200000e+03   1.3075100e-01
   2.0300000e+03   1.2488600e-01
   2.0400000e+03   1.2509700e-01
   2.0500000e+03   1.2425200e-01
   2.0600000e+03   1.3174700e-01
   2.0700000e+03   1.2047900e-01
   2.0800000e+03   1.3220500e-01
   2.0900000e+03   1.2589600e-01
   2.1000000e+03   1.2659800e-01
   2.1100000e+03   1.3489400e-01
   2.1200000e+03   1.2798900e-01
   2.1300000e+03   1.3085300e-01
   2.1400000e+03   1.4066300e-01
   2.1500000e+03   1.2761800e-01
   2.1600000e+03   1.3534300e-01
   2.1700000e+03   1.2049500e-01
   2.1800000e+03   1.2896500e-01
   2.1900000e+03   1.2801400e-01
   2.2000000e+03   1.2169500e-01
   2.2100000e+03   1.2180600e-01
   2.2200000e+03   1.2630800e-01
   2.2300000e+03   1.2460700e-01
   2.2400000e+03   1.3082600e-01
   2.2500000e+03   1.2909000e-01
   2.2600000e+03   1.2176800e-01
   2.2700000e+03   1.2056400e-01
   2.2800000e+03   1.2713600e-01
   2.2900000e+03   1.2421200e-01
   2.3000000e+03   1.2472400e-01
   2.3100000e+03   1.2792400e-01
   2.3200000e+03   1.2203300e-01
   2.3300000e+03   1.2558300e-01
   2.3400000e+03   1.2388300e-01
   2.3500000e+03   1.2467400e-01
   2.3600000e+03   1.2814400e-01
   2.3700000e+03   1.2561200e-01
   2.3800000e+03   1.2525300e-01
   2.3900000e+03   1.2127700e-01
   2.4000000e+03   1.3160500e-01
   2.4100000e+03   1.2675800e-01
   2.4200000e+03   1.2906700e-01
   2.4300000e+03   1.2664200e-01
   2.4400000e+03   1.3308100e-01
   2.4500000e+03   1.3148200e-01
   2.4600000e+03   1.4015300e-01
   2.4700000e+03   1.3190100e-01
   2.4800000e+03   1.3489400e-01
   2.4900000e+03   1.3165200e-01
   2.5000000e+03   1.3319900e-01
   2.5100000e+03   1.2426600e-01
   2.5200000e+03   1.2912400e-01
   2.5300000e+03   1.2481800e-01
   2.5400000e+03   1.2840000e-01
   2.5500000e+03   1.2701900e-01
   2.5600000e+03   1.2909400e-01
   2.5700000e+03   1.3262400e-01
   2.5800000e+03   1.2446300e-01
   2.5900000e+03   1.2578300e-01
   2.6000000e+03   1.2720000e-01
   2.6100000e+03   1.2734100e-01
   2.6200000e+03   1.3101900e-01
   2.6300000e+03   1.2932800e-01
   2.6400000e+03   1.2888300e-01
   2.6500000e+03   1.2894200e-01
   2.6600000e+03   1.2671800e-01
   2.6700000e+03   1.2699200e-01
   2.6800000e+03   1.2469100e-01
   2.6900000e+03   1.2404200e-01
   2.7000000e+03   1.2632600e-01
   2.7100000e+03   1.2620300e-01
   2.7200000e+03   1.2292300e-01
   2.7300000e+03   1.2880600e-01
   2.7400000e+03   1.2306200e-01
   2.7500000e+03   1.2928500e-01
   2.7600000e+03   1.3011500e-01
   2.7700000e+03   1.2296900e-01
   2.7800000e+03   1.3014300e-01
   2.7900000e+03   1.2434000e-01
   2.8000000e+03   1.2978300e-01
   2.8100000e+03   1.2883800e-01
   2.8200000e+03   1.3065200e-01
   2.8300000e+03   1.2537700e-01
   2.8400000e+03   1.2793400e-01
   2.8500000e+03   1.3014200e-01
   2.8600000e+03   1.2630500e-01
   2.8700000e+03   1.3080000e-01
   2.8800000e+03   1.3466200e-01
   2.8900000e+03   1.2419900e-01
   2.9000000e+03   1.3340400e-01
   2.9100000e+03   1.3492600e-01
   2.9200000e+03   1.3217500e-01
   2.9300000e+03   1.3270800e-01
   2.9400000e+03   1.3585600e-01
   2.9500000e+03   1.3179800e-01
   2.9600000e+03   1.2631000e-01
   2.9700000e+03   1.3141100e-01
   2.9800000e+03   1.3297800e-01
   2.9900000e+03   1.2867600e-01
   3.0000000e+03   1.2740600e-01


==> figs/N_5_supervised/hard_shar.dat <==
   1.0000000e+00   4.4323100e+00
   1.1009009e+01   3.9906100e+00
   2.1018018e+01   3.4763900e+00
   3.1027027e+01   2.7809600e+00
   4.1036036e+01   2.0453500e+00
   5.1045045e+01   1.5573500e+00
   6.1054054e+01   1.3035300e+00
   7.1063063e+01   1.1252800e+00
   8.1072072e+01   9.8571000e-01
   9.1081081e+01   8.6982000e-01
   1.0109009e+02   7.9075000e-01
   1.1109910e+02   7.3664000e-01
   1.2110811e+02   6.9003000e-01
   1.3111712e+02   6.4732000e-01
   1.4112613e+02   6.0556000e-01
   1.5113514e+02   5.6761000e-01
   1.6114414e+02   5.3306000e-01
   1.7115315e+02   5.0301000e-01
   1.8116216e+02   4.7790000e-01
   1.9117117e+02   4.5763000e-01
   2.0118018e+02   4.4352000e-01
   2.1118919e+02   4.3234000e-01
   2.2119820e+02   4.2468000e-01
   2.3120721e+02   4.1975000e-01
   2.4121622e+02   4.1326000e-01
   2.5122523e+02   4.0986000e-01
   2.6123423e+02   4.0648000e-01
   2.7124324e+02   4.0380000e-01
   2.8125225e+02   4.0126000e-01
   2.9126126e+02   3.9895000e-01
   3.0127027e+02   3.9635000e-01
   3.1127928e+02   3.9402000e-01
   3.2128829e+02   3.9249000e-01
   3.3129730e+02   3.9028000e-01
   3.4130631e+02   3.8883000e-01
   3.5131532e+02   3.8664000e-01
   3.6132432e+02   3.8562000e-01
   3.7133333e+02   3.8343000e-01
   3.8134234e+02   3.8219000e-01
   3.9135135e+02   3.8085000e-01
   4.0136036e+02   3.7993000e-01
   4.1136937e+02   3.7740000e-01
   4.2137838e+02   3.7601000e-01
   4.3138739e+02   3.7376000e-01
   4.4139640e+02   3.7257000e-01
   4.5140541e+02   3.7047000e-01
   4.6141441e+02   3.7037000e-01
   4.7142342e+02   3.6857000e-01
   4.8143243e+02   3.6743000e-01
   4.9144144e+02   3.6561000e-01
   5.0145045e+02   3.6385000e-01
   5.1145946e+02   3.6362000e-01
   5.2146847e+02   3.6240000e-01
   5.3147748e+02   3.6064000e-01
   5.4148649e+02   3.5928000e-01
   5.5149550e+02   3.6027000e-01
   5.6150450e+02   3.5735000e-01
   5.7151351e+02   3.5509000e-01
   5.8152252e+02   3.5503000e-01
   5.9153153e+02   3.5281000e-01
   6.0154054e+02   3.5207000e-01
   6.1154955e+02   3.5051000e-01
   6.2155856e+02   3.4908000e-01
   6.3156757e+02   3.4973000e-01
   6.4157658e+02   3.4706000e-01
   6.5158559e+02   3.4583000e-01
   6.6159459e+02   3.4465000e-01
   6.7160360e+02   3.4387000e-01
   6.8161261e+02   3.4274000e-01
   6.9162162e+02   3.4450000e-01
   7.0163063e+02   3.3898000e-01
   7.1163964e+02   3.4085000e-01
   7.2164865e+02   3.3819000e-01
   7.3165766e+02   3.3796000e-01
   7.4166667e+02   3.3638000e-01
   7.5167568e+02   3.3438000e-01
   7.6168468e+02   3.3238000e-01
   7.7169369e+02   3.3146000e-01
   7.8170270e+02   3.2905000e-01
   7.9171171e+02   3.2914000e-01
   8.0172072e+02   3.2823000e-01
   8.1172973e+02   3.2510000e-01
   8.2173874e+02   3.2414000e-01
   8.3174775e+02   3.2321000e-01
   8.4175676e+02   3.2392000e-01
   8.5176577e+02   3.2209000e-01
   8.6177477e+02   3.2062000e-01
   8.7178378e+02   3.1815000e-01
   8.8179279e+02   3.1933000e-01
   8.9180180e+02   3.1705000e-01
   9.0181081e+02   3.1586000e-01
   9.1181982e+02   3.1477000e-01
   9.2182883e+02   3.1468000e-01
   9.3183784e+02   3.1378000e-01
   9.4184685e+02   3.1227000e-01
   9.5185586e+02   3.1155000e-01
   9.6186486e+02   3.1086000e-01
   9.7187387e+02   3.0818000e-01
   9.8188288e+02   3.0609000e-01
   9.9189189e+02   3.0554000e-01
   1.0019009e+03   3.0558000e-01
   1.0119099e+03   3.0345000e-01
   1.0219189e+03   3.0377000e-01
   1.0319279e+03   3.0148000e-01
   1.0419369e+03   2.9963000e-01
   1.0519459e+03   2.9919000e-01
   1.0619550e+03   2.9852000e-01
   1.0719640e+03   2.9807000e-01
   1.0819730e+03   2.9738000e-01
   1.0919820e+03   2.9491000e-01
   1.1019910e+03   2.9461000e-01
   1.1120000e+03   2.9312000e-01
   1.1220090e+03   2.9287000e-01
   1.1320180e+03   2.9175000e-01
   1.1420270e+03   2.9011000e-01
   1.1520360e+03   2.9003000e-01
   1.1620450e+03   2.8968000e-01
   1.1720541e+03   2.9005000e-01
   1.1820631e+03   2.8915000e-01
   1.1920721e+03   2.8831000e-01
   1.2020811e+03   2.8678000e-01
   1.2120901e+03   2.8603000e-01
   1.2220991e+03   2.8623000e-01
   1.2321081e+03   2.8490000e-01
   1.2421171e+03   2.8504000e-01
   1.2521261e+03   2.8265000e-01
   1.2621351e+03   2.8270000e-01
   1.2721441e+03   2.8497000e-01
   1.2821532e+03   2.8059000e-01
   1.2921622e+03   2.8179000e-01
   1.3021712e+03   2.8019000e-01
   1.3121802e+03   2.7923000e-01
   1.3221892e+03   2.7999000e-01
   1.3321982e+03   2.8009000e-01
   1.3422072e+03   2.7769000e-01
   1.3522162e+03   2.7616000e-01
   1.3622252e+03   2.7811000e-01
   1.3722342e+03   2.7727000e-01
   1.3822432e+03   2.7565000e-01
   1.3922523e+03   2.7422000e-01
   1.4022613e+03   2.7454000e-01
   1.4122703e+03   2.7456000e-01
   1.4222793e+03   2.7338000e-01
   1.4322883e+03   2.7190000e-01
   1.4422973e+03   2.7206000e-01
   1.4523063e+03   2.7239000e-01
   1.4623153e+03   2.7141000e-01
   1.4723243e+03   2.7014000e-01
   1.4823333e+03   2.6943000e-01
   1.4923423e+03   2.6940000e-01
   1.5023514e+03   2.6939000e-01
   1.5123604e+03   2.6877000e-01
   1.5223694e+03   2.6969000e-01
   1.5323784e+03   2.7045000e-01
   1.5423874e+03   2.6738000e-01
   1.5523964e+03   2.6502000e-01
   1.5624054e+03   2.6491000e-01
   1.5724144e+03   2.6660000e-01
   1.5824234e+03   2.6633000e-01
   1.5924324e+03   2.6300000e-01
   1.6024414e+03   2.6514000e-01
   1.6124505e+03   2.6284000e-01
   1.6224595e+03   2.6274000e-01
   1.6324685e+03   2.6227000e-01
   1.6424775e+03   2.6373000e-01
   1.6524865e+03   2.6213000e-01
   1.6624955e+03   2.6024000e-01
   1.6725045e+03   2.6007000e-01
   1.6825135e+03   2.5783000e-01
   1.6925225e+03   2.5692000e-01
   1.7025315e+03   2.6117000e-01
   1.7125405e+03   2.5943000e-01
   1.7225495e+03   2.5768000e-01
   1.7325586e+03   2.5586000e-01
   1.7425676e+03   2.5502000e-01
   1.7525766e+03   2.5541000e-01
   1.7625856e+03   2.5345000e-01
   1.7725946e+03   2.5377000e-01
   1.7826036e+03   2.5243000e-01
   1.7926126e+03   2.5472000e-01
   1.8026216e+03   2.5247000e-01
   1.8126306e+03   2.5289000e-01
   1.8226396e+03   2.5255000e-01
   1.8326486e+03   2.5014000e-01
   1.8426577e+03   2.4926000e-01
   1.8526667e+03   2.5047000e-01
   1.8626757e+03   2.4988000e-01
   1.8726847e+03   2.4884000e-01
   1.8826937e+03   2.4682000e-01
   1.8927027e+03   2.4657000e-01
   1.9027117e+03   2.4717000e-01
   1.9127207e+03   2.4637000e-01
   1.9227297e+03   2.4528000e-01
   1.9327387e+03   2.4456000e-01
   1.9427477e+03   2.4386000e-01
   1.9527568e+03   2.4419000e-01
   1.9627658e+03   2.4278000e-01
   1.9727748e+03   2.4432000e-01
   1.9827838e+03   2.4382000e-01
   1.9927928e+03   2.4095000e-01
   2.0028018e+03   2.4047000e-01
   2.0128108e+03   2.3983000e-01
   2.0228198e+03   2.4192000e-01
   2.0328288e+03   2.4101000e-01
   2.0428378e+03   2.3852000e-01
   2.0528468e+03   2.3957000e-01
   2.0628559e+03   2.3930000e-01
   2.0728649e+03   2.3750000e-01
   2.0828739e+03   2.3982000e-01
   2.0928829e+03   2.3698000e-01
   2.1028919e+03   2.3502000e-01
   2.1129009e+03   2.3742000e-01
   2.1229099e+03   2.3474000e-01
   2.1329189e+03   2.3578000e-01
   2.1429279e+03   2.3330000e-01
   2.1529369e+03   2.3242000e-01
   2.1629459e+03   2.3359000e-01
   2.1729550e+03   2.3229000e-01
   2.1829640e+03   2.3222000e-01
   2.1929730e+03   2.3252000e-01
   2.2029820e+03   2.3198000e-01
   2.2129910e+03   2.3098000e-01
   2.2230000e+03   2.3049000e-01
   2.2330090e+03   2.3048000e-01
   2.2430180e+03   2.2949000e-01
   2.2530270e+03   2.3025000e-01
   2.2630360e+03   2.2741000e-01
   2.2730450e+03   2.2790000e-01
   2.2830541e+03   2.2634000e-01
   2.2930631e+03   2.2703000e-01
   2.3030721e+03   2.2734000e-01
   2.3130811e+03   2.2629000e-01
   2.3230901e+03   2.2697000e-01
   2.3330991e+03   2.2555000e-01
   2.3431081e+03   2.2507000e-01
   2.3531171e+03   2.2425000e-01
   2.3631261e+03   2.2506000e-01
   2.3731351e+03   2.2186000e-01
   2.3831441e+03   2.2208000e-01
   2.3931532e+03   2.2076000e-01
   2.4031622e+03   2.2075000e-01
   2.4131712e+03   2.2128000e-01
   2.4231802e+03   2.2063000e-01
   2.4331892e+03   2.1914000e-01
   2.4431982e+03   2.2026000e-01
   2.4532072e+03   2.1892000e-01
   2.4632162e+03   2.2035000e-01
   2.4732252e+03   2.2133000e-01
   2.4832342e+03   2.1813000e-01
   2.4932432e+03   2.1767000e-01
   2.5032523e+03   2.1777000e-01
   2.5132613e+03   2.1443000e-01
   2.5232703e+03   2.1757000e-01
   2.5332793e+03   2.1470000e-01
   2.5432883e+03   2.1378000e-01
   2.5532973e+03   2.1398000e-01
   2.5633063e+03   2.1382000e-01
   2.5733153e+03   2.1316000e-01
   2.5833243e+03   2.1307000e-01
   2.5933333e+03   2.1226000e-01
   2.6033423e+03   2.1163000e-01
   2.6133514e+03   2.1129000e-01
   2.6233604e+03   2.1201000e-01
   2.6333694e+03   2.1119000e-01
   2.6433784e+03   2.1069000e-01
   2.6533874e+03   2.1023000e-01
   2.6633964e+03   2.1093000e-01
   2.6734054e+03   2.1178000e-01
   2.6834144e+03   2.0981000e-01
   2.6934234e+03   2.0883000e-01
   2.7034324e+03   2.0907000e-01
   2.7134414e+03   2.0921000e-01
   2.7234505e+03   2.0974000e-01
   2.7334595e+03   2.0788000e-01
   2.7434685e+03   2.0796000e-01
   2.7534775e+03   2.0607000e-01
   2.7634865e+03   2.0713000e-01
   2.7734955e+03   2.0768000e-01
   2.7835045e+03   2.0596000e-01
   2.7935135e+03   2.0619000e-01
   2.8035225e+03   2.0897000e-01
   2.8135315e+03   2.0357000e-01
   2.8235405e+03   2.0344000e-01
   2.8335495e+03   2.0328000e-01
   2.8435586e+03   2.0545000e-01
   2.8535676e+03   2.0353000e-01
   2.8635766e+03   2.0296000e-01
   2.8735856e+03   2.0404000e-01
   2.8835946e+03   2.0424000e-01
   2.8936036e+03   2.0177000e-01
   2.9036126e+03   2.0443000e-01
   2.9136216e+03   2.0115000e-01
   2.9236306e+03   2.0191000e-01
   2.9336396e+03   2.0031000e-01
   2.9436486e+03   2.0034000e-01
   2.9536577e+03   2.0053000e-01
   2.9636667e+03   2.0106000e-01
   2.9736757e+03   2.0089000e-01
   2.9836847e+03   2.0086000e-01
   2.9936937e+03   1.9949000e-01
   3.0037027e+03   1.9738000e-01
   3.0137117e+03   1.9933000e-01
   3.0237207e+03   1.9929000e-01
   3.0337297e+03   1.9688000e-01
   3.0437387e+03   1.9861000e-01
   3.0537477e+03   1.9788000e-01
   3.0637568e+03   1.9686000e-01
   3.0737658e+03   1.9753000e-01
   3.0837748e+03   1.9931000e-01
   3.0937838e+03   1.9688000e-01
   3.1037928e+03   2.0062000e-01
   3.1138018e+03   1.9655000e-01
   3.1238108e+03   1.9496000e-01
   3.1338198e+03   1.9620000e-01
   3.1438288e+03   1.9451000e-01
   3.1538378e+03   1.9609000e-01
   3.1638468e+03   1.9378000e-01
   3.1738559e+03   1.9463000e-01
   3.1838649e+03   1.9441000e-01
   3.1938739e+03   1.9303000e-01
   3.2038829e+03   1.9402000e-01
   3.2138919e+03   1.9368000e-01
   3.2239009e+03   1.9353000e-01
   3.2339099e+03   1.9189000e-01
   3.2439189e+03   1.9181000e-01
   3.2539279e+03   1.9305000e-01
   3.2639369e+03   1.9605000e-01
   3.2739459e+03   1.9186000e-01
   3.2839550e+03   1.9080000e-01
   3.2939640e+03   1.9326000e-01
   3.3039730e+03   1.8981000e-01
   3.3139820e+03   1.9028000e-01
   3.3239910e+03   1.8895000e-01
   3.3340000e+03   1.8948000e-01
   3.3440090e+03   1.9102000e-01
   3.3540180e+03   1.8972000e-01
   3.3640270e+03   1.8876000e-01
   3.3740360e+03   1.8997000e-01
   3.3840450e+03   1.8879000e-01
   3.3940541e+03   1.8976000e-01
   3.4040631e+03   1.8619000e-01
   3.4140721e+03   1.8667000e-01
   3.4240811e+03   1.8698000e-01
   3.4340901e+03   1.8724000e-01
   3.4440991e+03   1.8842000e-01
   3.4541081e+03   1.8527000e-01
   3.4641171e+03   1.8723000e-01
   3.4741261e+03   1.8645000e-01
   3.4841351e+03   1.8801000e-01
   3.4941441e+03   1.8766000e-01
   3.5041532e+03   1.8583000e-01
   3.5141622e+03   1.8735000e-01
   3.5241712e+03   1.8504000e-01
   3.5341802e+03   1.8345000e-01
   3.5441892e+03   1.8442000e-01
   3.5541982e+03   1.8437000e-01
   3.5642072e+03   1.8418000e-01
   3.5742162e+03   1.8327000e-01
   3.5842252e+03   1.8368000e-01
   3.5942342e+03   1.8295000e-01
   3.6042432e+03   1.8671000e-01
   3.6142523e+03   1.8312000e-01
   3.6242613e+03   1.8435000e-01
   3.6342703e+03   1.8400000e-01
   3.6442793e+03   1.8233000e-01
   3.6542883e+03   1.8222000e-01
   3.6642973e+03   1.8382000e-01
   3.6743063e+03   1.8168000e-01
   3.6843153e+03   1.8097000e-01
   3.6943243e+03   1.8110000e-01
   3.7043333e+03   1.8267000e-01
   3.7143423e+03   1.8086000e-01
   3.7243514e+03   1.8129000e-01
   3.7343604e+03   1.8235000e-01
   3.7443694e+03   1.7893000e-01
   3.7543784e+03   1.8061000e-01
   3.7643874e+03   1.8075000e-01
   3.7743964e+03   1.7841000e-01
   3.7844054e+03   1.7931000e-01
   3.7944144e+03   1.7910000e-01
   3.8044234e+03   1.8148000e-01
   3.8144324e+03   1.7997000e-01
   3.8244414e+03   1.7990000e-01
   3.8344505e+03   1.8338000e-01
   3.8444595e+03   1.7932000e-01
   3.8544685e+03   1.7910000e-01
   3.8644775e+03   1.8034000e-01
   3.8744865e+03   1.7720000e-01
   3.8844955e+03   1.7859000e-01
   3.8945045e+03   1.7742000e-01
   3.9045135e+03   1.7768000e-01
   3.9145225e+03   1.7784000e-01
   3.9245315e+03   1.7797000e-01
   3.9345405e+03   1.7750000e-01
   3.9445495e+03   1.7579000e-01
   3.9545586e+03   1.7838000e-01
   3.9645676e+03   1.7554000e-01
   3.9745766e+03   1.7680000e-01
   3.9845856e+03   1.7592000e-01
   3.9945946e+03   1.7531000e-01
   4.0046036e+03   1.7682000e-01
   4.0146126e+03   1.7609000e-01
   4.0246216e+03   1.7498000e-01
   4.0346306e+03   1.7630000e-01
   4.0446396e+03   1.7587000e-01
   4.0546486e+03   1.7627000e-01
   4.0646577e+03   1.7696000e-01
   4.0746667e+03   1.7650000e-01
   4.0846757e+03   1.7857000e-01
   4.0946847e+03   1.7571000e-01
   4.1046937e+03   1.7608000e-01
   4.1147027e+03   1.7371000e-01
   4.1247117e+03   1.7484000e-01
   4.1347207e+03   1.7536000e-01
   4.1447297e+03   1.7290000e-01
   4.1547387e+03   1.7462000e-01
   4.1647477e+03   1.7352000e-01
   4.1747568e+03   1.7335000e-01
   4.1847658e+03   1.7429000e-01
   4.1947748e+03   1.7264000e-01
   4.2047838e+03   1.7258000e-01
   4.2147928e+03   1.7277000e-01
   4.2248018e+03   1.7212000e-01
   4.2348108e+03   1.7216000e-01
   4.2448198e+03   1.7442000e-01
   4.2548288e+03   1.7299000e-01
   4.2648378e+03   1.7228000e-01
   4.2748468e+03   1.7283000e-01
   4.2848559e+03   1.7255000e-01
   4.2948649e+03   1.7176000e-01
   4.3048739e+03   1.7187000e-01
   4.3148829e+03   1.7103000e-01
   4.3248919e+03   1.7259000e-01
   4.3349009e+03   1.7122000e-01
   4.3449099e+03   1.7132000e-01
   4.3549189e+03   1.6998000e-01
   4.3649279e+03   1.6943000e-01
   4.3749369e+03   1.7124000e-01
   4.3849459e+03   1.7143000e-01
   4.3949550e+03   1.7096000e-01
   4.4049640e+03   1.7118000e-01
   4.4149730e+03   1.6824000e-01
   4.4249820e+03   1.6941000e-01
   4.4349910e+03   1.6866000e-01
   4.4450000e+03   1.6828000e-01
   4.4550090e+03   1.7043000e-01
   4.4650180e+03   1.6842000e-01
   4.4750270e+03   1.7224000e-01
   4.4850360e+03   1.7239000e-01
   4.4950450e+03   1.7006000e-01
   4.5050541e+03   1.7416000e-01
   4.5150631e+03   1.7027000e-01
   4.5250721e+03   1.7030000e-01
   4.5350811e+03   1.6823000e-01
   4.5450901e+03   1.6726000e-01
   4.5550991e+03   1.6765000e-01
   4.5651081e+03   1.6781000e-01
   4.5751171e+03   1.6958000e-01
   4.5851261e+03   1.6778000e-01
   4.5951351e+03   1.6865000e-01
   4.6051441e+03   1.6836000e-01
   4.6151532e+03   1.6783000e-01
   4.6251622e+03   1.6796000e-01
   4.6351712e+03   1.6897000e-01
   4.6451802e+03   1.6692000e-01
   4.6551892e+03   1.6960000e-01
   4.6651982e+03   1.6862000e-01
   4.6752072e+03   1.6948000e-01
   4.6852162e+03   1.6892000e-01
   4.6952252e+03   1.6786000e-01
   4.7052342e+03   1.6605000e-01
   4.7152432e+03   1.6857000e-01
   4.7252523e+03   1.6644000e-01
   4.7352613e+03   1.6811000e-01
   4.7452703e+03   1.6556000e-01
   4.7552793e+03   1.6745000e-01
   4.7652883e+03   1.6556000e-01
   4.7752973e+03   1.6423000e-01
   4.7853063e+03   1.6527000e-01
   4.7953153e+03   1.6668000e-01
   4.8053243e+03   1.6417000e-01
   4.8153333e+03   1.6396000e-01
   4.8253423e+03   1.6471000e-01
   4.8353514e+03   1.6517000e-01
   4.8453604e+03   1.6474000e-01
   4.8553694e+03   1.6602000e-01
   4.8653784e+03   1.6822000e-01
   4.8753874e+03   1.6501000e-01
   4.8853964e+03   1.6488000e-01
   4.8954054e+03   1.6801000e-01
   4.9054144e+03   1.6484000e-01
   4.9154234e+03   1.6413000e-01
   4.9254324e+03   1.6490000e-01
   4.9354414e+03   1.6153000e-01
   4.9454505e+03   1.6273000e-01
   4.9554595e+03   1.6540000e-01
   4.9654685e+03   1.6324000e-01
   4.9754775e+03   1.6484000e-01
   4.9854865e+03   1.6258000e-01
   4.9954955e+03   1.6273000e-01
   5.0055045e+03   1.6383000e-01
   5.0155135e+03   1.6230000e-01
   5.0255225e+03   1.6342000e-01
   5.0355315e+03   1.6338000e-01
   5.0455405e+03   1.6151000e-01
   5.0555495e+03   1.6318000e-01
   5.0655586e+03   1.6374000e-01
   5.0755676e+03   1.6350000e-01
   5.0855766e+03   1.6311000e-01
   5.0955856e+03   1.6392000e-01
   5.1055946e+03   1.6170000e-01
   5.1156036e+03   1.6214000e-01
   5.1256126e+03   1.6373000e-01
   5.1356216e+03   1.6110000e-01
   5.1456306e+03   1.6241000e-01
   5.1556396e+03   1.5923000e-01
   5.1656486e+03   1.6166000e-01
   5.1756577e+03   1.6130000e-01
   5.1856667e+03   1.6245000e-01
   5.1956757e+03   1.6471000e-01
   5.2056847e+03   1.6063000e-01
   5.2156937e+03   1.5958000e-01
   5.2257027e+03   1.6318000e-01
   5.2357117e+03   1.6378000e-01
   5.2457207e+03   1.5944000e-01
   5.2557297e+03   1.6176000e-01
   5.2657387e+03   1.6171000e-01
   5.2757477e+03   1.6198000e-01
   5.2857568e+03   1.5883000e-01
   5.2957658e+03   1.6077000e-01
   5.3057748e+03   1.6085000e-01
   5.3157838e+03   1.5930000e-01
   5.3257928e+03   1.5811000e-01
   5.3358018e+03   1.5790000e-01
   5.3458108e+03   1.6279000e-01
   5.3558198e+03   1.5941000e-01
   5.3658288e+03   1.5944000e-01
   5.3758378e+03   1.5924000e-01
   5.3858468e+03   1.5847000e-01
   5.3958559e+03   1.5749000e-01
   5.4058649e+03   1.6069000e-01
   5.4158739e+03   1.6287000e-01
   5.4258829e+03   1.6024000e-01
   5.4358919e+03   1.5959000e-01
   5.4459009e+03   1.6067000e-01
   5.4559099e+03   1.6422000e-01
   5.4659189e+03   1.6014000e-01
   5.4759279e+03   1.6262000e-01
   5.4859369e+03   1.6247000e-01
   5.4959459e+03   1.5721000e-01
   5.5059550e+03   1.5800000e-01
   5.5159640e+03   1.5852000e-01
   5.5259730e+03   1.6296000e-01
   5.5359820e+03   1.6013000e-01
   5.5459910e+03   1.5824000e-01
   5.5560000e+03   1.6030000e-01
   5.5660090e+03   1.5718000e-01
   5.5760180e+03   1.6202000e-01
   5.5860270e+03   1.5832000e-01
   5.5960360e+03   1.5697000e-01
   5.6060450e+03   1.6079000e-01
   5.6160541e+03   1.5828000e-01
   5.6260631e+03   1.5614000e-01
   5.6360721e+03   1.5851000e-01
   5.6460811e+03   1.5803000e-01
   5.6560901e+03   1.5641000e-01
   5.6660991e+03   1.5616000e-01
   5.6761081e+03   1.5720000e-01
   5.6861171e+03   1.5756000e-01
   5.6961261e+03   1.5616000e-01
   5.7061351e+03   1.5527000e-01
   5.7161441e+03   1.5766000e-01
   5.7261532e+03   1.5643000e-01
   5.7361622e+03   1.5531000e-01
   5.7461712e+03   1.5443000e-01
   5.7561802e+03   1.5568000e-01
   5.7661892e+03   1.5848000e-01
   5.7761982e+03   1.5575000e-01
   5.7862072e+03   1.5703000e-01
   5.7962162e+03   1.5604000e-01
   5.8062252e+03   1.5495000e-01
   5.8162342e+03   1.5370000e-01
   5.8262432e+03   1.5425000e-01
   5.8362523e+03   1.5698000e-01
   5.8462613e+03   1.5541000e-01
   5.8562703e+03   1.5620000e-01
   5.8662793e+03   1.5593000e-01
   5.8762883e+03   1.5689000e-01
   5.8862973e+03   1.5425000e-01
   5.8963063e+03   1.5551000e-01
   5.9063153e+03   1.5562000e-01
   5.9163243e+03   1.5764000e-01
   5.9263333e+03   1.5526000e-01
   5.9363423e+03   1.5448000e-01
   5.9463514e+03   1.5678000e-01
   5.9563604e+03   1.5337000e-01
   5.9663694e+03   1.5449000e-01
   5.9763784e+03   1.5225000e-01
   5.9863874e+03   1.5422000e-01
   5.9963964e+03   1.5325000e-01
   6.0064054e+03   1.5409000e-01
   6.0164144e+03   1.5694000e-01
   6.0264234e+03   1.5529000e-01
   6.0364324e+03   1.5199000e-01
   6.0464414e+03   1.5244000e-01
   6.0564505e+03   1.5403000e-01
   6.0664595e+03   1.5461000e-01
   6.0764685e+03   1.5584000e-01
   6.0864775e+03   1.5407000e-01
   6.0964865e+03   1.5759000e-01
   6.1064955e+03   1.5366000e-01
   6.1165045e+03   1.5396000e-01
   6.1265135e+03   1.5390000e-01
   6.1365225e+03   1.5373000e-01
   6.1465315e+03   1.5241000e-01
   6.1565405e+03   1.5468000e-01
   6.1665495e+03   1.5498000e-01
   6.1765586e+03   1.5456000e-01
   6.1865676e+03   1.5415000e-01
   6.1965766e+03   1.5545000e-01
   6.2065856e+03   1.5139000e-01
   6.2165946e+03   1.5338000e-01
   6.2266036e+03   1.5605000e-01
   6.2366126e+03   1.5291000e-01
   6.2466216e+03   1.5259000e-01
   6.2566306e+03   1.5540000e-01
   6.2666396e+03   1.5815000e-01
   6.2766486e+03   1.5218000e-01
   6.2866577e+03   1.5250000e-01
   6.2966667e+03   1.5610000e-01
   6.3066757e+03   1.5247000e-01
   6.3166847e+03   1.5495000e-01
   6.3266937e+03   1.5366000e-01
   6.3367027e+03   1.5222000e-01
   6.3467117e+03   1.5241000e-01
   6.3567207e+03   1.5165000e-01
   6.3667297e+03   1.5184000e-01
   6.3767387e+03   1.5218000e-01
   6.3867477e+03   1.5294000e-01
   6.3967568e+03   1.5090000e-01
   6.4067658e+03   1.5229000e-01
   6.4167748e+03   1.5203000e-01
   6.4267838e+03   1.5157000e-01
   6.4367928e+03   1.5238000e-01
   6.4468018e+03   1.4989000e-01
   6.4568108e+03   1.5259000e-01
   6.4668198e+03   1.5247000e-01
   6.4768288e+03   1.5028000e-01
   6.4868378e+03   1.5517000e-01
   6.4968468e+03   1.5392000e-01
   6.5068559e+03   1.5454000e-01
   6.5168649e+03   1.5339000e-01
   6.5268739e+03   1.5069000e-01
   6.5368829e+03   1.5159000e-01
   6.5468919e+03   1.5308000e-01
   6.5569009e+03   1.5220000e-01
   6.5669099e+03   1.5070000e-01
   6.5769189e+03   1.5113000e-01
   6.5869279e+03   1.5063000e-01
   6.5969369e+03   1.5183000e-01
   6.6069459e+03   1.5079000e-01
   6.6169550e+03   1.5060000e-01
   6.6269640e+03   1.5230000e-01
   6.6369730e+03   1.5232000e-01
   6.6469820e+03   1.5049000e-01
   6.6569910e+03   1.5037000e-01
   6.6670000e+03   1.5281000e-01
   6.6770090e+03   1.5248000e-01
   6.6870180e+03   1.5117000e-01
   6.6970270e+03   1.5001000e-01
   6.7070360e+03   1.5070000e-01
   6.7170450e+03   1.5034000e-01
   6.7270541e+03   1.5041000e-01
   6.7370631e+03   1.4967000e-01
   6.7470721e+03   1.4916000e-01
   6.7570811e+03   1.4960000e-01
   6.7670901e+03   1.5017000e-01
   6.7770991e+03   1.4832000e-01
   6.7871081e+03   1.4880000e-01
   6.7971171e+03   1.4869000e-01
   6.8071261e+03   1.4972000e-01
   6.8171351e+03   1.5170000e-01
   6.8271441e+03   1.5146000e-01
   6.8371532e+03   1.5088000e-01
   6.8471622e+03   1.5202000e-01
   6.8571712e+03   1.5040000e-01
   6.8671802e+03   1.5262000e-01
   6.8771892e+03   1.4799000e-01
   6.8871982e+03   1.5198000e-01
   6.8972072e+03   1.4935000e-01
   6.9072162e+03   1.5352000e-01
   6.9172252e+03   1.4962000e-01
   6.9272342e+03   1.4773000e-01
   6.9372432e+03   1.4679000e-01
   6.9472523e+03   1.4737000e-01
   6.9572613e+03   1.4853000e-01
   6.9672703e+03   1.4968000e-01
   6.9772793e+03   1.4883000e-01
   6.9872883e+03   1.4884000e-01
   6.9972973e+03   1.5183000e-01
   7.0073063e+03   1.4895000e-01
   7.0173153e+03   1.5031000e-01
   7.0273243e+03   1.4812000e-01
   7.0373333e+03   1.4702000e-01
   7.0473423e+03   1.4776000e-01
   7.0573514e+03   1.4905000e-01
   7.0673604e+03   1.4809000e-01
   7.0773694e+03   1.5168000e-01
   7.0873784e+03   1.4779000e-01
   7.0973874e+03   1.5062000e-01
   7.1073964e+03   1.5026000e-01
   7.1174054e+03   1.4919000e-01
   7.1274144e+03   1.5097000e-01
   7.1374234e+03   1.4912000e-01
   7.1474324e+03   1.5052000e-01
   7.1574414e+03   1.4844000e-01
   7.1674505e+03   1.4757000e-01
   7.1774595e+03   1.4937000e-01
   7.1874685e+03   1.4995000e-01
   7.1974775e+03   1.4820000e-01
   7.2074865e+03   1.4763000e-01
   7.2174955e+03   1.4985000e-01
   7.2275045e+03   1.4876000e-01
   7.2375135e+03   1.5233000e-01
   7.2475225e+03   1.4867000e-01
   7.2575315e+03   1.4691000e-01
   7.2675405e+03   1.4897000e-01
   7.2775495e+03   1.4790000e-01
   7.2875586e+03   1.4966000e-01
   7.2975676e+03   1.4694000e-01
   7.3075766e+03   1.4806000e-01
   7.3175856e+03   1.4979000e-01
   7.3275946e+03   1.4894000e-01
   7.3376036e+03   1.4940000e-01
   7.3476126e+03   1.5216000e-01
   7.3576216e+03   1.4975000e-01
   7.3676306e+03   1.4719000e-01
   7.3776396e+03   1.4914000e-01
   7.3876486e+03   1.4824000e-01
   7.3976577e+03   1.4717000e-01
   7.4076667e+03   1.5028000e-01
   7.4176757e+03   1.4696000e-01
   7.4276847e+03   1.4758000e-01
   7.4376937e+03   1.4769000e-01
   7.4477027e+03   1.4859000e-01
   7.4577117e+03   1.4884000e-01
   7.4677207e+03   1.4765000e-01
   7.4777297e+03   1.4826000e-01
   7.4877387e+03   1.4635000e-01
   7.4977477e+03   1.4761000e-01
   7.5077568e+03   1.4632000e-01
   7.5177658e+03   1.4747000e-01
   7.5277748e+03   1.4756000e-01
   7.5377838e+03   1.4818000e-01
   7.5477928e+03   1.4676000e-01
   7.5578018e+03   1.4872000e-01
   7.5678108e+03   1.4869000e-01
   7.5778198e+03   1.4616000e-01
   7.5878288e+03   1.4661000e-01
   7.5978378e+03   1.4559000e-01
   7.6078468e+03   1.4909000e-01
   7.6178559e+03   1.4695000e-01
   7.6278649e+03   1.4688000e-01
   7.6378739e+03   1.4497000e-01
   7.6478829e+03   1.4585000e-01
   7.6578919e+03   1.4523000e-01
   7.6679009e+03   1.4711000e-01
   7.6779099e+03   1.4565000e-01
   7.6879189e+03   1.4866000e-01
   7.6979279e+03   1.4494000e-01
   7.7079369e+03   1.4535000e-01
   7.7179459e+03   1.4581000e-01
   7.7279550e+03   1.4572000e-01
   7.7379640e+03   1.4655000e-01
   7.7479730e+03   1.4585000e-01
   7.7579820e+03   1.4694000e-01
   7.7679910e+03   1.4519000e-01
   7.7780000e+03   1.4774000e-01
   7.7880090e+03   1.5272000e-01
   7.7980180e+03   1.4616000e-01
   7.8080270e+03   1.4727000e-01
   7.8180360e+03   1.4752000e-01
   7.8280450e+03   1.4718000e-01
   7.8380541e+03   1.4527000e-01
   7.8480631e+03   1.4511000e-01
   7.8580721e+03   1.4556000e-01
   7.8680811e+03   1.4627000e-01
   7.8780901e+03   1.4836000e-01
   7.8880991e+03   1.4630000e-01
   7.8981081e+03   1.4463000e-01
   7.9081171e+03   1.4862000e-01
   7.9181261e+03   1.4891000e-01
   7.9281351e+03   1.4890000e-01
   7.9381441e+03   1.4605000e-01
   7.9481532e+03   1.4976000e-01
   7.9581622e+03   1.4665000e-01
   7.9681712e+03   1.4592000e-01
   7.9781802e+03   1.4447000e-01
   7.9881892e+03   1.4733000e-01
   7.9981982e+03   1.4485000e-01
   8.0082072e+03   1.4470000e-01
   8.0182162e+03   1.4474000e-01
   8.0282252e+03   1.4626000e-01
   8.0382342e+03   1.4573000e-01
   8.0482432e+03   1.4519000e-01
   8.0582523e+03   1.4520000e-01
   8.0682613e+03   1.4478000e-01
   8.0782703e+03   1.4727000e-01
   8.0882793e+03   1.4521000e-01
   8.0982883e+03   1.4410000e-01
   8.1082973e+03   1.4569000e-01
   8.1183063e+03   1.4632000e-01
   8.1283153e+03   1.4827000e-01
   8.1383243e+03   1.4549000e-01
   8.1483333e+03   1.4518000e-01
   8.1583423e+03   1.4481000e-01
   8.1683514e+03   1.4413000e-01
   8.1783604e+03   1.4599000e-01
   8.1883694e+03   1.4680000e-01
   8.1983784e+03   1.4592000e-01
   8.2083874e+03   1.4713000e-01
   8.2183964e+03   1.4730000e-01
   8.2284054e+03   1.4578000e-01
   8.2384144e+03   1.4890000e-01
   8.2484234e+03   1.4505000e-01
   8.2584324e+03   1.4508000e-01
   8.2684414e+03   1.4408000e-01
   8.2784505e+03   1.4389000e-01
   8.2884595e+03   1.4563000e-01
   8.2984685e+03   1.4681000e-01
   8.3084775e+03   1.4469000e-01
   8.3184865e+03   1.4437000e-01
   8.3284955e+03   1.4408000e-01
   8.3385045e+03   1.4680000e-01
   8.3485135e+03   1.4477000e-01
   8.3585225e+03   1.4442000e-01
   8.3685315e+03   1.4688000e-01
   8.3785405e+03   1.4602000e-01
   8.3885495e+03   1.4599000e-01
   8.3985586e+03   1.4536000e-01
   8.4085676e+03   1.4442000e-01
   8.4185766e+03   1.4329000e-01
   8.4285856e+03   1.4358000e-01
   8.4385946e+03   1.4414000e-01
   8.4486036e+03   1.4422000e-01
   8.4586126e+03   1.4228000e-01
   8.4686216e+03   1.4309000e-01
   8.4786306e+03   1.4238000e-01
   8.4886396e+03   1.4513000e-01
   8.4986486e+03   1.4446000e-01
   8.5086577e+03   1.4598000e-01
   8.5186667e+03   1.4391000e-01
   8.5286757e+03   1.4147000e-01
   8.5386847e+03   1.4226000e-01
   8.5486937e+03   1.4298000e-01
   8.5587027e+03   1.4304000e-01
   8.5687117e+03   1.4517000e-01
   8.5787207e+03   1.4383000e-01
   8.5887297e+03   1.4319000e-01
   8.5987387e+03   1.4478000e-01
   8.6087477e+03   1.4306000e-01
   8.6187568e+03   1.4667000e-01
   8.6287658e+03   1.4586000e-01
   8.6387748e+03   1.4706000e-01
   8.6487838e+03   1.4256000e-01
   8.6587928e+03   1.4292000e-01
   8.6688018e+03   1.4082000e-01
   8.6788108e+03   1.4432000e-01
   8.6888198e+03   1.4187000e-01
   8.6988288e+03   1.4312000e-01
   8.7088378e+03   1.4475000e-01
   8.7188468e+03   1.4294000e-01
   8.7288559e+03   1.4475000e-01
   8.7388649e+03   1.4418000e-01
   8.7488739e+03   1.4199000e-01
   8.7588829e+03   1.4269000e-01
   8.7688919e+03   1.4428000e-01
   8.7789009e+03   1.4625000e-01
   8.7889099e+03   1.4318000e-01
   8.7989189e+03   1.4169000e-01
   8.8089279e+03   1.4310000e-01
   8.8189369e+03   1.4220000e-01
   8.8289459e+03   1.4185000e-01
   8.8389550e+03   1.4238000e-01
   8.8489640e+03   1.4170000e-01
   8.8589730e+03   1.4125000e-01
   8.8689820e+03   1.4549000e-01
   8.8789910e+03   1.4170000e-01
   8.8890000e+03   1.4252000e-01
   8.8990090e+03   1.4085000e-01
   8.9090180e+03   1.4402000e-01
   8.9190270e+03   1.4301000e-01
   8.9290360e+03   1.4740000e-01
   8.9390450e+03   1.4477000e-01
   8.9490541e+03   1.4497000e-01
   8.9590631e+03   1.4542000e-01
   8.9690721e+03   1.4481000e-01
   8.9790811e+03   1.4077000e-01
   8.9890901e+03   1.4306000e-01
   8.9990991e+03   1.4332000e-01
   9.0091081e+03   1.4315000e-01
   9.0191171e+03   1.4209000e-01
   9.0291261e+03   1.4230000e-01
   9.0391351e+03   1.4363000e-01
   9.0491441e+03   1.4289000e-01
   9.0591532e+03   1.4230000e-01
   9.0691622e+03   1.4312000e-01
   9.0791712e+03   1.4588000e-01
   9.0891802e+03   1.4126000e-01
   9.0991892e+03   1.4438000e-01
   9.1091982e+03   1.4304000e-01
   9.1192072e+03   1.4540000e-01
   9.1292162e+03   1.4282000e-01
   9.1392252e+03   1.4399000e-01
   9.1492342e+03   1.4122000e-01
   9.1592432e+03   1.4447000e-01
   9.1692523e+03   1.4284000e-01
   9.1792613e+03   1.4641000e-01
   9.1892703e+03   1.4505000e-01
   9.1992793e+03   1.4352000e-01
   9.2092883e+03   1.4325000e-01
   9.2192973e+03   1.4309000e-01
   9.2293063e+03   1.4330000e-01
   9.2393153e+03   1.4465000e-01
   9.2493243e+03   1.4158000e-01
   9.2593333e+03   1.4169000e-01
   9.2693423e+03   1.4421000e-01
   9.2793514e+03   1.4172000e-01
   9.2893604e+03   1.4114000e-01
   9.2993694e+03   1.4161000e-01
   9.3093784e+03   1.4125000e-01
   9.3193874e+03   1.4102000e-01
   9.3293964e+03   1.4191000e-01
   9.3394054e+03   1.4339000e-01
   9.3494144e+03   1.4242000e-01
   9.3594234e+03   1.4341000e-01
   9.3694324e+03   1.4482000e-01
   9.3794414e+03   1.4397000e-01
   9.3894505e+03   1.4068000e-01
   9.3994595e+03   1.4064000e-01
   9.4094685e+03   1.4339000e-01
   9.4194775e+03   1.4429000e-01
   9.4294865e+03   1.4193000e-01
   9.4394955e+03   1.4301000e-01
   9.4495045e+03   1.4194000e-01
   9.4595135e+03   1.4662000e-01
   9.4695225e+03   1.4555000e-01
   9.4795315e+03   1.4634000e-01
   9.4895405e+03   1.4157000e-01
   9.4995495e+03   1.4479000e-01
   9.5095586e+03   1.4055000e-01
   9.5195676e+03   1.4081000e-01
   9.5295766e+03   1.4130000e-01
   9.5395856e+03   1.4163000e-01
   9.5495946e+03   1.4211000e-01
   9.5596036e+03   1.4248000e-01
   9.5696126e+03   1.4334000e-01
   9.5796216e+03   1.4343000e-01
   9.5896306e+03   1.4143000e-01
   9.5996396e+03   1.4273000e-01
   9.6096486e+03   1.4217000e-01
   9.6196577e+03   1.4201000e-01
   9.6296667e+03   1.4351000e-01
   9.6396757e+03   1.4212000e-01
   9.6496847e+03   1.4084000e-01
   9.6596937e+03   1.4510000e-01
   9.6697027e+03   1.4177000e-01
   9.6797117e+03   1.4203000e-01
   9.6897207e+03   1.4243000e-01
   9.6997297e+03   1.4265000e-01
   9.7097387e+03   1.4083000e-01
   9.7197477e+03   1.4397000e-01
   9.7297568e+03   1.4248000e-01
   9.7397658e+03   1.4150000e-01
   9.7497748e+03   1.4105000e-01
   9.7597838e+03   1.4398000e-01
   9.7697928e+03   1.4070000e-01
   9.7798018e+03   1.4182000e-01
   9.7898108e+03   1.4178000e-01
   9.7998198e+03   1.4104000e-01
   9.8098288e+03   1.4153000e-01
   9.8198378e+03   1.3972000e-01
   9.8298468e+03   1.4006000e-01
   9.8398559e+03   1.4398000e-01
   9.8498649e+03   1.4304000e-01
   9.8598739e+03   1.4397000e-01
   9.8698829e+03   1.4180000e-01
   9.8798919e+03   1.3978000e-01
   9.8899009e+03   1.4224000e-01
   9.8999099e+03   1.4103000e-01
   9.9099189e+03   1.3993000e-01
   9.9199279e+03   1.4157000e-01
   9.9299369e+03   1.4033000e-01
   9.9399459e+03   1.4276000e-01
   9.9499550e+03   1.3959000e-01
   9.9599640e+03   1.4161000e-01
   9.9699730e+03   1.3936000e-01
   9.9799820e+03   1.4540000e-01
   9.9899910e+03   1.4320000e-01
   1.0000000e+04   1.4314000e-01


==> figs/N_5_supervised/mod_shar.dat <==
   1.0000000e+00   4.5272600e+00
   1.1009009e+01   4.3699400e+00
   2.1018018e+01   4.2171700e+00
   3.1027027e+01   4.0086300e+00
   4.1036036e+01   3.6751800e+00
   5.1045045e+01   3.1142200e+00
   6.1054054e+01   2.2899300e+00
   7.1063063e+01   1.4338900e+00
   8.1072072e+01   1.1035900e+00
   9.1081081e+01   9.3656000e-01
   1.0109009e+02   8.5655000e-01
   1.1109910e+02   8.0903000e-01
   1.2110811e+02   7.7411000e-01
   1.3111712e+02   7.3736000e-01
   1.4112613e+02   7.1432000e-01
   1.5113514e+02   6.8602000e-01
   1.6114414e+02   6.5856000e-01
   1.7115315e+02   6.3540000e-01
   1.8116216e+02   6.1223000e-01
   1.9117117e+02   5.8841000e-01
   2.0118018e+02   5.6906000e-01
   2.1118919e+02   5.4962000e-01
   2.2119820e+02   5.2506000e-01
   2.3120721e+02   5.0716000e-01
   2.4121622e+02   4.8801000e-01
   2.5122523e+02   4.7081000e-01
   2.6123423e+02   4.5494000e-01
   2.7124324e+02   4.3926000e-01
   2.8125225e+02   4.2713000e-01
   2.9126126e+02   4.1580000e-01
   3.0127027e+02   4.0713000e-01
   3.1127928e+02   3.9894000e-01
   3.2128829e+02   3.9368000e-01
   3.3129730e+02   3.8877000e-01
   3.4130631e+02   3.8480000e-01
   3.5131532e+02   3.8137000e-01
   3.6132432e+02   3.8013000e-01
   3.7133333e+02   3.7522000e-01
   3.8134234e+02   3.7320000e-01
   3.9135135e+02   3.7129000e-01
   4.0136036e+02   3.6786000e-01
   4.1136937e+02   3.6764000e-01
   4.2137838e+02   3.6414000e-01
   4.3138739e+02   3.6314000e-01
   4.4139640e+02   3.6266000e-01
   4.5140541e+02   3.5750000e-01
   4.6141441e+02   3.5452000e-01
   4.7142342e+02   3.5528000e-01
   4.8143243e+02   3.5085000e-01
   4.9144144e+02   3.4962000e-01
   5.0145045e+02   3.4698000e-01
   5.1145946e+02   3.4481000e-01
   5.2146847e+02   3.4113000e-01
   5.3147748e+02   3.4059000e-01
   5.4148649e+02   3.3840000e-01
   5.5149550e+02   3.3832000e-01
   5.6150450e+02   3.3683000e-01
   5.7151351e+02   3.3572000e-01
   5.8152252e+02   3.3364000e-01
   5.9153153e+02   3.3069000e-01
   6.0154054e+02   3.2859000e-01
   6.1154955e+02   3.2992000e-01
   6.2155856e+02   3.2603000e-01
   6.3156757e+02   3.3065000e-01
   6.4157658e+02   3.2464000e-01
   6.5158559e+02   3.2428000e-01
   6.6159459e+02   3.2093000e-01
   6.7160360e+02   3.2027000e-01
   6.8161261e+02   3.2001000e-01
   6.9162162e+02   3.1720000e-01
   7.0163063e+02   3.1620000e-01
   7.1163964e+02   3.1475000e-01
   7.2164865e+02   3.1410000e-01
   7.3165766e+02   3.1362000e-01
   7.4166667e+02   3.1233000e-01
   7.5167568e+02   3.1197000e-01
   7.6168468e+02   3.1132000e-01
   7.7169369e+02   3.1073000e-01
   7.8170270e+02   3.1096000e-01
   7.9171171e+02   3.1075000e-01
   8.0172072e+02   3.1275000e-01
   8.1172973e+02   3.1431000e-01
   8.2173874e+02   3.0795000e-01
   8.3174775e+02   3.0770000e-01
   8.4175676e+02   3.1034000e-01
   8.5176577e+02   3.0989000e-01
   8.6177477e+02   3.0477000e-01
   8.7178378e+02   3.0412000e-01
   8.8179279e+02   3.0354000e-01
   8.9180180e+02   3.0204000e-01
   9.0181081e+02   3.0143000e-01
   9.1181982e+02   3.0460000e-01
   9.2182883e+02   3.0220000e-01
   9.3183784e+02   3.0107000e-01
   9.4184685e+02   2.9783000e-01
   9.5185586e+02   2.9781000e-01
   9.6186486e+02   2.9628000e-01
   9.7187387e+02   2.9767000e-01
   9.8188288e+02   2.9651000e-01
   9.9189189e+02   2.9387000e-01
   1.0019009e+03   2.9351000e-01
   1.0119099e+03   2.9379000e-01
   1.0219189e+03   2.9272000e-01
   1.0319279e+03   2.8923000e-01
   1.0419369e+03   2.9682000e-01
   1.0519459e+03   2.8934000e-01
   1.0619550e+03   2.8802000e-01
   1.0719640e+03   2.9155000e-01
   1.0819730e+03   2.8407000e-01
   1.0919820e+03   2.8657000e-01
   1.1019910e+03   2.8329000e-01
   1.1120000e+03   2.8091000e-01
   1.1220090e+03   2.8014000e-01
   1.1320180e+03   2.7938000e-01
   1.1420270e+03   2.7739000e-01
   1.1520360e+03   2.7560000e-01
   1.1620450e+03   2.7413000e-01
   1.1720541e+03   2.7276000e-01
   1.1820631e+03   2.7098000e-01
   1.1920721e+03   2.7216000e-01
   1.2020811e+03   2.6786000e-01
   1.2120901e+03   2.6495000e-01
   1.2220991e+03   2.6556000e-01
   1.2321081e+03   2.6403000e-01
   1.2421171e+03   2.6105000e-01
   1.2521261e+03   2.6024000e-01
   1.2621351e+03   2.5900000e-01
   1.2721441e+03   2.5550000e-01
   1.2821532e+03   2.5661000e-01
   1.2921622e+03   2.5287000e-01
   1.3021712e+03   2.5381000e-01
   1.3121802e+03   2.5070000e-01
   1.3221892e+03   2.4953000e-01
   1.3321982e+03   2.4682000e-01
   1.3422072e+03   2.4686000e-01
   1.3522162e+03   2.4619000e-01
   1.3622252e+03   2.4430000e-01
   1.3722342e+03   2.4455000e-01
   1.3822432e+03   2.4177000e-01
   1.3922523e+03   2.4113000e-01
   1.4022613e+03   2.4066000e-01
   1.4122703e+03   2.4251000e-01
   1.4222793e+03   2.4159000e-01
   1.4322883e+03   2.3900000e-01
   1.4422973e+03   2.3542000e-01
   1.4523063e+03   2.3405000e-01
   1.4623153e+03   2.3637000e-01
   1.4723243e+03   2.3484000e-01
   1.4823333e+03   2.3338000e-01
   1.4923423e+03   2.3884000e-01
   1.5023514e+03   2.3135000e-01
   1.5123604e+03   2.2991000e-01
   1.5223694e+03   2.2958000e-01
   1.5323784e+03   2.2772000e-01
   1.5423874e+03   2.2688000e-01
   1.5523964e+03   2.2718000e-01
   1.5624054e+03   2.2526000e-01
   1.5724144e+03   2.2949000e-01
   1.5824234e+03   2.2513000e-01
   1.5924324e+03   2.2513000e-01
   1.6024414e+03   2.2287000e-01
   1.6124505e+03   2.2264000e-01
   1.6224595e+03   2.2205000e-01
   1.6324685e+03   2.2706000e-01
   1.6424775e+03   2.2351000e-01
   1.6524865e+03   2.1952000e-01
   1.6624955e+03   2.1980000e-01
   1.6725045e+03   2.1788000e-01
   1.6825135e+03   2.1880000e-01
   1.6925225e+03   2.1610000e-01
   1.7025315e+03   2.1602000e-01
   1.7125405e+03   2.1851000e-01
   1.7225495e+03   2.1710000e-01
   1.7325586e+03   2.1647000e-01
   1.7425676e+03   2.1679000e-01
   1.7525766e+03   2.1521000e-01
   1.7625856e+03   2.1179000e-01
   1.7725946e+03   2.1206000e-01
   1.7826036e+03   2.1304000e-01
   1.7926126e+03   2.1198000e-01
   1.8026216e+03   2.1157000e-01
   1.8126306e+03   2.1279000e-01
   1.8226396e+03   2.0972000e-01
   1.8326486e+03   2.1096000e-01
   1.8426577e+03   2.1045000e-01
   1.8526667e+03   2.0834000e-01
   1.8626757e+03   2.0981000e-01
   1.8726847e+03   2.0889000e-01
   1.8826937e+03   2.0741000e-01
   1.8927027e+03   2.0609000e-01
   1.9027117e+03   2.0600000e-01
   1.9127207e+03   2.0622000e-01
   1.9227297e+03   2.0468000e-01
   1.9327387e+03   2.0247000e-01
   1.9427477e+03   2.0150000e-01
   1.9527568e+03   2.0391000e-01
   1.9627658e+03   2.0152000e-01
   1.9727748e+03   2.0087000e-01
   1.9827838e+03   2.0181000e-01
   1.9927928e+03   2.0218000e-01
   2.0028018e+03   2.0229000e-01
   2.0128108e+03   2.0052000e-01
   2.0228198e+03   1.9927000e-01
   2.0328288e+03   2.0106000e-01
   2.0428378e+03   2.0065000e-01
   2.0528468e+03   2.0247000e-01
   2.0628559e+03   1.9963000e-01
   2.0728649e+03   1.9565000e-01
   2.0828739e+03   1.9526000e-01
   2.0928829e+03   1.9756000e-01
   2.1028919e+03   1.9343000e-01
   2.1129009e+03   1.9396000e-01
   2.1229099e+03   1.9327000e-01
   2.1329189e+03   1.9519000e-01
   2.1429279e+03   1.9228000e-01
   2.1529369e+03   1.9062000e-01
   2.1629459e+03   1.9522000e-01
   2.1729550e+03   1.9383000e-01
   2.1829640e+03   1.9606000e-01
   2.1929730e+03   1.9369000e-01
   2.2029820e+03   1.9276000e-01
   2.2129910e+03   1.9377000e-01
   2.2230000e+03   1.8937000e-01
   2.2330090e+03   1.8940000e-01
   2.2430180e+03   1.9340000e-01
   2.2530270e+03   1.9184000e-01
   2.2630360e+03   1.8898000e-01
   2.2730450e+03   1.8629000e-01
   2.2830541e+03   1.8756000e-01
   2.2930631e+03   1.8870000e-01
   2.3030721e+03   1.8467000e-01
   2.3130811e+03   1.8410000e-01
   2.3230901e+03   1.8454000e-01
   2.3330991e+03   1.8661000e-01
   2.3431081e+03   1.9078000e-01
   2.3531171e+03   1.8393000e-01
   2.3631261e+03   1.8216000e-01
   2.3731351e+03   1.8305000e-01
   2.3831441e+03   1.8496000e-01
   2.3931532e+03   1.8247000e-01
   2.4031622e+03   1.8042000e-01
   2.4131712e+03   1.8679000e-01
   2.4231802e+03   1.8709000e-01
   2.4331892e+03   1.8188000e-01
   2.4431982e+03   1.7910000e-01
   2.4532072e+03   1.8093000e-01
   2.4632162e+03   1.7996000e-01
   2.4732252e+03   1.8215000e-01
   2.4832342e+03   1.7848000e-01
   2.4932432e+03   1.7759000e-01
   2.5032523e+03   1.8015000e-01
   2.5132613e+03   1.7733000e-01
   2.5232703e+03   1.7758000e-01
   2.5332793e+03   1.7660000e-01
   2.5432883e+03   1.7642000e-01
   2.5532973e+03   1.7502000e-01
   2.5633063e+03   1.7529000e-01
   2.5733153e+03   1.7504000e-01
   2.5833243e+03   1.7444000e-01
   2.5933333e+03   1.7481000e-01
   2.6033423e+03   1.7658000e-01
   2.6133514e+03   1.7439000e-01
   2.6233604e+03   1.7249000e-01
   2.6333694e+03   1.7526000e-01
   2.6433784e+03   1.7358000e-01
   2.6533874e+03   1.7107000e-01
   2.6633964e+03   1.7116000e-01
   2.6734054e+03   1.7211000e-01
   2.6834144e+03   1.7263000e-01
   2.6934234e+03   1.6997000e-01
   2.7034324e+03   1.7099000e-01
   2.7134414e+03   1.7016000e-01
   2.7234505e+03   1.7314000e-01
   2.7334595e+03   1.7368000e-01
   2.7434685e+03   1.7268000e-01
   2.7534775e+03   1.6994000e-01
   2.7634865e+03   1.7177000e-01
   2.7734955e+03   1.7157000e-01
   2.7835045e+03   1.6869000e-01
   2.7935135e+03   1.6761000e-01
   2.8035225e+03   1.6720000e-01
   2.8135315e+03   1.6992000e-01
   2.8235405e+03   1.7422000e-01
   2.8335495e+03   1.6877000e-01
   2.8435586e+03   1.6914000e-01
   2.8535676e+03   1.6912000e-01
   2.8635766e+03   1.6709000e-01
   2.8735856e+03   1.6850000e-01
   2.8835946e+03   1.7451000e-01
   2.8936036e+03   1.6951000e-01
   2.9036126e+03   1.6968000e-01
   2.9136216e+03   1.6744000e-01
   2.9236306e+03   1.6738000e-01
   2.9336396e+03   1.6861000e-01
   2.9436486e+03   1.6862000e-01
   2.9536577e+03   1.6485000e-01
   2.9636667e+03   1.6447000e-01
   2.9736757e+03   1.6405000e-01
   2.9836847e+03   1.6430000e-01
   2.9936937e+03   1.6584000e-01
   3.0037027e+03   1.6574000e-01
   3.0137117e+03   1.6682000e-01
   3.0237207e+03   1.6507000e-01
   3.0337297e+03   1.6805000e-01
   3.0437387e+03   1.6280000e-01
   3.0537477e+03   1.6351000e-01
   3.0637568e+03   1.6490000e-01
   3.0737658e+03   1.6492000e-01
   3.0837748e+03   1.6267000e-01
   3.0937838e+03   1.6273000e-01
   3.1037928e+03   1.6196000e-01
   3.1138018e+03   1.6613000e-01
   3.1238108e+03   1.6132000e-01
   3.1338198e+03   1.6503000e-01
   3.1438288e+03   1.6517000e-01
   3.1538378e+03   1.6232000e-01
   3.1638468e+03   1.6027000e-01
   3.1738559e+03   1.6011000e-01
   3.1838649e+03   1.6264000e-01
   3.1938739e+03   1.6254000e-01
   3.2038829e+03   1.6119000e-01
   3.2138919e+03   1.6106000e-01
   3.2239009e+03   1.6137000e-01
   3.2339099e+03   1.6169000e-01
   3.2439189e+03   1.6110000e-01
   3.2539279e+03   1.6514000e-01
   3.2639369e+03   1.5995000e-01
   3.2739459e+03   1.6083000e-01
   3.2839550e+03   1.6202000e-01
   3.2939640e+03   1.6032000e-01
   3.3039730e+03   1.6126000e-01
   3.3139820e+03   1.6260000e-01
   3.3239910e+03   1.5948000e-01
   3.3340000e+03   1.5976000e-01
   3.3440090e+03   1.6490000e-01
   3.3540180e+03   1.5916000e-01
   3.3640270e+03   1.5964000e-01
   3.3740360e+03   1.5975000e-01
   3.3840450e+03   1.5767000e-01
   3.3940541e+03   1.6188000e-01
   3.4040631e+03   1.6040000e-01
   3.4140721e+03   1.6292000e-01
   3.4240811e+03   1.6015000e-01
   3.4340901e+03   1.5780000e-01
   3.4440991e+03   1.6053000e-01
   3.4541081e+03   1.5660000e-01
   3.4641171e+03   1.5703000e-01
   3.4741261e+03   1.6284000e-01
   3.4841351e+03   1.5826000e-01
   3.4941441e+03   1.5632000e-01
   3.5041532e+03   1.5632000e-01
   3.5141622e+03   1.5645000e-01
   3.5241712e+03   1.5687000e-01
   3.5341802e+03   1.5587000e-01
   3.5441892e+03   1.5893000e-01
   3.5541982e+03   1.5505000e-01
   3.5642072e+03   1.5749000e-01
   3.5742162e+03   1.5728000e-01
   3.5842252e+03   1.5844000e-01
   3.5942342e+03   1.6166000e-01
   3.6042432e+03   1.5835000e-01
   3.6142523e+03   1.5833000e-01
   3.6242613e+03   1.5902000e-01
   3.6342703e+03   1.5507000e-01
   3.6442793e+03   1.6047000e-01
   3.6542883e+03   1.5695000e-01
   3.6642973e+03   1.5711000e-01
   3.6743063e+03   1.5748000e-01
   3.6843153e+03   1.5758000e-01
   3.6943243e+03   1.5429000e-01
   3.7043333e+03   1.5920000e-01
   3.7143423e+03   1.5772000e-01
   3.7243514e+03   1.5488000e-01
   3.7343604e+03   1.5692000e-01
   3.7443694e+03   1.5821000e-01
   3.7543784e+03   1.5638000e-01
   3.7643874e+03   1.5731000e-01
   3.7743964e+03   1.5332000e-01
   3.7844054e+03   1.5721000e-01
   3.7944144e+03   1.5307000e-01
   3.8044234e+03   1.6015000e-01
   3.8144324e+03   1.6265000e-01
   3.8244414e+03   1.6350000e-01
   3.8344505e+03   1.5530000e-01
   3.8444595e+03   1.5556000e-01
   3.8544685e+03   1.5347000e-01
   3.8644775e+03   1.5345000e-01
   3.8744865e+03   1.5455000e-01
   3.8844955e+03   1.5593000e-01
   3.8945045e+03   1.5382000e-01
   3.9045135e+03   1.5338000e-01
   3.9145225e+03   1.5269000e-01
   3.9245315e+03   1.5375000e-01
   3.9345405e+03   1.5388000e-01
   3.9445495e+03   1.5239000e-01
   3.9545586e+03   1.5177000e-01
   3.9645676e+03   1.5344000e-01
   3.9745766e+03   1.5248000e-01
   3.9845856e+03   1.5363000e-01
   3.9945946e+03   1.5200000e-01
   4.0046036e+03   1.5254000e-01
   4.0146126e+03   1.5329000e-01
   4.0246216e+03   1.5080000e-01
   4.0346306e+03   1.5216000e-01
   4.0446396e+03   1.5471000e-01
   4.0546486e+03   1.5375000e-01
   4.0646577e+03   1.5404000e-01
   4.0746667e+03   1.5507000e-01
   4.0846757e+03   1.5016000e-01
   4.0946847e+03   1.5586000e-01
   4.1046937e+03   1.5444000e-01
   4.1147027e+03   1.5350000e-01
   4.1247117e+03   1.5024000e-01
   4.1347207e+03   1.5027000e-01
   4.1447297e+03   1.5498000e-01
   4.1547387e+03   1.4935000e-01
   4.1647477e+03   1.5116000e-01
   4.1747568e+03   1.5029000e-01
   4.1847658e+03   1.7085000e-01
   4.1947748e+03   1.5438000e-01
   4.2047838e+03   1.4994000e-01
   4.2147928e+03   1.5205000e-01
   4.2248018e+03   1.4972000e-01
   4.2348108e+03   1.4968000e-01
   4.2448198e+03   1.4960000e-01
   4.2548288e+03   1.5248000e-01
   4.2648378e+03   1.4959000e-01
   4.2748468e+03   1.5002000e-01
   4.2848559e+03   1.5788000e-01
   4.2948649e+03   1.5316000e-01
   4.3048739e+03   1.4983000e-01
   4.3148829e+03   1.5766000e-01
   4.3248919e+03   1.4992000e-01
   4.3349009e+03   1.5005000e-01
   4.3449099e+03   1.5132000e-01
   4.3549189e+03   1.4910000e-01
   4.3649279e+03   1.4924000e-01
   4.3749369e+03   1.5017000e-01
   4.3849459e+03   1.4944000e-01
   4.3949550e+03   1.4848000e-01
   4.4049640e+03   1.4954000e-01
   4.4149730e+03   1.4817000e-01
   4.4249820e+03   1.5110000e-01
   4.4349910e+03   1.4922000e-01
   4.4450000e+03   1.4719000e-01
   4.4550090e+03   1.4949000e-01
   4.4650180e+03   1.4717000e-01
   4.4750270e+03   1.4736000e-01
   4.4850360e+03   1.4693000e-01
   4.4950450e+03   1.4846000e-01
   4.5050541e+03   1.4870000e-01
   4.5150631e+03   1.5621000e-01
   4.5250721e+03   1.5188000e-01
   4.5350811e+03   1.4668000e-01
   4.5450901e+03   1.4605000e-01
   4.5550991e+03   1.4769000e-01
   4.5651081e+03   1.5151000e-01
   4.5751171e+03   1.4781000e-01
   4.5851261e+03   1.4719000e-01
   4.5951351e+03   1.4694000e-01
   4.6051441e+03   1.4660000e-01
   4.6151532e+03   1.4605000e-01
   4.6251622e+03   1.4928000e-01
   4.6351712e+03   1.4885000e-01
   4.6451802e+03   1.4953000e-01
   4.6551892e+03   1.4535000e-01
   4.6651982e+03   1.4531000e-01
   4.6752072e+03   1.4466000e-01
   4.6852162e+03   1.4590000e-01
   4.6952252e+03   1.5220000e-01
   4.7052342e+03   1.4734000e-01
   4.7152432e+03   1.4924000e-01
   4.7252523e+03   1.4687000e-01
   4.7352613e+03   1.4672000e-01
   4.7452703e+03   1.4817000e-01
   4.7552793e+03   1.4550000e-01
   4.7652883e+03   1.4586000e-01
   4.7752973e+03   1.4744000e-01
   4.7853063e+03   1.4536000e-01
   4.7953153e+03   1.4598000e-01
   4.8053243e+03   1.4711000e-01
   4.8153333e+03   1.4487000e-01
   4.8253423e+03   1.4395000e-01
   4.8353514e+03   1.4568000e-01
   4.8453604e+03   1.4483000e-01
   4.8553694e+03   1.4481000e-01
   4.8653784e+03   1.4581000e-01
   4.8753874e+03   1.4431000e-01
   4.8853964e+03   1.4373000e-01
   4.8954054e+03   1.4544000e-01
   4.9054144e+03   1.4429000e-01
   4.9154234e+03   1.4327000e-01
   4.9254324e+03   1.4414000e-01
   4.9354414e+03   1.4291000e-01
   4.9454505e+03   1.4420000e-01
   4.9554595e+03   1.4491000e-01
   4.9654685e+03   1.4570000e-01
   4.9754775e+03   1.4422000e-01
   4.9854865e+03   1.4617000e-01
   4.9954955e+03   1.4822000e-01
   5.0055045e+03   1.4635000e-01
   5.0155135e+03   1.5045000e-01
   5.0255225e+03   1.4344000e-01
   5.0355315e+03   1.4369000e-01
   5.0455405e+03   1.4517000e-01
   5.0555495e+03   1.4296000e-01
   5.0655586e+03   1.4434000e-01
   5.0755676e+03   1.4475000e-01
   5.0855766e+03   1.4544000e-01
   5.0955856e+03   1.5058000e-01
   5.1055946e+03   1.4678000e-01
   5.1156036e+03   1.4416000e-01
   5.1256126e+03   1.4329000e-01
   5.1356216e+03   1.4346000e-01
   5.1456306e+03   1.4644000e-01
   5.1556396e+03   1.4736000e-01
   5.1656486e+03   1.4594000e-01
   5.1756577e+03   1.4969000e-01
   5.1856667e+03   1.4250000e-01
   5.1956757e+03   1.4192000e-01
   5.2056847e+03   1.4104000e-01
   5.2156937e+03   1.4230000e-01
   5.2257027e+03   1.4323000e-01
   5.2357117e+03   1.4463000e-01
   5.2457207e+03   1.4374000e-01
   5.2557297e+03   1.4432000e-01
   5.2657387e+03   1.4511000e-01
   5.2757477e+03   1.4297000e-01
   5.2857568e+03   1.4448000e-01
   5.2957658e+03   1.4294000e-01
   5.3057748e+03   1.4507000e-01
   5.3157838e+03   1.5560000e-01
   5.3257928e+03   1.4276000e-01
   5.3358018e+03   1.4283000e-01
   5.3458108e+03   1.4654000e-01
   5.3558198e+03   1.4230000e-01
   5.3658288e+03   1.4274000e-01
   5.3758378e+03   1.4227000e-01
   5.3858468e+03   1.4093000e-01
   5.3958559e+03   1.4838000e-01
   5.4058649e+03   1.4464000e-01
   5.4158739e+03   1.4187000e-01
   5.4258829e+03   1.4346000e-01
   5.4358919e+03   1.4337000e-01
   5.4459009e+03   1.4127000e-01
   5.4559099e+03   1.4178000e-01
   5.4659189e+03   1.4072000e-01
   5.4759279e+03   1.4313000e-01
   5.4859369e+03   1.4582000e-01
   5.4959459e+03   1.4564000e-01
   5.5059550e+03   1.4489000e-01
   5.5159640e+03   1.4144000e-01
   5.5259730e+03   1.4413000e-01
   5.5359820e+03   1.4191000e-01
   5.5459910e+03   1.4232000e-01
   5.5560000e+03   1.4135000e-01
   5.5660090e+03   1.4104000e-01
   5.5760180e+03   1.4080000e-01
   5.5860270e+03   1.4095000e-01
   5.5960360e+03   1.4280000e-01
   5.6060450e+03   1.4346000e-01
   5.6160541e+03   1.4147000e-01
   5.6260631e+03   1.4088000e-01
   5.6360721e+03   1.4128000e-01
   5.6460811e+03   1.4439000e-01
   5.6560901e+03   1.4008000e-01
   5.6660991e+03   1.3877000e-01
   5.6761081e+03   1.4249000e-01
   5.6861171e+03   1.4024000e-01
   5.6961261e+03   1.4039000e-01
   5.7061351e+03   1.4093000e-01
   5.7161441e+03   1.4409000e-01
   5.7261532e+03   1.4035000e-01
   5.7361622e+03   1.4146000e-01
   5.7461712e+03   1.4284000e-01
   5.7561802e+03   1.4602000e-01
   5.7661892e+03   1.4738000e-01
   5.7761982e+03   1.4271000e-01
   5.7862072e+03   1.4318000e-01
   5.7962162e+03   1.4185000e-01
   5.8062252e+03   1.4552000e-01
   5.8162342e+03   1.4181000e-01
   5.8262432e+03   1.4020000e-01
   5.8362523e+03   1.3942000e-01
   5.8462613e+03   1.4084000e-01
   5.8562703e+03   1.4052000e-01
   5.8662793e+03   1.4248000e-01
   5.8762883e+03   1.4284000e-01
   5.8862973e+03   1.4297000e-01
   5.8963063e+03   1.4210000e-01
   5.9063153e+03   1.4032000e-01
   5.9163243e+03   1.3883000e-01
   5.9263333e+03   1.4180000e-01
   5.9363423e+03   1.4070000e-01
   5.9463514e+03   1.3900000e-01
   5.9563604e+03   1.3990000e-01
   5.9663694e+03   1.3931000e-01
   5.9763784e+03   1.3850000e-01
   5.9863874e+03   1.3912000e-01
   5.9963964e+03   1.4114000e-01
   6.0064054e+03   1.4106000e-01
   6.0164144e+03   1.4218000e-01
   6.0264234e+03   1.3918000e-01
   6.0364324e+03   1.3825000e-01
   6.0464414e+03   1.4185000e-01
   6.0564505e+03   1.4870000e-01
   6.0664595e+03   1.4666000e-01
   6.0764685e+03   1.4079000e-01
   6.0864775e+03   1.3789000e-01
   6.0964865e+03   1.4307000e-01
   6.1064955e+03   1.4078000e-01
   6.1165045e+03   1.3967000e-01
   6.1265135e+03   1.3991000e-01
   6.1365225e+03   1.4082000e-01
   6.1465315e+03   1.4072000e-01
   6.1565405e+03   1.4062000e-01
   6.1665495e+03   1.3994000e-01
   6.1765586e+03   1.4170000e-01
   6.1865676e+03   1.4224000e-01
   6.1965766e+03   1.4175000e-01
   6.2065856e+03   1.4045000e-01
   6.2165946e+03   1.4089000e-01
   6.2266036e+03   1.4400000e-01
   6.2366126e+03   1.4200000e-01
   6.2466216e+03   1.4441000e-01
   6.2566306e+03   1.3997000e-01
   6.2666396e+03   1.4080000e-01
   6.2766486e+03   1.3996000e-01
   6.2866577e+03   1.4171000e-01
   6.2966667e+03   1.3929000e-01
   6.3066757e+03   1.3834000e-01
   6.3166847e+03   1.4088000e-01
   6.3266937e+03   1.4080000e-01
   6.3367027e+03   1.4155000e-01
   6.3467117e+03   1.3706000e-01
   6.3567207e+03   1.3722000e-01
   6.3667297e+03   1.3669000e-01
   6.3767387e+03   1.3883000e-01
   6.3867477e+03   1.3886000e-01
   6.3967568e+03   1.4073000e-01
   6.4067658e+03   1.4523000e-01
   6.4167748e+03   1.4214000e-01
   6.4267838e+03   1.3911000e-01
   6.4367928e+03   1.3908000e-01
   6.4468018e+03   1.4223000e-01
   6.4568108e+03   1.3761000e-01
   6.4668198e+03   1.3883000e-01
   6.4768288e+03   1.3778000e-01
   6.4868378e+03   1.3882000e-01
   6.4968468e+03   1.3844000e-01
   6.5068559e+03   1.3836000e-01
   6.5168649e+03   1.4154000e-01
   6.5268739e+03   1.4123000e-01
   6.5368829e+03   1.3980000e-01
   6.5468919e+03   1.3553000e-01
   6.5569009e+03   1.3714000e-01
   6.5669099e+03   1.3742000e-01
   6.5769189e+03   1.3913000e-01
   6.5869279e+03   1.4058000e-01
   6.5969369e+03   1.3856000e-01
   6.6069459e+03   1.3851000e-01
   6.6169550e+03   1.4114000e-01
   6.6269640e+03   1.3847000e-01
   6.6369730e+03   1.3853000e-01
   6.6469820e+03   1.3975000e-01
   6.6569910e+03   1.3898000e-01
   6.6670000e+03   1.3689000e-01
   6.6770090e+03   1.3713000e-01
   6.6870180e+03   1.3945000e-01
   6.6970270e+03   1.4291000e-01
   6.7070360e+03   1.3856000e-01
   6.7170450e+03   1.3935000e-01
   6.7270541e+03   1.4085000e-01
   6.7370631e+03   1.3774000e-01
   6.7470721e+03   1.4017000e-01
   6.7570811e+03   1.3770000e-01
   6.7670901e+03   1.3989000e-01
   6.7770991e+03   1.3933000e-01
   6.7871081e+03   1.3821000e-01
   6.7971171e+03   1.3807000e-01
   6.8071261e+03   1.3584000e-01
   6.8171351e+03   1.3751000e-01
   6.8271441e+03   1.3673000e-01
   6.8371532e+03   1.3653000e-01
   6.8471622e+03   1.3671000e-01
   6.8571712e+03   1.4204000e-01
   6.8671802e+03   1.3856000e-01
   6.8771892e+03   1.3920000e-01
   6.8871982e+03   1.3773000e-01
   6.8972072e+03   1.3689000e-01
   6.9072162e+03   1.3623000e-01
   6.9172252e+03   1.3790000e-01
   6.9272342e+03   1.3590000e-01
   6.9372432e+03   1.3541000e-01
   6.9472523e+03   1.3888000e-01
   6.9572613e+03   1.3590000e-01
   6.9672703e+03   1.3742000e-01
   6.9772793e+03   1.3624000e-01
   6.9872883e+03   1.3981000e-01
   6.9972973e+03   1.3772000e-01
   7.0073063e+03   1.3977000e-01
   7.0173153e+03   1.3785000e-01
   7.0273243e+03   1.3794000e-01
   7.0373333e+03   1.3844000e-01
   7.0473423e+03   1.3808000e-01
   7.0573514e+03   1.3606000e-01
   7.0673604e+03   1.3939000e-01
   7.0773694e+03   1.3586000e-01
   7.0873784e+03   1.3826000e-01
   7.0973874e+03   1.3536000e-01
   7.1073964e+03   1.3587000e-01
   7.1174054e+03   1.3401000e-01
   7.1274144e+03   1.3445000e-01
   7.1374234e+03   1.3619000e-01
   7.1474324e+03   1.3632000e-01
   7.1574414e+03   1.3457000e-01
   7.1674505e+03   1.3562000e-01
   7.1774595e+03   1.3439000e-01
   7.1874685e+03   1.3467000e-01
   7.1974775e+03   1.3712000e-01
   7.2074865e+03   1.3974000e-01
   7.2174955e+03   1.3509000e-01
   7.2275045e+03   1.3548000e-01
   7.2375135e+03   1.3487000e-01
   7.2475225e+03   1.3690000e-01
   7.2575315e+03   1.3446000e-01
   7.2675405e+03   1.3496000e-01
   7.2775495e+03   1.3707000e-01
   7.2875586e+03   1.3667000e-01
   7.2975676e+03   1.3980000e-01
   7.3075766e+03   1.4188000e-01
   7.3175856e+03   1.3643000e-01
   7.3275946e+03   1.3457000e-01
   7.3376036e+03   1.3508000e-01
   7.3476126e+03   1.3655000e-01
   7.3576216e+03   1.3639000e-01
   7.3676306e+03   1.3543000e-01
   7.3776396e+03   1.3732000e-01
   7.3876486e+03   1.3589000e-01
   7.3976577e+03   1.3681000e-01
   7.4076667e+03   1.3496000e-01
   7.4176757e+03   1.3670000e-01
   7.4276847e+03   1.3410000e-01
   7.4376937e+03   1.3672000e-01
   7.4477027e+03   1.3601000e-01
   7.4577117e+03   1.4103000e-01
   7.4677207e+03   1.3563000e-01
   7.4777297e+03   1.3409000e-01
   7.4877387e+03   1.3563000e-01
   7.4977477e+03   1.3802000e-01
   7.5077568e+03   1.3596000e-01
   7.5177658e+03   1.3676000e-01
   7.5277748e+03   1.3837000e-01
   7.5377838e+03   1.3682000e-01
   7.5477928e+03   1.3575000e-01
   7.5578018e+03   1.3406000e-01
   7.5678108e+03   1.3387000e-01
   7.5778198e+03   1.3420000e-01
   7.5878288e+03   1.3376000e-01
   7.5978378e+03   1.3324000e-01
   7.6078468e+03   1.3657000e-01
   7.6178559e+03   1.3524000e-01
   7.6278649e+03   1.3408000e-01
   7.6378739e+03   1.3720000e-01
   7.6478829e+03   1.3383000e-01
   7.6578919e+03   1.3427000e-01
   7.6679009e+03   1.3648000e-01
   7.6779099e+03   1.3495000e-01
   7.6879189e+03   1.3777000e-01
   7.6979279e+03   1.3612000e-01
   7.7079369e+03   1.3757000e-01
   7.7179459e+03   1.3486000e-01
   7.7279550e+03   1.3367000e-01
   7.7379640e+03   1.3392000e-01
   7.7479730e+03   1.3283000e-01
   7.7579820e+03   1.3457000e-01
   7.7679910e+03   1.3511000e-01
   7.7780000e+03   1.3408000e-01
   7.7880090e+03   1.3399000e-01
   7.7980180e+03   1.3326000e-01
   7.8080270e+03   1.3267000e-01
   7.8180360e+03   1.3558000e-01
   7.8280450e+03   1.3743000e-01
   7.8380541e+03   1.3520000e-01
   7.8480631e+03   1.3469000e-01
   7.8580721e+03   1.3672000e-01
   7.8680811e+03   1.3618000e-01
   7.8780901e+03   1.3580000e-01
   7.8880991e+03   1.4085000e-01
   7.8981081e+03   1.3548000e-01
   7.9081171e+03   1.3394000e-01
   7.9181261e+03   1.3339000e-01
   7.9281351e+03   1.3211000e-01
   7.9381441e+03   1.3318000e-01
   7.9481532e+03   1.3276000e-01
   7.9581622e+03   1.3972000e-01
   7.9681712e+03   1.4064000e-01
   7.9781802e+03   1.3425000e-01
   7.9881892e+03   1.3371000e-01
   7.9981982e+03   1.3288000e-01
   8.0082072e+03   1.3426000e-01
   8.0182162e+03   1.3764000e-01
   8.0282252e+03   1.3514000e-01
   8.0382342e+03   1.3845000e-01
   8.0482432e+03   1.3419000e-01
   8.0582523e+03   1.3844000e-01
   8.0682613e+03   1.3514000e-01
   8.0782703e+03   1.3442000e-01
   8.0882793e+03   1.3622000e-01
   8.0982883e+03   1.3494000e-01
   8.1082973e+03   1.3388000e-01
   8.1183063e+03   1.3595000e-01
   8.1283153e+03   1.3720000e-01
   8.1383243e+03   1.3263000e-01
   8.1483333e+03   1.3705000e-01
   8.1583423e+03   1.3671000e-01
   8.1683514e+03   1.3355000e-01
   8.1783604e+03   1.3248000e-01
   8.1883694e+03   1.3547000e-01
   8.1983784e+03   1.3468000e-01
   8.2083874e+03   1.3237000e-01
   8.2183964e+03   1.3364000e-01
   8.2284054e+03   1.3308000e-01
   8.2384144e+03   1.3465000e-01
   8.2484234e+03   1.3302000e-01
   8.2584324e+03   1.3401000e-01
   8.2684414e+03   1.3258000e-01
   8.2784505e+03   1.3600000e-01
   8.2884595e+03   1.3484000e-01
   8.2984685e+03   1.3598000e-01
   8.3084775e+03   1.3542000e-01
   8.3184865e+03   1.3297000e-01
   8.3284955e+03   1.3453000e-01
   8.3385045e+03   1.3242000e-01
   8.3485135e+03   1.3691000e-01
   8.3585225e+03   1.3471000e-01
   8.3685315e+03   1.3279000e-01
   8.3785405e+03   1.3458000e-01
   8.3885495e+03   1.3609000e-01
   8.3985586e+03   1.3380000e-01
   8.4085676e+03   1.3103000e-01
   8.4185766e+03   1.3215000e-01
   8.4285856e+03   1.3396000e-01
   8.4385946e+03   1.3326000e-01
   8.4486036e+03   1.3110000e-01
   8.4586126e+03   1.3334000e-01
   8.4686216e+03   1.3831000e-01
   8.4786306e+03   1.3239000e-01
   8.4886396e+03   1.3348000e-01
   8.4986486e+03   1.3139000e-01
   8.5086577e+03   1.3424000e-01
   8.5186667e+03   1.3340000e-01
   8.5286757e+03   1.3355000e-01
   8.5386847e+03   1.3385000e-01
   8.5486937e+03   1.3771000e-01
   8.5587027e+03   1.3319000e-01
   8.5687117e+03   1.3192000e-01
   8.5787207e+03   1.3139000e-01
   8.5887297e+03   1.3275000e-01
   8.5987387e+03   1.3024000e-01
   8.6087477e+03   1.3156000e-01
   8.6187568e+03   1.3525000e-01
   8.6287658e+03   1.3457000e-01
   8.6387748e+03   1.3219000e-01
   8.6487838e+03   1.3065000e-01
   8.6587928e+03   1.3227000e-01
   8.6688018e+03   1.3140000e-01
   8.6788108e+03   1.3234000e-01
   8.6888198e+03   1.3216000e-01
   8.6988288e+03   1.3087000e-01
   8.7088378e+03   1.3281000e-01
   8.7188468e+03   1.3108000e-01
   8.7288559e+03   1.3459000e-01
   8.7388649e+03   1.3314000e-01
   8.7488739e+03   1.3452000e-01
   8.7588829e+03   1.3456000e-01
   8.7688919e+03   1.3850000e-01
   8.7789009e+03   1.3473000e-01
   8.7889099e+03   1.3117000e-01
   8.7989189e+03   1.3571000e-01
   8.8089279e+03   1.3440000e-01
   8.8189369e+03   1.3381000e-01
   8.8289459e+03   1.3374000e-01
   8.8389550e+03   1.3221000e-01
   8.8489640e+03   1.3592000e-01
   8.8589730e+03   1.3580000e-01
   8.8689820e+03   1.3496000e-01
   8.8789910e+03   1.3105000e-01
   8.8890000e+03   1.3166000e-01
   8.8990090e+03   1.3473000e-01
   8.9090180e+03   1.3242000e-01
   8.9190270e+03   1.3131000e-01
   8.9290360e+03   1.3663000e-01
   8.9390450e+03   1.3452000e-01
   8.9490541e+03   1.3193000e-01
   8.9590631e+03   1.3367000e-01
   8.9690721e+03   1.3519000e-01
   8.9790811e+03   1.3253000e-01
   8.9890901e+03   1.3340000e-01
   8.9990991e+03   1.3710000e-01
   9.0091081e+03   1.3208000e-01
   9.0191171e+03   1.3284000e-01
   9.0291261e+03   1.3035000e-01
   9.0391351e+03   1.3539000e-01
   9.0491441e+03   1.3292000e-01
   9.0591532e+03   1.3286000e-01
   9.0691622e+03   1.3226000e-01
   9.0791712e+03   1.3294000e-01
   9.0891802e+03   1.3045000e-01
   9.0991892e+03   1.3126000e-01
   9.1091982e+03   1.3143000e-01
   9.1192072e+03   1.3151000e-01
   9.1292162e+03   1.3364000e-01
   9.1392252e+03   1.3100000e-01
   9.1492342e+03   1.3136000e-01
   9.1592432e+03   1.3142000e-01
   9.1692523e+03   1.3716000e-01
   9.1792613e+03   1.3171000e-01
   9.1892703e+03   1.3521000e-01
   9.1992793e+03   1.3531000e-01
   9.2092883e+03   1.3768000e-01
   9.2192973e+03   1.3166000e-01
   9.2293063e+03   1.3069000e-01
   9.2393153e+03   1.3159000e-01
   9.2493243e+03   1.3137000e-01
   9.2593333e+03   1.3025000e-01
   9.2693423e+03   1.3138000e-01
   9.2793514e+03   1.3070000e-01
   9.2893604e+03   1.3035000e-01
   9.2993694e+03   1.3282000e-01
   9.3093784e+03   1.3204000e-01
   9.3193874e+03   1.2972000e-01
   9.3293964e+03   1.3189000e-01
   9.3394054e+03   1.3047000e-01
   9.3494144e+03   1.3013000e-01
   9.3594234e+03   1.3246000e-01
   9.3694324e+03   1.3309000e-01
   9.3794414e+03   1.3095000e-01
   9.3894505e+03   1.2973000e-01
   9.3994595e+03   1.3301000e-01
   9.4094685e+03   1.3194000e-01
   9.4194775e+03   1.3133000e-01
   9.4294865e+03   1.3084000e-01
   9.4394955e+03   1.3323000e-01
   9.4495045e+03   1.3672000e-01
   9.4595135e+03   1.3221000e-01
   9.4695225e+03   1.3445000e-01
   9.4795315e+03   1.3564000e-01
   9.4895405e+03   1.3356000e-01
   9.4995495e+03   1.3216000e-01
   9.5095586e+03   1.3119000e-01
   9.5195676e+03   1.3201000e-01
   9.5295766e+03   1.3154000e-01
   9.5395856e+03   1.3170000e-01
   9.5495946e+03   1.3154000e-01
   9.5596036e+03   1.3817000e-01
   9.5696126e+03   1.3243000e-01
   9.5796216e+03   1.3033000e-01
   9.5896306e+03   1.3160000e-01
   9.5996396e+03   1.3003000e-01
   9.6096486e+03   1.3229000e-01
   9.6196577e+03   1.2957000e-01
   9.6296667e+03   1.3358000e-01
   9.6396757e+03   1.3116000e-01
   9.6496847e+03   1.2964000e-01
   9.6596937e+03   1.3099000e-01
   9.6697027e+03   1.3161000e-01
   9.6797117e+03   1.3008000e-01
   9.6897207e+03   1.2966000e-01
   9.6997297e+03   1.2921000e-01
   9.7097387e+03   1.2809000e-01
   9.7197477e+03   1.2868000e-01
   9.7297568e+03   1.2907000e-01
   9.7397658e+03   1.3150000e-01
   9.7497748e+03   1.3523000e-01
   9.7597838e+03   1.3538000e-01
   9.7697928e+03   1.3098000e-01
   9.7798018e+03   1.3062000e-01
   9.7898108e+03   1.3012000e-01
   9.7998198e+03   1.3241000e-01
   9.8098288e+03   1.3491000e-01
   9.8198378e+03   1.3235000e-01
   9.8298468e+03   1.2946000e-01
   9.8398559e+03   1.3498000e-01
   9.8498649e+03   1.2976000e-01
   9.8598739e+03   1.3448000e-01
   9.8698829e+03   1.2996000e-01
   9.8798919e+03   1.2826000e-01
   9.8899009e+03   1.3120000e-01
   9.8999099e+03   1.3081000e-01
   9.9099189e+03   1.2959000e-01
   9.9199279e+03   1.3201000e-01
   9.9299369e+03   1.2901000e-01
   9.9399459e+03   1.3280000e-01
   9.9499550e+03   1.2959000e-01
   9.9599640e+03   1.2991000e-01
   9.9699730e+03   1.3076000e-01
   9.9799820e+03   1.3260000e-01
   9.9899910e+03   1.2936000e-01
   1.0000000e+04   1.3018000e-01


==> figs/N_5_supervised/mod_shar_2.dat <==
1.0 1.5090866666666667
11.009009 1.4566466666666666
21.018018 1.4057233333333334
31.027027 1.3362100000000001
41.036036 1.22506
51.045045 1.0380733333333334
61.054054 0.76331
71.063063 0.47796333333333335
81.072072 0.3678633333333334
91.081081 0.31218666666666667
101.09009 0.2855166666666667
111.0991 0.2696766666666667
121.10811 0.25803666666666664
131.11712 0.24578666666666668
141.12613 0.23810666666666666
151.13514 0.2286733333333333
161.14414 0.21952000000000002
171.15315 0.2118
181.16216 0.20407666666666668
191.17117 0.19613666666666665
201.18018 0.18968666666666667
211.18919 0.18320666666666666
221.1982 0.17501999999999998
231.20721 0.16905333333333336
241.21622 0.16267
251.22523 0.15693666666666667
261.23423 0.15164666666666668
271.24324 0.14642
281.25225 0.14237666666666668
291.26126 0.1386
301.27027 0.13571
311.27928 0.13298000000000001
321.28829 0.13122666666666666
331.2973 0.12959
341.30631 0.12826666666666667
351.31532 0.12712333333333334
361.32432 0.12671000000000002
371.33333 0.12507333333333334
381.34234 0.1244
391.35135 0.12376333333333334
401.36036 0.12262
411.36937 0.12254666666666668
421.37838 0.12138
431.38739 0.12104666666666668
441.3964 0.12088666666666666
451.40541 0.11916666666666666
461.41441 0.11817333333333334
471.42342 0.11842666666666667
481.43243 0.11695
491.44144 0.11653999999999999
501.45045 0.11566
511.45946 0.11493666666666667
521.46847 0.11370999999999999
531.47748 0.11353
541.48649 0.1128
551.4955 0.11277333333333334
561.5045 0.11227666666666668
571.51351 0.11190666666666667
581.52252 0.11121333333333333
591.53153 0.11023
601.54054 0.10953
611.54955 0.10997333333333333
621.55856 0.10867666666666666
631.56757 0.11021666666666667
641.57658 0.10821333333333333
651.58559 0.10809333333333333
661.59459 0.10697666666666666
671.6036 0.10675666666666667
681.61261 0.10667
691.62162 0.10573333333333333
701.63063 0.1054
711.63964 0.10491666666666666
721.64865 0.1047
731.65766 0.10454000000000001
741.66667 0.10411
751.67568 0.10399000000000001
761.68468 0.10377333333333333
771.69369 0.10357666666666666
781.7027 0.10365333333333333
791.71171 0.10358333333333335
801.72072 0.10425
811.72973 0.10476999999999999
821.73874 0.10265
831.74775 0.10256666666666665
841.75676 0.10344666666666667
851.76577 0.10329666666666666
861.77477 0.10159
871.78378 0.10137333333333333
881.79279 0.10117999999999999
891.8018 0.10067999999999999
901.81081 0.10047666666666666
911.81982 0.10153333333333332
921.82883 0.10073333333333334
931.83784 0.10035666666666666
941.84685 0.09927666666666667
951.85586 0.09927000000000001
961.86486 0.09876
971.87387 0.09922333333333333
981.88288 0.09883666666666667
991.89189 0.09795666666666668
1001.9009 0.09783666666666667
1011.9099 0.09793
1021.9189 0.09757333333333333
1031.9279 0.09641
1041.9369 0.09893999999999999
1051.9459 0.09644666666666667
1061.955 0.09600666666666667
1071.964 0.09718333333333333
1081.973 0.09469
1091.982 0.09552333333333334
1101.991 0.09443
1112.0 0.09363666666666666
1122.009 0.09338
1132.018 0.09312666666666668
1142.027 0.09246333333333334
1152.036 0.09186666666666667
1162.045 0.09137666666666666
1172.0541 0.09092
1182.0631 0.09032666666666667
1192.0721 0.09072000000000001
1202.0811 0.08928666666666667
1212.0901 0.08831666666666667
1222.0991 0.08852
1232.1081 0.08800999999999999
1242.1171 0.08701666666666667
1252.1261 0.08674666666666668
1262.1351 0.08633333333333333
1272.1441 0.08516666666666667
1282.1532 0.08553666666666666
1292.1622 0.08428999999999999
1302.1712 0.08460333333333332
1312.1802 0.08356666666666666
1322.1892 0.08317666666666666
1332.1982 0.08227333333333334
1342.2072 0.08228666666666666
1352.2162 0.08206333333333334
1362.2252 0.08143333333333333
1372.2342 0.08151666666666667
1382.2432 0.08059000000000001
1392.2523 0.08037666666666667
1402.2613 0.08022
1412.2703 0.08083666666666667
1422.2793 0.08053
1432.2883 0.07966666666666666
1442.2973 0.07847333333333333
1452.3063 0.07801666666666666
1462.3153 0.07879
1472.3243 0.07828
1482.3333 0.07779333333333334
1492.3423 0.07961333333333333
1502.3514 0.07711666666666667
1512.3604 0.07663666666666667
1522.3694 0.07652666666666667
1532.3784 0.07590666666666666
1542.3874 0.07562666666666666
1552.3964 0.07572666666666666
1562.4054 0.07508666666666666
1572.4144 0.07649666666666667
1582.4234 0.07504333333333334
1592.4324 0.07504333333333334
1602.4414 0.07429000000000001
1612.4505 0.07421333333333334
1622.4595 0.07401666666666666
1632.4685 0.07568666666666667
1642.4775 0.07450333333333332
1652.4865 0.07317333333333333
1662.4955 0.07326666666666666
1672.5045 0.07262666666666666
1682.5135 0.07293333333333334
1692.5225 0.07203333333333332
1702.5315 0.07200666666666666
1712.5405 0.07283666666666667
1722.5495 0.07236666666666666
1732.5586 0.07215666666666666
1742.5676 0.07226333333333333
1752.5766 0.07173666666666667
1762.5856 0.07059666666666667
1772.5946 0.07068666666666666
1782.6036 0.07101333333333333
1792.6126 0.07066
1802.6216 0.07052333333333334
1812.6306 0.07093
1822.6396 0.06990666666666666
1832.6486 0.07032000000000001
1842.6577 0.07015
1852.6667 0.06944666666666667
1862.6757 0.06993666666666666
1872.6847 0.06963
1882.6937 0.06913666666666667
1892.7027 0.06869666666666667
1902.7117 0.06866666666666667
1912.7207 0.06874
1922.7297 0.06822666666666667
1932.7387 0.06749000000000001
1942.7477 0.06716666666666667
1952.7568 0.06797
1962.7658 0.06717333333333333
1972.7748 0.06695666666666666
1982.7838 0.06727
1992.7928 0.06739333333333333
2002.8018 0.06743
2012.8108 0.06684
2022.8198 0.06642333333333333
2032.8288 0.06702
2042.8378 0.06688333333333334
2052.8468 0.06749000000000001
2062.8559 0.06654333333333333
2072.8649 0.06521666666666666
2082.8739 0.06508666666666667
2092.8829 0.06585333333333333
2102.8919 0.06447666666666667
2112.9009 0.06465333333333333
2122.9099 0.06442333333333333
2132.9189 0.06506333333333333
2142.9279 0.06409333333333334
2152.9369 0.06354
2162.9459 0.06507333333333333
2172.955 0.06461
2182.964 0.06535333333333333
2192.973 0.06456333333333333
2202.982 0.06425333333333333
2212.991 0.06459
2223.0 0.06312333333333334
2233.009 0.06313333333333333
2243.018 0.06446666666666666
2253.027 0.06394666666666667
2263.036 0.06299333333333333
2273.045 0.06209666666666667
2283.0541 0.06252
2293.0631 0.0629
2303.0721 0.06155666666666667
2313.0811 0.061366666666666674
2323.0901 0.061513333333333337
2333.0991 0.06220333333333333
2343.1081 0.06359333333333334
2353.1171 0.06131
2363.1261 0.060719999999999996
2373.1351 0.061016666666666663
2383.1441 0.06165333333333334
2393.1532 0.06082333333333333
2403.1622 0.06014
2413.1712 0.06226333333333334
2423.1802 0.06236333333333333
2433.1892 0.06062666666666666
2443.1982 0.0597
2453.2072 0.06031
2463.2162 0.05998666666666667
2473.2252 0.06071666666666667
2483.2342 0.059493333333333336
2493.2432 0.05919666666666667
2503.2523 0.06005
2513.2613 0.059109999999999996
2523.2703 0.05919333333333333
2533.2793 0.05886666666666667
2543.2883 0.05880666666666667
2553.2973 0.05834
2563.3063 0.05843
2573.3153 0.058346666666666665
2583.3243 0.05814666666666667
2593.3333 0.058269999999999995
2603.3423 0.058859999999999996
2613.3514 0.058129999999999994
2623.3604 0.05749666666666667
2633.3694 0.05842
2643.3784 0.05786
2653.3874 0.057023333333333336
2663.3964 0.05705333333333334
2673.4054 0.057370000000000004
2683.4144 0.057543333333333335
2693.4234 0.05665666666666667
2703.4324 0.05699666666666667
2713.4414 0.05672
2723.4505 0.05771333333333333
2733.4595 0.05789333333333333
2743.4685 0.05756
2753.4775 0.05664666666666667
2763.4865 0.05725666666666667
2773.4955 0.05719
2783.5045 0.05623
2793.5135 0.05587
2803.5225 0.05573333333333333
2813.5315 0.056639999999999996
2823.5405 0.05807333333333334
2833.5495 0.05625666666666667
2843.5586 0.056380000000000006
2853.5676 0.05637333333333333
2863.5766 0.055696666666666665
2873.5856 0.05616666666666667
2883.5946 0.05817
2893.6036 0.05650333333333333
2903.6126 0.05656
2913.6216 0.05581333333333333
2923.6306 0.055793333333333334
2933.6396 0.056203333333333334
2943.6486 0.05620666666666666
2953.6577 0.05495
2963.6667 0.054823333333333335
2973.6757 0.054683333333333334
2983.6847 0.054766666666666665
2993.6937 0.055279999999999996
3003.7027 0.055246666666666666
3013.7117 0.055606666666666665
3023.7207 0.055023333333333334
3033.7297 0.056016666666666666
3043.7387 0.054266666666666664
3053.7477 0.05450333333333333
3063.7568 0.054966666666666664
3073.7658 0.05497333333333334
3083.7748 0.05422333333333334
3093.7838 0.05424333333333334
3103.7928 0.05398666666666666
3113.8018 0.055376666666666664
3123.8108 0.05377333333333333
3133.8198 0.05501
3143.8288 0.05505666666666667
3153.8378 0.054106666666666664
3163.8468 0.05342333333333333
3173.8559 0.05337
3183.8649 0.054213333333333336
3193.8739 0.05418
3203.8829 0.05373
3213.8919 0.05368666666666667
3223.9009 0.053790000000000004
3233.9099 0.05389666666666667
3243.9189 0.0537
3253.9279 0.05504666666666667
3263.9369 0.05331666666666667
3273.9459 0.05361
3283.955 0.05400666666666667
3293.964 0.053439999999999994
3303.973 0.05375333333333333
3313.982 0.0542
3323.991 0.053160000000000006
3334.0 0.05325333333333334
3344.009 0.054966666666666664
3354.018 0.053053333333333334
3364.027 0.053213333333333335
3374.036 0.05325
3384.045 0.05255666666666667
3394.0541 0.05396
3404.0631 0.05346666666666666
3414.0721 0.05430666666666667
3424.0811 0.05338333333333333
3434.0901 0.0526
3444.0991 0.05351
3454.1081 0.052199999999999996
3464.1171 0.05234333333333333
3474.1261 0.05428
3484.1351 0.05275333333333334
3494.1441 0.05210666666666666
3504.1532 0.05210666666666666
3514.1622 0.05215
3524.1712 0.05229
3534.1802 0.05195666666666667
3544.1892 0.052976666666666665
3554.1982 0.05168333333333333
3564.2072 0.052496666666666664
3574.2162 0.05242666666666667
3584.2252 0.05281333333333333
3594.2342 0.053886666666666666
3604.2432 0.05278333333333333
3614.2523 0.052776666666666666
3624.2613 0.05300666666666667
3634.2703 0.05169000000000001
3644.2793 0.05349
3654.2883 0.05231666666666667
3664.2973 0.05237
3674.3063 0.052493333333333336
3684.3153 0.052526666666666666
3694.3243 0.051430000000000003
3704.3333 0.05306666666666667
3714.3423 0.05257333333333333
3724.3514 0.05162666666666666
3734.3604 0.05230666666666667
3744.3694 0.05273666666666666
3754.3784 0.05212666666666666
3764.3874 0.052436666666666666
3774.3964 0.05110666666666667
3784.4054 0.05240333333333333
3794.4144 0.05102333333333334
3804.4234 0.05338333333333333
3814.4324 0.05421666666666666
3824.4414 0.0545
3834.4505 0.05176666666666666
3844.4595 0.051853333333333335
3854.4685 0.05115666666666666
3864.4775 0.05115
3874.4865 0.05151666666666666
3884.4955 0.05197666666666667
3894.5045 0.05127333333333334
3904.5135 0.05112666666666666
3914.5225 0.050896666666666666
3924.5315 0.05125
3934.5405 0.05129333333333333
3944.5495 0.050796666666666664
3954.5586 0.050589999999999996
3964.5676 0.05114666666666667
3974.5766 0.050826666666666666
3984.5856 0.05121
3994.5946 0.050666666666666665
4004.6036 0.05084666666666667
4014.6126 0.05109666666666667
4024.6216 0.05026666666666666
4034.6306 0.050719999999999994
4044.6396 0.05157
4054.6486 0.05125
4064.6577 0.05134666666666667
4074.6667 0.05169000000000001
4084.6757 0.05005333333333333
4094.6847 0.05195333333333333
4104.6937 0.05148
4114.7027 0.051166666666666666
4124.7117 0.050080000000000006
4134.7207 0.050089999999999996
4144.7297 0.051660000000000005
4154.7387 0.04978333333333334
4164.7477 0.05038666666666666
4174.7568 0.05009666666666667
4184.7658 0.05695
4194.7748 0.05146
4204.7838 0.04998
4214.7928 0.05068333333333333
4224.8018 0.04990666666666666
4234.8108 0.04989333333333334
4244.8198 0.04986666666666667
4254.8288 0.050826666666666666
4264.8378 0.049863333333333336
4274.8468 0.050006666666666665
4284.8559 0.05262666666666666
4294.8649 0.05105333333333333
4304.8739 0.04994333333333333
4314.8829 0.052553333333333334
4324.8919 0.049973333333333335
4334.9009 0.05001666666666666
4344.9099 0.050440000000000006
4354.9189 0.0497
4364.9279 0.04974666666666667
4374.9369 0.050056666666666666
4384.9459 0.04981333333333333
4394.955 0.049493333333333334
4404.964 0.04984666666666667
4414.973 0.049389999999999996
4424.982 0.05036666666666667
4434.991 0.04974
4445.0 0.04906333333333333
4455.009 0.049830000000000006
4465.018 0.049056666666666665
4475.027 0.04912
4485.036 0.04897666666666667
4495.045 0.04948666666666667
4505.0541 0.04956666666666667
4515.0631 0.05207
4525.0721 0.05062666666666666
4535.0811 0.04889333333333334
4545.0901 0.048683333333333335
4555.0991 0.049229999999999996
4565.1081 0.05050333333333334
4575.1171 0.04927
4585.1261 0.04906333333333333
4595.1351 0.048979999999999996
4605.1441 0.04886666666666667
4615.1532 0.048683333333333335
4625.1622 0.04976
4635.1712 0.04961666666666667
4645.1802 0.04984333333333333
4655.1892 0.04845
4665.1982 0.04843666666666666
4675.2072 0.048220000000000006
4685.2162 0.048633333333333334
4695.2252 0.05073333333333333
4705.2342 0.049113333333333335
4715.2432 0.04974666666666667
4725.2523 0.04895666666666667
4735.2613 0.04890666666666666
4745.2703 0.049389999999999996
4755.2793 0.048499999999999995
4765.2883 0.04862
4775.2973 0.049146666666666665
4785.3063 0.04845333333333333
4795.3153 0.04866
4805.3243 0.049036666666666666
4815.3333 0.04829
4825.3423 0.04798333333333333
4835.3514 0.04856
4845.3604 0.04827666666666666
4855.3694 0.04827
4865.3784 0.04860333333333333
4875.3874 0.04810333333333333
4885.3964 0.04791
4895.4054 0.04848
4905.4144 0.04809666666666667
4915.4234 0.04775666666666667
4925.4324 0.04804666666666666
4935.4414 0.04763666666666667
4945.4505 0.04806666666666667
4955.4595 0.04830333333333334
4965.4685 0.04856666666666667
4975.4775 0.04807333333333333
4985.4865 0.048723333333333334
4995.4955 0.04940666666666666
5005.5045 0.04878333333333334
5015.5135 0.05015
5025.5225 0.04781333333333334
5035.5315 0.04789666666666667
5045.5405 0.048389999999999996
5055.5495 0.04765333333333333
5065.5586 0.048113333333333334
5075.5676 0.048249999999999994
5085.5766 0.04848
5095.5856 0.05019333333333333
5105.5946 0.04892666666666667
5115.6036 0.04805333333333334
5125.6126 0.04776333333333333
5135.6216 0.04782
5145.6306 0.04881333333333333
5155.6396 0.04912
5165.6486 0.048646666666666664
5175.6577 0.049896666666666666
5185.6667 0.047499999999999994
5195.6757 0.047306666666666664
5205.6847 0.04701333333333333
5215.6937 0.047433333333333334
5225.7027 0.04774333333333333
5235.7117 0.04821
5245.7207 0.047913333333333336
5255.7297 0.048106666666666666
5265.7387 0.048369999999999996
5275.7477 0.047656666666666674
5285.7568 0.04816
5295.7658 0.04764666666666667
5305.7748 0.048356666666666666
5315.7838 0.051866666666666665
5325.7928 0.047586666666666666
5335.8018 0.047610000000000006
5345.8108 0.04884666666666667
5355.8198 0.047433333333333334
5365.8288 0.047580000000000004
5375.8378 0.04742333333333334
5385.8468 0.04697666666666667
5395.8559 0.049460000000000004
5405.8649 0.04821333333333333
5415.8739 0.04729
5425.8829 0.04782
5435.8919 0.04779
5445.9009 0.04709
5455.9099 0.047259999999999996
5465.9189 0.04690666666666667
5475.9279 0.04771
5485.9369 0.048606666666666666
5495.9459 0.04854666666666666
5505.955 0.04829666666666666
5515.964 0.04714666666666667
5525.973 0.048043333333333334
5535.982 0.047303333333333336
5545.991 0.04744
5556.0 0.04711666666666667
5566.009 0.04701333333333333
5576.018 0.046933333333333334
5586.027 0.04698333333333333
5596.036 0.0476
5606.045 0.04782
5616.0541 0.04715666666666667
5626.0631 0.04696
5636.0721 0.04709333333333333
5646.0811 0.04813
5656.0901 0.04669333333333334
5666.0991 0.04625666666666667
5676.1081 0.047496666666666666
5686.1171 0.046746666666666666
5696.1261 0.04679666666666666
5706.1351 0.04697666666666667
5716.1441 0.048029999999999996
5726.1532 0.046783333333333336
5736.1622 0.04715333333333333
5746.1712 0.047613333333333334
5756.1802 0.04867333333333334
5766.1892 0.04912666666666667
5776.1982 0.04757
5786.2072 0.04772666666666667
5796.2162 0.04728333333333334
5806.2252 0.04850666666666667
5816.2342 0.04727
5826.2432 0.04673333333333333
5836.2523 0.04647333333333333
5846.2613 0.046946666666666664
5856.2703 0.04684
5866.2793 0.04749333333333333
5876.2883 0.047613333333333334
5886.2973 0.047656666666666674
5896.3063 0.04736666666666667
5906.3153 0.04677333333333333
5916.3243 0.04627666666666667
5926.3333 0.04726666666666667
5936.3423 0.0469
5946.3514 0.04633333333333334
5956.3604 0.04663333333333333
5966.3694 0.04643666666666666
5976.3784 0.04616666666666667
5986.3874 0.04637333333333333
5996.3964 0.04704666666666666
6006.4054 0.04702
6016.4144 0.047393333333333336
6026.4234 0.046393333333333335
6036.4324 0.04608333333333334
6046.4414 0.04728333333333334
6056.4505 0.04956666666666667
6066.4595 0.04888666666666667
6076.4685 0.04693
6086.4775 0.045963333333333335
6096.4865 0.04769
6106.4955 0.046926666666666665
6116.5045 0.04655666666666666
6126.5135 0.04663666666666667
6136.5225 0.04694
6146.5315 0.04690666666666667
6156.5405 0.04687333333333333
6166.5495 0.04664666666666667
6176.5586 0.04723333333333333
6186.5676 0.047413333333333335
6196.5766 0.04724999999999999
6206.5856 0.046816666666666666
6216.5946 0.04696333333333333
6226.6036 0.047999999999999994
6236.6126 0.04733333333333333
6246.6216 0.04813666666666667
6256.6306 0.04665666666666667
6266.6396 0.046933333333333334
6276.6486 0.04665333333333333
6286.6577 0.04723666666666667
6296.6667 0.04643
6306.6757 0.04611333333333333
6316.6847 0.04696
6326.6937 0.046933333333333334
6336.7027 0.047183333333333334
6346.7117 0.04568666666666666
6356.7207 0.04574
6366.7297 0.04556333333333334
6376.7387 0.04627666666666667
6386.7477 0.04628666666666667
6396.7568 0.04691
6406.7658 0.04841
6416.7748 0.04738
6426.7838 0.04637
6436.7928 0.046360000000000005
6446.8018 0.04741
6456.8108 0.04587
6466.8198 0.04627666666666667
6476.8288 0.04592666666666667
6486.8378 0.04627333333333333
6496.8468 0.04614666666666667
6506.8559 0.04612
6516.8649 0.04718
6526.8739 0.04707666666666666
6536.8829 0.0466
6546.8919 0.04517666666666667
6556.9009 0.045713333333333335
6566.9099 0.04580666666666666
6576.9189 0.04637666666666667
6586.9279 0.046860000000000006
6596.9369 0.04618666666666666
6606.9459 0.046169999999999996
6616.955 0.04704666666666666
6626.964 0.04615666666666667
6636.973 0.046176666666666664
6646.982 0.04658333333333334
6656.991 0.04632666666666666
6667.0 0.045630000000000004
6677.009 0.04571
6687.018 0.04648333333333333
6697.027 0.04763666666666667
6707.036 0.04618666666666666
6717.045 0.04645
6727.0541 0.04695
6737.0631 0.045913333333333334
6747.0721 0.04672333333333333
6757.0811 0.045899999999999996
6767.0901 0.04663
6777.0991 0.046443333333333336
6787.1081 0.04607
6797.1171 0.04602333333333333
6807.1261 0.045279999999999994
6817.1351 0.045836666666666664
6827.1441 0.04557666666666666
6837.1532 0.04551
6847.1622 0.04557
6857.1712 0.04734666666666667
6867.1802 0.04618666666666666
6877.1892 0.0464
6887.1982 0.04591
6897.2072 0.045630000000000004
6907.2162 0.04541
6917.2252 0.04596666666666666
6927.2342 0.0453
6937.2432 0.045136666666666665
6947.2523 0.04629333333333333
6957.2613 0.0453
6967.2703 0.04580666666666666
6977.2793 0.04541333333333333
6987.2883 0.04660333333333333
6997.2973 0.04590666666666667
7007.3063 0.04659
7017.3153 0.04595
7027.3243 0.04598
7037.3333 0.04614666666666667
7047.3423 0.04602666666666667
7057.3514 0.04535333333333333
7067.3604 0.04646333333333333
7077.3694 0.04528666666666667
7087.3784 0.046086666666666665
7097.3874 0.04512
7107.3964 0.04529
7117.4054 0.044669999999999994
7127.4144 0.044816666666666664
7137.4234 0.04539666666666667
7147.4324 0.04544
7157.4414 0.04485666666666666
7167.4505 0.045206666666666666
7177.4595 0.04479666666666667
7187.4685 0.044890000000000006
7197.4775 0.045706666666666666
7207.4865 0.04658
7217.4955 0.045029999999999994
7227.5045 0.04516
7237.5135 0.044956666666666666
7247.5225 0.04563333333333333
7257.5315 0.04482
7267.5405 0.04498666666666667
7277.5495 0.04569
7287.5586 0.04555666666666667
7297.5676 0.0466
7307.5766 0.04729333333333333
7317.5856 0.045476666666666665
7327.5946 0.04485666666666666
7337.6036 0.045026666666666666
7347.6126 0.04551666666666667
7357.6216 0.045463333333333335
7367.6306 0.045143333333333334
7377.6396 0.04577333333333333
7387.6486 0.04529666666666667
7397.6577 0.04560333333333333
7407.6667 0.04498666666666667
7417.6757 0.045566666666666665
7427.6847 0.0447
7437.6937 0.045573333333333334
7447.7027 0.045336666666666664
7457.7117 0.047009999999999996
7467.7207 0.04521
7477.7297 0.04469666666666666
7487.7387 0.04521
7497.7477 0.04600666666666667
7507.7568 0.04532
7517.7658 0.045586666666666664
7527.7748 0.04612333333333333
7537.7838 0.04560666666666666
7547.7928 0.045250000000000005
7557.8018 0.04468666666666667
7567.8108 0.04462333333333333
7577.8198 0.04473333333333334
7587.8288 0.04458666666666666
7597.8378 0.04441333333333333
7607.8468 0.04552333333333333
7617.8559 0.04508
7627.8649 0.044693333333333335
7637.8739 0.04573333333333333
7647.8829 0.044610000000000004
7657.8919 0.04475666666666667
7667.9009 0.04549333333333333
7677.9099 0.04498333333333333
7687.9189 0.04592333333333334
7697.9279 0.04537333333333333
7707.9369 0.045856666666666664
7717.9459 0.04495333333333334
7727.955 0.04455666666666667
7737.964 0.044640000000000006
7747.973 0.044276666666666666
7757.982 0.04485666666666666
7767.991 0.04503666666666667
7778.0 0.044693333333333335
7788.009 0.04466333333333333
7798.018 0.044419999999999994
7808.027 0.04422333333333334
7818.036 0.045193333333333335
7828.045 0.04581
7838.0541 0.045066666666666665
7848.0631 0.04489666666666667
7858.0721 0.045573333333333334
7868.0811 0.045393333333333334
7878.0901 0.04526666666666667
7888.0991 0.04695
7898.1081 0.04516
7908.1171 0.04464666666666667
7918.1261 0.044463333333333334
7928.1351 0.04403666666666667
7938.1441 0.04439333333333333
7948.1532 0.04425333333333333
7958.1622 0.046573333333333335
7968.1712 0.04688
7978.1802 0.044750000000000005
7988.1892 0.04457
7998.1982 0.04429333333333333
8008.2072 0.04475333333333333
8018.2162 0.045880000000000004
8028.2252 0.04504666666666667
8038.2342 0.04615
8048.2432 0.04473
8058.2523 0.04614666666666667
8068.2613 0.04504666666666667
8078.2703 0.04480666666666667
8088.2793 0.04540666666666667
8098.2883 0.04498
8108.2973 0.04462666666666667
8118.3063 0.045316666666666665
8128.3153 0.04573333333333333
8138.3243 0.04421
8148.3333 0.04568333333333333
8158.3423 0.04557
8168.3514 0.04451666666666667
8178.3604 0.04416
8188.3694 0.04515666666666667
8198.3784 0.044893333333333334
8208.3874 0.04412333333333333
8218.3964 0.04454666666666667
8228.4054 0.044360000000000004
8238.4144 0.04488333333333333
8248.4234 0.04434
8258.4324 0.044669999999999994
8268.4414 0.044193333333333334
8278.4505 0.04533333333333334
8288.4595 0.04494666666666666
8298.4685 0.04532666666666666
8308.4775 0.045140000000000007
8318.4865 0.04432333333333333
8328.4955 0.04484333333333334
8338.5045 0.044140000000000006
8348.5135 0.045636666666666666
8358.5225 0.04490333333333333
8368.5315 0.04426333333333333
8378.5405 0.044860000000000004
8388.5495 0.04536333333333333
8398.5586 0.0446
8408.5676 0.04367666666666667
8418.5766 0.04405
8428.5856 0.04465333333333333
8438.5946 0.044419999999999994
8448.6036 0.043699999999999996
8458.6126 0.04444666666666666
8468.6216 0.04610333333333333
8478.6306 0.04413
8488.6396 0.04449333333333333
8498.6486 0.04379666666666667
8508.6577 0.044746666666666664
8518.6667 0.04446666666666666
8528.6757 0.04451666666666667
8538.6847 0.044616666666666666
8548.6937 0.04590333333333333
8558.7027 0.04439666666666667
8568.7117 0.043973333333333336
8578.7207 0.04379666666666667
8588.7297 0.044250000000000005
8598.7387 0.04341333333333333
8608.7477 0.043853333333333334
8618.7568 0.045083333333333336
8628.7658 0.04485666666666666
8638.7748 0.044063333333333336
8648.7838 0.04355
8658.7928 0.04409
8668.8018 0.0438
8678.8108 0.04411333333333334
8688.8198 0.04405333333333333
8698.8288 0.043623333333333326
8708.8378 0.044270000000000004
8718.8468 0.043693333333333334
8728.8559 0.04486333333333333
8738.8649 0.04438
8748.8739 0.04484
8758.8829 0.044853333333333335
8768.8919 0.04616666666666667
8778.9009 0.04491
8788.9099 0.043723333333333336
8798.9189 0.04523666666666667
8808.9279 0.0448
8818.9369 0.044603333333333335
8828.9459 0.04458
8838.955 0.04407
8848.964 0.04530666666666667
8858.973 0.04526666666666667
8868.982 0.04498666666666667
8878.991 0.04368333333333333
8889.0 0.043886666666666664
8899.009 0.04491
8909.018 0.044140000000000006
8919.027 0.04377
8929.036 0.04554333333333333
8939.045 0.04484
8949.0541 0.043976666666666664
8959.0631 0.04455666666666667
8969.0721 0.04506333333333334
8979.0811 0.04417666666666667
8989.0901 0.04446666666666666
8999.0991 0.0457
9009.1081 0.044026666666666665
9019.1171 0.04428000000000001
9029.1261 0.043449999999999996
9039.1351 0.04513
9049.1441 0.04430666666666667
9059.1532 0.04428666666666667
9069.1622 0.04408666666666666
9079.1712 0.044313333333333337
9089.1802 0.04348333333333334
9099.1892 0.04375333333333333
9109.1982 0.043809999999999995
9119.2072 0.04383666666666666
9129.2162 0.04454666666666667
9139.2252 0.043666666666666666
9149.2342 0.04378666666666667
9159.2432 0.04380666666666667
9169.2523 0.045720000000000004
9179.2613 0.04390333333333333
9189.2703 0.04507
9199.2793 0.045103333333333336
9209.2883 0.045893333333333335
9219.2973 0.043886666666666664
9229.3063 0.043563333333333336
9239.3153 0.04386333333333334
9249.3243 0.043789999999999996
9259.3333 0.043416666666666666
9269.3423 0.04379333333333333
9279.3514 0.04356666666666667
9289.3604 0.043449999999999996
9299.3694 0.04427333333333333
9309.3784 0.04401333333333333
9319.3874 0.04324
9329.3964 0.04396333333333333
9339.4054 0.04349
9349.4144 0.04337666666666667
9359.4234 0.04415333333333333
9369.4324 0.04436333333333334
9379.4414 0.04365
9389.4505 0.043243333333333335
9399.4595 0.04433666666666666
9409.4685 0.04398
9419.4775 0.043776666666666665
9429.4865 0.04361333333333334
9439.4955 0.04441
9449.5045 0.045573333333333334
9459.5135 0.04407
9469.5225 0.044816666666666664
9479.5315 0.045213333333333335
9489.5405 0.044520000000000004
9499.5495 0.04405333333333333
9509.5586 0.04373
9519.5676 0.04400333333333333
9529.5766 0.043846666666666666
9539.5856 0.0439
9549.5946 0.043846666666666666
9559.6036 0.04605666666666666
9569.6126 0.04414333333333333
9579.6216 0.043443333333333334
9589.6306 0.043866666666666665
9599.6396 0.04334333333333334
9609.6486 0.044096666666666666
9619.6577 0.04319
9629.6667 0.044526666666666666
9639.6757 0.04372
9649.6847 0.04321333333333333
9659.6937 0.04366333333333333
9669.7027 0.04387
9679.7117 0.04336
9689.7207 0.04322
9699.7297 0.04307
9709.7387 0.04269666666666667
9719.7477 0.04289333333333333
9729.7568 0.04302333333333333
9739.7658 0.043833333333333335
9749.7748 0.04507666666666666
9759.7838 0.04512666666666667
9769.7928 0.043660000000000004
9779.8018 0.04354
9789.8108 0.04337333333333334
9799.8198 0.044136666666666664
9809.8288 0.04497
9819.8378 0.044116666666666665
9829.8468 0.04315333333333333
9839.8559 0.04499333333333333
9849.8649 0.04325333333333333
9859.8739 0.04482666666666666
9869.8829 0.04332
9879.8919 0.04275333333333334
9889.9009 0.04373333333333334
9899.9099 0.043603333333333334
9909.9189 0.04319666666666667
9919.9279 0.04400333333333333
9929.9369 0.04300333333333334
9939.9459 0.04426666666666667
9949.955 0.04319666666666667
9959.964 0.04330333333333333
9969.973 0.04358666666666666
9979.982 0.044199999999999996
9989.991 0.04312
10000.0 0.04339333333333333


==> figs/N_5_supervised/naive_5_new.dat <==
   1.0000000e+01   4.8490800e+00
   2.0000000e+01   4.7665300e+00
   3.0000000e+01   4.6959800e+00
   4.0000000e+01   4.6366500e+00
   5.0000000e+01   4.5860300e+00
   6.0000000e+01   4.5432400e+00
   7.0000000e+01   4.5039300e+00
   8.0000000e+01   4.4664900e+00
   9.0000000e+01   4.4302100e+00
   1.0000000e+02   4.3937200e+00
   1.1000000e+02   4.3572600e+00
   1.2000000e+02   4.3194600e+00
   1.3000000e+02   4.2798600e+00
   1.4000000e+02   4.2377900e+00
   1.5000000e+02   4.1919600e+00
   1.6000000e+02   4.1417900e+00
   1.7000000e+02   4.0825900e+00
   1.8000000e+02   4.0119700e+00
   1.9000000e+02   3.9297200e+00
   2.0000000e+02   3.8301000e+00
   2.1000000e+02   3.7172500e+00
   2.2000000e+02   3.5970200e+00
   2.3000000e+02   3.4731200e+00
   2.4000000e+02   3.3411700e+00
   2.5000000e+02   3.2012500e+00
   2.6000000e+02   3.0507500e+00
   2.7000000e+02   2.8901800e+00
   2.8000000e+02   2.7283100e+00
   2.9000000e+02   2.5724800e+00
   3.0000000e+02   2.4208600e+00
   3.1000000e+02   2.2706000e+00
   3.2000000e+02   2.1313000e+00
   3.3000000e+02   2.0050300e+00
   3.4000000e+02   1.8879200e+00
   3.5000000e+02   1.7895800e+00
   3.6000000e+02   1.7075200e+00
   3.7000000e+02   1.6259200e+00
   3.8000000e+02   1.5636800e+00
   3.9000000e+02   1.5091500e+00
   4.0000000e+02   1.4436400e+00
   4.1000000e+02   1.3905300e+00
   4.2000000e+02   1.3496900e+00
   4.3000000e+02   1.3137500e+00
   4.4000000e+02   1.2799900e+00
   4.5000000e+02   1.2481800e+00
   4.6000000e+02   1.2197100e+00
   4.7000000e+02   1.1916800e+00
   4.8000000e+02   1.1616800e+00
   4.9000000e+02   1.1359300e+00
   5.0000000e+02   1.1122700e+00
   5.1000000e+02   1.0935400e+00
   5.2000000e+02   1.0757100e+00
   5.3000000e+02   1.0536900e+00
   5.4000000e+02   1.0299700e+00
   5.5000000e+02   1.0104400e+00
   5.6000000e+02   9.9334100e-01
   5.7000000e+02   9.8028700e-01
   5.8000000e+02   9.7280900e-01
   5.9000000e+02   9.6546500e-01
   6.0000000e+02   9.4895700e-01
   6.1000000e+02   9.3370500e-01
   6.2000000e+02   9.1317100e-01
   6.3000000e+02   8.9616100e-01
   6.4000000e+02   8.8175900e-01
   6.5000000e+02   8.6991200e-01
   6.6000000e+02   8.6350200e-01
   6.7000000e+02   8.5368200e-01
   6.8000000e+02   8.4141200e-01
   6.9000000e+02   8.2672700e-01
   7.0000000e+02   8.1658900e-01
   7.1000000e+02   8.0597200e-01
   7.2000000e+02   7.9843600e-01
   7.3000000e+02   7.8791200e-01
   7.4000000e+02   7.7958400e-01
   7.5000000e+02   7.7386800e-01
   7.6000000e+02   7.6918900e-01
   7.7000000e+02   7.5271200e-01
   7.8000000e+02   7.4182700e-01
   7.9000000e+02   7.3292100e-01
   8.0000000e+02   7.2899000e-01
   8.1000000e+02   7.1645200e-01
   8.2000000e+02   6.9968200e-01
   8.3000000e+02   6.9382600e-01
   8.4000000e+02   6.8964900e-01
   8.5000000e+02   6.8481400e-01
   8.6000000e+02   6.7426400e-01
   8.7000000e+02   6.6473900e-01
   8.8000000e+02   6.5337200e-01
   8.9000000e+02   6.4757000e-01
   9.0000000e+02   6.4219200e-01
   9.1000000e+02   6.3148700e-01
   9.2000000e+02   6.2158700e-01
   9.3000000e+02   6.2135800e-01
   9.4000000e+02   6.1411500e-01
   9.5000000e+02   6.0145000e-01
   9.6000000e+02   5.9353200e-01
   9.7000000e+02   5.9117700e-01
   9.8000000e+02   5.8833100e-01
   9.9000000e+02   5.7987900e-01
   1.0000000e+03   5.6877900e-01
   1.0100000e+03   5.6050300e-01
   1.0200000e+03   5.5680100e-01
   1.0300000e+03   5.4805700e-01
   1.0400000e+03   5.3957700e-01
   1.0500000e+03   5.3752300e-01
   1.0600000e+03   5.3736000e-01
   1.0700000e+03   5.3049500e-01
   1.0800000e+03   5.2674700e-01
   1.0900000e+03   5.1838900e-01
   1.1000000e+03   5.0743100e-01
   1.1100000e+03   5.0577900e-01
   1.1200000e+03   5.0137300e-01
   1.1300000e+03   4.9584600e-01
   1.1400000e+03   4.9072500e-01
   1.1500000e+03   4.8987400e-01
   1.1600000e+03   4.8527900e-01
   1.1700000e+03   4.8302600e-01
   1.1800000e+03   4.8307700e-01
   1.1900000e+03   4.7102900e-01
   1.2000000e+03   4.6982700e-01
   1.2100000e+03   4.7374600e-01
   1.2200000e+03   4.6479600e-01
   1.2300000e+03   4.6103400e-01
   1.2400000e+03   4.6060300e-01
   1.2500000e+03   4.5980700e-01
   1.2600000e+03   4.5017700e-01
   1.2700000e+03   4.5765600e-01
   1.2800000e+03   4.5906500e-01
   1.2900000e+03   4.4543500e-01
   1.3000000e+03   4.4459700e-01
   1.3100000e+03   4.4688300e-01
   1.3200000e+03   4.3536400e-01
   1.3300000e+03   4.4503900e-01
   1.3400000e+03   4.3736800e-01
   1.3500000e+03   4.3541300e-01
   1.3600000e+03   4.3773000e-01
   1.3700000e+03   4.3393800e-01
   1.3800000e+03   4.3857900e-01
   1.3900000e+03   4.3660200e-01
   1.4000000e+03   4.3972800e-01
   1.4100000e+03   4.3450200e-01
   1.4200000e+03   4.3889500e-01
   1.4300000e+03   4.3797500e-01
   1.4400000e+03   4.3303500e-01
   1.4500000e+03   4.3708000e-01
   1.4600000e+03   4.2867000e-01
   1.4700000e+03   4.3513200e-01
   1.4800000e+03   4.3833500e-01
   1.4900000e+03   4.4390900e-01
   1.5000000e+03   4.4305500e-01
   1.5100000e+03   4.2651500e-01
   1.5200000e+03   4.2938300e-01
   1.5300000e+03   4.6143600e-01
   1.5400000e+03   4.3333400e-01
   1.5500000e+03   4.3242100e-01
   1.5600000e+03   4.4206600e-01
   1.5700000e+03   4.4293900e-01
   1.5800000e+03   4.3906500e-01
   1.5900000e+03   4.2832700e-01
   1.6000000e+03   4.2239100e-01
   1.6100000e+03   4.3029300e-01
   1.6200000e+03   4.2887600e-01
   1.6300000e+03   4.3695800e-01
   1.6400000e+03   4.3509700e-01
   1.6500000e+03   4.4431900e-01
   1.6600000e+03   4.2937700e-01
   1.6700000e+03   4.4146200e-01
   1.6800000e+03   4.4415400e-01
   1.6900000e+03   4.5118100e-01
   1.7000000e+03   4.5393700e-01
   1.7100000e+03   4.4076900e-01
   1.7200000e+03   4.2792900e-01
   1.7300000e+03   4.3701300e-01
   1.7400000e+03   4.5712400e-01
   1.7500000e+03   4.8177300e-01
   1.7600000e+03   4.5312800e-01
   1.7700000e+03   4.3785700e-01
   1.7800000e+03   4.4891500e-01
   1.7900000e+03   4.5399400e-01
   1.8000000e+03   4.7095400e-01
   1.8100000e+03   4.5964800e-01
   1.8200000e+03   4.5199900e-01
   1.8300000e+03   4.6511700e-01
   1.8400000e+03   4.8158600e-01
   1.8500000e+03   4.7123500e-01
   1.8600000e+03   4.4694700e-01
   1.8700000e+03   4.6002200e-01
   1.8800000e+03   4.7996600e-01
   1.8900000e+03   4.7889300e-01
   1.9000000e+03   4.7693800e-01
   1.9100000e+03   4.6805500e-01
   1.9200000e+03   4.7538900e-01
   1.9300000e+03   4.7283000e-01
   1.9400000e+03   4.6759300e-01
   1.9500000e+03   4.9407600e-01
   1.9600000e+03   4.8111900e-01
   1.9700000e+03   4.8018400e-01
   1.9800000e+03   4.7417600e-01
   1.9900000e+03   4.8915900e-01
   2.0000000e+03   5.0100400e-01
   2.0100000e+03   4.8833200e-01
   2.0200000e+03   4.8711000e-01
   2.0300000e+03   4.9706600e-01
   2.0400000e+03   5.1887300e-01
   2.0500000e+03   4.9705500e-01
   2.0600000e+03   4.9735400e-01
   2.0700000e+03   4.8970100e-01
   2.0800000e+03   4.9081400e-01
   2.0900000e+03   5.3315800e-01
   2.1000000e+03   5.0914300e-01
   2.1100000e+03   5.0090300e-01
   2.1200000e+03   5.0927900e-01
   2.1300000e+03   5.1807900e-01
   2.1400000e+03   5.2519200e-01
   2.1500000e+03   5.6208200e-01
   2.1600000e+03   5.4658200e-01
   2.1700000e+03   5.2187900e-01
   2.1800000e+03   5.1080200e-01
   2.1900000e+03   5.3199700e-01
   2.2000000e+03   5.2267200e-01
   2.2100000e+03   5.4591000e-01
   2.2200000e+03   5.4595300e-01
   2.2300000e+03   5.0156200e-01
   2.2400000e+03   5.3710100e-01
   2.2500000e+03   5.5754500e-01
   2.2600000e+03   5.4137400e-01
   2.2700000e+03   5.3631500e-01
   2.2800000e+03   5.4335000e-01
   2.2900000e+03   5.5320200e-01
   2.3000000e+03   5.5897600e-01
   2.3100000e+03   5.5407900e-01
   2.3200000e+03   5.6340800e-01
   2.3300000e+03   5.7967300e-01
   2.3400000e+03   5.7306000e-01
   2.3500000e+03   5.5806300e-01
   2.3600000e+03   5.5692700e-01
   2.3700000e+03   5.6115000e-01
   2.3800000e+03   5.6612800e-01
   2.3900000e+03   6.1772000e-01
   2.4000000e+03   6.2131200e-01
   2.4100000e+03   5.6737700e-01
   2.4200000e+03   5.7276900e-01
   2.4300000e+03   5.7818700e-01
   2.4400000e+03   5.6924500e-01
   2.4500000e+03   5.9469500e-01
   2.4600000e+03   5.9841200e-01
   2.4700000e+03   6.2752200e-01
   2.4800000e+03   6.0187500e-01
   2.4900000e+03   6.2482400e-01
   2.5000000e+03   6.1939800e-01
   2.5100000e+03   6.2047000e-01
   2.5200000e+03   6.3638400e-01
   2.5300000e+03   6.3473900e-01
   2.5400000e+03   6.6136300e-01
   2.5500000e+03   6.4815600e-01
   2.5600000e+03   6.4460200e-01
   2.5700000e+03   6.5980700e-01
   2.5800000e+03   6.7936900e-01
   2.5900000e+03   6.4343400e-01
   2.6000000e+03   6.2916500e-01
   2.6100000e+03   6.2829900e-01
   2.6200000e+03   6.6054800e-01
   2.6300000e+03   6.5679400e-01
   2.6400000e+03   6.7282100e-01
   2.6500000e+03   6.8923400e-01
   2.6600000e+03   6.8817600e-01
   2.6700000e+03   6.5583800e-01
   2.6800000e+03   7.2710600e-01
   2.6900000e+03   7.1945700e-01
   2.7000000e+03   6.9579100e-01
   2.7100000e+03   6.9258500e-01
   2.7200000e+03   6.9160700e-01
   2.7300000e+03   6.8001000e-01
   2.7400000e+03   6.9772200e-01
   2.7500000e+03   7.0554100e-01
   2.7600000e+03   7.4131700e-01
   2.7700000e+03   7.2979900e-01
   2.7800000e+03   6.8941600e-01
   2.7900000e+03   7.0735600e-01
   2.8000000e+03   7.8124900e-01
   2.8100000e+03   8.0399500e-01
   2.8200000e+03   7.5817200e-01
   2.8300000e+03   7.1067600e-01
   2.8400000e+03   7.3974300e-01
   2.8500000e+03   7.8928800e-01
   2.8600000e+03   7.7197900e-01
   2.8700000e+03   7.4950900e-01
   2.8800000e+03   7.6873800e-01
   2.8900000e+03   7.8193400e-01
   2.9000000e+03   7.7843100e-01
   2.9100000e+03   7.6782100e-01
   2.9200000e+03   7.6512500e-01
   2.9300000e+03   7.7015400e-01
   2.9400000e+03   8.0504200e-01
   2.9500000e+03   8.0143600e-01
   2.9600000e+03   7.9028800e-01
   2.9700000e+03   8.1208900e-01
   2.9800000e+03   8.4977700e-01
   2.9900000e+03   8.4636200e-01
   3.0000000e+03   8.2555100e-01


==> figs/N_5_supervised/naive_5_new_2.dat <==
10.0 1.61636
20.0 1.5888433333333334
30.0 1.5653266666666665
40.0 1.5455500000000002
50.0 1.5286766666666667
60.0 1.5144133333333334
70.0 1.5013100000000001
80.0 1.48883
90.0 1.4767366666666666
100.0 1.4645733333333333
110.0 1.45242
120.0 1.43982
130.0 1.42662
140.0 1.4125966666666667
150.0 1.39732
160.0 1.3805966666666667
170.0 1.3608633333333333
180.0 1.3373233333333332
190.0 1.3099066666666668
200.0 1.2767
210.0 1.2390833333333333
220.0 1.1990066666666668
230.0 1.1577066666666667
240.0 1.1137233333333334
250.0 1.0670833333333334
260.0 1.0169166666666667
270.0 0.9633933333333333
280.0 0.9094366666666667
290.0 0.8574933333333333
300.0 0.8069533333333333
310.0 0.7568666666666667
320.0 0.7104333333333334
330.0 0.6683433333333334
340.0 0.6293066666666667
350.0 0.5965266666666666
360.0 0.5691733333333333
370.0 0.5419733333333333
380.0 0.5212266666666666
390.0 0.50305
400.0 0.4812133333333333
410.0 0.46351000000000003
420.0 0.44989666666666667
430.0 0.4379166666666667
440.0 0.42666333333333334
450.0 0.41606000000000004
460.0 0.40657000000000004
470.0 0.3972266666666667
480.0 0.38722666666666666
490.0 0.3786433333333334
500.0 0.3707566666666667
510.0 0.3645133333333333
520.0 0.35857
530.0 0.35123
540.0 0.34332333333333337
550.0 0.33681333333333335
560.0 0.3311136666666667
570.0 0.3267623333333333
580.0 0.3242696666666667
590.0 0.3218216666666667
600.0 0.316319
610.0 0.311235
620.0 0.3043903333333333
630.0 0.2987203333333333
640.0 0.29391966666666663
650.0 0.28997066666666665
660.0 0.287834
670.0 0.2845606666666667
680.0 0.2804706666666667
690.0 0.27557566666666666
700.0 0.2721963333333333
710.0 0.26865733333333336
720.0 0.26614533333333334
730.0 0.26263733333333333
740.0 0.25986133333333333
750.0 0.257956
760.0 0.25639633333333334
770.0 0.250904
780.0 0.24727566666666667
790.0 0.24430700000000002
800.0 0.24299666666666667
810.0 0.23881733333333333
820.0 0.23322733333333334
830.0 0.23127533333333336
840.0 0.22988299999999998
850.0 0.22827133333333335
860.0 0.22475466666666666
870.0 0.22157966666666665
880.0 0.21779066666666666
890.0 0.21585666666666667
900.0 0.214064
910.0 0.21049566666666666
920.0 0.20719566666666667
930.0 0.20711933333333332
940.0 0.204705
950.0 0.20048333333333335
960.0 0.197844
970.0 0.19705899999999998
980.0 0.19611033333333336
990.0 0.19329300000000002
1000.0 0.189593
1010.0 0.18683433333333332
1020.0 0.18560033333333334
1030.0 0.18268566666666666
1040.0 0.179859
1050.0 0.17917433333333332
1060.0 0.17911999999999997
1070.0 0.1768316666666667
1080.0 0.1755823333333333
1090.0 0.17279633333333333
1100.0 0.16914366666666666
1110.0 0.168593
1120.0 0.16712433333333332
1130.0 0.165282
1140.0 0.163575
1150.0 0.16329133333333332
1160.0 0.16175966666666666
1170.0 0.16100866666666666
1180.0 0.16102566666666665
1190.0 0.15700966666666666
1200.0 0.156609
1210.0 0.15791533333333332
1220.0 0.154932
1230.0 0.153678
1240.0 0.15353433333333333
1250.0 0.15326900000000002
1260.0 0.150059
1270.0 0.152552
1280.0 0.15302166666666667
1290.0 0.14847833333333335
1300.0 0.148199
1310.0 0.14896099999999998
1320.0 0.14512133333333332
1330.0 0.14834633333333333
1340.0 0.14578933333333333
1350.0 0.14513766666666666
1360.0 0.14591
1370.0 0.144646
1380.0 0.146193
1390.0 0.145534
1400.0 0.146576
1410.0 0.144834
1420.0 0.14629833333333334
1430.0 0.14599166666666666
1440.0 0.144345
1450.0 0.14569333333333334
1460.0 0.14289
1470.0 0.145044
1480.0 0.14611166666666667
1490.0 0.14796966666666667
1500.0 0.14768499999999998
1510.0 0.14217166666666667
1520.0 0.14312766666666668
1530.0 0.153812
1540.0 0.14444466666666667
1550.0 0.14414033333333334
1560.0 0.14735533333333334
1570.0 0.14764633333333335
1580.0 0.14635499999999999
1590.0 0.14277566666666666
1600.0 0.140797
1610.0 0.143431
1620.0 0.14295866666666665
1630.0 0.14565266666666668
1640.0 0.14503233333333335
1650.0 0.14810633333333334
1660.0 0.14312566666666668
1670.0 0.147154
1680.0 0.14805133333333334
1690.0 0.15039366666666668
1700.0 0.15131233333333333
1710.0 0.146923
1720.0 0.142643
1730.0 0.145671
1740.0 0.15237466666666666
1750.0 0.160591
1760.0 0.15104266666666666
1770.0 0.14595233333333332
1780.0 0.14963833333333335
1790.0 0.15133133333333335
1800.0 0.15698466666666666
1810.0 0.153216
1820.0 0.15066633333333332
1830.0 0.155039
1840.0 0.16052866666666668
1850.0 0.15707833333333335
1860.0 0.14898233333333333
1870.0 0.15334066666666665
1880.0 0.15998866666666667
1890.0 0.159631
1900.0 0.15897933333333333
1910.0 0.15601833333333334
1920.0 0.158463
1930.0 0.15761
1940.0 0.15586433333333333
1950.0 0.164692
1960.0 0.16037300000000002
1970.0 0.16006133333333333
1980.0 0.15805866666666665
1990.0 0.163053
2000.0 0.16700133333333333
2010.0 0.16277733333333333
2020.0 0.16237
2030.0 0.16568866666666668
2040.0 0.17295766666666668
2050.0 0.165685
2060.0 0.16578466666666666
2070.0 0.16323366666666667
2080.0 0.16360466666666665
2090.0 0.17771933333333334
2100.0 0.16971433333333333
2110.0 0.16696766666666665
2120.0 0.16975966666666667
2130.0 0.17269299999999999
2140.0 0.175064
2150.0 0.18736066666666665
2160.0 0.182194
2170.0 0.17395966666666665
2180.0 0.17026733333333333
2190.0 0.17733233333333334
2200.0 0.17422400000000002
2210.0 0.18197
2220.0 0.18198433333333333
2230.0 0.16718733333333333
2240.0 0.17903366666666667
2250.0 0.1858483333333333
2260.0 0.180458
2270.0 0.17877166666666666
2280.0 0.18111666666666668
2290.0 0.18440066666666666
2300.0 0.18632533333333334
2310.0 0.184693
2320.0 0.18780266666666667
2330.0 0.19322433333333333
2340.0 0.19102
2350.0 0.186021
2360.0 0.18564233333333333
2370.0 0.18705000000000002
2380.0 0.1887093333333333
2390.0 0.20590666666666668
2400.0 0.20710399999999998
2410.0 0.18912566666666666
2420.0 0.19092299999999998
2430.0 0.192729
2440.0 0.18974833333333332
2450.0 0.19823166666666667
2460.0 0.19947066666666668
2470.0 0.209174
2480.0 0.20062500000000003
2490.0 0.2082746666666667
2500.0 0.206466
2510.0 0.20682333333333333
2520.0 0.21212799999999998
2530.0 0.2115796666666667
2540.0 0.22045433333333334
2550.0 0.216052
2560.0 0.21486733333333333
2570.0 0.21993566666666667
2580.0 0.22645633333333334
2590.0 0.21447799999999997
2600.0 0.20972166666666667
2610.0 0.209433
2620.0 0.22018266666666667
2630.0 0.21893133333333334
2640.0 0.22427366666666668
2650.0 0.22974466666666668
2660.0 0.229392
2670.0 0.21861266666666668
2680.0 0.24236866666666668
2690.0 0.239819
2700.0 0.23193033333333335
2710.0 0.23086166666666666
2720.0 0.23053566666666667
2730.0 0.22667
2740.0 0.23257399999999998
2750.0 0.23518033333333332
2760.0 0.24710566666666667
2770.0 0.24326633333333333
2780.0 0.22980533333333333
2790.0 0.23578533333333332
2800.0 0.2604163333333333
2810.0 0.26799833333333334
2820.0 0.252724
2830.0 0.236892
2840.0 0.24658100000000002
2850.0 0.263096
2860.0 0.2573263333333333
2870.0 0.24983633333333333
2880.0 0.25624600000000003
2890.0 0.2606446666666667
2900.0 0.259477
2910.0 0.2559403333333333
2920.0 0.25504166666666667
2930.0 0.256718
2940.0 0.2683473333333333
2950.0 0.26714533333333335
2960.0 0.26342933333333335
2970.0 0.2706963333333333
2980.0 0.283259
2990.0 0.28212066666666663
3000.0 0.27518366666666666


==> figs/N_5_supervised/sup_5_new.dat <==
   1.0000000e+01   4.3064600e+00
   2.0000000e+01   3.8991500e+00
   3.0000000e+01   3.1186100e+00
   4.0000000e+01   1.9517300e+00
   5.0000000e+01   1.4662000e+00
   6.0000000e+01   1.1724900e+00
   7.0000000e+01   9.8573500e-01
   8.0000000e+01   8.7636600e-01
   9.0000000e+01   8.0020600e-01
   1.0000000e+02   7.3504200e-01
   1.1000000e+02   6.8014700e-01
   1.2000000e+02   6.3533200e-01
   1.3000000e+02   6.0077500e-01
   1.4000000e+02   5.6679500e-01
   1.5000000e+02   5.3100600e-01
   1.6000000e+02   4.9892900e-01
   1.7000000e+02   4.7302200e-01
   1.8000000e+02   4.4388400e-01
   1.9000000e+02   4.2927300e-01
   2.0000000e+02   4.0952000e-01
   2.1000000e+02   3.9867700e-01
   2.2000000e+02   3.8905400e-01
   2.3000000e+02   3.8316700e-01
   2.4000000e+02   3.7848000e-01
   2.5000000e+02   3.7669400e-01
   2.6000000e+02   3.7398200e-01
   2.7000000e+02   3.6873600e-01
   2.8000000e+02   3.7402900e-01
   2.9000000e+02   3.6595500e-01
   3.0000000e+02   3.6600700e-01
   3.1000000e+02   3.6615400e-01
   3.2000000e+02   3.6764800e-01
   3.3000000e+02   3.6107800e-01
   3.4000000e+02   3.7332700e-01
   3.5000000e+02   3.6315500e-01
   3.6000000e+02   3.5655900e-01
   3.7000000e+02   3.6081100e-01
   3.8000000e+02   3.7035000e-01
   3.9000000e+02   3.5638200e-01
   4.0000000e+02   3.5389800e-01
   4.1000000e+02   3.5198300e-01
   4.2000000e+02   3.5828400e-01
   4.3000000e+02   3.5125000e-01
   4.4000000e+02   3.5111900e-01
   4.5000000e+02   3.4747400e-01
   4.6000000e+02   3.4717100e-01
   4.7000000e+02   3.5134100e-01
   4.8000000e+02   3.6409800e-01
   4.9000000e+02   3.4744800e-01
   5.0000000e+02   3.4667000e-01
   5.1000000e+02   3.4799400e-01
   5.2000000e+02   3.4201800e-01
   5.3000000e+02   3.4492200e-01
   5.4000000e+02   3.4271400e-01
   5.5000000e+02   3.4369700e-01
   5.6000000e+02   3.4127000e-01
   5.7000000e+02   3.4216900e-01
   5.8000000e+02   3.4132400e-01
   5.9000000e+02   3.3940200e-01
   6.0000000e+02   3.3803600e-01
   6.1000000e+02   3.3798300e-01
   6.2000000e+02   3.4358400e-01
   6.3000000e+02   3.3796200e-01
   6.4000000e+02   3.3753600e-01
   6.5000000e+02   3.3692700e-01
   6.6000000e+02   3.4021400e-01
   6.7000000e+02   3.3687200e-01
   6.8000000e+02   3.3556900e-01
   6.9000000e+02   3.3497800e-01
   7.0000000e+02   3.3649600e-01
   7.1000000e+02   3.3538200e-01
   7.2000000e+02   3.3619700e-01
   7.3000000e+02   3.3615700e-01
   7.4000000e+02   3.3578000e-01
   7.5000000e+02   3.3205100e-01
   7.6000000e+02   3.3494200e-01
   7.7000000e+02   3.3598100e-01
   7.8000000e+02   3.3067100e-01
   7.9000000e+02   3.3178900e-01
   8.0000000e+02   3.3101600e-01
   8.1000000e+02   3.2979100e-01
   8.2000000e+02   3.2997600e-01
   8.3000000e+02   3.2750900e-01
   8.4000000e+02   3.3202000e-01
   8.5000000e+02   3.2872800e-01
   8.6000000e+02   3.2621200e-01
   8.7000000e+02   3.2956000e-01
   8.8000000e+02   3.2532100e-01
   8.9000000e+02   3.2663200e-01
   9.0000000e+02   3.3039900e-01
   9.1000000e+02   3.2444200e-01
   9.2000000e+02   3.2433000e-01
   9.3000000e+02   3.2303000e-01
   9.4000000e+02   3.2420900e-01
   9.5000000e+02   3.2371500e-01
   9.6000000e+02   3.3354200e-01
   9.7000000e+02   3.2402400e-01
   9.8000000e+02   3.2401200e-01
   9.9000000e+02   3.2172800e-01
   1.0000000e+03   3.2082200e-01
   1.0100000e+03   3.2031100e-01
   1.0200000e+03   3.1957500e-01
   1.0300000e+03   3.1983500e-01
   1.0400000e+03   3.1953900e-01
   1.0500000e+03   3.1737100e-01
   1.0600000e+03   3.2036200e-01
   1.0700000e+03   3.1684800e-01
   1.0800000e+03   3.1515900e-01
   1.0900000e+03   3.1845000e-01
   1.1000000e+03   3.1240200e-01
   1.1100000e+03   3.1154400e-01
   1.1200000e+03   3.1340100e-01
   1.1300000e+03   3.1669300e-01
   1.1400000e+03   3.1105700e-01
   1.1500000e+03   3.0937900e-01
   1.1600000e+03   3.1414000e-01
   1.1700000e+03   3.1556200e-01
   1.1800000e+03   3.0903200e-01
   1.1900000e+03   3.0955900e-01
   1.2000000e+03   3.0861600e-01
   1.2100000e+03   3.0963500e-01
   1.2200000e+03   3.0574700e-01
   1.2300000e+03   3.1257600e-01
   1.2400000e+03   3.0794100e-01
   1.2500000e+03   3.0331000e-01
   1.2600000e+03   3.0126400e-01
   1.2700000e+03   3.0146700e-01
   1.2800000e+03   3.0514400e-01
   1.2900000e+03   3.0663200e-01
   1.3000000e+03   2.9817000e-01
   1.3100000e+03   2.9744200e-01
   1.3200000e+03   3.0686700e-01
   1.3300000e+03   2.9857700e-01
   1.3400000e+03   2.9468800e-01
   1.3500000e+03   2.9338900e-01
   1.3600000e+03   2.9619400e-01
   1.3700000e+03   2.9236000e-01
   1.3800000e+03   2.9753500e-01
   1.3900000e+03   2.8920200e-01
   1.4000000e+03   2.8788100e-01
   1.4100000e+03   2.9023000e-01
   1.4200000e+03   2.8736200e-01
   1.4300000e+03   2.8648000e-01
   1.4400000e+03   2.8444000e-01
   1.4500000e+03   2.8819900e-01
   1.4600000e+03   2.8141100e-01
   1.4700000e+03   2.8178300e-01
   1.4800000e+03   2.8134000e-01
   1.4900000e+03   2.7825000e-01
   1.5000000e+03   2.8060300e-01
   1.5100000e+03   2.8176100e-01
   1.5200000e+03   2.7883700e-01
   1.5300000e+03   2.7960800e-01
   1.5400000e+03   2.7831800e-01
   1.5500000e+03   2.7470800e-01
   1.5600000e+03   2.8738300e-01
   1.5700000e+03   2.7367700e-01
   1.5800000e+03   2.7614100e-01
   1.5900000e+03   2.7737100e-01
   1.6000000e+03   2.7797200e-01
   1.6100000e+03   2.7558500e-01
   1.6200000e+03   2.7532000e-01
   1.6300000e+03   2.7734900e-01
   1.6400000e+03   2.8721700e-01
   1.6500000e+03   2.8425000e-01
   1.6600000e+03   2.7915700e-01
   1.6700000e+03   2.6602000e-01
   1.6800000e+03   2.6915500e-01
   1.6900000e+03   2.6538300e-01
   1.7000000e+03   2.6409500e-01
   1.7100000e+03   2.6683800e-01
   1.7200000e+03   2.6189000e-01
   1.7300000e+03   2.6634100e-01
   1.7400000e+03   2.6209600e-01
   1.7500000e+03   2.6283800e-01
   1.7600000e+03   2.6120200e-01
   1.7700000e+03   2.5920400e-01
   1.7800000e+03   2.6140900e-01
   1.7900000e+03   2.6048900e-01
   1.8000000e+03   2.6316500e-01
   1.8100000e+03   2.5362900e-01
   1.8200000e+03   2.5430800e-01
   1.8300000e+03   2.5572400e-01
   1.8400000e+03   2.5070600e-01
   1.8500000e+03   2.4848700e-01
   1.8600000e+03   2.5312500e-01
   1.8700000e+03   2.4778400e-01
   1.8800000e+03   2.4526200e-01
   1.8900000e+03   2.4461900e-01
   1.9000000e+03   2.4712500e-01
   1.9100000e+03   2.4017500e-01
   1.9200000e+03   2.4009700e-01
   1.9300000e+03   2.4044700e-01
   1.9400000e+03   2.5105600e-01
   1.9500000e+03   2.4636700e-01
   1.9600000e+03   2.3852300e-01
   1.9700000e+03   2.4963500e-01
   1.9800000e+03   2.3898000e-01
   1.9900000e+03   2.3944600e-01
   2.0000000e+03   2.3603900e-01
   2.0100000e+03   2.3603400e-01
   2.0200000e+03   2.5594300e-01
   2.0300000e+03   2.3663500e-01
   2.0400000e+03   2.3305100e-01
   2.0500000e+03   2.3460000e-01
   2.0600000e+03   2.3065800e-01
   2.0700000e+03   2.3575400e-01
   2.0800000e+03   2.3586900e-01
   2.0900000e+03   2.3618200e-01
   2.1000000e+03   2.2979900e-01
   2.1100000e+03   2.3288500e-01
   2.1200000e+03   2.3649000e-01
   2.1300000e+03   2.2748800e-01
   2.1400000e+03   2.2778200e-01
   2.1500000e+03   2.2694300e-01
   2.1600000e+03   2.3052400e-01
   2.1700000e+03   2.2487300e-01
   2.1800000e+03   2.2976900e-01
   2.1900000e+03   2.2956300e-01
   2.2000000e+03   2.2608700e-01
   2.2100000e+03   2.3018600e-01
   2.2200000e+03   2.3922000e-01
   2.2300000e+03   2.2701500e-01
   2.2400000e+03   2.3392100e-01
   2.2500000e+03   2.2076400e-01
   2.2600000e+03   2.2172700e-01
   2.2700000e+03   2.2185400e-01
   2.2800000e+03   2.2287800e-01
   2.2900000e+03   2.2271700e-01
   2.3000000e+03   2.2700700e-01
   2.3100000e+03   2.2289400e-01
   2.3200000e+03   2.2369800e-01
   2.3300000e+03   2.3591500e-01
   2.3400000e+03   2.2381700e-01
   2.3500000e+03   2.2368300e-01
   2.3600000e+03   2.2352500e-01
   2.3700000e+03   2.2005000e-01
   2.3800000e+03   2.1934300e-01
   2.3900000e+03   2.1701000e-01
   2.4000000e+03   2.2624900e-01
   2.4100000e+03   2.1702200e-01
   2.4200000e+03   2.1397400e-01
   2.4300000e+03   2.1447500e-01
   2.4400000e+03   2.1336800e-01
   2.4500000e+03   2.1645200e-01
   2.4600000e+03   2.1268800e-01
   2.4700000e+03   2.1587500e-01
   2.4800000e+03   2.1383400e-01
   2.4900000e+03   2.1412500e-01
   2.5000000e+03   2.1909600e-01
   2.5100000e+03   2.1147100e-01
   2.5200000e+03   2.1273000e-01
   2.5300000e+03   2.1299200e-01
   2.5400000e+03   2.1296300e-01
   2.5500000e+03   2.1118200e-01
   2.5600000e+03   2.1098400e-01
   2.5700000e+03   2.1431700e-01
   2.5800000e+03   2.1383600e-01
   2.5900000e+03   2.0936800e-01
   2.6000000e+03   2.0884500e-01
   2.6100000e+03   2.1028400e-01
   2.6200000e+03   2.1462300e-01
   2.6300000e+03   2.0759300e-01
   2.6400000e+03   2.0906700e-01
   2.6500000e+03   2.1142700e-01
   2.6600000e+03   2.1549100e-01
   2.6700000e+03   2.0763800e-01
   2.6800000e+03   2.1427500e-01
   2.6900000e+03   2.1076800e-01
   2.7000000e+03   2.0641400e-01
   2.7100000e+03   2.0946200e-01
   2.7200000e+03   2.1011400e-01
   2.7300000e+03   2.0469200e-01
   2.7400000e+03   2.0903300e-01
   2.7500000e+03   2.0623800e-01
   2.7600000e+03   2.0532400e-01
   2.7700000e+03   2.0299500e-01
   2.7800000e+03   2.0392600e-01
   2.7900000e+03   2.0352100e-01
   2.8000000e+03   2.0581700e-01
   2.8100000e+03   2.0375000e-01
   2.8200000e+03   2.0295800e-01
   2.8300000e+03   2.0187300e-01
   2.8400000e+03   2.0378400e-01
   2.8500000e+03   2.0407900e-01
   2.8600000e+03   2.0304800e-01
   2.8700000e+03   2.0379000e-01
   2.8800000e+03   2.0063600e-01
   2.8900000e+03   2.0535700e-01
   2.9000000e+03   2.0582100e-01
   2.9100000e+03   2.1248100e-01
   2.9200000e+03   2.0964800e-01
   2.9300000e+03   2.0258200e-01
   2.9400000e+03   2.0019100e-01
   2.9500000e+03   2.0056500e-01
   2.9600000e+03   2.1129900e-01
   2.9700000e+03   2.0602600e-01
   2.9800000e+03   2.0534800e-01
   2.9900000e+03   2.0002300e-01
   3.0000000e+03   2.1146500e-01
   3.0100000e+03   1.9717200e-01
   3.0200000e+03   1.9829600e-01
   3.0300000e+03   2.0313100e-01
   3.0400000e+03   1.9997600e-01
   3.0500000e+03   1.9402100e-01
   3.0600000e+03   1.9619500e-01
   3.0700000e+03   1.9753300e-01
   3.0800000e+03   2.0303200e-01
   3.0900000e+03   2.0274500e-01
   3.1000000e+03   2.0582500e-01
   3.1100000e+03   1.9861000e-01
   3.1200000e+03   2.0151500e-01
   3.1300000e+03   1.9321200e-01
   3.1400000e+03   1.9515000e-01
   3.1500000e+03   1.9734200e-01
   3.1600000e+03   1.9691500e-01
   3.1700000e+03   2.0049200e-01
   3.1800000e+03   1.9614500e-01
   3.1900000e+03   1.9098400e-01
   3.2000000e+03   1.9067500e-01
   3.2100000e+03   1.9506700e-01
   3.2200000e+03   1.9681300e-01
   3.2300000e+03   1.9384300e-01
   3.2400000e+03   1.9069600e-01
   3.2500000e+03   1.9529500e-01
   3.2600000e+03   1.9149000e-01
   3.2700000e+03   1.8993900e-01
   3.2800000e+03   1.9012000e-01
   3.2900000e+03   1.9021700e-01
   3.3000000e+03   1.9179400e-01
   3.3100000e+03   1.9393600e-01
   3.3200000e+03   1.9148300e-01
   3.3300000e+03   1.9202600e-01
   3.3400000e+03   1.9640300e-01
   3.3500000e+03   1.9577900e-01
   3.3600000e+03   1.8982500e-01
   3.3700000e+03   1.9979700e-01
   3.3800000e+03   2.0110200e-01
   3.3900000e+03   1.9182400e-01
   3.4000000e+03   1.9030300e-01
   3.4100000e+03   2.0095600e-01
   3.4200000e+03   1.9447100e-01
   3.4300000e+03   1.9439800e-01
   3.4400000e+03   1.8631400e-01
   3.4500000e+03   1.9089800e-01
   3.4600000e+03   1.8968700e-01
   3.4700000e+03   1.9109100e-01
   3.4800000e+03   1.9078600e-01
   3.4900000e+03   1.9506100e-01
   3.5000000e+03   1.8600900e-01
   3.5100000e+03   1.8776200e-01
   3.5200000e+03   1.8711200e-01
   3.5300000e+03   1.9249800e-01
   3.5400000e+03   1.9476900e-01
   3.5500000e+03   1.9456800e-01
   3.5600000e+03   1.8901500e-01
   3.5700000e+03   1.8958700e-01
   3.5800000e+03   1.8281800e-01
   3.5900000e+03   1.9422600e-01
   3.6000000e+03   1.8949500e-01
   3.6100000e+03   1.8787000e-01
   3.6200000e+03   1.8839300e-01
   3.6300000e+03   1.8450800e-01
   3.6400000e+03   1.8371300e-01
   3.6500000e+03   1.8486100e-01
   3.6600000e+03   1.8996300e-01
   3.6700000e+03   1.8199100e-01
   3.6800000e+03   1.8355000e-01
   3.6900000e+03   1.8361600e-01
   3.7000000e+03   1.8566300e-01
   3.7100000e+03   1.8164100e-01
   3.7200000e+03   1.9762900e-01
   3.7300000e+03   1.9473700e-01
   3.7400000e+03   1.8183300e-01
   3.7500000e+03   1.8642700e-01
   3.7600000e+03   1.8626300e-01
   3.7700000e+03   1.8375000e-01
   3.7800000e+03   1.8100200e-01
   3.7900000e+03   1.8465400e-01
   3.8000000e+03   1.8519900e-01
   3.8100000e+03   1.8502700e-01
   3.8200000e+03   1.9231400e-01
   3.8300000e+03   1.8028800e-01
   3.8400000e+03   1.8292000e-01
   3.8500000e+03   1.7958200e-01
   3.8600000e+03   1.8126900e-01
   3.8700000e+03   1.8493600e-01
   3.8800000e+03   1.8573600e-01
   3.8900000e+03   1.7847500e-01
   3.9000000e+03   1.8183600e-01
   3.9100000e+03   1.7579600e-01
   3.9200000e+03   1.7767100e-01
   3.9300000e+03   1.7645800e-01
   3.9400000e+03   1.8728600e-01
   3.9500000e+03   1.8072400e-01
   3.9600000e+03   1.7953700e-01
   3.9700000e+03   1.7797800e-01
   3.9800000e+03   1.8065900e-01
   3.9900000e+03   1.7683800e-01
   4.0000000e+03   1.7780400e-01
   4.0100000e+03   1.7926500e-01
   4.0200000e+03   1.7870400e-01
   4.0300000e+03   1.7704100e-01
   4.0400000e+03   1.8017500e-01
   4.0500000e+03   1.8831900e-01
   4.0600000e+03   1.9603700e-01
   4.0700000e+03   1.8426100e-01
   4.0800000e+03   1.8212800e-01
   4.0900000e+03   1.7308800e-01
   4.1000000e+03   1.7836800e-01
   4.1100000e+03   1.7437200e-01
   4.1200000e+03   1.7449500e-01
   4.1300000e+03   1.7204500e-01
   4.1400000e+03   1.8528300e-01
   4.1500000e+03   1.7847800e-01
   4.1600000e+03   1.7843400e-01
   4.1700000e+03   1.7600600e-01
   4.1800000e+03   1.7511000e-01
   4.1900000e+03   1.7788500e-01
   4.2000000e+03   1.7806100e-01
   4.2100000e+03   1.7271400e-01
   4.2200000e+03   1.7670400e-01
   4.2300000e+03   1.7821600e-01
   4.2400000e+03   1.7554100e-01
   4.2500000e+03   1.7610100e-01
   4.2600000e+03   1.7337200e-01
   4.2700000e+03   1.7372200e-01
   4.2800000e+03   1.8010000e-01
   4.2900000e+03   1.7610300e-01
   4.3000000e+03   1.7264600e-01
   4.3100000e+03   1.7650400e-01
   4.3200000e+03   1.7347800e-01
   4.3300000e+03   1.7321200e-01
   4.3400000e+03   1.7316200e-01
   4.3500000e+03   1.7237300e-01
   4.3600000e+03   1.7114700e-01
   4.3700000e+03   1.7857800e-01
   4.3800000e+03   1.7148500e-01
   4.3900000e+03   1.7078700e-01
   4.4000000e+03   1.7197100e-01
   4.4100000e+03   1.7409100e-01
   4.4200000e+03   1.7210900e-01
   4.4300000e+03   1.7436300e-01
   4.4400000e+03   1.7422200e-01
   4.4500000e+03   1.7328400e-01
   4.4600000e+03   1.7198600e-01
   4.4700000e+03   1.7287400e-01
   4.4800000e+03   1.7194400e-01
   4.4900000e+03   1.8192200e-01
   4.5000000e+03   1.6817800e-01
   4.5100000e+03   1.7693000e-01
   4.5200000e+03   1.6815000e-01
   4.5300000e+03   1.6947700e-01
   4.5400000e+03   1.7950400e-01
   4.5500000e+03   1.7360300e-01
   4.5600000e+03   1.6837600e-01
   4.5700000e+03   1.7935800e-01
   4.5800000e+03   1.7707900e-01
   4.5900000e+03   1.7151400e-01
   4.6000000e+03   1.6954300e-01
   4.6100000e+03   1.7070200e-01
   4.6200000e+03   1.7911400e-01
   4.6300000e+03   1.6758900e-01
   4.6400000e+03   1.7068300e-01
   4.6500000e+03   1.6764900e-01
   4.6600000e+03   1.7446000e-01
   4.6700000e+03   1.7383000e-01
   4.6800000e+03   1.7467600e-01
   4.6900000e+03   1.7906300e-01
   4.7000000e+03   1.6733300e-01
   4.7100000e+03   1.6872700e-01
   4.7200000e+03   1.6616300e-01
   4.7300000e+03   1.6486700e-01
   4.7400000e+03   1.6960900e-01
   4.7500000e+03   1.6427700e-01
   4.7600000e+03   1.6624600e-01
   4.7700000e+03   1.6988400e-01
   4.7800000e+03   1.7318600e-01
   4.7900000e+03   1.6957000e-01
   4.8000000e+03   1.6697500e-01
   4.8100000e+03   1.6962000e-01
   4.8200000e+03   1.7066200e-01
   4.8300000e+03   1.7060000e-01
   4.8400000e+03   1.6711800e-01
   4.8500000e+03   1.6671800e-01
   4.8600000e+03   1.6750300e-01
   4.8700000e+03   1.6694600e-01
   4.8800000e+03   1.7091000e-01
   4.8900000e+03   1.6519700e-01
   4.9000000e+03   1.6700700e-01
   4.9100000e+03   1.6395200e-01
   4.9200000e+03   1.7429600e-01
   4.9300000e+03   1.7162900e-01
   4.9400000e+03   1.7686300e-01
   4.9500000e+03   1.7755000e-01
   4.9600000e+03   1.7099500e-01
   4.9700000e+03   1.7567300e-01
   4.9800000e+03   1.6546700e-01
   4.9900000e+03   1.6711300e-01
   5.0000000e+03   1.7026000e-01
   5.0100000e+03   1.7071900e-01
   5.0200000e+03   1.6800100e-01
   5.0300000e+03   1.6508400e-01
   5.0400000e+03   1.6301300e-01
   5.0500000e+03   1.7353300e-01
   5.0600000e+03   1.6642500e-01
   5.0700000e+03   1.6603100e-01
   5.0800000e+03   1.6937400e-01
   5.0900000e+03   1.6756800e-01
   5.1000000e+03   1.6673400e-01
   5.1100000e+03   1.6396400e-01
   5.1200000e+03   1.6159000e-01
   5.1300000e+03   1.6381700e-01
   5.1400000e+03   1.6626500e-01
   5.1500000e+03   1.6420300e-01
   5.1600000e+03   1.6099500e-01
   5.1700000e+03   1.5963000e-01
   5.1800000e+03   1.6052800e-01
   5.1900000e+03   1.6446300e-01
   5.2000000e+03   1.6119100e-01
   5.2100000e+03   1.7111800e-01
   5.2200000e+03   1.6633200e-01
   5.2300000e+03   1.6384800e-01
   5.2400000e+03   1.6171900e-01
   5.2500000e+03   1.6264400e-01
   5.2600000e+03   1.7359100e-01
   5.2700000e+03   1.6578200e-01
   5.2800000e+03   1.6406700e-01
   5.2900000e+03   1.6219200e-01
   5.3000000e+03   1.6333600e-01
   5.3100000e+03   1.6325100e-01
   5.3200000e+03   1.6207800e-01
   5.3300000e+03   1.6644800e-01
   5.3400000e+03   1.6746600e-01
   5.3500000e+03   1.6747600e-01
   5.3600000e+03   1.6810600e-01
   5.3700000e+03   1.6082600e-01
   5.3800000e+03   1.6630100e-01
   5.3900000e+03   1.5852200e-01
   5.4000000e+03   1.6871100e-01
   5.4100000e+03   1.6369500e-01
   5.4200000e+03   1.5944600e-01
   5.4300000e+03   1.6258400e-01
   5.4400000e+03   1.7071300e-01
   5.4500000e+03   1.6058200e-01
   5.4600000e+03   1.6415900e-01
   5.4700000e+03   1.6808800e-01
   5.4800000e+03   1.5972200e-01
   5.4900000e+03   1.5981500e-01
   5.5000000e+03   1.6712300e-01
   5.5100000e+03   1.6185500e-01
   5.5200000e+03   1.7031700e-01
   5.5300000e+03   1.6346000e-01
   5.5400000e+03   1.6741200e-01
   5.5500000e+03   1.5925700e-01
   5.5600000e+03   1.6326400e-01
   5.5700000e+03   1.6132600e-01
   5.5800000e+03   1.6187200e-01
   5.5900000e+03   1.6560600e-01
   5.6000000e+03   1.6339000e-01
   5.6100000e+03   1.7121800e-01
   5.6200000e+03   1.6041000e-01
   5.6300000e+03   1.6309900e-01
   5.6400000e+03   1.6250500e-01
   5.6500000e+03   1.5909500e-01
   5.6600000e+03   1.6181400e-01
   5.6700000e+03   1.6093200e-01
   5.6800000e+03   1.6240300e-01
   5.6900000e+03   1.6375200e-01
   5.7000000e+03   1.5821100e-01
   5.7100000e+03   1.6174200e-01
   5.7200000e+03   1.6263100e-01
   5.7300000e+03   1.5962500e-01
   5.7400000e+03   1.6063100e-01
   5.7500000e+03   1.5842700e-01
   5.7600000e+03   1.5513400e-01
   5.7700000e+03   1.5698500e-01
   5.7800000e+03   1.5557400e-01
   5.7900000e+03   1.6322600e-01
   5.8000000e+03   1.6127100e-01
   5.8100000e+03   1.6304700e-01
   5.8200000e+03   1.5850900e-01
   5.8300000e+03   1.6157700e-01
   5.8400000e+03   1.6719400e-01
   5.8500000e+03   1.6556600e-01
   5.8600000e+03   1.5609700e-01
   5.8700000e+03   1.5507100e-01
   5.8800000e+03   1.5800100e-01
   5.8900000e+03   1.5601700e-01
   5.9000000e+03   1.5455000e-01
   5.9100000e+03   1.5666800e-01
   5.9200000e+03   1.5681700e-01
   5.9300000e+03   1.6348400e-01
   5.9400000e+03   1.5937800e-01
   5.9500000e+03   1.6314300e-01
   5.9600000e+03   1.5630800e-01
   5.9700000e+03   1.6044400e-01
   5.9800000e+03   1.5975200e-01
   5.9900000e+03   1.5844800e-01
   6.0000000e+03   1.5578000e-01
   6.0100000e+03   1.7251000e-01
   6.0200000e+03   1.5557000e-01
   6.0300000e+03   1.7238700e-01
   6.0400000e+03   1.5678900e-01
   6.0500000e+03   1.6347700e-01
   6.0600000e+03   1.7379100e-01
   6.0700000e+03   1.5811600e-01
   6.0800000e+03   1.5697300e-01
   6.0900000e+03   1.6042700e-01
   6.1000000e+03   1.5870900e-01
   6.1100000e+03   1.5834100e-01
   6.1200000e+03   1.5765600e-01
   6.1300000e+03   1.5351500e-01
   6.1400000e+03   1.5612000e-01
   6.1500000e+03   1.5443900e-01
   6.1600000e+03   1.5538900e-01
   6.1700000e+03   1.7071700e-01
   6.1800000e+03   1.6589500e-01
   6.1900000e+03   1.6291800e-01
   6.2000000e+03   1.6124000e-01
   6.2100000e+03   1.5754200e-01
   6.2200000e+03   1.5743900e-01
   6.2300000e+03   1.6030000e-01
   6.2400000e+03   1.5563500e-01
   6.2500000e+03   1.5382000e-01
   6.2600000e+03   1.5137400e-01
   6.2700000e+03   1.5659100e-01
   6.2800000e+03   1.5875400e-01
   6.2900000e+03   1.5524500e-01
   6.3000000e+03   1.5791400e-01
   6.3100000e+03   1.5327300e-01
   6.3200000e+03   1.5203500e-01
   6.3300000e+03   1.5224600e-01
   6.3400000e+03   1.5998200e-01
   6.3500000e+03   1.5652400e-01
   6.3600000e+03   1.5586000e-01
   6.3700000e+03   1.5229900e-01
   6.3800000e+03   1.5789200e-01
   6.3900000e+03   1.5329000e-01
   6.4000000e+03   1.5130000e-01
   6.4100000e+03   1.5051700e-01
   6.4200000e+03   1.5412900e-01
   6.4300000e+03   1.5717500e-01
   6.4400000e+03   1.5505800e-01
   6.4500000e+03   1.6043200e-01
   6.4600000e+03   1.5440600e-01
   6.4700000e+03   1.5416200e-01
   6.4800000e+03   1.5607500e-01
   6.4900000e+03   1.6126400e-01
   6.5000000e+03   1.5402600e-01
   6.5100000e+03   1.5796100e-01
   6.5200000e+03   1.5015100e-01
   6.5300000e+03   1.5370900e-01
   6.5400000e+03   1.5194600e-01
   6.5500000e+03   1.5017100e-01
   6.5600000e+03   1.5563300e-01
   6.5700000e+03   1.5060300e-01
   6.5800000e+03   1.5587800e-01
   6.5900000e+03   1.5045000e-01
   6.6000000e+03   1.5211400e-01
   6.6100000e+03   1.5434100e-01
   6.6200000e+03   1.5490400e-01
   6.6300000e+03   1.5478900e-01
   6.6400000e+03   1.5501100e-01
   6.6500000e+03   1.5623000e-01
   6.6600000e+03   1.5849900e-01
   6.6700000e+03   1.5186800e-01
   6.6800000e+03   1.5280900e-01
   6.6900000e+03   1.5786400e-01
   6.7000000e+03   1.5325300e-01
   6.7100000e+03   1.5512800e-01
   6.7200000e+03   1.5840500e-01
   6.7300000e+03   1.6614300e-01
   6.7400000e+03   1.5120800e-01
   6.7500000e+03   1.5344000e-01
   6.7600000e+03   1.5339000e-01
   6.7700000e+03   1.5336300e-01
   6.7800000e+03   1.6661100e-01
   6.7900000e+03   1.5708400e-01
   6.8000000e+03   1.5754300e-01
   6.8100000e+03   1.4978800e-01
   6.8200000e+03   1.5144900e-01
   6.8300000e+03   1.5776200e-01
   6.8400000e+03   1.5727100e-01
   6.8500000e+03   1.5398100e-01
   6.8600000e+03   1.5746400e-01
   6.8700000e+03   1.5000300e-01
   6.8800000e+03   1.5858900e-01
   6.8900000e+03   1.5547300e-01
   6.9000000e+03   1.6311300e-01
   6.9100000e+03   1.5519400e-01
   6.9200000e+03   1.5901300e-01
   6.9300000e+03   1.5168000e-01
   6.9400000e+03   1.5285500e-01
   6.9500000e+03   1.6556900e-01
   6.9600000e+03   1.5569300e-01
   6.9700000e+03   1.4938200e-01
   6.9800000e+03   1.5527700e-01
   6.9900000e+03   1.5046500e-01
   7.0000000e+03   1.5672400e-01
   7.0100000e+03   1.5202200e-01
   7.0200000e+03   1.5039100e-01
   7.0300000e+03   1.4797700e-01
   7.0400000e+03   1.5169700e-01
   7.0500000e+03   1.5344400e-01
   7.0600000e+03   1.4930200e-01
   7.0700000e+03   1.4914100e-01
   7.0800000e+03   1.5234000e-01
   7.0900000e+03   1.6047300e-01
   7.1000000e+03   1.6937600e-01
   7.1100000e+03   1.5151900e-01
   7.1200000e+03   1.5464600e-01
   7.1300000e+03   1.5328500e-01
   7.1400000e+03   1.5645800e-01
   7.1500000e+03   1.4940100e-01
   7.1600000e+03   1.5668600e-01
   7.1700000e+03   1.5700700e-01
   7.1800000e+03   1.5001000e-01
   7.1900000e+03   1.5538600e-01
   7.2000000e+03   1.5226200e-01
   7.2100000e+03   1.5312000e-01
   7.2200000e+03   1.5620800e-01
   7.2300000e+03   1.5006000e-01
   7.2400000e+03   1.5356900e-01
   7.2500000e+03   1.5466000e-01
   7.2600000e+03   1.5500100e-01
   7.2700000e+03   1.5897000e-01
   7.2800000e+03   1.5256700e-01
   7.2900000e+03   1.4970400e-01
   7.3000000e+03   1.5045000e-01
   7.3100000e+03   1.5587800e-01
   7.3200000e+03   1.4717100e-01
   7.3300000e+03   1.4774900e-01
   7.3400000e+03   1.4960200e-01
   7.3500000e+03   1.5631600e-01
   7.3600000e+03   1.5049300e-01
   7.3700000e+03   1.5136900e-01
   7.3800000e+03   1.4750300e-01
   7.3900000e+03   1.5671100e-01
   7.4000000e+03   1.4868600e-01
   7.4100000e+03   1.5427500e-01
   7.4200000e+03   1.5496000e-01
   7.4300000e+03   1.5213900e-01
   7.4400000e+03   1.5937900e-01
   7.4500000e+03   1.5093700e-01
   7.4600000e+03   1.4756300e-01
   7.4700000e+03   1.4655900e-01
   7.4800000e+03   1.5199200e-01
   7.4900000e+03   1.4820000e-01
   7.5000000e+03   1.4872800e-01
   7.5100000e+03   1.5268500e-01
   7.5200000e+03   1.5361900e-01
   7.5300000e+03   1.4755800e-01
   7.5400000e+03   1.4773900e-01
   7.5500000e+03   1.4741600e-01
   7.5600000e+03   1.5871400e-01
   7.5700000e+03   1.4786400e-01
   7.5800000e+03   1.4670500e-01
   7.5900000e+03   1.5265300e-01
   7.6000000e+03   1.6358600e-01
   7.6100000e+03   1.6053400e-01
   7.6200000e+03   1.7124400e-01
   7.6300000e+03   1.5319400e-01
   7.6400000e+03   1.4569400e-01
   7.6500000e+03   1.5065600e-01
   7.6600000e+03   1.5074300e-01
   7.6700000e+03   1.5130900e-01
   7.6800000e+03   1.4730600e-01
   7.6900000e+03   1.4954900e-01
   7.7000000e+03   1.4422000e-01
   7.7100000e+03   1.5098400e-01
   7.7200000e+03   1.5972200e-01
   7.7300000e+03   1.6021800e-01
   7.7400000e+03   1.5435400e-01
   7.7500000e+03   1.4509300e-01
   7.7600000e+03   1.4490500e-01
   7.7700000e+03   1.4461100e-01
   7.7800000e+03   1.4824400e-01
   7.7900000e+03   1.4758600e-01
   7.8000000e+03   1.5047100e-01
   7.8100000e+03   1.4755400e-01
   7.8200000e+03   1.4595900e-01
   7.8300000e+03   1.5314700e-01
   7.8400000e+03   1.5191900e-01
   7.8500000e+03   1.5628900e-01
   7.8600000e+03   1.4846700e-01
   7.8700000e+03   1.5055400e-01
   7.8800000e+03   1.4884100e-01
   7.8900000e+03   1.5233700e-01
   7.9000000e+03   1.4887200e-01
   7.9100000e+03   1.5817300e-01
   7.9200000e+03   1.4925700e-01
   7.9300000e+03   1.5201400e-01
   7.9400000e+03   1.5048100e-01
   7.9500000e+03   1.5359300e-01
   7.9600000e+03   1.5150700e-01
   7.9700000e+03   1.4696300e-01
   7.9800000e+03   1.5184900e-01
   7.9900000e+03   1.4900900e-01
   8.0000000e+03   1.6466900e-01
   8.0100000e+03   1.6472600e-01
   8.0200000e+03   1.4529200e-01
   8.0300000e+03   1.5104100e-01
   8.0400000e+03   1.4542800e-01
   8.0500000e+03   1.5082800e-01
   8.0600000e+03   1.4995400e-01
   8.0700000e+03   1.4798600e-01
   8.0800000e+03   1.5207700e-01
   8.0900000e+03   1.4576600e-01
   8.1000000e+03   1.4972800e-01
   8.1100000e+03   1.5722400e-01
   8.1200000e+03   1.5245800e-01
   8.1300000e+03   1.6986400e-01
   8.1400000e+03   1.5426700e-01
   8.1500000e+03   1.5530000e-01
   8.1600000e+03   1.5847000e-01
   8.1700000e+03   1.4675100e-01
   8.1800000e+03   1.5890900e-01
   8.1900000e+03   1.5019800e-01
   8.2000000e+03   1.4794500e-01
   8.2100000e+03   1.5417500e-01
   8.2200000e+03   1.4855100e-01
   8.2300000e+03   1.5044900e-01
   8.2400000e+03   1.8444100e-01
   8.2500000e+03   1.5665600e-01
   8.2600000e+03   1.4655200e-01
   8.2700000e+03   1.5666900e-01
   8.2800000e+03   1.5251100e-01
   8.2900000e+03   1.6440100e-01
   8.3000000e+03   1.4516700e-01
   8.3100000e+03   1.4400000e-01
   8.3200000e+03   1.4684100e-01
   8.3300000e+03   1.4345100e-01
   8.3400000e+03   1.6095400e-01
   8.3500000e+03   1.4513500e-01
   8.3600000e+03   1.4823000e-01
   8.3700000e+03   1.4719800e-01
   8.3800000e+03   1.4816300e-01
   8.3900000e+03   1.4498800e-01
   8.4000000e+03   1.4279500e-01
   8.4100000e+03   1.5461500e-01
   8.4200000e+03   1.5126800e-01
   8.4300000e+03   1.5277400e-01
   8.4400000e+03   1.4785800e-01
   8.4500000e+03   1.4773400e-01
   8.4600000e+03   1.4266100e-01
   8.4700000e+03   1.4560100e-01
   8.4800000e+03   1.4294000e-01
   8.4900000e+03   1.4777000e-01
   8.5000000e+03   1.4483600e-01
   8.5100000e+03   1.5668600e-01
   8.5200000e+03   1.4792200e-01
   8.5300000e+03   1.4913900e-01
   8.5400000e+03   1.5221000e-01
   8.5500000e+03   1.5148200e-01
   8.5600000e+03   1.4408600e-01
   8.5700000e+03   1.4576100e-01
   8.5800000e+03   1.4840300e-01
   8.5900000e+03   1.4459000e-01
   8.6000000e+03   1.5955600e-01
   8.6100000e+03   1.5007400e-01
   8.6200000e+03   1.5408300e-01
   8.6300000e+03   1.4390400e-01
   8.6400000e+03   1.4163500e-01
   8.6500000e+03   1.5031000e-01
   8.6600000e+03   1.5977700e-01
   8.6700000e+03   1.4658300e-01
   8.6800000e+03   1.4915600e-01
   8.6900000e+03   1.5050500e-01
   8.7000000e+03   1.4700700e-01
   8.7100000e+03   1.4474000e-01
   8.7200000e+03   1.6183200e-01
   8.7300000e+03   1.4960500e-01
   8.7400000e+03   1.5370400e-01
   8.7500000e+03   1.4710100e-01
   8.7600000e+03   1.4365100e-01
   8.7700000e+03   1.4178000e-01
   8.7800000e+03   1.4322400e-01
   8.7900000e+03   1.4518500e-01
   8.8000000e+03   1.4631400e-01
   8.8100000e+03   1.4904700e-01
   8.8200000e+03   1.4294200e-01
   8.8300000e+03   1.4478400e-01
   8.8400000e+03   1.4315800e-01
   8.8500000e+03   1.4587800e-01
   8.8600000e+03   1.4336700e-01
   8.8700000e+03   1.4331700e-01
   8.8800000e+03   1.4335300e-01
   8.8900000e+03   1.5468400e-01
   8.9000000e+03   1.4403000e-01
   8.9100000e+03   1.4587300e-01
   8.9200000e+03   1.4117900e-01
   8.9300000e+03   1.4563200e-01
   8.9400000e+03   1.4348700e-01
   8.9500000e+03   1.3949900e-01
   8.9600000e+03   1.4167600e-01
   8.9700000e+03   1.4050900e-01
   8.9800000e+03   1.4765900e-01
   8.9900000e+03   1.4885100e-01
   9.0000000e+03   1.4585400e-01
   9.0100000e+03   1.4392800e-01
   9.0200000e+03   1.4039600e-01
   9.0300000e+03   1.4134900e-01
   9.0400000e+03   1.4656700e-01
   9.0500000e+03   1.4588200e-01
   9.0600000e+03   1.4223200e-01
   9.0700000e+03   1.5496800e-01
   9.0800000e+03   1.5830200e-01
   9.0900000e+03   1.4741100e-01
   9.1000000e+03   1.4930600e-01
   9.1100000e+03   1.4046900e-01
   9.1200000e+03   1.4451000e-01
   9.1300000e+03   1.4926000e-01
   9.1400000e+03   1.4355800e-01
   9.1500000e+03   1.4627900e-01
   9.1600000e+03   1.4245000e-01
   9.1700000e+03   1.5178200e-01
   9.1800000e+03   1.4452000e-01
   9.1900000e+03   1.4591500e-01
   9.2000000e+03   1.4346200e-01
   9.2100000e+03   1.4199600e-01
   9.2200000e+03   1.4147400e-01
   9.2300000e+03   1.3913500e-01
   9.2400000e+03   1.4448500e-01
   9.2500000e+03   1.4740300e-01
   9.2600000e+03   1.4233500e-01
   9.2700000e+03   1.4695800e-01
   9.2800000e+03   1.5054400e-01
   9.2900000e+03   1.3884600e-01
   9.3000000e+03   1.4156200e-01
   9.3100000e+03   1.5016200e-01
   9.3200000e+03   1.4649600e-01
   9.3300000e+03   1.4357900e-01
   9.3400000e+03   1.4528700e-01
   9.3500000e+03   1.4567200e-01
   9.3600000e+03   1.4215700e-01
   9.3700000e+03   1.4449200e-01
   9.3800000e+03   1.4210900e-01
   9.3900000e+03   1.4851800e-01
   9.4000000e+03   1.4052300e-01
   9.4100000e+03   1.4229500e-01
   9.4200000e+03   1.4104600e-01
   9.4300000e+03   1.3923700e-01
   9.4400000e+03   1.4172600e-01
   9.4500000e+03   1.4698000e-01
   9.4600000e+03   1.5070500e-01
   9.4700000e+03   1.3955100e-01
   9.4800000e+03   1.4213200e-01
   9.4900000e+03   1.4405700e-01
   9.5000000e+03   1.4719700e-01
   9.5100000e+03   1.5179900e-01
   9.5200000e+03   1.4412400e-01
   9.5300000e+03   1.4205200e-01
   9.5400000e+03   1.4158600e-01
   9.5500000e+03   1.4043300e-01
   9.5600000e+03   1.4493900e-01
   9.5700000e+03   1.3913100e-01
   9.5800000e+03   1.4309100e-01
   9.5900000e+03   1.4323500e-01
   9.6000000e+03   1.4166000e-01
   9.6100000e+03   1.5718100e-01
   9.6200000e+03   1.5516100e-01
   9.6300000e+03   1.4730500e-01
   9.6400000e+03   1.4083500e-01
   9.6500000e+03   1.4025200e-01
   9.6600000e+03   1.4134900e-01
   9.6700000e+03   1.4036000e-01
   9.6800000e+03   1.3866800e-01
   9.6900000e+03   1.5986700e-01
   9.7000000e+03   1.4615100e-01
   9.7100000e+03   1.4208900e-01
   9.7200000e+03   1.4548400e-01
   9.7300000e+03   1.3884600e-01
   9.7400000e+03   1.4589200e-01
   9.7500000e+03   1.4491800e-01
   9.7600000e+03   1.4608900e-01
   9.7700000e+03   1.4533900e-01
   9.7800000e+03   1.4587900e-01
   9.7900000e+03   1.4053200e-01
   9.8000000e+03   1.4108300e-01
   9.8100000e+03   1.4164600e-01
   9.8200000e+03   1.3889000e-01
   9.8300000e+03   1.4008800e-01
   9.8400000e+03   1.4134200e-01
   9.8500000e+03   1.4122900e-01
   9.8600000e+03   1.4397300e-01
   9.8700000e+03   1.4303300e-01
   9.8800000e+03   1.4343100e-01
   9.8900000e+03   1.4121700e-01
   9.9000000e+03   1.3925900e-01
   9.9100000e+03   1.4091100e-01
   9.9200000e+03   1.4103700e-01
   9.9300000e+03   1.4084400e-01
   9.9400000e+03   1.4016400e-01
   9.9500000e+03   1.4229800e-01
   9.9600000e+03   1.3976000e-01
   9.9700000e+03   1.4013200e-01
   9.9800000e+03   1.4372800e-01
   9.9900000e+03   1.4493000e-01
   1.0000000e+04   1.5341900e-01


==> figs/N_5_supervised/test_opt.dat <==
   1.0000000e+00   4.8234300e+00
   1.1009009e+01   3.7572900e+00
   2.1018018e+01   2.9174000e+00
   3.1027027e+01   2.1978800e+00
   4.1036036e+01   1.7142000e+00
   5.1045045e+01   1.4464800e+00
   6.1054054e+01   1.2266900e+00
   7.1063063e+01   1.0586800e+00
   8.1072072e+01   9.5453000e-01
   9.1081081e+01   8.6244000e-01
   1.0109009e+02   7.9009000e-01
   1.1109910e+02   7.3487000e-01
   1.2110811e+02   6.8432000e-01
   1.3111712e+02   6.4170000e-01
   1.4112613e+02   6.0134000e-01
   1.5113514e+02   5.6645000e-01
   1.6114414e+02   5.3430000e-01
   1.7115315e+02   5.0486000e-01
   1.8116216e+02   4.7948000e-01
   1.9117117e+02   4.5644000e-01
   2.0118018e+02   4.3670000e-01
   2.1118919e+02   4.2121000e-01
   2.2119820e+02   4.0894000e-01
   2.3120721e+02   3.9924000e-01
   2.4121622e+02   3.8945000e-01
   2.5122523e+02   3.8307000e-01
   2.6123423e+02   3.7679000e-01
   2.7124324e+02   3.7221000e-01
   2.8125225e+02   3.6698000e-01
   2.9126126e+02   3.6222000e-01
   3.0127027e+02   3.5905000e-01
   3.1127928e+02   3.5484000e-01
   3.2128829e+02   3.5322000e-01
   3.3129730e+02   3.4902000e-01
   3.4130631e+02   3.4629000e-01
   3.5131532e+02   3.4393000e-01
   3.6132432e+02   3.4200000e-01
   3.7133333e+02   3.3886000e-01
   3.8134234e+02   3.3747000e-01
   3.9135135e+02   3.3468000e-01
   4.0136036e+02   3.3361000e-01
   4.1136937e+02   3.3118000e-01
   4.2137838e+02   3.2838000e-01
   4.3138739e+02   3.2769000e-01
   4.4139640e+02   3.2624000e-01
   4.5140541e+02   3.2580000e-01
   4.6141441e+02   3.2246000e-01
   4.7142342e+02   3.2084000e-01
   4.8143243e+02   3.1921000e-01
   4.9144144e+02   3.1783000e-01
   5.0145045e+02   3.1629000e-01
   5.1145946e+02   3.1364000e-01
   5.2146847e+02   3.1251000e-01
   5.3147748e+02   3.1078000e-01
   5.4148649e+02   3.0891000e-01
   5.5149550e+02   3.0669000e-01
   5.6150450e+02   3.0604000e-01
   5.7151351e+02   3.0424000e-01
   5.8152252e+02   3.0388000e-01
   5.9153153e+02   3.0152000e-01
   6.0154054e+02   2.9968000e-01
   6.1154955e+02   2.9864000e-01
   6.2155856e+02   2.9713000e-01
   6.3156757e+02   2.9600000e-01
   6.4157658e+02   2.9453000e-01
   6.5158559e+02   2.9145000e-01
   6.6159459e+02   2.9310000e-01
   6.7160360e+02   2.9130000e-01
   6.8161261e+02   2.9115000e-01
   6.9162162e+02   2.8641000e-01
   7.0163063e+02   2.8596000e-01
   7.1163964e+02   2.8421000e-01
   7.2164865e+02   2.8291000e-01
   7.3165766e+02   2.8269000e-01
   7.4166667e+02   2.8175000e-01
   7.5167568e+02   2.7959000e-01
   7.6168468e+02   2.8007000e-01
   7.7169369e+02   2.7687000e-01
   7.8170270e+02   2.7697000e-01
   7.9171171e+02   2.7514000e-01
   8.0172072e+02   2.7329000e-01
   8.1172973e+02   2.7498000e-01
   8.2173874e+02   2.7195000e-01
   8.3174775e+02   2.6972000e-01
   8.4175676e+02   2.6906000e-01
   8.5176577e+02   2.6702000e-01
   8.6177477e+02   2.6586000e-01
   8.7178378e+02   2.6555000e-01
   8.8179279e+02   2.6517000e-01
   8.9180180e+02   2.6337000e-01
   9.0181081e+02   2.6253000e-01
   9.1181982e+02   2.6064000e-01
   9.2182883e+02   2.5913000e-01
   9.3183784e+02   2.5834000e-01
   9.4184685e+02   2.5649000e-01
   9.5185586e+02   2.5672000e-01
   9.6186486e+02   2.5571000e-01
   9.7187387e+02   2.5483000e-01
   9.8188288e+02   2.5233000e-01
   9.9189189e+02   2.5275000e-01
   1.0019009e+03   2.5077000e-01
   1.0119099e+03   2.4988000e-01
   1.0219189e+03   2.4890000e-01
   1.0319279e+03   2.4749000e-01
   1.0419369e+03   2.4619000e-01
   1.0519459e+03   2.4581000e-01
   1.0619550e+03   2.4816000e-01
   1.0719640e+03   2.4424000e-01
   1.0819730e+03   2.4333000e-01
   1.0919820e+03   2.4273000e-01
   1.1019910e+03   2.4218000e-01
   1.1120000e+03   2.4185000e-01
   1.1220090e+03   2.4026000e-01
   1.1320180e+03   2.3962000e-01
   1.1420270e+03   2.3687000e-01
   1.1520360e+03   2.3580000e-01
   1.1620450e+03   2.3628000e-01
   1.1720541e+03   2.3572000e-01
   1.1820631e+03   2.3435000e-01
   1.1920721e+03   2.3441000e-01
   1.2020811e+03   2.3131000e-01
   1.2120901e+03   2.3258000e-01
   1.2220991e+03   2.3148000e-01
   1.2321081e+03   2.3097000e-01
   1.2421171e+03   2.2973000e-01
   1.2521261e+03   2.2739000e-01
   1.2621351e+03   2.2769000e-01
   1.2721441e+03   2.2614000e-01
   1.2821532e+03   2.2490000e-01
   1.2921622e+03   2.2467000e-01
   1.3021712e+03   2.2239000e-01
   1.3121802e+03   2.2432000e-01
   1.3221892e+03   2.2323000e-01
   1.3321982e+03   2.2195000e-01
   1.3422072e+03   2.2024000e-01
   1.3522162e+03   2.1948000e-01
   1.3622252e+03   2.2028000e-01
   1.3722342e+03   2.1883000e-01
   1.3822432e+03   2.1940000e-01
   1.3922523e+03   2.1717000e-01
   1.4022613e+03   2.1552000e-01
   1.4122703e+03   2.1602000e-01
   1.4222793e+03   2.1416000e-01
   1.4322883e+03   2.1460000e-01
   1.4422973e+03   2.1300000e-01
   1.4523063e+03   2.1183000e-01
   1.4623153e+03   2.1239000e-01
   1.4723243e+03   2.1172000e-01
   1.4823333e+03   2.1065000e-01
   1.4923423e+03   2.1137000e-01
   1.5023514e+03   2.0962000e-01
   1.5123604e+03   2.0965000e-01
   1.5223694e+03   2.0875000e-01
   1.5323784e+03   2.0739000e-01
   1.5423874e+03   2.0587000e-01
   1.5523964e+03   2.0556000e-01
   1.5624054e+03   2.0522000e-01
   1.5724144e+03   2.0617000e-01
   1.5824234e+03   2.0415000e-01
   1.5924324e+03   2.0497000e-01
   1.6024414e+03   2.0395000e-01
   1.6124505e+03   2.0394000e-01
   1.6224595e+03   2.0256000e-01
   1.6324685e+03   2.0188000e-01
   1.6424775e+03   2.0222000e-01
   1.6524865e+03   2.0126000e-01
   1.6624955e+03   2.0024000e-01
   1.6725045e+03   1.9950000e-01
   1.6825135e+03   2.0018000e-01
   1.6925225e+03   2.0017000e-01
   1.7025315e+03   1.9926000e-01
   1.7125405e+03   1.9936000e-01
   1.7225495e+03   1.9893000e-01
   1.7325586e+03   1.9852000e-01
   1.7425676e+03   1.9737000e-01
   1.7525766e+03   1.9517000e-01
   1.7625856e+03   1.9537000e-01
   1.7725946e+03   1.9547000e-01
   1.7826036e+03   1.9569000e-01
   1.7926126e+03   1.9672000e-01
   1.8026216e+03   1.9741000e-01
   1.8126306e+03   1.9588000e-01
   1.8226396e+03   1.9260000e-01
   1.8326486e+03   1.9345000e-01
   1.8426577e+03   1.9223000e-01
   1.8526667e+03   1.8987000e-01
   1.8626757e+03   1.9042000e-01
   1.8726847e+03   1.9080000e-01
   1.8826937e+03   1.9080000e-01
   1.8927027e+03   1.8968000e-01
   1.9027117e+03   1.8819000e-01
   1.9127207e+03   1.8850000e-01
   1.9227297e+03   1.9024000e-01
   1.9327387e+03   1.8828000e-01
   1.9427477e+03   1.8691000e-01
   1.9527568e+03   1.8558000e-01
   1.9627658e+03   1.8737000e-01
   1.9727748e+03   1.8686000e-01
   1.9827838e+03   1.8603000e-01
   1.9927928e+03   1.8501000e-01
   2.0028018e+03   1.8424000e-01
   2.0128108e+03   1.8443000e-01
   2.0228198e+03   1.8354000e-01
   2.0328288e+03   1.8494000e-01
   2.0428378e+03   1.8375000e-01
   2.0528468e+03   1.8313000e-01
   2.0628559e+03   1.8278000e-01
   2.0728649e+03   1.8233000e-01
   2.0828739e+03   1.8229000e-01
   2.0928829e+03   1.8326000e-01
   2.1028919e+03   1.8307000e-01
   2.1129009e+03   1.8205000e-01
   2.1229099e+03   1.8046000e-01
   2.1329189e+03   1.8150000e-01
   2.1429279e+03   1.8191000e-01
   2.1529369e+03   1.8005000e-01
   2.1629459e+03   1.8091000e-01
   2.1729550e+03   1.7949000e-01
   2.1829640e+03   1.7870000e-01
   2.1929730e+03   1.7641000e-01
   2.2029820e+03   1.7639000e-01
   2.2129910e+03   1.7617000e-01
   2.2230000e+03   1.7792000e-01
   2.2330090e+03   1.7656000e-01
   2.2430180e+03   1.7547000e-01
   2.2530270e+03   1.7489000e-01
   2.2630360e+03   1.7634000e-01
   2.2730450e+03   1.7515000e-01
   2.2830541e+03   1.7465000e-01
   2.2930631e+03   1.7452000e-01
   2.3030721e+03   1.7352000e-01
   2.3130811e+03   1.7365000e-01
   2.3230901e+03   1.7399000e-01
   2.3330991e+03   1.7274000e-01
   2.3431081e+03   1.7557000e-01
   2.3531171e+03   1.7297000e-01
   2.3631261e+03   1.7231000e-01
   2.3731351e+03   1.7111000e-01
   2.3831441e+03   1.7164000e-01
   2.3931532e+03   1.7219000e-01
   2.4031622e+03   1.7188000e-01
   2.4131712e+03   1.7174000e-01
   2.4231802e+03   1.7181000e-01
   2.4331892e+03   1.6995000e-01
   2.4431982e+03   1.7041000e-01
   2.4532072e+03   1.6973000e-01
   2.4632162e+03   1.6982000e-01
   2.4732252e+03   1.6971000e-01
   2.4832342e+03   1.6855000e-01
   2.4932432e+03   1.6781000e-01
   2.5032523e+03   1.6852000e-01
   2.5132613e+03   1.6887000e-01
   2.5232703e+03   1.6756000e-01
   2.5332793e+03   1.6838000e-01
   2.5432883e+03   1.6770000e-01
   2.5532973e+03   1.6825000e-01
   2.5633063e+03   1.6980000e-01
   2.5733153e+03   1.6667000e-01
   2.5833243e+03   1.6709000e-01
   2.5933333e+03   1.6478000e-01
   2.6033423e+03   1.6790000e-01
   2.6133514e+03   1.6772000e-01
   2.6233604e+03   1.6619000e-01
   2.6333694e+03   1.6581000e-01
   2.6433784e+03   1.6486000e-01
   2.6533874e+03   1.6501000e-01
   2.6633964e+03   1.6460000e-01
   2.6734054e+03   1.6591000e-01
   2.6834144e+03   1.6436000e-01
   2.6934234e+03   1.6424000e-01
   2.7034324e+03   1.6434000e-01
   2.7134414e+03   1.6444000e-01
   2.7234505e+03   1.6361000e-01
   2.7334595e+03   1.6372000e-01
   2.7434685e+03   1.6422000e-01
   2.7534775e+03   1.6395000e-01
   2.7634865e+03   1.6360000e-01
   2.7734955e+03   1.6325000e-01
   2.7835045e+03   1.6455000e-01
   2.7935135e+03   1.6314000e-01
   2.8035225e+03   1.6430000e-01
   2.8135315e+03   1.6411000e-01
   2.8235405e+03   1.6219000e-01
   2.8335495e+03   1.6201000e-01
   2.8435586e+03   1.6090000e-01
   2.8535676e+03   1.6190000e-01
   2.8635766e+03   1.6098000e-01
   2.8735856e+03   1.6241000e-01
   2.8835946e+03   1.6376000e-01
   2.8936036e+03   1.6352000e-01
   2.9036126e+03   1.6130000e-01
   2.9136216e+03   1.5954000e-01
   2.9236306e+03   1.5911000e-01
   2.9336396e+03   1.5881000e-01
   2.9436486e+03   1.5854000e-01
   2.9536577e+03   1.5840000e-01
   2.9636667e+03   1.6010000e-01
   2.9736757e+03   1.5977000e-01
   2.9836847e+03   1.5917000e-01
   2.9936937e+03   1.5924000e-01
   3.0037027e+03   1.5823000e-01
   3.0137117e+03   1.5830000e-01
   3.0237207e+03   1.5849000e-01
   3.0337297e+03   1.5745000e-01
   3.0437387e+03   1.5753000e-01
   3.0537477e+03   1.5782000e-01
   3.0637568e+03   1.5857000e-01
   3.0737658e+03   1.5849000e-01
   3.0837748e+03   1.5817000e-01
   3.0937838e+03   1.5687000e-01
   3.1037928e+03   1.5743000e-01
   3.1138018e+03   1.5743000e-01
   3.1238108e+03   1.5997000e-01
   3.1338198e+03   1.5613000e-01
   3.1438288e+03   1.5816000e-01
   3.1538378e+03   1.5696000e-01
   3.1638468e+03   1.5655000e-01
   3.1738559e+03   1.5638000e-01
   3.1838649e+03   1.5449000e-01
   3.1938739e+03   1.5612000e-01
   3.2038829e+03   1.5482000e-01
   3.2138919e+03   1.5354000e-01
   3.2239009e+03   1.5575000e-01
   3.2339099e+03   1.5696000e-01
   3.2439189e+03   1.5714000e-01
   3.2539279e+03   1.5585000e-01
   3.2639369e+03   1.5601000e-01
   3.2739459e+03   1.5865000e-01
   3.2839550e+03   1.5530000e-01
   3.2939640e+03   1.5539000e-01
   3.3039730e+03   1.5450000e-01
   3.3139820e+03   1.5523000e-01
   3.3239910e+03   1.5401000e-01
   3.3340000e+03   1.5642000e-01
   3.3440090e+03   1.5595000e-01
   3.3540180e+03   1.5407000e-01
   3.3640270e+03   1.5597000e-01
   3.3740360e+03   1.5344000e-01
   3.3840450e+03   1.5345000e-01
   3.3940541e+03   1.5398000e-01
   3.4040631e+03   1.5344000e-01
   3.4140721e+03   1.5303000e-01
   3.4240811e+03   1.5291000e-01
   3.4340901e+03   1.5286000e-01
   3.4440991e+03   1.5256000e-01
   3.4541081e+03   1.5229000e-01
   3.4641171e+03   1.5293000e-01
   3.4741261e+03   1.5218000e-01
   3.4841351e+03   1.5265000e-01
   3.4941441e+03   1.5437000e-01
   3.5041532e+03   1.5327000e-01
   3.5141622e+03   1.5252000e-01
   3.5241712e+03   1.5087000e-01
   3.5341802e+03   1.5265000e-01
   3.5441892e+03   1.5367000e-01
   3.5541982e+03   1.5181000e-01
   3.5642072e+03   1.5119000e-01
   3.5742162e+03   1.5236000e-01
   3.5842252e+03   1.5275000e-01
   3.5942342e+03   1.5073000e-01
   3.6042432e+03   1.5103000e-01
   3.6142523e+03   1.5341000e-01
   3.6242613e+03   1.5051000e-01
   3.6342703e+03   1.5067000e-01
   3.6442793e+03   1.4978000e-01
   3.6542883e+03   1.5029000e-01
   3.6642973e+03   1.5201000e-01
   3.6743063e+03   1.4913000e-01
   3.6843153e+03   1.4899000e-01
   3.6943243e+03   1.4841000e-01
   3.7043333e+03   1.4893000e-01
   3.7143423e+03   1.4919000e-01
   3.7243514e+03   1.4921000e-01
   3.7343604e+03   1.4877000e-01
   3.7443694e+03   1.4878000e-01
   3.7543784e+03   1.4938000e-01
   3.7643874e+03   1.4836000e-01
   3.7743964e+03   1.4762000e-01
   3.7844054e+03   1.4890000e-01
   3.7944144e+03   1.4902000e-01
   3.8044234e+03   1.4705000e-01
   3.8144324e+03   1.4979000e-01
   3.8244414e+03   1.4839000e-01
   3.8344505e+03   1.4875000e-01
   3.8444595e+03   1.4736000e-01
   3.8544685e+03   1.4707000e-01
   3.8644775e+03   1.4741000e-01
   3.8744865e+03   1.4725000e-01
   3.8844955e+03   1.4752000e-01
   3.8945045e+03   1.4616000e-01
   3.9045135e+03   1.4810000e-01
   3.9145225e+03   1.4821000e-01
   3.9245315e+03   1.4708000e-01
   3.9345405e+03   1.4601000e-01
   3.9445495e+03   1.4520000e-01
   3.9545586e+03   1.4652000e-01
   3.9645676e+03   1.4510000e-01
   3.9745766e+03   1.4698000e-01
   3.9845856e+03   1.4668000e-01
   3.9945946e+03   1.4865000e-01
   4.0046036e+03   1.4630000e-01
   4.0146126e+03   1.4830000e-01
   4.0246216e+03   1.4839000e-01
   4.0346306e+03   1.4807000e-01
   4.0446396e+03   1.4440000e-01
   4.0546486e+03   1.4573000e-01
   4.0646577e+03   1.4728000e-01
   4.0746667e+03   1.4733000e-01
   4.0846757e+03   1.4633000e-01
   4.0946847e+03   1.4921000e-01
   4.1046937e+03   1.4776000e-01
   4.1147027e+03   1.4518000e-01
   4.1247117e+03   1.4517000e-01
   4.1347207e+03   1.4715000e-01
   4.1447297e+03   1.4440000e-01
   4.1547387e+03   1.4481000e-01
   4.1647477e+03   1.4562000e-01
   4.1747568e+03   1.4842000e-01
   4.1847658e+03   1.4486000e-01
   4.1947748e+03   1.4695000e-01
   4.2047838e+03   1.4694000e-01
   4.2147928e+03   1.4438000e-01
   4.2248018e+03   1.4624000e-01
   4.2348108e+03   1.4321000e-01
   4.2448198e+03   1.4495000e-01
   4.2548288e+03   1.4492000e-01
   4.2648378e+03   1.4524000e-01
   4.2748468e+03   1.4547000e-01
   4.2848559e+03   1.4348000e-01
   4.2948649e+03   1.4269000e-01
   4.3048739e+03   1.4488000e-01
   4.3148829e+03   1.4317000e-01
   4.3248919e+03   1.4249000e-01
   4.3349009e+03   1.4318000e-01
   4.3449099e+03   1.4261000e-01
   4.3549189e+03   1.4258000e-01
   4.3649279e+03   1.4287000e-01
   4.3749369e+03   1.4639000e-01
   4.3849459e+03   1.4649000e-01
   4.3949550e+03   1.4372000e-01
   4.4049640e+03   1.4424000e-01
   4.4149730e+03   1.4392000e-01
   4.4249820e+03   1.4386000e-01
   4.4349910e+03   1.4310000e-01
   4.4450000e+03   1.4352000e-01
   4.4550090e+03   1.4455000e-01
   4.4650180e+03   1.4174000e-01
   4.4750270e+03   1.4312000e-01
   4.4850360e+03   1.4190000e-01
   4.4950450e+03   1.4352000e-01
   4.5050541e+03   1.4259000e-01
   4.5150631e+03   1.4172000e-01
   4.5250721e+03   1.4083000e-01
   4.5350811e+03   1.4341000e-01
   4.5450901e+03   1.4412000e-01
   4.5550991e+03   1.4411000e-01
   4.5651081e+03   1.4140000e-01
   4.5751171e+03   1.4213000e-01
   4.5851261e+03   1.4366000e-01
   4.5951351e+03   1.4291000e-01
   4.6051441e+03   1.4380000e-01
   4.6151532e+03   1.4392000e-01
   4.6251622e+03   1.4382000e-01
   4.6351712e+03   1.4156000e-01
   4.6451802e+03   1.4255000e-01
   4.6551892e+03   1.4142000e-01
   4.6651982e+03   1.4499000e-01
   4.6752072e+03   1.4244000e-01
   4.6852162e+03   1.4427000e-01
   4.6952252e+03   1.4440000e-01
   4.7052342e+03   1.4313000e-01
   4.7152432e+03   1.4135000e-01
   4.7252523e+03   1.4171000e-01
   4.7352613e+03   1.4035000e-01
   4.7452703e+03   1.4068000e-01
   4.7552793e+03   1.3926000e-01
   4.7652883e+03   1.3969000e-01
   4.7752973e+03   1.3907000e-01
   4.7853063e+03   1.4120000e-01
   4.7953153e+03   1.4111000e-01
   4.8053243e+03   1.3964000e-01
   4.8153333e+03   1.4004000e-01
   4.8253423e+03   1.4201000e-01
   4.8353514e+03   1.4000000e-01
   4.8453604e+03   1.4123000e-01
   4.8553694e+03   1.4015000e-01
   4.8653784e+03   1.4074000e-01
   4.8753874e+03   1.4101000e-01
   4.8853964e+03   1.3986000e-01
   4.8954054e+03   1.4000000e-01
   4.9054144e+03   1.3920000e-01
   4.9154234e+03   1.3867000e-01
   4.9254324e+03   1.3881000e-01
   4.9354414e+03   1.4119000e-01
   4.9454505e+03   1.4238000e-01
   4.9554595e+03   1.3886000e-01
   4.9654685e+03   1.4115000e-01
   4.9754775e+03   1.4244000e-01
   4.9854865e+03   1.4308000e-01
   4.9954955e+03   1.4047000e-01
   5.0055045e+03   1.3799000e-01
   5.0155135e+03   1.3829000e-01
   5.0255225e+03   1.3961000e-01
   5.0355315e+03   1.3929000e-01
   5.0455405e+03   1.4008000e-01
   5.0555495e+03   1.4215000e-01
   5.0655586e+03   1.4126000e-01
   5.0755676e+03   1.3902000e-01
   5.0855766e+03   1.4005000e-01
   5.0955856e+03   1.3830000e-01
   5.1055946e+03   1.3882000e-01
   5.1156036e+03   1.3881000e-01
   5.1256126e+03   1.4102000e-01
   5.1356216e+03   1.3906000e-01
   5.1456306e+03   1.3717000e-01
   5.1556396e+03   1.3597000e-01
   5.1656486e+03   1.3648000e-01
   5.1756577e+03   1.3887000e-01
   5.1856667e+03   1.3807000e-01
   5.1956757e+03   1.3746000e-01
   5.2056847e+03   1.3980000e-01
   5.2156937e+03   1.3895000e-01
   5.2257027e+03   1.3908000e-01
   5.2357117e+03   1.3850000e-01
   5.2457207e+03   1.3912000e-01
   5.2557297e+03   1.3781000e-01
   5.2657387e+03   1.3727000e-01
   5.2757477e+03   1.3792000e-01
   5.2857568e+03   1.3839000e-01
   5.2957658e+03   1.3534000e-01
   5.3057748e+03   1.3717000e-01
   5.3157838e+03   1.3626000e-01
   5.3257928e+03   1.3622000e-01
   5.3358018e+03   1.3606000e-01
   5.3458108e+03   1.3735000e-01
   5.3558198e+03   1.3681000e-01
   5.3658288e+03   1.3891000e-01
   5.3758378e+03   1.3698000e-01
   5.3858468e+03   1.3465000e-01
   5.3958559e+03   1.3636000e-01
   5.4058649e+03   1.3675000e-01
   5.4158739e+03   1.3730000e-01
   5.4258829e+03   1.3492000e-01
   5.4358919e+03   1.3394000e-01
   5.4459009e+03   1.3567000e-01
   5.4559099e+03   1.3638000e-01
   5.4659189e+03   1.3779000e-01
   5.4759279e+03   1.3649000e-01
   5.4859369e+03   1.3754000e-01
   5.4959459e+03   1.3647000e-01
   5.5059550e+03   1.3776000e-01
   5.5159640e+03   1.3558000e-01
   5.5259730e+03   1.3739000e-01
   5.5359820e+03   1.3646000e-01
   5.5459910e+03   1.3662000e-01
   5.5560000e+03   1.3562000e-01
   5.5660090e+03   1.3455000e-01
   5.5760180e+03   1.3503000e-01
   5.5860270e+03   1.3487000e-01
   5.5960360e+03   1.3478000e-01
   5.6060450e+03   1.3370000e-01
   5.6160541e+03   1.3541000e-01
   5.6260631e+03   1.3642000e-01
   5.6360721e+03   1.3556000e-01
   5.6460811e+03   1.3687000e-01
   5.6560901e+03   1.3546000e-01
   5.6660991e+03   1.3588000e-01
   5.6761081e+03   1.3612000e-01
   5.6861171e+03   1.3601000e-01
   5.6961261e+03   1.3716000e-01
   5.7061351e+03   1.3609000e-01
   5.7161441e+03   1.3474000e-01
   5.7261532e+03   1.3378000e-01
   5.7361622e+03   1.3517000e-01
   5.7461712e+03   1.3581000e-01
   5.7561802e+03   1.3384000e-01
   5.7661892e+03   1.3550000e-01
   5.7761982e+03   1.3725000e-01
   5.7862072e+03   1.3598000e-01
   5.7962162e+03   1.3521000e-01
   5.8062252e+03   1.3413000e-01
   5.8162342e+03   1.3511000e-01
   5.8262432e+03   1.3354000e-01
   5.8362523e+03   1.3449000e-01
   5.8462613e+03   1.3642000e-01
   5.8562703e+03   1.3693000e-01
   5.8662793e+03   1.3509000e-01
   5.8762883e+03   1.3462000e-01
   5.8862973e+03   1.3648000e-01
   5.8963063e+03   1.3482000e-01
   5.9063153e+03   1.3452000e-01
   5.9163243e+03   1.3342000e-01
   5.9263333e+03   1.3437000e-01
   5.9363423e+03   1.3267000e-01
   5.9463514e+03   1.3125000e-01
   5.9563604e+03   1.3267000e-01
   5.9663694e+03   1.3305000e-01
   5.9763784e+03   1.3400000e-01
   5.9863874e+03   1.3322000e-01
   5.9963964e+03   1.3707000e-01
   6.0064054e+03   1.3328000e-01
   6.0164144e+03   1.3316000e-01
   6.0264234e+03   1.3365000e-01
   6.0364324e+03   1.3484000e-01
   6.0464414e+03   1.3306000e-01
   6.0564505e+03   1.3492000e-01
   6.0664595e+03   1.3426000e-01
   6.0764685e+03   1.3305000e-01
   6.0864775e+03   1.3364000e-01
   6.0964865e+03   1.3260000e-01
   6.1064955e+03   1.3366000e-01
   6.1165045e+03   1.3149000e-01
   6.1265135e+03   1.3335000e-01
   6.1365225e+03   1.3448000e-01
   6.1465315e+03   1.3306000e-01
   6.1565405e+03   1.3104000e-01
   6.1665495e+03   1.3198000e-01
   6.1765586e+03   1.3302000e-01
   6.1865676e+03   1.3380000e-01
   6.1965766e+03   1.3292000e-01
   6.2065856e+03   1.3350000e-01
   6.2165946e+03   1.3464000e-01
   6.2266036e+03   1.3658000e-01
   6.2366126e+03   1.3637000e-01
   6.2466216e+03   1.3246000e-01
   6.2566306e+03   1.3149000e-01
   6.2666396e+03   1.3427000e-01
   6.2766486e+03   1.3601000e-01
   6.2866577e+03   1.3482000e-01
   6.2966667e+03   1.3389000e-01
   6.3066757e+03   1.3378000e-01
   6.3166847e+03   1.3283000e-01
   6.3266937e+03   1.3370000e-01
   6.3367027e+03   1.3239000e-01
   6.3467117e+03   1.3461000e-01
   6.3567207e+03   1.3290000e-01
   6.3667297e+03   1.3522000e-01
   6.3767387e+03   1.3378000e-01
   6.3867477e+03   1.3277000e-01
   6.3967568e+03   1.3290000e-01
   6.4067658e+03   1.3090000e-01
   6.4167748e+03   1.3227000e-01
   6.4267838e+03   1.3081000e-01
   6.4367928e+03   1.3041000e-01
   6.4468018e+03   1.3205000e-01
   6.4568108e+03   1.3117000e-01
   6.4668198e+03   1.3048000e-01
   6.4768288e+03   1.3123000e-01
   6.4868378e+03   1.3167000e-01
   6.4968468e+03   1.3190000e-01
   6.5068559e+03   1.3337000e-01
   6.5168649e+03   1.3387000e-01
   6.5268739e+03   1.3424000e-01
   6.5368829e+03   1.3323000e-01
   6.5468919e+03   1.3319000e-01
   6.5569009e+03   1.3290000e-01
   6.5669099e+03   1.3298000e-01
   6.5769189e+03   1.3251000e-01
   6.5869279e+03   1.3187000e-01
   6.5969369e+03   1.3213000e-01
   6.6069459e+03   1.3275000e-01
   6.6169550e+03   1.3423000e-01
   6.6269640e+03   1.3224000e-01
   6.6369730e+03   1.3162000e-01
   6.6469820e+03   1.3305000e-01
   6.6569910e+03   1.3068000e-01
   6.6670000e+03   1.3192000e-01
   6.6770090e+03   1.3108000e-01
   6.6870180e+03   1.3013000e-01
   6.6970270e+03   1.2998000e-01
   6.7070360e+03   1.3123000e-01
   6.7170450e+03   1.2994000e-01
   6.7270541e+03   1.3050000e-01
   6.7370631e+03   1.3168000e-01
   6.7470721e+03   1.3384000e-01
   6.7570811e+03   1.3181000e-01
   6.7670901e+03   1.2976000e-01
   6.7770991e+03   1.2947000e-01
   6.7871081e+03   1.3049000e-01
   6.7971171e+03   1.3211000e-01
   6.8071261e+03   1.3078000e-01
   6.8171351e+03   1.3155000e-01
   6.8271441e+03   1.3123000e-01
   6.8371532e+03   1.3112000e-01
   6.8471622e+03   1.3102000e-01
   6.8571712e+03   1.2938000e-01
   6.8671802e+03   1.3053000e-01
   6.8771892e+03   1.3222000e-01
   6.8871982e+03   1.3259000e-01
   6.8972072e+03   1.3337000e-01
   6.9072162e+03   1.3070000e-01
   6.9172252e+03   1.3020000e-01
   6.9272342e+03   1.3166000e-01
   6.9372432e+03   1.3054000e-01
   6.9472523e+03   1.3242000e-01
   6.9572613e+03   1.3030000e-01
   6.9672703e+03   1.2979000e-01
   6.9772793e+03   1.3105000e-01
   6.9872883e+03   1.2983000e-01
   6.9972973e+03   1.3170000e-01
   7.0073063e+03   1.3304000e-01
   7.0173153e+03   1.2936000e-01
   7.0273243e+03   1.2902000e-01
   7.0373333e+03   1.2941000e-01
   7.0473423e+03   1.2969000e-01
   7.0573514e+03   1.3309000e-01
   7.0673604e+03   1.3319000e-01
   7.0773694e+03   1.3324000e-01
   7.0873784e+03   1.2923000e-01
   7.0973874e+03   1.3011000e-01
   7.1073964e+03   1.3103000e-01
   7.1174054e+03   1.3076000e-01
   7.1274144e+03   1.2990000e-01
   7.1374234e+03   1.2864000e-01
   7.1474324e+03   1.2995000e-01
   7.1574414e+03   1.3012000e-01
   7.1674505e+03   1.3222000e-01
   7.1774595e+03   1.3070000e-01
   7.1874685e+03   1.3012000e-01
   7.1974775e+03   1.2948000e-01
   7.2074865e+03   1.3159000e-01
   7.2174955e+03   1.3013000e-01
   7.2275045e+03   1.3216000e-01
   7.2375135e+03   1.3188000e-01
   7.2475225e+03   1.2831000e-01
   7.2575315e+03   1.2864000e-01
   7.2675405e+03   1.3141000e-01
   7.2775495e+03   1.3167000e-01
   7.2875586e+03   1.2875000e-01
   7.2975676e+03   1.3176000e-01
   7.3075766e+03   1.3097000e-01
   7.3175856e+03   1.3028000e-01
   7.3275946e+03   1.2923000e-01
   7.3376036e+03   1.2916000e-01
   7.3476126e+03   1.2669000e-01
   7.3576216e+03   1.2721000e-01
   7.3676306e+03   1.2751000e-01
   7.3776396e+03   1.2743000e-01
   7.3876486e+03   1.2807000e-01
   7.3976577e+03   1.2905000e-01
   7.4076667e+03   1.2717000e-01
   7.4176757e+03   1.2738000e-01
   7.4276847e+03   1.2659000e-01
   7.4376937e+03   1.2754000e-01
   7.4477027e+03   1.2714000e-01
   7.4577117e+03   1.2850000e-01
   7.4677207e+03   1.2911000e-01
   7.4777297e+03   1.2957000e-01
   7.4877387e+03   1.2958000e-01
   7.4977477e+03   1.2872000e-01
   7.5077568e+03   1.2977000e-01
   7.5177658e+03   1.2872000e-01
   7.5277748e+03   1.2825000e-01
   7.5377838e+03   1.3108000e-01
   7.5477928e+03   1.2788000e-01
   7.5578018e+03   1.2707000e-01
   7.5678108e+03   1.2808000e-01
   7.5778198e+03   1.3005000e-01
   7.5878288e+03   1.2807000e-01
   7.5978378e+03   1.2834000e-01
   7.6078468e+03   1.2901000e-01
   7.6178559e+03   1.3000000e-01
   7.6278649e+03   1.2858000e-01
   7.6378739e+03   1.2950000e-01
   7.6478829e+03   1.3025000e-01
   7.6578919e+03   1.2857000e-01
   7.6679009e+03   1.2675000e-01
   7.6779099e+03   1.2894000e-01
   7.6879189e+03   1.2714000e-01
   7.6979279e+03   1.2735000e-01
   7.7079369e+03   1.2592000e-01
   7.7179459e+03   1.2750000e-01
   7.7279550e+03   1.2706000e-01
   7.7379640e+03   1.2838000e-01
   7.7479730e+03   1.2647000e-01
   7.7579820e+03   1.2900000e-01
   7.7679910e+03   1.2821000e-01
   7.7780000e+03   1.2639000e-01
   7.7880090e+03   1.2772000e-01
   7.7980180e+03   1.2642000e-01
   7.8080270e+03   1.2845000e-01
   7.8180360e+03   1.2695000e-01
   7.8280450e+03   1.2626000e-01
   7.8380541e+03   1.2824000e-01
   7.8480631e+03   1.2814000e-01
   7.8580721e+03   1.2808000e-01
   7.8680811e+03   1.2732000e-01
   7.8780901e+03   1.2623000e-01
   7.8880991e+03   1.2640000e-01
   7.8981081e+03   1.2729000e-01
   7.9081171e+03   1.2705000e-01
   7.9181261e+03   1.2818000e-01
   7.9281351e+03   1.2715000e-01
   7.9381441e+03   1.2883000e-01
   7.9481532e+03   1.2910000e-01
   7.9581622e+03   1.2866000e-01
   7.9681712e+03   1.2665000e-01
   7.9781802e+03   1.2676000e-01
   7.9881892e+03   1.2701000e-01
   7.9981982e+03   1.2873000e-01
   8.0082072e+03   1.2676000e-01
   8.0182162e+03   1.2587000e-01
   8.0282252e+03   1.2724000e-01
   8.0382342e+03   1.2632000e-01
   8.0482432e+03   1.2817000e-01
   8.0582523e+03   1.3007000e-01
   8.0682613e+03   1.2787000e-01
   8.0782703e+03   1.2845000e-01
   8.0882793e+03   1.2709000e-01
   8.0982883e+03   1.2726000e-01
   8.1082973e+03   1.2610000e-01
   8.1183063e+03   1.2627000e-01
   8.1283153e+03   1.2507000e-01
   8.1383243e+03   1.2597000e-01
   8.1483333e+03   1.2654000e-01
   8.1583423e+03   1.2523000e-01
   8.1683514e+03   1.2651000e-01
   8.1783604e+03   1.2575000e-01
   8.1883694e+03   1.2767000e-01
   8.1983784e+03   1.2788000e-01
   8.2083874e+03   1.2501000e-01
   8.2183964e+03   1.2838000e-01
   8.2284054e+03   1.2681000e-01
   8.2384144e+03   1.2793000e-01
   8.2484234e+03   1.2564000e-01
   8.2584324e+03   1.2523000e-01
   8.2684414e+03   1.2506000e-01
   8.2784505e+03   1.2584000e-01
   8.2884595e+03   1.2605000e-01
   8.2984685e+03   1.2610000e-01
   8.3084775e+03   1.2817000e-01
   8.3184865e+03   1.2886000e-01
   8.3284955e+03   1.3138000e-01
   8.3385045e+03   1.3027000e-01
   8.3485135e+03   1.2803000e-01
   8.3585225e+03   1.2711000e-01
   8.3685315e+03   1.2820000e-01
   8.3785405e+03   1.2716000e-01
   8.3885495e+03   1.2782000e-01
   8.3985586e+03   1.2782000e-01
   8.4085676e+03   1.2749000e-01
   8.4185766e+03   1.2629000e-01
   8.4285856e+03   1.2791000e-01
   8.4385946e+03   1.2732000e-01
   8.4486036e+03   1.2534000e-01
   8.4586126e+03   1.2518000e-01
   8.4686216e+03   1.2649000e-01
   8.4786306e+03   1.2784000e-01
   8.4886396e+03   1.2621000e-01
   8.4986486e+03   1.2499000e-01
   8.5086577e+03   1.2529000e-01
   8.5186667e+03   1.2430000e-01
   8.5286757e+03   1.2850000e-01
   8.5386847e+03   1.2704000e-01
   8.5486937e+03   1.2626000e-01
   8.5587027e+03   1.2743000e-01
   8.5687117e+03   1.2619000e-01
   8.5787207e+03   1.2635000e-01
   8.5887297e+03   1.2667000e-01
   8.5987387e+03   1.2619000e-01
   8.6087477e+03   1.2793000e-01
   8.6187568e+03   1.2618000e-01
   8.6287658e+03   1.2683000e-01
   8.6387748e+03   1.2726000e-01
   8.6487838e+03   1.2591000e-01
   8.6587928e+03   1.2477000e-01
   8.6688018e+03   1.2503000e-01
   8.6788108e+03   1.2584000e-01
   8.6888198e+03   1.2724000e-01
   8.6988288e+03   1.2558000e-01
   8.7088378e+03   1.2523000e-01
   8.7188468e+03   1.2566000e-01
   8.7288559e+03   1.2460000e-01
   8.7388649e+03   1.2489000e-01
   8.7488739e+03   1.2509000e-01
   8.7588829e+03   1.2439000e-01
   8.7688919e+03   1.2454000e-01
   8.7789009e+03   1.2411000e-01
   8.7889099e+03   1.2460000e-01
   8.7989189e+03   1.2564000e-01
   8.8089279e+03   1.2406000e-01
   8.8189369e+03   1.2775000e-01
   8.8289459e+03   1.2575000e-01
   8.8389550e+03   1.2564000e-01
   8.8489640e+03   1.2528000e-01
   8.8589730e+03   1.2713000e-01
   8.8689820e+03   1.2675000e-01
   8.8789910e+03   1.2502000e-01
   8.8890000e+03   1.2628000e-01
   8.8990090e+03   1.2527000e-01
   8.9090180e+03   1.2584000e-01
   8.9190270e+03   1.2882000e-01
   8.9290360e+03   1.2604000e-01
   8.9390450e+03   1.2479000e-01
   8.9490541e+03   1.2523000e-01
   8.9590631e+03   1.2679000e-01
   8.9690721e+03   1.2636000e-01
   8.9790811e+03   1.2658000e-01
   8.9890901e+03   1.2712000e-01
   8.9990991e+03   1.2546000e-01
   9.0091081e+03   1.2646000e-01
   9.0191171e+03   1.2794000e-01
   9.0291261e+03   1.2677000e-01
   9.0391351e+03   1.2508000e-01
   9.0491441e+03   1.2404000e-01
   9.0591532e+03   1.2295000e-01
   9.0691622e+03   1.2710000e-01
   9.0791712e+03   1.2401000e-01
   9.0891802e+03   1.2656000e-01
   9.0991892e+03   1.2667000e-01
   9.1091982e+03   1.2499000e-01
   9.1192072e+03   1.2614000e-01
   9.1292162e+03   1.2450000e-01
   9.1392252e+03   1.2707000e-01
   9.1492342e+03   1.2634000e-01
   9.1592432e+03   1.2453000e-01
   9.1692523e+03   1.2542000e-01
   9.1792613e+03   1.2645000e-01
   9.1892703e+03   1.2618000e-01
   9.1992793e+03   1.2529000e-01
   9.2092883e+03   1.2499000e-01
   9.2192973e+03   1.2335000e-01
   9.2293063e+03   1.2615000e-01
   9.2393153e+03   1.2666000e-01
   9.2493243e+03   1.2903000e-01
   9.2593333e+03   1.2652000e-01
   9.2693423e+03   1.2546000e-01
   9.2793514e+03   1.2488000e-01
   9.2893604e+03   1.2502000e-01
   9.2993694e+03   1.2325000e-01
   9.3093784e+03   1.2455000e-01
   9.3193874e+03   1.2394000e-01
   9.3293964e+03   1.2365000e-01
   9.3394054e+03   1.2410000e-01
   9.3494144e+03   1.2642000e-01
   9.3594234e+03   1.2399000e-01
   9.3694324e+03   1.2557000e-01
   9.3794414e+03   1.2371000e-01
   9.3894505e+03   1.2557000e-01
   9.3994595e+03   1.2507000e-01
   9.4094685e+03   1.2466000e-01
   9.4194775e+03   1.2181000e-01
   9.4294865e+03   1.2406000e-01
   9.4394955e+03   1.2586000e-01
   9.4495045e+03   1.2551000e-01
   9.4595135e+03   1.2596000e-01
   9.4695225e+03   1.2654000e-01
   9.4795315e+03   1.2626000e-01
   9.4895405e+03   1.2333000e-01
   9.4995495e+03   1.2525000e-01
   9.5095586e+03   1.2433000e-01
   9.5195676e+03   1.2444000e-01
   9.5295766e+03   1.2509000e-01
   9.5395856e+03   1.2438000e-01
   9.5495946e+03   1.2492000e-01
   9.5596036e+03   1.2551000e-01
   9.5696126e+03   1.2706000e-01
   9.5796216e+03   1.2589000e-01
   9.5896306e+03   1.2445000e-01
   9.5996396e+03   1.2399000e-01
   9.6096486e+03   1.2384000e-01
   9.6196577e+03   1.2441000e-01
   9.6296667e+03   1.2403000e-01
   9.6396757e+03   1.2290000e-01
   9.6496847e+03   1.2291000e-01
   9.6596937e+03   1.2256000e-01
   9.6697027e+03   1.2436000e-01
   9.6797117e+03   1.2464000e-01
   9.6897207e+03   1.2292000e-01
   9.6997297e+03   1.2359000e-01
   9.7097387e+03   1.2365000e-01
   9.7197477e+03   1.2415000e-01
   9.7297568e+03   1.2656000e-01
   9.7397658e+03   1.2602000e-01
   9.7497748e+03   1.2481000e-01
   9.7597838e+03   1.2286000e-01
   9.7697928e+03   1.2253000e-01
   9.7798018e+03   1.2425000e-01
   9.7898108e+03   1.2684000e-01
   9.7998198e+03   1.2673000e-01
   9.8098288e+03   1.2479000e-01
   9.8198378e+03   1.2322000e-01
   9.8298468e+03   1.2369000e-01
   9.8398559e+03   1.2297000e-01
   9.8498649e+03   1.2201000e-01
   9.8598739e+03   1.2442000e-01
   9.8698829e+03   1.2188000e-01
   9.8798919e+03   1.2438000e-01
   9.8899009e+03   1.2285000e-01
   9.8999099e+03   1.2349000e-01
   9.9099189e+03   1.2360000e-01
   9.9199279e+03   1.2548000e-01
   9.9299369e+03   1.2366000e-01
   9.9399459e+03   1.2453000e-01
   9.9499550e+03   1.2278000e-01
   9.9599640e+03   1.2425000e-01
   9.9699730e+03   1.2575000e-01
   9.9799820e+03   1.2341000e-01
   9.9899910e+03   1.2287000e-01
   1.0000000e+04   1.2418000e-01


==> figs/N_5_supervised/test_opt_2.dat <==
1.0 1.60781
11.009009 1.25243
21.018018 0.9724666666666667
31.027027 0.7326266666666666
41.036036 0.5714
51.045045 0.48216
61.054054 0.4088966666666667
71.063063 0.35289333333333334
81.072072 0.31817666666666666
91.081081 0.28748
101.09009 0.26336333333333334
111.0991 0.24495666666666668
121.10811 0.22810666666666668
131.11712 0.2139
141.12613 0.20044666666666666
151.13514 0.18881666666666666
161.14414 0.1781
171.15315 0.16828666666666667
181.16216 0.15982666666666667
191.17117 0.15214666666666668
201.18018 0.14556666666666665
211.18919 0.14040333333333332
221.1982 0.13631333333333334
231.20721 0.13308
241.21622 0.12981666666666666
251.22523 0.12769
261.23423 0.12559666666666666
271.24324 0.12407
281.25225 0.12232666666666665
291.26126 0.12074
301.27027 0.11968333333333332
311.27928 0.11828
321.28829 0.11774
331.2973 0.11634
341.30631 0.11542999999999999
351.31532 0.11464333333333333
361.32432 0.114
371.33333 0.11295333333333334
381.34234 0.11248999999999999
391.35135 0.11155999999999999
401.36036 0.11120333333333333
411.36937 0.11039333333333333
421.37838 0.10946
431.38739 0.10923
441.3964 0.10874666666666666
451.40541 0.10859999999999999
461.41441 0.10748666666666667
471.42342 0.10694666666666668
481.43243 0.10640333333333334
491.44144 0.10594333333333333
501.45045 0.10543000000000001
511.45946 0.10454666666666666
521.46847 0.10417
531.47748 0.10359333333333333
541.48649 0.10297
551.4955 0.10223
561.5045 0.10201333333333333
571.51351 0.10141333333333334
581.52252 0.10129333333333333
591.53153 0.10050666666666667
601.54054 0.09989333333333333
611.54955 0.09954666666666667
621.55856 0.09904333333333333
631.56757 0.09866666666666667
641.57658 0.09817666666666668
651.58559 0.09715
661.59459 0.09770000000000001
671.6036 0.0971
681.61261 0.09705000000000001
691.62162 0.09547
701.63063 0.09532
711.63964 0.09473666666666668
721.64865 0.09430333333333334
731.65766 0.09423
741.66667 0.09391666666666666
751.67568 0.09319666666666666
761.68468 0.09335666666666666
771.69369 0.09229
781.7027 0.09232333333333333
791.71171 0.09171333333333333
801.72072 0.09109666666666666
811.72973 0.09166
821.73874 0.09065000000000001
831.74775 0.08990666666666668
841.75676 0.08968666666666668
851.76577 0.08900666666666666
861.77477 0.08861999999999999
871.78378 0.08851666666666667
881.79279 0.08839000000000001
891.8018 0.08778999999999999
901.81081 0.08750999999999999
911.81982 0.08688
921.82883 0.08637666666666667
931.83784 0.08611333333333333
941.84685 0.08549666666666667
951.85586 0.08557333333333333
961.86486 0.08523666666666667
971.87387 0.08494333333333333
981.88288 0.08411
991.89189 0.08424999999999999
1001.9009 0.08359
1011.9099 0.08329333333333333
1021.9189 0.08296666666666667
1031.9279 0.08249666666666666
1041.9369 0.08206333333333334
1051.9459 0.08193666666666667
1061.955 0.08272
1071.964 0.08141333333333334
1081.973 0.08111
1091.982 0.08091
1101.991 0.08072666666666667
1112.0 0.08061666666666667
1122.009 0.08008666666666667
1132.018 0.07987333333333334
1142.027 0.07895666666666666
1152.036 0.0786
1162.045 0.07876
1172.0541 0.07857333333333334
1182.0631 0.07811666666666667
1192.0721 0.07813666666666667
1202.0811 0.07710333333333333
1212.0901 0.07752666666666667
1222.0991 0.07715999999999999
1232.1081 0.07699
1242.1171 0.07657666666666667
1252.1261 0.07579666666666666
1262.1351 0.07589666666666667
1272.1441 0.07538
1282.1532 0.07496666666666667
1292.1622 0.07489
1302.1712 0.07413
1312.1802 0.07477333333333333
1322.1892 0.07441
1332.1982 0.07398333333333333
1342.2072 0.07341333333333333
1352.2162 0.07316
1362.2252 0.07342666666666667
1372.2342 0.07294333333333333
1382.2432 0.07313333333333334
1392.2523 0.07239
1402.2613 0.07184
1412.2703 0.07200666666666666
1422.2793 0.07138666666666667
1432.2883 0.07153333333333334
1442.2973 0.071
1452.3063 0.07060999999999999
1462.3153 0.07079666666666666
1472.3243 0.07057333333333334
1482.3333 0.07021666666666666
1492.3423 0.07045666666666667
1502.3514 0.06987333333333333
1512.3604 0.06988333333333334
1522.3694 0.06958333333333333
1532.3784 0.06913
1542.3874 0.06862333333333333
1552.3964 0.06852
1562.4054 0.06840666666666667
1572.4144 0.06872333333333333
1582.4234 0.06805
1592.4324 0.06832333333333333
1602.4414 0.06798333333333333
1612.4505 0.06798
1622.4595 0.06752
1632.4685 0.06729333333333333
1642.4775 0.06740666666666667
1652.4865 0.06708666666666667
1662.4955 0.06674666666666666
1672.5045 0.0665
1682.5135 0.06672666666666667
1692.5225 0.06672333333333333
1702.5315 0.06641999999999999
1712.5405 0.06645333333333334
1722.5495 0.06631
1732.5586 0.06617333333333333
1742.5676 0.06579
1752.5766 0.06505666666666667
1762.5856 0.06512333333333332
1772.5946 0.06515666666666667
1782.6036 0.06523
1792.6126 0.06557333333333333
1802.6216 0.06580333333333334
1812.6306 0.06529333333333333
1822.6396 0.0642
1832.6486 0.06448333333333334
1842.6577 0.06407666666666667
1852.6667 0.06329
1862.6757 0.06347333333333334
1872.6847 0.0636
1882.6937 0.0636
1892.7027 0.06322666666666667
1902.7117 0.06273
1912.7207 0.06283333333333334
1922.7297 0.06341333333333334
1932.7387 0.06276
1942.7477 0.06230333333333333
1952.7568 0.06186
1962.7658 0.06245666666666667
1972.7748 0.062286666666666664
1982.7838 0.06201
1992.7928 0.06167
2002.8018 0.06141333333333333
2012.8108 0.06147666666666667
2022.8198 0.061180000000000005
2032.8288 0.06164666666666666
2042.8378 0.06125
2052.8468 0.06104333333333333
2062.8559 0.060926666666666664
2072.8649 0.060776666666666666
2082.8739 0.060763333333333336
2092.8829 0.06108666666666667
2102.8919 0.06102333333333334
2112.9009 0.06068333333333333
2122.9099 0.060153333333333336
2132.9189 0.0605
2142.9279 0.060636666666666665
2152.9369 0.06001666666666666
2162.9459 0.06030333333333333
2172.955 0.05983
2182.964 0.059566666666666664
2192.973 0.05880333333333334
2202.982 0.058796666666666664
2212.991 0.05872333333333333
2223.0 0.05930666666666667
2233.009 0.058853333333333334
2243.018 0.05848999999999999
2253.027 0.05829666666666666
2263.036 0.05878
2273.045 0.058383333333333336
2283.0541 0.05821666666666667
2293.0631 0.058173333333333334
2303.0721 0.05784
2313.0811 0.057883333333333335
2323.0901 0.05799666666666667
2333.0991 0.05758
2343.1081 0.05852333333333334
2353.1171 0.05765666666666667
2363.1261 0.057436666666666664
2373.1351 0.05703666666666667
2383.1441 0.05721333333333333
2393.1532 0.05739666666666667
2403.1622 0.057293333333333335
2413.1712 0.05724666666666667
2423.1802 0.057269999999999995
2433.1892 0.05665
2443.1982 0.05680333333333334
2453.2072 0.056576666666666664
2463.2162 0.056606666666666666
2473.2252 0.05657
2483.2342 0.056183333333333335
2493.2432 0.05593666666666666
2503.2523 0.05617333333333333
2513.2613 0.05629
2523.2703 0.05585333333333333
2533.2793 0.056126666666666665
2543.2883 0.0559
2553.2973 0.05608333333333334
2563.3063 0.056600000000000004
2573.3153 0.05555666666666667
2583.3243 0.055696666666666665
2593.3333 0.05492666666666667
2603.3423 0.055966666666666665
2613.3514 0.05590666666666667
2623.3604 0.05539666666666667
2633.3694 0.05527000000000001
2643.3784 0.05495333333333333
2653.3874 0.05500333333333333
2663.3964 0.05486666666666667
2673.4054 0.055303333333333336
2683.4144 0.05478666666666667
2693.4234 0.054746666666666666
2703.4324 0.05478
2713.4414 0.05481333333333333
2723.4505 0.05453666666666667
2733.4595 0.054573333333333335
2743.4685 0.054740000000000004
2753.4775 0.054650000000000004
2763.4865 0.05453333333333333
2773.4955 0.05441666666666667
2783.5045 0.05485
2793.5135 0.054380000000000005
2803.5225 0.054766666666666665
2813.5315 0.05470333333333333
2823.5405 0.05406333333333333
2833.5495 0.05400333333333333
2843.5586 0.05363333333333333
2853.5676 0.05396666666666666
2863.5766 0.053660000000000006
2873.5856 0.054136666666666666
2883.5946 0.054586666666666665
2893.6036 0.05450666666666667
2903.6126 0.053766666666666664
2913.6216 0.05318
2923.6306 0.05303666666666667
2933.6396 0.05293666666666667
2943.6486 0.05284666666666666
2953.6577 0.05280000000000001
2963.6667 0.053366666666666666
2973.6757 0.05325666666666667
2983.6847 0.05305666666666667
2993.6937 0.053079999999999995
3003.7027 0.052743333333333337
3013.7117 0.05276666666666666
3023.7207 0.052829999999999995
3033.7297 0.05248333333333333
3043.7387 0.05251
3053.7477 0.05260666666666666
3063.7568 0.05285666666666666
3073.7658 0.052829999999999995
3083.7748 0.05272333333333334
3093.7838 0.05229
3103.7928 0.052476666666666665
3113.8018 0.052476666666666665
3123.8108 0.053323333333333334
3133.8198 0.05204333333333333
3143.8288 0.052719999999999996
3153.8378 0.05232
3163.8468 0.05218333333333333
3173.8559 0.05212666666666666
3183.8649 0.05149666666666666
3193.8739 0.05204
3203.8829 0.05160666666666667
3213.8919 0.05118
3223.9009 0.051916666666666667
3233.9099 0.05232
3243.9189 0.05238
3253.9279 0.051949999999999996
3263.9369 0.05200333333333334
3273.9459 0.05288333333333334
3283.955 0.05176666666666666
3293.964 0.051796666666666664
3303.973 0.0515
3313.982 0.051743333333333336
3323.991 0.05133666666666667
3334.0 0.05214
3344.009 0.05198333333333333
3354.018 0.05135666666666667
3364.027 0.05199
3374.036 0.05114666666666667
3384.045 0.05115
3394.0541 0.051326666666666666
3404.0631 0.05114666666666667
3414.0721 0.05101
3424.0811 0.050969999999999994
3434.0901 0.05095333333333333
3444.0991 0.050853333333333334
3454.1081 0.050763333333333334
3464.1171 0.05097666666666667
3474.1261 0.05072666666666667
3484.1351 0.050883333333333336
3494.1441 0.05145666666666667
3504.1532 0.051089999999999997
3514.1622 0.050839999999999996
3524.1712 0.05029
3534.1802 0.050883333333333336
3544.1892 0.051223333333333336
3554.1982 0.050603333333333333
3564.2072 0.050396666666666666
3574.2162 0.05078666666666667
3584.2252 0.050916666666666666
3594.2342 0.050243333333333334
3604.2432 0.05034333333333333
3614.2523 0.051136666666666664
3624.2613 0.05017
3634.2703 0.050223333333333335
3644.2793 0.04992666666666667
3654.2883 0.05009666666666667
3664.2973 0.05067
3674.3063 0.049710000000000004
3684.3153 0.04966333333333334
3694.3243 0.04946999999999999
3704.3333 0.04964333333333334
3714.3423 0.049729999999999996
3724.3514 0.04973666666666667
3734.3604 0.04959
3744.3694 0.04959333333333333
3754.3784 0.049793333333333335
3764.3874 0.04945333333333333
3774.3964 0.04920666666666667
3784.4054 0.049633333333333335
3794.4144 0.04967333333333334
3804.4234 0.04901666666666666
3814.4324 0.04993
3824.4414 0.04946333333333333
3834.4505 0.04958333333333333
3844.4595 0.04912
3854.4685 0.049023333333333335
3864.4775 0.04913666666666667
3874.4865 0.04908333333333333
3884.4955 0.04917333333333334
3894.5045 0.048720000000000006
3904.5135 0.04936666666666667
3914.5225 0.049403333333333334
3924.5315 0.04902666666666666
3934.5405 0.04867
3944.5495 0.0484
3954.5586 0.04884
3964.5676 0.04836666666666667
3974.5766 0.04899333333333333
3984.5856 0.04889333333333334
3994.5946 0.049550000000000004
4004.6036 0.04876666666666667
4014.6126 0.04943333333333333
4024.6216 0.04946333333333333
4034.6306 0.04935666666666667
4044.6396 0.048133333333333334
4054.6486 0.048576666666666664
4064.6577 0.04909333333333333
4074.6667 0.049109999999999994
4084.6757 0.04877666666666666
4094.6847 0.04973666666666667
4104.6937 0.049253333333333336
4114.7027 0.04839333333333334
4124.7117 0.048389999999999996
4134.7207 0.04905
4144.7297 0.048133333333333334
4154.7387 0.04827
4164.7477 0.04854
4174.7568 0.049473333333333334
4184.7658 0.048286666666666665
4194.7748 0.04898333333333333
4204.7838 0.048979999999999996
4214.7928 0.04812666666666667
4224.8018 0.04874666666666667
4234.8108 0.04773666666666667
4244.8198 0.04831666666666667
4254.8288 0.048306666666666664
4264.8378 0.048413333333333336
4274.8468 0.04849
4284.8559 0.04782666666666666
4294.8649 0.04756333333333334
4304.8739 0.048293333333333334
4314.8829 0.04772333333333333
4324.8919 0.047496666666666666
4334.9009 0.04772666666666667
4344.9099 0.047536666666666665
4354.9189 0.04752666666666667
4364.9279 0.04762333333333333
4374.9369 0.04879666666666666
4384.9459 0.048830000000000005
4394.955 0.04790666666666666
4404.964 0.048080000000000005
4414.973 0.04797333333333333
4424.982 0.04795333333333333
4434.991 0.0477
4445.0 0.04784
4455.009 0.048183333333333335
4465.018 0.047246666666666666
4475.027 0.04770666666666667
4485.036 0.0473
4495.045 0.04784
4505.0541 0.047529999999999996
4515.0631 0.047240000000000004
4525.0721 0.04694333333333334
4535.0811 0.04780333333333334
4545.0901 0.04804
4555.0991 0.048036666666666665
4565.1081 0.04713333333333333
4575.1171 0.04737666666666667
4585.1261 0.04788666666666667
4595.1351 0.04763666666666667
4605.1441 0.047933333333333335
4615.1532 0.04797333333333333
4625.1622 0.04794
4635.1712 0.04718666666666666
4645.1802 0.04751666666666667
4655.1892 0.047139999999999994
4665.1982 0.048330000000000005
4675.2072 0.04748
4685.2162 0.04809
4695.2252 0.048133333333333334
4705.2342 0.04771
4715.2432 0.04711666666666667
4725.2523 0.04723666666666667
4735.2613 0.046783333333333336
4745.2703 0.046893333333333335
4755.2793 0.046419999999999996
4765.2883 0.04656333333333334
4775.2973 0.046356666666666664
4785.3063 0.047066666666666666
4795.3153 0.04703666666666667
4805.3243 0.04654666666666666
4815.3333 0.04668
4825.3423 0.047336666666666666
4835.3514 0.04666666666666667
4845.3604 0.04707666666666666
4855.3694 0.04671666666666666
4865.3784 0.046913333333333335
4875.3874 0.047003333333333334
4885.3964 0.04662
4895.4054 0.04666666666666667
4905.4144 0.0464
4915.4234 0.04622333333333333
4925.4324 0.04627
4935.4414 0.04706333333333334
4945.4505 0.04746
4955.4595 0.04628666666666667
4965.4685 0.04705
4975.4775 0.04748
4985.4865 0.04769333333333334
4995.4955 0.046823333333333335
5005.5045 0.045996666666666665
5015.5135 0.04609666666666667
5025.5225 0.04653666666666667
5035.5315 0.04643
5045.5405 0.04669333333333334
5055.5495 0.04738333333333333
5065.5586 0.047086666666666666
5075.5676 0.04634
5085.5766 0.046683333333333334
5095.5856 0.0461
5105.5946 0.04627333333333333
5115.6036 0.04627
5125.6126 0.04700666666666667
5135.6216 0.04635333333333333
5145.6306 0.04572333333333333
5155.6396 0.045323333333333334
5165.6486 0.04549333333333333
5175.6577 0.04629
5185.6667 0.04602333333333333
5195.6757 0.04582
5205.6847 0.0466
5215.6937 0.046316666666666666
5225.7027 0.046360000000000005
5235.7117 0.04616666666666667
5245.7207 0.04637333333333333
5255.7297 0.04593666666666666
5265.7387 0.04575666666666667
5275.7477 0.04597333333333333
5285.7568 0.046130000000000004
5295.7658 0.04511333333333333
5305.7748 0.04572333333333333
5315.7838 0.045419999999999995
5325.7928 0.04540666666666667
5335.8018 0.04535333333333333
5345.8108 0.045783333333333336
5355.8198 0.04560333333333333
5365.8288 0.046303333333333335
5375.8378 0.04566
5385.8468 0.04488333333333333
5395.8559 0.04545333333333334
5405.8649 0.04558333333333334
5415.8739 0.04576666666666667
5425.8829 0.04497333333333334
5435.8919 0.04464666666666667
5445.9009 0.04522333333333334
5455.9099 0.04546
5465.9189 0.04593
5475.9279 0.045496666666666664
5485.9369 0.04584666666666667
5495.9459 0.04549
5505.955 0.045919999999999996
5515.964 0.045193333333333335
5525.973 0.04579666666666667
5535.982 0.04548666666666667
5545.991 0.04554
5556.0 0.045206666666666666
5566.009 0.04485
5576.018 0.04501
5586.027 0.044956666666666666
5596.036 0.04492666666666667
5606.045 0.04456666666666667
5616.0541 0.045136666666666665
5626.0631 0.04547333333333334
5636.0721 0.045186666666666674
5646.0811 0.04562333333333333
5656.0901 0.04515333333333333
5666.0991 0.04529333333333333
5676.1081 0.04537333333333333
5686.1171 0.045336666666666664
5696.1261 0.045720000000000004
5706.1351 0.04536333333333333
5716.1441 0.04491333333333333
5726.1532 0.04459333333333334
5736.1622 0.04505666666666667
5746.1712 0.04527
5756.1802 0.04461333333333333
5766.1892 0.04516666666666667
5776.1982 0.045750000000000006
5786.2072 0.04532666666666666
5796.2162 0.04507
5806.2252 0.04471
5816.2342 0.04503666666666667
5826.2432 0.04451333333333333
5836.2523 0.04483
5846.2613 0.04547333333333334
5856.2703 0.045643333333333334
5866.2793 0.045029999999999994
5876.2883 0.04487333333333333
5886.2973 0.04549333333333333
5896.3063 0.04494
5906.3153 0.04484
5916.3243 0.04447333333333334
5926.3333 0.044789999999999996
5936.3423 0.04422333333333334
5946.3514 0.043750000000000004
5956.3604 0.04422333333333334
5966.3694 0.04435
5976.3784 0.04466666666666667
5986.3874 0.04440666666666667
5996.3964 0.04569
6006.4054 0.04442666666666667
6016.4144 0.044386666666666665
6026.4234 0.04455
6036.4324 0.04494666666666666
6046.4414 0.044353333333333335
6056.4505 0.04497333333333334
6066.4595 0.04475333333333333
6076.4685 0.04435
6086.4775 0.04454666666666667
6096.4865 0.044199999999999996
6106.4955 0.044553333333333334
6116.5045 0.04383
6126.5135 0.044449999999999996
6136.5225 0.04482666666666666
6146.5315 0.044353333333333335
6156.5405 0.04368
6166.5495 0.04399333333333333
6176.5586 0.04434
6186.5676 0.0446
6196.5766 0.04430666666666667
6206.5856 0.044500000000000005
6216.5946 0.04488
6226.6036 0.04552666666666667
6236.6126 0.045456666666666666
6246.6216 0.04415333333333333
6256.6306 0.04383
6266.6396 0.04475666666666667
6276.6486 0.045336666666666664
6286.6577 0.04494
6296.6667 0.04463
6306.6757 0.04459333333333334
6316.6847 0.044276666666666666
6326.6937 0.04456666666666667
6336.7027 0.04413
6346.7117 0.04487
6356.7207 0.0443
6366.7297 0.04507333333333333
6376.7387 0.04459333333333334
6386.7477 0.044256666666666666
6396.7568 0.0443
6406.7658 0.04363333333333333
6416.7748 0.04409
6426.7838 0.043603333333333334
6436.7928 0.04347
6446.8018 0.04401666666666667
6456.8108 0.043723333333333336
6466.8198 0.043493333333333335
6476.8288 0.043743333333333335
6486.8378 0.043890000000000005
6496.8468 0.04396666666666666
6506.8559 0.044456666666666665
6516.8649 0.04462333333333333
6526.8739 0.044746666666666664
6536.8829 0.04441
6546.8919 0.04439666666666667
6556.9009 0.0443
6566.9099 0.04432666666666666
6576.9189 0.044169999999999994
6586.9279 0.043956666666666665
6596.9369 0.04404333333333333
6606.9459 0.044250000000000005
6616.955 0.04474333333333333
6626.964 0.04408
6636.973 0.04387333333333333
6646.982 0.04435
6656.991 0.043559999999999995
6667.0 0.043973333333333336
6677.009 0.043693333333333334
6687.018 0.04337666666666667
6697.027 0.04332666666666667
6707.036 0.043743333333333335
6717.045 0.043313333333333336
6727.0541 0.043500000000000004
6737.0631 0.04389333333333333
6747.0721 0.04461333333333333
6757.0811 0.04393666666666667
6767.0901 0.04325333333333333
6777.0991 0.04315666666666667
6787.1081 0.04349666666666666
6797.1171 0.04403666666666667
6807.1261 0.04359333333333334
6817.1351 0.04385
6827.1441 0.043743333333333335
6837.1532 0.043706666666666665
6847.1622 0.043673333333333335
6857.1712 0.04312666666666667
6867.1802 0.04351
6877.1892 0.04407333333333333
6887.1982 0.04419666666666667
6897.2072 0.044456666666666665
6907.2162 0.04356666666666667
6917.2252 0.0434
6927.2342 0.043886666666666664
6937.2432 0.04351333333333333
6947.2523 0.044140000000000006
6957.2613 0.04343333333333333
6967.2703 0.04326333333333333
6977.2793 0.04368333333333333
6987.2883 0.043276666666666665
6997.2973 0.0439
7007.3063 0.044346666666666666
7017.3153 0.04312
7027.3243 0.043006666666666665
7037.3333 0.04313666666666666
7047.3423 0.04323
7057.3514 0.04436333333333334
7067.3604 0.04439666666666667
7077.3694 0.04441333333333333
7087.3784 0.04307666666666667
7097.3874 0.04337
7107.3964 0.04367666666666667
7117.4054 0.04358666666666666
7127.4144 0.0433
7137.4234 0.04288
7147.4324 0.04331666666666667
7157.4414 0.04337333333333334
7167.4505 0.04407333333333333
7177.4595 0.04356666666666667
7187.4685 0.04337333333333334
7197.4775 0.043160000000000004
7207.4865 0.04386333333333334
7217.4955 0.04337666666666667
7227.5045 0.04405333333333333
7237.5135 0.04396
7247.5225 0.04277
7257.5315 0.04288
7267.5405 0.04380333333333333
7277.5495 0.043890000000000005
7287.5586 0.042916666666666665
7297.5676 0.043919999999999994
7307.5766 0.04365666666666667
7317.5856 0.04342666666666667
7327.5946 0.04307666666666667
7337.6036 0.04305333333333333
7347.6126 0.04223
7357.6216 0.04240333333333333
7367.6306 0.04250333333333334
7377.6396 0.04247666666666666
7387.6486 0.04269
7397.6577 0.04301666666666667
7407.6667 0.042390000000000004
7417.6757 0.04246
7427.6847 0.04219666666666667
7437.6937 0.04251333333333333
7447.7027 0.04238
7457.7117 0.042833333333333334
7467.7207 0.04303666666666667
7477.7297 0.04319
7487.7387 0.043193333333333334
7497.7477 0.04290666666666667
7507.7568 0.043256666666666665
7517.7658 0.04290666666666667
7527.7748 0.04275
7537.7838 0.043693333333333334
7547.7928 0.04262666666666667
7557.8018 0.04235666666666666
7567.8108 0.04269333333333333
7577.8198 0.04335
7587.8288 0.04269
7597.8378 0.042780000000000006
7607.8468 0.04300333333333334
7617.8559 0.043333333333333335
7627.8649 0.04286
7637.8739 0.043166666666666666
7647.8829 0.043416666666666666
7657.8919 0.04285666666666666
7667.9009 0.04225
7677.9099 0.04298
7687.9189 0.04238
7697.9279 0.042449999999999995
7707.9369 0.041973333333333335
7717.9459 0.0425
7727.955 0.04235333333333333
7737.964 0.04279333333333333
7747.973 0.04215666666666667
7757.982 0.043000000000000003
7767.991 0.042736666666666666
7778.0 0.04213
7788.009 0.04257333333333333
7798.018 0.042140000000000004
7808.027 0.04281666666666667
7818.036 0.04231666666666667
7828.045 0.04208666666666667
7838.0541 0.04274666666666666
7848.0631 0.04271333333333333
7858.0721 0.04269333333333333
7868.0811 0.04244
7878.0901 0.04207666666666667
7888.0991 0.042133333333333335
7898.1081 0.042429999999999995
7908.1171 0.04235
7918.1261 0.04272666666666666
7928.1351 0.042383333333333335
7938.1441 0.04294333333333333
7948.1532 0.04303333333333333
7958.1622 0.04288666666666666
7968.1712 0.04221666666666667
7978.1802 0.04225333333333334
7988.1892 0.04233666666666667
7998.1982 0.042910000000000004
8008.2072 0.04225333333333334
8018.2162 0.04195666666666667
8028.2252 0.04241333333333333
8038.2342 0.04210666666666666
8048.2432 0.042723333333333335
8058.2523 0.04335666666666666
8068.2613 0.04262333333333334
8078.2703 0.04281666666666667
8088.2793 0.042363333333333336
8098.2883 0.042420000000000006
8108.2973 0.04203333333333333
8118.3063 0.042089999999999995
8128.3153 0.04169
8138.3243 0.04199
8148.3333 0.04218
8158.3423 0.041743333333333334
8168.3514 0.042170000000000006
8178.3604 0.041916666666666665
8188.3694 0.042556666666666666
8198.3784 0.04262666666666667
8208.3874 0.041670000000000006
8218.3964 0.04279333333333333
8228.4054 0.04227
8238.4144 0.04264333333333333
8248.4234 0.04188
8258.4324 0.041743333333333334
8268.4414 0.04168666666666667
8278.4505 0.04194666666666667
8288.4595 0.04201666666666667
8298.4685 0.04203333333333333
8308.4775 0.042723333333333335
8318.4865 0.042953333333333336
8328.4955 0.04379333333333333
8338.5045 0.043423333333333335
8348.5135 0.04267666666666667
8358.5225 0.04237
8368.5315 0.04273333333333334
8378.5405 0.04238666666666666
8388.5495 0.04260666666666666
8398.5586 0.04260666666666666
8408.5676 0.04249666666666666
8418.5766 0.04209666666666667
8428.5856 0.04263666666666666
8438.5946 0.04244
8448.6036 0.041780000000000005
8458.6126 0.04172666666666667
8468.6216 0.04216333333333333
8478.6306 0.042613333333333336
8488.6396 0.042069999999999996
8498.6486 0.04166333333333334
8508.6577 0.04176333333333334
8518.6667 0.04143333333333333
8528.6757 0.042833333333333334
8538.6847 0.042346666666666664
8548.6937 0.04208666666666667
8558.7027 0.04247666666666666
8568.7117 0.042063333333333335
8578.7207 0.04211666666666666
8588.7297 0.042223333333333335
8598.7387 0.042063333333333335
8608.7477 0.04264333333333333
8618.7568 0.04205999999999999
8628.7658 0.042276666666666664
8638.7748 0.042420000000000006
8648.7838 0.04197
8658.7928 0.04159
8668.8018 0.04167666666666667
8678.8108 0.04194666666666667
8688.8198 0.04241333333333333
8698.8288 0.04186
8708.8378 0.041743333333333334
8718.8468 0.04188666666666666
8728.8559 0.04153333333333333
8738.8649 0.04163
8748.8739 0.04169666666666667
8758.8829 0.04146333333333333
8768.8919 0.04151333333333333
8778.9009 0.04137
8788.9099 0.04153333333333333
8798.9189 0.04188
8808.9279 0.04135333333333333
8818.9369 0.042583333333333334
8828.9459 0.041916666666666665
8838.955 0.04188
8848.964 0.04176
8858.973 0.04237666666666667
8868.982 0.04225
8878.991 0.04167333333333333
8889.0 0.04209333333333334
8899.009 0.041756666666666664
8909.018 0.04194666666666667
8919.027 0.04294
8929.036 0.04201333333333334
8939.045 0.041596666666666664
8949.0541 0.041743333333333334
8959.0631 0.04226333333333334
8969.0721 0.04212
8979.0811 0.04219333333333333
8989.0901 0.04237333333333334
8999.0991 0.041819999999999996
9009.1081 0.04215333333333333
9019.1171 0.042646666666666666
9029.1261 0.042256666666666665
9039.1351 0.04169333333333333
9049.1441 0.041346666666666664
9059.1532 0.04098333333333334
9069.1622 0.042366666666666664
9079.1712 0.04133666666666667
9089.1802 0.04218666666666667
9099.1892 0.042223333333333335
9109.1982 0.04166333333333334
9119.2072 0.04204666666666667
9129.2162 0.0415
9139.2252 0.04235666666666666
9149.2342 0.042113333333333336
9159.2432 0.04151
9169.2523 0.041806666666666666
9179.2613 0.04215
9189.2703 0.04205999999999999
9199.2793 0.04176333333333334
9209.2883 0.04166333333333334
9219.2973 0.04111666666666667
9229.3063 0.042050000000000004
9239.3153 0.04222
9249.3243 0.04301
9259.3333 0.042173333333333334
9269.3423 0.041819999999999996
9279.3514 0.041626666666666666
9289.3604 0.04167333333333333
9299.3694 0.04108333333333333
9309.3784 0.04151666666666667
9319.3874 0.041313333333333334
9329.3964 0.041216666666666665
9339.4054 0.04136666666666667
9349.4144 0.042140000000000004
9359.4234 0.04133
9369.4324 0.04185666666666666
9379.4414 0.041236666666666665
9389.4505 0.04185666666666666
9399.4595 0.04169
9409.4685 0.04155333333333334
9419.4775 0.04060333333333333
9429.4865 0.04135333333333333
9439.4955 0.041953333333333336
9449.5045 0.04183666666666667
9459.5135 0.041986666666666665
9469.5225 0.04218
9479.5315 0.04208666666666667
9489.5405 0.04111
9499.5495 0.04175
9509.5586 0.04144333333333333
9519.5676 0.041479999999999996
9529.5766 0.04169666666666667
9539.5856 0.041460000000000004
9549.5946 0.04164
9559.6036 0.04183666666666667
9569.6126 0.04235333333333333
9579.6216 0.04196333333333333
9589.6306 0.04148333333333334
9599.6396 0.04133
9609.6486 0.041280000000000004
9619.6577 0.04147
9629.6667 0.041343333333333336
9639.6757 0.040966666666666665
9649.6847 0.04097
9659.6937 0.04085333333333333
9669.7027 0.041453333333333335
9679.7117 0.04154666666666667
9689.7207 0.040973333333333334
9699.7297 0.041196666666666666
9709.7387 0.041216666666666665
9719.7477 0.041383333333333334
9729.7568 0.04218666666666667
9739.7658 0.042006666666666664
9749.7748 0.04160333333333333
9759.7838 0.040953333333333335
9769.7928 0.040843333333333336
9779.8018 0.041416666666666664
9789.8108 0.042280000000000005
9799.8198 0.042243333333333334
9809.8288 0.041596666666666664
9819.8378 0.04107333333333333
9829.8468 0.041229999999999996
9839.8559 0.04099
9849.8649 0.04067
9859.8739 0.041473333333333334
9869.8829 0.040626666666666665
9879.8919 0.041460000000000004
9889.9009 0.04095
9899.9099 0.041163333333333336
9909.9189 0.0412
9919.9279 0.04182666666666667
9929.9369 0.04122
9939.9459 0.04151
9949.955 0.04092666666666667
9959.964 0.041416666666666664
9969.973 0.041916666666666665
9979.982 0.04113666666666667
9989.991 0.04095666666666666
10000.0 0.04139333333333333


==> figs/N_5_supervised/train_opt.dat <==
   1.0000000e+00   4.8816700e+00
   1.1009009e+01   4.0186800e+00
   2.1018018e+01   3.0718900e+00
   3.1027027e+01   2.3035300e+00
   4.1036036e+01   1.6678300e+00
   5.1045045e+01   1.6265600e+00
   6.1054054e+01   1.2580400e+00
   7.1063063e+01   1.0761700e+00
   8.1072072e+01   1.1230700e+00
   9.1081081e+01   1.0405000e+00
   1.0109009e+02   8.1375000e-01
   1.1109910e+02   9.4440000e-01
   1.2110811e+02   6.7612000e-01
   1.3111712e+02   6.0301000e-01
   1.4112613e+02   5.9656000e-01
   1.5113514e+02   6.1025000e-01
   1.6114414e+02   5.2368000e-01
   1.7115315e+02   5.3535000e-01
   1.8116216e+02   4.5749000e-01
   1.9117117e+02   4.2174000e-01
   2.0118018e+02   4.4246000e-01
   2.1118919e+02   4.7342000e-01
   2.2119820e+02   5.1397000e-01
   2.3120721e+02   4.3289000e-01
   2.4121622e+02   3.7278000e-01
   2.5122523e+02   3.7058000e-01
   2.6123423e+02   4.1036000e-01
   2.7124324e+02   3.8526000e-01
   2.8125225e+02   4.3857000e-01
   2.9126126e+02   3.7283000e-01
   3.0127027e+02   3.3951000e-01
   3.1127928e+02   3.4353000e-01
   3.2128829e+02   4.4923000e-01
   3.3129730e+02   3.9016000e-01
   3.4130631e+02   3.8296000e-01
   3.5131532e+02   4.0888000e-01
   3.6132432e+02   3.4325000e-01
   3.7133333e+02   3.0972000e-01
   3.8134234e+02   3.4680000e-01
   3.9135135e+02   3.7089000e-01
   4.0136036e+02   3.7398000e-01
   4.1136937e+02   3.4268000e-01
   4.2137838e+02   2.7997000e-01
   4.3138739e+02   4.7050000e-01
   4.4139640e+02   3.6762000e-01
   4.5140541e+02   3.3494000e-01
   4.6141441e+02   3.6033000e-01
   4.7142342e+02   3.5303000e-01
   4.8143243e+02   3.0036000e-01
   4.9144144e+02   3.9165000e-01
   5.0145045e+02   3.2125000e-01
   5.1145946e+02   3.3391000e-01
   5.2146847e+02   2.7433000e-01
   5.3147748e+02   3.2822000e-01
   5.4148649e+02   2.7962000e-01
   5.5149550e+02   3.0551000e-01
   5.6150450e+02   2.8383000e-01
   5.7151351e+02   3.2675000e-01
   5.8152252e+02   2.8420000e-01
   5.9153153e+02   2.7629000e-01
   6.0154054e+02   3.3134000e-01
   6.1154955e+02   3.5866000e-01
   6.2155856e+02   3.4280000e-01
   6.3156757e+02   2.9427000e-01
   6.4157658e+02   3.2544000e-01
   6.5158559e+02   2.5723000e-01
   6.6159459e+02   2.5577000e-01
   6.7160360e+02   3.0525000e-01
   6.8161261e+02   3.1033000e-01
   6.9162162e+02   2.9192000e-01
   7.0163063e+02   3.1370000e-01
   7.1163964e+02   2.9956000e-01
   7.2164865e+02   2.7063000e-01
   7.3165766e+02   2.7655000e-01
   7.4166667e+02   2.4099000e-01
   7.5167568e+02   3.1988000e-01
   7.6168468e+02   3.5789000e-01
   7.7169369e+02   2.9700000e-01
   7.8170270e+02   2.8714000e-01
   7.9171171e+02   2.5375000e-01
   8.0172072e+02   3.1387000e-01
   8.1172973e+02   3.2996000e-01
   8.2173874e+02   2.5791000e-01
   8.3174775e+02   2.5523000e-01
   8.4175676e+02   2.5839000e-01
   8.5176577e+02   2.5936000e-01
   8.6177477e+02   2.8073000e-01
   8.7178378e+02   3.4479000e-01
   8.8179279e+02   2.4941000e-01
   8.9180180e+02   2.8838000e-01
   9.0181081e+02   2.2914000e-01
   9.1181982e+02   2.6152000e-01
   9.2182883e+02   2.7705000e-01
   9.3183784e+02   3.0509000e-01
   9.4184685e+02   2.4327000e-01
   9.5185586e+02   3.0718000e-01
   9.6186486e+02   2.5284000e-01
   9.7187387e+02   2.2326000e-01
   9.8188288e+02   2.5193000e-01
   9.9189189e+02   2.3031000e-01
   1.0019009e+03   2.7608000e-01
   1.0119099e+03   2.5540000e-01
   1.0219189e+03   2.3074000e-01
   1.0319279e+03   2.5511000e-01
   1.0419369e+03   2.1253000e-01
   1.0519459e+03   3.7306000e-01
   1.0619550e+03   2.5137000e-01
   1.0719640e+03   2.5468000e-01
   1.0819730e+03   2.9539000e-01
   1.0919820e+03   2.1321000e-01
   1.1019910e+03   2.3161000e-01
   1.1120000e+03   2.6395000e-01
   1.1220090e+03   2.2388000e-01
   1.1320180e+03   2.6588000e-01
   1.1420270e+03   2.2541000e-01
   1.1520360e+03   2.0846000e-01
   1.1620450e+03   2.2509000e-01
   1.1720541e+03   2.6682000e-01
   1.1820631e+03   3.3743000e-01
   1.1920721e+03   2.1690000e-01
   1.2020811e+03   2.1354000e-01
   1.2120901e+03   2.4582000e-01
   1.2220991e+03   2.0179000e-01
   1.2321081e+03   2.0453000e-01
   1.2421171e+03   2.8566000e-01
   1.2521261e+03   2.7119000e-01
   1.2621351e+03   2.5419000e-01
   1.2721441e+03   2.9253000e-01
   1.2821532e+03   2.6340000e-01
   1.2921622e+03   2.4653000e-01
   1.3021712e+03   2.8406000e-01
   1.3121802e+03   2.9382000e-01
   1.3221892e+03   1.9526000e-01
   1.3321982e+03   2.6273000e-01
   1.3422072e+03   2.4949000e-01
   1.3522162e+03   2.0362000e-01
   1.3622252e+03   1.7853000e-01
   1.3722342e+03   2.6721000e-01
   1.3822432e+03   1.9814000e-01
   1.3922523e+03   1.9963000e-01
   1.4022613e+03   2.1097000e-01
   1.4122703e+03   2.4522000e-01
   1.4222793e+03   1.7216000e-01
   1.4322883e+03   2.6228000e-01
   1.4422973e+03   2.1924000e-01
   1.4523063e+03   2.0452000e-01
   1.4623153e+03   2.2652000e-01
   1.4723243e+03   2.8897000e-01
   1.4823333e+03   3.1179000e-01
   1.4923423e+03   1.9248000e-01
   1.5023514e+03   1.9418000e-01
   1.5123604e+03   2.0155000e-01
   1.5223694e+03   3.1848000e-01
   1.5323784e+03   2.3793000e-01
   1.5423874e+03   2.3786000e-01
   1.5523964e+03   1.5664000e-01
   1.5624054e+03   2.3569000e-01
   1.5724144e+03   2.3523000e-01
   1.5824234e+03   1.8524000e-01
   1.5924324e+03   1.9012000e-01
   1.6024414e+03   2.0440000e-01
   1.6124505e+03   1.8938000e-01
   1.6224595e+03   1.9305000e-01
   1.6324685e+03   2.0094000e-01
   1.6424775e+03   1.8175000e-01
   1.6524865e+03   2.1210000e-01
   1.6624955e+03   2.1949000e-01
   1.6725045e+03   3.3452000e-01
   1.6825135e+03   2.2300000e-01
   1.6925225e+03   2.0561000e-01
   1.7025315e+03   2.4458000e-01
   1.7125405e+03   2.4952000e-01
   1.7225495e+03   1.9514000e-01
   1.7325586e+03   1.9444000e-01
   1.7425676e+03   2.2290000e-01
   1.7525766e+03   1.9336000e-01
   1.7625856e+03   1.9454000e-01
   1.7725946e+03   2.0726000e-01
   1.7826036e+03   2.2725000e-01
   1.7926126e+03   2.2774000e-01
   1.8026216e+03   1.9272000e-01
   1.8126306e+03   1.7622000e-01
   1.8226396e+03   2.1851000e-01
   1.8326486e+03   2.5170000e-01
   1.8426577e+03   1.2519000e-01
   1.8526667e+03   1.7963000e-01
   1.8626757e+03   1.6584000e-01
   1.8726847e+03   1.9124000e-01
   1.8826937e+03   1.9420000e-01
   1.8927027e+03   1.6259000e-01
   1.9027117e+03   1.8688000e-01
   1.9127207e+03   2.5548000e-01
   1.9227297e+03   2.2716000e-01
   1.9327387e+03   2.0074000e-01
   1.9427477e+03   2.3596000e-01
   1.9527568e+03   2.1306000e-01
   1.9627658e+03   2.5924000e-01
   1.9727748e+03   1.7535000e-01
   1.9827838e+03   1.6789000e-01
   1.9927928e+03   2.3158000e-01
   2.0028018e+03   2.1162000e-01
   2.0128108e+03   1.9706000e-01
   2.0228198e+03   1.6187000e-01
   2.0328288e+03   1.9647000e-01
   2.0428378e+03   1.7468000e-01
   2.0528468e+03   1.8407000e-01
   2.0628559e+03   1.5564000e-01
   2.0728649e+03   2.4435000e-01
   2.0828739e+03   1.5131000e-01
   2.0928829e+03   1.6380000e-01
   2.1028919e+03   2.0378000e-01
   2.1129009e+03   1.6348000e-01
   2.1229099e+03   1.3028000e-01
   2.1329189e+03   1.8712000e-01
   2.1429279e+03   1.7321000e-01
   2.1529369e+03   2.2689000e-01
   2.1629459e+03   2.1606000e-01
   2.1729550e+03   1.8071000e-01
   2.1829640e+03   1.7353000e-01
   2.1929730e+03   1.5911000e-01
   2.2029820e+03   1.9001000e-01
   2.2129910e+03   1.8535000e-01
   2.2230000e+03   2.0937000e-01
   2.2330090e+03   1.9919000e-01
   2.2430180e+03   1.4339000e-01
   2.2530270e+03   1.6637000e-01
   2.2630360e+03   2.2268000e-01
   2.2730450e+03   1.3363000e-01
   2.2830541e+03   1.9325000e-01
   2.2930631e+03   2.1642000e-01
   2.3030721e+03   2.1982000e-01
   2.3130811e+03   1.4115000e-01
   2.3230901e+03   1.6098000e-01
   2.3330991e+03   1.8849000e-01
   2.3431081e+03   1.9610000e-01
   2.3531171e+03   2.0233000e-01
   2.3631261e+03   1.8481000e-01
   2.3731351e+03   1.6720000e-01
   2.3831441e+03   2.1236000e-01
   2.3931532e+03   2.0588000e-01
   2.4031622e+03   1.3308000e-01
   2.4131712e+03   2.0331000e-01
   2.4231802e+03   1.9503000e-01
   2.4331892e+03   1.5766000e-01
   2.4431982e+03   1.9155000e-01
   2.4532072e+03   1.5244000e-01
   2.4632162e+03   2.1776000e-01
   2.4732252e+03   1.7552000e-01
   2.4832342e+03   1.4050000e-01
   2.4932432e+03   2.3041000e-01
   2.5032523e+03   2.0224000e-01
   2.5132613e+03   2.3830000e-01
   2.5232703e+03   1.1772000e-01
   2.5332793e+03   2.4486000e-01
   2.5432883e+03   1.5294000e-01
   2.5532973e+03   1.5952000e-01
   2.5633063e+03   1.5112000e-01
   2.5733153e+03   1.7973000e-01
   2.5833243e+03   1.3874000e-01
   2.5933333e+03   1.6345000e-01
   2.6033423e+03   1.6784000e-01
   2.6133514e+03   1.7764000e-01
   2.6233604e+03   1.8853000e-01
   2.6333694e+03   1.8114000e-01
   2.6433784e+03   1.6533000e-01
   2.6533874e+03   1.6458000e-01
   2.6633964e+03   1.6498000e-01
   2.6734054e+03   1.9037000e-01
   2.6834144e+03   1.6145000e-01
   2.6934234e+03   1.9375000e-01
   2.7034324e+03   1.5990000e-01
   2.7134414e+03   1.4812000e-01
   2.7234505e+03   1.5908000e-01
   2.7334595e+03   1.6632000e-01
   2.7434685e+03   1.7406000e-01
   2.7534775e+03   2.1468000e-01
   2.7634865e+03   1.6516000e-01
   2.7734955e+03   1.2410000e-01
   2.7835045e+03   1.7387000e-01
   2.7935135e+03   1.3358000e-01
   2.8035225e+03   1.5006000e-01
   2.8135315e+03   1.7357000e-01
   2.8235405e+03   1.4127000e-01
   2.8335495e+03   1.2023000e-01
   2.8435586e+03   1.5148000e-01
   2.8535676e+03   1.5995000e-01
   2.8635766e+03   2.1640000e-01
   2.8735856e+03   1.7702000e-01
   2.8835946e+03   2.0248000e-01
   2.8936036e+03   1.8334000e-01
   2.9036126e+03   1.6828000e-01
   2.9136216e+03   1.4806000e-01
   2.9236306e+03   1.2693000e-01
   2.9336396e+03   1.2822000e-01
   2.9436486e+03   1.8331000e-01
   2.9536577e+03   1.9745000e-01
   2.9636667e+03   1.7391000e-01
   2.9736757e+03   1.6959000e-01
   2.9836847e+03   1.2942000e-01
   2.9936937e+03   1.7429000e-01
   3.0037027e+03   1.3520000e-01
   3.0137117e+03   1.3837000e-01
   3.0237207e+03   2.0053000e-01
   3.0337297e+03   1.1618000e-01
   3.0437387e+03   1.6812000e-01
   3.0537477e+03   1.2051000e-01
   3.0637568e+03   1.4382000e-01
   3.0737658e+03   1.5496000e-01
   3.0837748e+03   1.3787000e-01
   3.0937838e+03   1.6435000e-01
   3.1037928e+03   1.8295000e-01
   3.1138018e+03   1.8698000e-01
   3.1238108e+03   1.3079000e-01
   3.1338198e+03   1.3564000e-01
   3.1438288e+03   1.6527000e-01
   3.1538378e+03   1.3310000e-01
   3.1638468e+03   1.5640000e-01
   3.1738559e+03   1.1681000e-01
   3.1838649e+03   1.3981000e-01
   3.1938739e+03   1.6362000e-01
   3.2038829e+03   2.2851000e-01
   3.2138919e+03   2.1341000e-01
   3.2239009e+03   1.4304000e-01
   3.2339099e+03   1.5186000e-01
   3.2439189e+03   1.6785000e-01
   3.2539279e+03   2.1666000e-01
   3.2639369e+03   1.2400000e-01
   3.2739459e+03   1.7444000e-01
   3.2839550e+03   1.1679000e-01
   3.2939640e+03   1.5558000e-01
   3.3039730e+03   1.9287000e-01
   3.3139820e+03   1.4722000e-01
   3.3239910e+03   1.4106000e-01
   3.3340000e+03   1.4823000e-01
   3.3440090e+03   1.6160000e-01
   3.3540180e+03   1.7142000e-01
   3.3640270e+03   1.3096000e-01
   3.3740360e+03   1.5292000e-01
   3.3840450e+03   1.4666000e-01
   3.3940541e+03   1.2606000e-01
   3.4040631e+03   1.6360000e-01
   3.4140721e+03   1.6826000e-01
   3.4240811e+03   1.4729000e-01
   3.4340901e+03   1.9997000e-01
   3.4440991e+03   1.8599000e-01
   3.4541081e+03   1.8726000e-01
   3.4641171e+03   1.5812000e-01
   3.4741261e+03   1.8337000e-01
   3.4841351e+03   1.5256000e-01
   3.4941441e+03   1.6029000e-01
   3.5041532e+03   1.7201000e-01
   3.5141622e+03   1.4213000e-01
   3.5241712e+03   1.8358000e-01
   3.5341802e+03   1.7184000e-01
   3.5441892e+03   1.3653000e-01
   3.5541982e+03   1.5759000e-01
   3.5642072e+03   1.2245000e-01
   3.5742162e+03   1.5350000e-01
   3.5842252e+03   1.6368000e-01
   3.5942342e+03   2.2659000e-01
   3.6042432e+03   1.7075000e-01
   3.6142523e+03   1.4887000e-01
   3.6242613e+03   1.7359000e-01
   3.6342703e+03   1.7153000e-01
   3.6442793e+03   1.2796000e-01
   3.6542883e+03   1.6239000e-01
   3.6642973e+03   1.4644000e-01
   3.6743063e+03   1.7095000e-01
   3.6843153e+03   1.6461000e-01
   3.6943243e+03   1.4562000e-01
   3.7043333e+03   1.4007000e-01
   3.7143423e+03   1.6426000e-01
   3.7243514e+03   1.3545000e-01
   3.7343604e+03   1.4500000e-01
   3.7443694e+03   1.4609000e-01
   3.7543784e+03   2.1964000e-01
   3.7643874e+03   1.2984000e-01
   3.7743964e+03   1.3583000e-01
   3.7844054e+03   1.1776000e-01
   3.7944144e+03   1.4387000e-01
   3.8044234e+03   1.3325000e-01
   3.8144324e+03   1.4080000e-01
   3.8244414e+03   2.0837000e-01
   3.8344505e+03   1.7271000e-01
   3.8444595e+03   1.8110000e-01
   3.8544685e+03   1.8909000e-01
   3.8644775e+03   1.2671000e-01
   3.8744865e+03   1.5897000e-01
   3.8844955e+03   1.4322000e-01
   3.8945045e+03   1.6911000e-01
   3.9045135e+03   1.4208000e-01
   3.9145225e+03   2.2102000e-01
   3.9245315e+03   1.4098000e-01
   3.9345405e+03   1.1124000e-01
   3.9445495e+03   1.9107000e-01
   3.9545586e+03   1.3340000e-01
   3.9645676e+03   1.4982000e-01
   3.9745766e+03   1.4721000e-01
   3.9845856e+03   1.1221000e-01
   3.9945946e+03   1.4233000e-01
   4.0046036e+03   1.7382000e-01
   4.0146126e+03   1.2331000e-01
   4.0246216e+03   1.1171000e-01
   4.0346306e+03   2.0336000e-01
   4.0446396e+03   1.4748000e-01
   4.0546486e+03   1.1107000e-01
   4.0646577e+03   1.4489000e-01
   4.0746667e+03   1.2074000e-01
   4.0846757e+03   1.3220000e-01
   4.0946847e+03   1.4012000e-01
   4.1046937e+03   1.0321000e-01
   4.1147027e+03   1.0970000e-01
   4.1247117e+03   1.3164000e-01
   4.1347207e+03   1.8002000e-01
   4.1447297e+03   1.6087000e-01
   4.1547387e+03   1.2581000e-01
   4.1647477e+03   2.5727000e-01
   4.1747568e+03   1.4382000e-01
   4.1847658e+03   1.1903000e-01
   4.1947748e+03   2.0434000e-01
   4.2047838e+03   1.3846000e-01
   4.2147928e+03   1.7295000e-01
   4.2248018e+03   1.4689000e-01
   4.2348108e+03   1.4076000e-01
   4.2448198e+03   1.8066000e-01
   4.2548288e+03   1.2311000e-01
   4.2648378e+03   1.7572000e-01
   4.2748468e+03   1.6294000e-01
   4.2848559e+03   1.4886000e-01
   4.2948649e+03   1.4931000e-01
   4.3048739e+03   1.2162000e-01
   4.3148829e+03   1.6985000e-01
   4.3248919e+03   1.2101000e-01
   4.3349009e+03   1.2397000e-01
   4.3449099e+03   2.1602000e-01
   4.3549189e+03   1.2892000e-01
   4.3649279e+03   1.7479000e-01
   4.3749369e+03   1.4300000e-01
   4.3849459e+03   1.5158000e-01
   4.3949550e+03   1.3836000e-01
   4.4049640e+03   1.5579000e-01
   4.4149730e+03   1.2226000e-01
   4.4249820e+03   1.4422000e-01
   4.4349910e+03   1.5270000e-01
   4.4450000e+03   1.5537000e-01
   4.4550090e+03   1.7337000e-01
   4.4650180e+03   1.2923000e-01
   4.4750270e+03   1.2162000e-01
   4.4850360e+03   1.1701000e-01
   4.4950450e+03   1.3497000e-01
   4.5050541e+03   2.3370000e-01
   4.5150631e+03   1.7122000e-01
   4.5250721e+03   1.4313000e-01
   4.5350811e+03   1.6506000e-01
   4.5450901e+03   1.6009000e-01
   4.5550991e+03   1.5173000e-01
   4.5651081e+03   1.4430000e-01
   4.5751171e+03   1.2062000e-01
   4.5851261e+03   1.5484000e-01
   4.5951351e+03   1.2614000e-01
   4.6051441e+03   1.1702000e-01
   4.6151532e+03   1.6425000e-01
   4.6251622e+03   1.6121000e-01
   4.6351712e+03   1.5886000e-01
   4.6451802e+03   1.6324000e-01
   4.6551892e+03   1.2507000e-01
   4.6651982e+03   1.1488000e-01
   4.6752072e+03   1.8853000e-01
   4.6852162e+03   1.7946000e-01
   4.6952252e+03   1.8099000e-01
   4.7052342e+03   1.7802000e-01
   4.7152432e+03   1.6071000e-01
   4.7252523e+03   1.9755000e-01
   4.7352613e+03   1.1397000e-01
   4.7452703e+03   1.3230000e-01
   4.7552793e+03   1.8143000e-01
   4.7652883e+03   1.0904000e-01
   4.7752973e+03   1.3697000e-01
   4.7853063e+03   1.4172000e-01
   4.7953153e+03   1.4549000e-01
   4.8053243e+03   1.2612000e-01
   4.8153333e+03   1.3370000e-01
   4.8253423e+03   1.1822000e-01
   4.8353514e+03   1.4005000e-01
   4.8453604e+03   1.8297000e-01
   4.8553694e+03   1.9909000e-01
   4.8653784e+03   1.8587000e-01
   4.8753874e+03   1.5010000e-01
   4.8853964e+03   1.3987000e-01
   4.8954054e+03   1.4051000e-01
   4.9054144e+03   1.4364000e-01
   4.9154234e+03   1.4953000e-01
   4.9254324e+03   1.5763000e-01
   4.9354414e+03   1.5452000e-01
   4.9454505e+03   1.7892000e-01
   4.9554595e+03   2.1029000e-01
   4.9654685e+03   1.8284000e-01
   4.9754775e+03   1.0583000e-01
   4.9854865e+03   1.3664000e-01
   4.9954955e+03   1.1421000e-01
   5.0055045e+03   1.1664000e-01
   5.0155135e+03   1.3956000e-01
   5.0255225e+03   1.3962000e-01
   5.0355315e+03   1.4506000e-01
   5.0455405e+03   1.2923000e-01
   5.0555495e+03   1.4702000e-01
   5.0655586e+03   1.3399000e-01
   5.0755676e+03   1.2491000e-01
   5.0855766e+03   1.2611000e-01
   5.0955856e+03   1.4787000e-01
   5.1055946e+03   1.0238000e-01
   5.1156036e+03   1.4106000e-01
   5.1256126e+03   1.8913000e-01
   5.1356216e+03   1.4218000e-01
   5.1456306e+03   1.5630000e-01
   5.1556396e+03   1.5902000e-01
   5.1656486e+03   1.7324000e-01
   5.1756577e+03   1.2090000e-01
   5.1856667e+03   1.3459000e-01
   5.1956757e+03   1.2575000e-01
   5.2056847e+03   1.3405000e-01
   5.2156937e+03   1.7448000e-01
   5.2257027e+03   1.7934000e-01
   5.2357117e+03   1.8556000e-01
   5.2457207e+03   1.4685000e-01
   5.2557297e+03   1.0967000e-01
   5.2657387e+03   1.7104000e-01
   5.2757477e+03   1.3803000e-01
   5.2857568e+03   1.2679000e-01
   5.2957658e+03   1.0249000e-01
   5.3057748e+03   1.4876000e-01
   5.3157838e+03   1.4491000e-01
   5.3257928e+03   1.4725000e-01
   5.3358018e+03   1.2665000e-01
   5.3458108e+03   1.0594000e-01
   5.3558198e+03   9.9870000e-02
   5.3658288e+03   1.3147000e-01
   5.3758378e+03   1.6406000e-01
   5.3858468e+03   1.1392000e-01
   5.3958559e+03   1.2486000e-01
   5.4058649e+03   1.1216000e-01
   5.4158739e+03   1.6527000e-01
   5.4258829e+03   1.4884000e-01
   5.4358919e+03   1.3427000e-01
   5.4459009e+03   1.1693000e-01
   5.4559099e+03   1.4588000e-01
   5.4659189e+03   1.6775000e-01
   5.4759279e+03   1.5919000e-01
   5.4859369e+03   1.2955000e-01
   5.4959459e+03   1.1896000e-01
   5.5059550e+03   1.4725000e-01
   5.5159640e+03   1.6669000e-01
   5.5259730e+03   1.2115000e-01
   5.5359820e+03   1.9058000e-01
   5.5459910e+03   1.3902000e-01
   5.5560000e+03   1.3900000e-01
   5.5660090e+03   1.6111000e-01
   5.5760180e+03   1.0376000e-01
   5.5860270e+03   1.4219000e-01
   5.5960360e+03   1.4958000e-01
   5.6060450e+03   1.7943000e-01
   5.6160541e+03   1.2464000e-01
   5.6260631e+03   1.2764000e-01
   5.6360721e+03   1.8529000e-01
   5.6460811e+03   1.8526000e-01
   5.6560901e+03   1.3459000e-01
   5.6660991e+03   1.5512000e-01
   5.6761081e+03   1.4731000e-01
   5.6861171e+03   1.3721000e-01
   5.6961261e+03   1.7259000e-01
   5.7061351e+03   1.2717000e-01
   5.7161441e+03   1.2208000e-01
   5.7261532e+03   1.3871000e-01
   5.7361622e+03   1.1250000e-01
   5.7461712e+03   1.5592000e-01
   5.7561802e+03   9.6110000e-02
   5.7661892e+03   1.5531000e-01
   5.7761982e+03   1.3631000e-01
   5.7862072e+03   1.3038000e-01
   5.7962162e+03   1.2701000e-01
   5.8062252e+03   1.4055000e-01
   5.8162342e+03   2.0051000e-01
   5.8262432e+03   1.3584000e-01
   5.8362523e+03   2.0053000e-01
   5.8462613e+03   1.0160000e-01
   5.8562703e+03   1.5002000e-01
   5.8662793e+03   1.3131000e-01
   5.8762883e+03   1.3395000e-01
   5.8862973e+03   1.5849000e-01
   5.8963063e+03   1.6974000e-01
   5.9063153e+03   1.3086000e-01
   5.9163243e+03   1.3339000e-01
   5.9263333e+03   1.2574000e-01
   5.9363423e+03   1.6122000e-01
   5.9463514e+03   1.3887000e-01
   5.9563604e+03   1.9172000e-01
   5.9663694e+03   1.0754000e-01
   5.9763784e+03   1.6151000e-01
   5.9863874e+03   1.2005000e-01
   5.9963964e+03   1.3907000e-01
   6.0064054e+03   1.4257000e-01
   6.0164144e+03   1.2044000e-01
   6.0264234e+03   1.4200000e-01
   6.0364324e+03   1.1216000e-01
   6.0464414e+03   1.6230000e-01
   6.0564505e+03   1.7247000e-01
   6.0664595e+03   1.5281000e-01
   6.0764685e+03   1.2469000e-01
   6.0864775e+03   1.1102000e-01
   6.0964865e+03   1.7791000e-01
   6.1064955e+03   1.7646000e-01
   6.1165045e+03   1.1936000e-01
   6.1265135e+03   1.6355000e-01
   6.1365225e+03   1.7455000e-01
   6.1465315e+03   1.5810000e-01
   6.1565405e+03   1.3713000e-01
   6.1665495e+03   1.6118000e-01
   6.1765586e+03   1.4403000e-01
   6.1865676e+03   1.1549000e-01
   6.1965766e+03   1.5054000e-01
   6.2065856e+03   1.1794000e-01
   6.2165946e+03   1.5984000e-01
   6.2266036e+03   1.1482000e-01
   6.2366126e+03   1.2819000e-01
   6.2466216e+03   9.7130000e-02
   6.2566306e+03   1.4883000e-01
   6.2666396e+03   1.6780000e-01
   6.2766486e+03   1.3666000e-01
   6.2866577e+03   1.4786000e-01
   6.2966667e+03   1.8142000e-01
   6.3066757e+03   1.4884000e-01
   6.3166847e+03   1.1166000e-01
   6.3266937e+03   1.3611000e-01
   6.3367027e+03   1.4584000e-01
   6.3467117e+03   1.5996000e-01
   6.3567207e+03   1.3523000e-01
   6.3667297e+03   1.6543000e-01
   6.3767387e+03   1.1802000e-01
   6.3867477e+03   1.4712000e-01
   6.3967568e+03   1.8752000e-01
   6.4067658e+03   1.4614000e-01
   6.4167748e+03   1.2768000e-01
   6.4267838e+03   1.1159000e-01
   6.4367928e+03   1.5706000e-01
   6.4468018e+03   1.2483000e-01
   6.4568108e+03   1.5439000e-01
   6.4668198e+03   1.4420000e-01
   6.4768288e+03   1.7323000e-01
   6.4868378e+03   1.0534000e-01
   6.4968468e+03   1.2735000e-01
   6.5068559e+03   1.2466000e-01
   6.5168649e+03   1.0050000e-01
   6.5268739e+03   1.1583000e-01
   6.5368829e+03   1.2212000e-01
   6.5468919e+03   1.4272000e-01
   6.5569009e+03   1.4906000e-01
   6.5669099e+03   1.2888000e-01
   6.5769189e+03   1.5039000e-01
   6.5869279e+03   1.2184000e-01
   6.5969369e+03   1.4567000e-01
   6.6069459e+03   1.7403000e-01
   6.6169550e+03   1.1466000e-01
   6.6269640e+03   1.2902000e-01
   6.6369730e+03   1.7814000e-01
   6.6469820e+03   1.1408000e-01
   6.6569910e+03   1.0617000e-01
   6.6670000e+03   1.0391000e-01
   6.6770090e+03   1.1745000e-01
   6.6870180e+03   1.1409000e-01
   6.6970270e+03   1.1291000e-01
   6.7070360e+03   1.1132000e-01
   6.7170450e+03   1.0487000e-01
   6.7270541e+03   1.2281000e-01
   6.7370631e+03   1.4003000e-01
   6.7470721e+03   1.4484000e-01
   6.7570811e+03   1.5205000e-01
   6.7670901e+03   1.3286000e-01
   6.7770991e+03   1.3560000e-01
   6.7871081e+03   1.4632000e-01
   6.7971171e+03   1.4144000e-01
   6.8071261e+03   1.3133000e-01
   6.8171351e+03   1.6239000e-01
   6.8271441e+03   1.6564000e-01
   6.8371532e+03   1.1733000e-01
   6.8471622e+03   1.3009000e-01
   6.8571712e+03   1.6554000e-01
   6.8671802e+03   1.6210000e-01
   6.8771892e+03   1.5745000e-01
   6.8871982e+03   1.3906000e-01
   6.8972072e+03   1.4548000e-01
   6.9072162e+03   1.4230000e-01
   6.9172252e+03   1.0139000e-01
   6.9272342e+03   1.3387000e-01
   6.9372432e+03   1.4069000e-01
   6.9472523e+03   1.5724000e-01
   6.9572613e+03   1.5060000e-01
   6.9672703e+03   1.2623000e-01
   6.9772793e+03   1.2861000e-01
   6.9872883e+03   1.0342000e-01
   6.9972973e+03   1.1697000e-01
   7.0073063e+03   1.4453000e-01
   7.0173153e+03   1.3029000e-01
   7.0273243e+03   1.2337000e-01
   7.0373333e+03   1.0359000e-01
   7.0473423e+03   1.3820000e-01
   7.0573514e+03   1.1703000e-01
   7.0673604e+03   1.1836000e-01
   7.0773694e+03   1.3186000e-01
   7.0873784e+03   1.5195000e-01
   7.0973874e+03   1.2731000e-01
   7.1073964e+03   1.4981000e-01
   7.1174054e+03   1.6714000e-01
   7.1274144e+03   1.0817000e-01
   7.1374234e+03   1.1127000e-01
   7.1474324e+03   1.2389000e-01
   7.1574414e+03   1.2920000e-01
   7.1674505e+03   1.1664000e-01
   7.1774595e+03   1.6312000e-01
   7.1874685e+03   1.1852000e-01
   7.1974775e+03   1.1507000e-01
   7.2074865e+03   1.7129000e-01
   7.2174955e+03   1.4846000e-01
   7.2275045e+03   1.1482000e-01
   7.2375135e+03   1.3394000e-01
   7.2475225e+03   1.0445000e-01
   7.2575315e+03   1.4349000e-01
   7.2675405e+03   1.2575000e-01
   7.2775495e+03   1.3281000e-01
   7.2875586e+03   1.1894000e-01
   7.2975676e+03   1.1092000e-01
   7.3075766e+03   1.3294000e-01
   7.3175856e+03   1.5087000e-01
   7.3275946e+03   1.1944000e-01
   7.3376036e+03   1.0540000e-01
   7.3476126e+03   1.4176000e-01
   7.3576216e+03   1.6276000e-01
   7.3676306e+03   1.2157000e-01
   7.3776396e+03   1.1301000e-01
   7.3876486e+03   1.1972000e-01
   7.3976577e+03   1.5737000e-01
   7.4076667e+03   1.2731000e-01
   7.4176757e+03   1.3951000e-01
   7.4276847e+03   1.1485000e-01
   7.4376937e+03   1.4508000e-01
   7.4477027e+03   1.7355000e-01
   7.4577117e+03   1.5889000e-01
   7.4677207e+03   1.6508000e-01
   7.4777297e+03   9.5660000e-02
   7.4877387e+03   1.4547000e-01
   7.4977477e+03   1.5760000e-01
   7.5077568e+03   1.2517000e-01
   7.5177658e+03   1.3964000e-01
   7.5277748e+03   1.1961000e-01
   7.5377838e+03   1.1916000e-01
   7.5477928e+03   1.7146000e-01
   7.5578018e+03   1.4240000e-01
   7.5678108e+03   1.8195000e-01
   7.5778198e+03   1.3861000e-01
   7.5878288e+03   1.3694000e-01
   7.5978378e+03   1.7244000e-01
   7.6078468e+03   1.7225000e-01
   7.6178559e+03   9.6780000e-02
   7.6278649e+03   1.2803000e-01
   7.6378739e+03   1.9122000e-01
   7.6478829e+03   1.3120000e-01
   7.6578919e+03   1.2831000e-01
   7.6679009e+03   1.2585000e-01
   7.6779099e+03   1.2659000e-01
   7.6879189e+03   1.3804000e-01
   7.6979279e+03   1.1842000e-01
   7.7079369e+03   1.0407000e-01
   7.7179459e+03   9.7180000e-02
   7.7279550e+03   1.2037000e-01
   7.7379640e+03   1.0820000e-01
   7.7479730e+03   1.7606000e-01
   7.7579820e+03   1.1065000e-01
   7.7679910e+03   1.4658000e-01
   7.7780000e+03   1.2542000e-01
   7.7880090e+03   1.0962000e-01
   7.7980180e+03   8.9590000e-02
   7.8080270e+03   1.1409000e-01
   7.8180360e+03   1.5104000e-01
   7.8280450e+03   1.2300000e-01
   7.8380541e+03   1.0383000e-01
   7.8480631e+03   1.3320000e-01
   7.8580721e+03   1.1499000e-01
   7.8680811e+03   8.8700000e-02
   7.8780901e+03   9.6030000e-02
   7.8880991e+03   1.7151000e-01
   7.8981081e+03   1.1011000e-01
   7.9081171e+03   1.4383000e-01
   7.9181261e+03   1.2906000e-01
   7.9281351e+03   1.4011000e-01
   7.9381441e+03   1.5589000e-01
   7.9481532e+03   1.4942000e-01
   7.9581622e+03   1.0941000e-01
   7.9681712e+03   1.2988000e-01
   7.9781802e+03   1.4515000e-01
   7.9881892e+03   1.5823000e-01
   7.9981982e+03   1.2113000e-01
   8.0082072e+03   1.0986000e-01
   8.0182162e+03   1.3435000e-01
   8.0282252e+03   1.3727000e-01
   8.0382342e+03   1.2809000e-01
   8.0482432e+03   1.4432000e-01
   8.0582523e+03   1.4660000e-01
   8.0682613e+03   1.2144000e-01
   8.0782703e+03   1.3685000e-01
   8.0882793e+03   1.1687000e-01
   8.0982883e+03   1.0932000e-01
   8.1082973e+03   1.6053000e-01
   8.1183063e+03   1.2181000e-01
   8.1283153e+03   1.4271000e-01
   8.1383243e+03   1.6011000e-01
   8.1483333e+03   1.2739000e-01
   8.1583423e+03   1.3903000e-01
   8.1683514e+03   1.8142000e-01
   8.1783604e+03   1.3733000e-01
   8.1883694e+03   1.4427000e-01
   8.1983784e+03   1.0937000e-01
   8.2083874e+03   1.3927000e-01
   8.2183964e+03   1.1891000e-01
   8.2284054e+03   1.0600000e-01
   8.2384144e+03   1.1023000e-01
   8.2484234e+03   1.2427000e-01
   8.2584324e+03   1.1170000e-01
   8.2684414e+03   1.0547000e-01
   8.2784505e+03   1.1205000e-01
   8.2884595e+03   1.4193000e-01
   8.2984685e+03   1.4294000e-01
   8.3084775e+03   1.1682000e-01
   8.3184865e+03   1.4441000e-01
   8.3284955e+03   1.2648000e-01
   8.3385045e+03   1.3792000e-01
   8.3485135e+03   1.1606000e-01
   8.3585225e+03   1.2155000e-01
   8.3685315e+03   1.3209000e-01
   8.3785405e+03   1.3425000e-01
   8.3885495e+03   1.4861000e-01
   8.3985586e+03   1.4627000e-01
   8.4085676e+03   1.7997000e-01
   8.4185766e+03   1.1917000e-01
   8.4285856e+03   1.2316000e-01
   8.4385946e+03   1.2289000e-01
   8.4486036e+03   1.5312000e-01
   8.4586126e+03   1.2907000e-01
   8.4686216e+03   1.5524000e-01
   8.4786306e+03   1.3512000e-01
   8.4886396e+03   1.4645000e-01
   8.4986486e+03   1.2771000e-01
   8.5086577e+03   1.1870000e-01
   8.5186667e+03   1.4454000e-01
   8.5286757e+03   1.3440000e-01
   8.5386847e+03   1.4619000e-01
   8.5486937e+03   1.2202000e-01
   8.5587027e+03   1.3533000e-01
   8.5687117e+03   1.7604000e-01
   8.5787207e+03   1.2096000e-01
   8.5887297e+03   1.1722000e-01
   8.5987387e+03   1.2131000e-01
   8.6087477e+03   1.2129000e-01
   8.6187568e+03   1.0681000e-01
   8.6287658e+03   1.4611000e-01
   8.6387748e+03   1.1145000e-01
   8.6487838e+03   1.4115000e-01
   8.6587928e+03   1.1317000e-01
   8.6688018e+03   1.2088000e-01
   8.6788108e+03   1.8157000e-01
   8.6888198e+03   1.2519000e-01
   8.6988288e+03   1.1665000e-01
   8.7088378e+03   1.4714000e-01
   8.7188468e+03   1.2980000e-01
   8.7288559e+03   1.2000000e-01
   8.7388649e+03   1.4780000e-01
   8.7488739e+03   1.1580000e-01
   8.7588829e+03   1.1131000e-01
   8.7688919e+03   1.2434000e-01
   8.7789009e+03   1.1428000e-01
   8.7889099e+03   1.3867000e-01
   8.7989189e+03   1.2429000e-01
   8.8089279e+03   1.6612000e-01
   8.8189369e+03   1.1873000e-01
   8.8289459e+03   1.2580000e-01
   8.8389550e+03   1.0292000e-01
   8.8489640e+03   1.4877000e-01
   8.8589730e+03   1.5606000e-01
   8.8689820e+03   1.4263000e-01
   8.8789910e+03   1.1613000e-01
   8.8890000e+03   1.0990000e-01
   8.8990090e+03   1.5355000e-01
   8.9090180e+03   1.4069000e-01
   8.9190270e+03   1.5844000e-01
   8.9290360e+03   1.2851000e-01
   8.9390450e+03   1.0895000e-01
   8.9490541e+03   1.2681000e-01
   8.9590631e+03   1.3085000e-01
   8.9690721e+03   1.1972000e-01
   8.9790811e+03   1.5332000e-01
   8.9890901e+03   1.8742000e-01
   8.9990991e+03   1.3552000e-01
   9.0091081e+03   1.2162000e-01
   9.0191171e+03   1.3989000e-01
   9.0291261e+03   1.1013000e-01
   9.0391351e+03   1.4047000e-01
   9.0491441e+03   1.6551000e-01
   9.0591532e+03   1.1662000e-01
   9.0691622e+03   1.3901000e-01
   9.0791712e+03   1.1307000e-01
   9.0891802e+03   9.2850000e-02
   9.0991892e+03   1.1041000e-01
   9.1091982e+03   1.1499000e-01
   9.1192072e+03   1.2166000e-01
   9.1292162e+03   1.1840000e-01
   9.1392252e+03   1.0230000e-01
   9.1492342e+03   1.0118000e-01
   9.1592432e+03   1.1439000e-01
   9.1692523e+03   1.0797000e-01
   9.1792613e+03   1.2081000e-01
   9.1892703e+03   1.4281000e-01
   9.1992793e+03   1.2317000e-01
   9.2092883e+03   1.2587000e-01
   9.2192973e+03   1.1284000e-01
   9.2293063e+03   9.8560000e-02
   9.2393153e+03   1.3872000e-01
   9.2493243e+03   1.2252000e-01
   9.2593333e+03   1.2741000e-01
   9.2693423e+03   1.4413000e-01
   9.2793514e+03   1.0770000e-01
   9.2893604e+03   1.2708000e-01
   9.2993694e+03   1.0803000e-01
   9.3093784e+03   1.2712000e-01
   9.3193874e+03   1.0872000e-01
   9.3293964e+03   1.3263000e-01
   9.3394054e+03   1.3268000e-01
   9.3494144e+03   1.0544000e-01
   9.3594234e+03   1.2813000e-01
   9.3694324e+03   1.2297000e-01
   9.3794414e+03   8.9510000e-02
   9.3894505e+03   1.1274000e-01
   9.3994595e+03   1.3974000e-01
   9.4094685e+03   1.3221000e-01
   9.4194775e+03   1.1484000e-01
   9.4294865e+03   1.4172000e-01
   9.4394955e+03   1.3932000e-01
   9.4495045e+03   1.3596000e-01
   9.4595135e+03   1.2667000e-01
   9.4695225e+03   1.6429000e-01
   9.4795315e+03   1.3779000e-01
   9.4895405e+03   1.2960000e-01
   9.4995495e+03   9.7040000e-02
   9.5095586e+03   1.2141000e-01
   9.5195676e+03   1.2107000e-01
   9.5295766e+03   1.3894000e-01
   9.5395856e+03   1.2503000e-01
   9.5495946e+03   1.1086000e-01
   9.5596036e+03   1.3305000e-01
   9.5696126e+03   1.3542000e-01
   9.5796216e+03   1.4337000e-01
   9.5896306e+03   1.2177000e-01
   9.5996396e+03   1.2458000e-01
   9.6096486e+03   1.3217000e-01
   9.6196577e+03   1.1194000e-01
   9.6296667e+03   1.2895000e-01
   9.6396757e+03   1.1376000e-01
   9.6496847e+03   1.1890000e-01
   9.6596937e+03   1.2194000e-01
   9.6697027e+03   9.8910000e-02
   9.6797117e+03   1.4253000e-01
   9.6897207e+03   1.7993000e-01
   9.6997297e+03   1.1799000e-01
   9.7097387e+03   1.1559000e-01
   9.7197477e+03   1.1758000e-01
   9.7297568e+03   1.2368000e-01
   9.7397658e+03   1.2423000e-01
   9.7497748e+03   9.8530000e-02
   9.7597838e+03   1.3659000e-01
   9.7697928e+03   1.6073000e-01
   9.7798018e+03   1.1442000e-01
   9.7898108e+03   1.1342000e-01
   9.7998198e+03   1.1975000e-01
   9.8098288e+03   1.1772000e-01
   9.8198378e+03   9.5100000e-02
   9.8298468e+03   9.3540000e-02
   9.8398559e+03   1.1974000e-01
   9.8498649e+03   1.0819000e-01
   9.8598739e+03   9.6220000e-02
   9.8698829e+03   1.3595000e-01
   9.8798919e+03   1.6321000e-01
   9.8899009e+03   1.1302000e-01
   9.8999099e+03   1.0794000e-01
   9.9099189e+03   1.2661000e-01
   9.9199279e+03   1.7660000e-01
   9.9299369e+03   1.2145000e-01
   9.9399459e+03   1.2671000e-01
   9.9499550e+03   1.3064000e-01
   9.9599640e+03   1.3408000e-01
   9.9699730e+03   1.5009000e-01
   9.9799820e+03   1.2091000e-01
   9.9899910e+03   1.1179000e-01
   1.0000000e+04   1.1540000e-01


==> figs/N_5_supervised/zero_pad.dat <==
   1.0000000e+00   1.1357800e+00
   1.1009009e+01   1.1091400e+00
   2.1018018e+01   1.0891500e+00
   3.1027027e+01   1.0669300e+00
   4.1036036e+01   1.0375100e+00
   5.1045045e+01   1.0008000e+00
   6.1054054e+01   9.6365000e-01
   7.1063063e+01   9.2975000e-01
   8.1072072e+01   8.9754000e-01
   9.1081081e+01   8.5756000e-01
   1.0109009e+02   8.2285000e-01
   1.1109910e+02   7.9583000e-01
   1.2110811e+02   7.6391000e-01
   1.3111712e+02   7.3234000e-01
   1.4112613e+02   7.0681000e-01
   1.5113514e+02   6.7887000e-01
   1.6114414e+02   6.5391000e-01
   1.7115315e+02   6.3557000e-01
   1.8116216e+02   6.1398000e-01
   1.9117117e+02   6.0007000e-01
   2.0118018e+02   5.7756000e-01
   2.1118919e+02   5.7232000e-01
   2.2119820e+02   5.6604000e-01
   2.3120721e+02   5.5238000e-01
   2.4121622e+02   5.4711000e-01
   2.5122523e+02   5.4648000e-01
   2.6123423e+02   5.3462000e-01
   2.7124324e+02   5.3864000e-01
   2.8125225e+02   5.3600000e-01
   2.9126126e+02   5.2477000e-01
   3.0127027e+02   5.3876000e-01
   3.1127928e+02   5.2035000e-01
   3.2128829e+02   5.3270000e-01
   3.3129730e+02   5.2136000e-01
   3.4130631e+02   5.3292000e-01
   3.5131532e+02   5.2150000e-01
   3.6132432e+02   5.1994000e-01
   3.7133333e+02   5.2186000e-01
   3.8134234e+02   5.0987000e-01
   3.9135135e+02   5.1251000e-01
   4.0136036e+02   5.1685000e-01
   4.1136937e+02   5.1170000e-01
   4.2137838e+02   5.1041000e-01
   4.3138739e+02   5.1628000e-01
   4.4139640e+02   4.9819000e-01
   4.5140541e+02   5.1351000e-01
   4.6141441e+02   5.0404000e-01
   4.7142342e+02   5.0630000e-01
   4.8143243e+02   4.9982000e-01
   4.9144144e+02   5.0864000e-01
   5.0145045e+02   4.9827000e-01
   5.1145946e+02   5.0442000e-01
   5.2146847e+02   5.0140000e-01
   5.3147748e+02   4.9742000e-01
   5.4148649e+02   4.9796000e-01
   5.5149550e+02   4.9091000e-01
   5.6150450e+02   5.0120000e-01
   5.7151351e+02   4.9298000e-01
   5.8152252e+02   4.9624000e-01
   5.9153153e+02   4.9054000e-01
   6.0154054e+02   4.9133000e-01
   6.1154955e+02   4.9211000e-01
   6.2155856e+02   4.8772000e-01
   6.3156757e+02   4.9020000e-01
   6.4157658e+02   4.8502000e-01
   6.5158559e+02   4.8594000e-01
   6.6159459e+02   4.8984000e-01
   6.7160360e+02   4.8088000e-01
   6.8161261e+02   4.8560000e-01
   6.9162162e+02   4.8760000e-01
   7.0163063e+02   4.8660000e-01
   7.1163964e+02   4.7597000e-01
   7.2164865e+02   4.8758000e-01
   7.3165766e+02   4.8205000e-01
   7.4166667e+02   4.8305000e-01
   7.5167568e+02   4.7965000e-01
   7.6168468e+02   4.7832000e-01
   7.7169369e+02   4.8399000e-01
   7.8170270e+02   4.8025000e-01
   7.9171171e+02   4.7549000e-01
   8.0172072e+02   4.8207000e-01
   8.1172973e+02   4.7513000e-01
   8.2173874e+02   4.8434000e-01
   8.3174775e+02   4.7643000e-01
   8.4175676e+02   4.8430000e-01
   8.5176577e+02   4.7102000e-01
   8.6177477e+02   4.7879000e-01
   8.7178378e+02   4.7784000e-01
   8.8179279e+02   4.7768000e-01
   8.9180180e+02   4.8124000e-01
   9.0181081e+02   4.7545000e-01
   9.1181982e+02   4.8531000e-01
   9.2182883e+02   4.6716000e-01
   9.3183784e+02   4.7718000e-01
   9.4184685e+02   4.8035000e-01
   9.5185586e+02   4.8025000e-01
   9.6186486e+02   4.7093000e-01
   9.7187387e+02   4.7260000e-01
   9.8188288e+02   4.8278000e-01
   9.9189189e+02   4.6922000e-01
   1.0019009e+03   4.7881000e-01
   1.0119099e+03   4.7293000e-01
   1.0219189e+03   4.7498000e-01
   1.0319279e+03   4.7986000e-01
   1.0419369e+03   4.6834000e-01
   1.0519459e+03   4.7859000e-01
   1.0619550e+03   4.7610000e-01
   1.0719640e+03   4.7427000e-01
   1.0819730e+03   4.7792000e-01
   1.0919820e+03   4.7225000e-01
   1.1019910e+03   4.7708000e-01
   1.1120000e+03   4.8352000e-01
   1.1220090e+03   4.7721000e-01
   1.1320180e+03   4.7852000e-01
   1.1420270e+03   4.7412000e-01
   1.1520360e+03   4.7747000e-01
   1.1620450e+03   4.6652000e-01
   1.1720541e+03   4.8165000e-01
   1.1820631e+03   4.7704000e-01
   1.1920721e+03   4.6828000e-01
   1.2020811e+03   4.7709000e-01
   1.2120901e+03   4.8201000e-01
   1.2220991e+03   4.6664000e-01
   1.2321081e+03   4.7981000e-01
   1.2421171e+03   4.7284000e-01
   1.2521261e+03   4.7383000e-01
   1.2621351e+03   4.7289000e-01
   1.2721441e+03   4.7545000e-01
   1.2821532e+03   4.7063000e-01
   1.2921622e+03   4.7786000e-01
   1.3021712e+03   4.7402000e-01
   1.3121802e+03   4.7873000e-01
   1.3221892e+03   4.7535000e-01
   1.3321982e+03   4.7316000e-01
   1.3422072e+03   4.7573000e-01
   1.3522162e+03   4.7505000e-01
   1.3622252e+03   4.7702000e-01
   1.3722342e+03   4.6794000e-01
   1.3822432e+03   4.7693000e-01
   1.3922523e+03   4.7357000e-01
   1.4022613e+03   4.7442000e-01
   1.4122703e+03   4.8092000e-01
   1.4222793e+03   4.7534000e-01
   1.4322883e+03   4.6878000e-01
   1.4422973e+03   4.6387000e-01
   1.4523063e+03   4.7546000e-01
   1.4623153e+03   4.7603000e-01
   1.4723243e+03   4.7332000e-01
   1.4823333e+03   4.6782000e-01
   1.4923423e+03   4.7944000e-01
   1.5023514e+03   4.7393000e-01
   1.5123604e+03   4.8026000e-01
   1.5223694e+03   4.7210000e-01
   1.5323784e+03   4.7385000e-01
   1.5423874e+03   4.7562000e-01
   1.5523964e+03   4.7321000e-01
   1.5624054e+03   4.7171000e-01
   1.5724144e+03   4.7575000e-01
   1.5824234e+03   4.8206000e-01
   1.5924324e+03   4.7282000e-01
   1.6024414e+03   4.7009000e-01
   1.6124505e+03   4.7367000e-01
   1.6224595e+03   4.7637000e-01
   1.6324685e+03   4.7486000e-01
   1.6424775e+03   4.7075000e-01
   1.6524865e+03   4.7953000e-01
   1.6624955e+03   4.7127000e-01
   1.6725045e+03   4.8139000e-01
   1.6825135e+03   4.7650000e-01
   1.6925225e+03   4.7169000e-01
   1.7025315e+03   4.6824000e-01
   1.7125405e+03   4.7505000e-01
   1.7225495e+03   4.7668000e-01
   1.7325586e+03   4.7602000e-01
   1.7425676e+03   4.6768000e-01
   1.7525766e+03   4.7711000e-01
   1.7625856e+03   4.7269000e-01
   1.7725946e+03   4.6831000e-01
   1.7826036e+03   4.8329000e-01
   1.7926126e+03   4.7616000e-01
   1.8026216e+03   4.6207000e-01
   1.8126306e+03   4.7456000e-01
   1.8226396e+03   4.7695000e-01
   1.8326486e+03   4.7055000e-01
   1.8426577e+03   4.7545000e-01
   1.8526667e+03   4.7708000e-01
   1.8626757e+03   4.7936000e-01
   1.8726847e+03   4.7061000e-01
   1.8826937e+03   4.8107000e-01
   1.8927027e+03   4.7416000e-01
   1.9027117e+03   4.6992000e-01
   1.9127207e+03   4.7812000e-01
   1.9227297e+03   4.7018000e-01
   1.9327387e+03   4.6714000e-01
   1.9427477e+03   4.7637000e-01
   1.9527568e+03   4.6775000e-01
   1.9627658e+03   4.7738000e-01
   1.9727748e+03   4.7207000e-01
   1.9827838e+03   4.7157000e-01
   1.9927928e+03   4.7446000e-01
   2.0028018e+03   4.7449000e-01
   2.0128108e+03   4.7112000e-01
   2.0228198e+03   4.7330000e-01
   2.0328288e+03   4.7591000e-01
   2.0428378e+03   4.7115000e-01
   2.0528468e+03   4.7770000e-01
   2.0628559e+03   4.7788000e-01
   2.0728649e+03   4.7105000e-01
   2.0828739e+03   4.7651000e-01
   2.0928829e+03   4.7893000e-01
   2.1028919e+03   4.7055000e-01
   2.1129009e+03   4.7395000e-01
   2.1229099e+03   4.7550000e-01
   2.1329189e+03   4.7418000e-01
   2.1429279e+03   4.7117000e-01
   2.1529369e+03   4.7038000e-01
   2.1629459e+03   4.6885000e-01
   2.1729550e+03   4.7507000e-01
   2.1829640e+03   4.7257000e-01
   2.1929730e+03   4.7390000e-01
   2.2029820e+03   4.7199000e-01
   2.2129910e+03   4.7605000e-01
   2.2230000e+03   4.7630000e-01
   2.2330090e+03   4.7408000e-01
   2.2430180e+03   4.7703000e-01
   2.2530270e+03   4.7439000e-01
   2.2630360e+03   4.7235000e-01
   2.2730450e+03   4.7044000e-01
   2.2830541e+03   4.7812000e-01
   2.2930631e+03   4.7687000e-01
   2.3030721e+03   4.7907000e-01
   2.3130811e+03   4.6620000e-01
   2.3230901e+03   4.7051000e-01
   2.3330991e+03   4.7057000e-01
   2.3431081e+03   4.7489000e-01
   2.3531171e+03   4.7606000e-01
   2.3631261e+03   4.7331000e-01
   2.3731351e+03   4.7621000e-01
   2.3831441e+03   4.7142000e-01
   2.3931532e+03   4.7921000e-01
   2.4031622e+03   4.7185000e-01
   2.4131712e+03   4.6843000e-01
   2.4231802e+03   4.7005000e-01
   2.4331892e+03   4.7201000e-01
   2.4431982e+03   4.7778000e-01
   2.4532072e+03   4.7675000e-01
   2.4632162e+03   4.7014000e-01
   2.4732252e+03   4.7291000e-01
   2.4832342e+03   4.6961000e-01
   2.4932432e+03   4.7638000e-01
   2.5032523e+03   4.7094000e-01
   2.5132613e+03   4.7492000e-01
   2.5232703e+03   4.7152000e-01
   2.5332793e+03   4.6860000e-01
   2.5432883e+03   4.7290000e-01
   2.5532973e+03   4.7744000e-01
   2.5633063e+03   4.7388000e-01
   2.5733153e+03   4.7252000e-01
   2.5833243e+03   4.7188000e-01
   2.5933333e+03   4.7704000e-01
   2.6033423e+03   4.6924000e-01
   2.6133514e+03   4.7361000e-01
   2.6233604e+03   4.7269000e-01
   2.6333694e+03   4.6978000e-01
   2.6433784e+03   4.7707000e-01
   2.6533874e+03   4.8285000e-01
   2.6633964e+03   4.6823000e-01
   2.6734054e+03   4.6792000e-01
   2.6834144e+03   4.7509000e-01
   2.6934234e+03   4.7314000e-01
   2.7034324e+03   4.7408000e-01
   2.7134414e+03   4.6736000e-01
   2.7234505e+03   4.6758000e-01
   2.7334595e+03   4.7603000e-01
   2.7434685e+03   4.7961000e-01
   2.7534775e+03   4.6013000e-01
   2.7634865e+03   4.7204000e-01
   2.7734955e+03   4.7214000e-01
   2.7835045e+03   4.7429000e-01
   2.7935135e+03   4.7425000e-01
   2.8035225e+03   4.7556000e-01
   2.8135315e+03   4.7100000e-01
   2.8235405e+03   4.6863000e-01
   2.8335495e+03   4.7716000e-01
   2.8435586e+03   4.7337000e-01
   2.8535676e+03   4.7150000e-01
   2.8635766e+03   4.7319000e-01
   2.8735856e+03   4.7270000e-01
   2.8835946e+03   4.6993000e-01
   2.8936036e+03   4.7253000e-01
   2.9036126e+03   4.7899000e-01
   2.9136216e+03   4.7248000e-01
   2.9236306e+03   4.7142000e-01
   2.9336396e+03   4.6887000e-01
   2.9436486e+03   4.7551000e-01
   2.9536577e+03   4.8013000e-01
   2.9636667e+03   4.6263000e-01
   2.9736757e+03   4.7091000e-01
   2.9836847e+03   4.7561000e-01
   2.9936937e+03   4.7524000e-01
   3.0037027e+03   4.7218000e-01
   3.0137117e+03   4.6990000e-01
   3.0237207e+03   4.7216000e-01
   3.0337297e+03   4.7859000e-01
   3.0437387e+03   4.7154000e-01
   3.0537477e+03   4.7143000e-01
   3.0637568e+03   4.7063000e-01
   3.0737658e+03   4.6968000e-01
   3.0837748e+03   4.7667000e-01
   3.0937838e+03   4.7585000e-01
   3.1037928e+03   4.7622000e-01
   3.1138018e+03   4.7091000e-01
   3.1238108e+03   4.6853000e-01
   3.1338198e+03   4.7348000e-01
   3.1438288e+03   4.7263000e-01
   3.1538378e+03   4.7505000e-01
   3.1638468e+03   4.7527000e-01
   3.1738559e+03   4.7493000e-01
   3.1838649e+03   4.6911000e-01
   3.1938739e+03   4.7247000e-01
   3.2038829e+03   4.7097000e-01
   3.2138919e+03   4.7411000e-01
   3.2239009e+03   4.7649000e-01
   3.2339099e+03   4.7352000e-01
   3.2439189e+03   4.7134000e-01
   3.2539279e+03   4.7390000e-01
   3.2639369e+03   4.6957000e-01
   3.2739459e+03   4.6947000e-01
   3.2839550e+03   4.7934000e-01
   3.2939640e+03   4.6695000e-01
   3.3039730e+03   4.7261000e-01
   3.3139820e+03   4.7310000e-01
   3.3239910e+03   4.6856000e-01
   3.3340000e+03   4.6912000e-01
   3.3440090e+03   4.7257000e-01
   3.3540180e+03   4.7416000e-01
   3.3640270e+03   4.6671000e-01
   3.3740360e+03   4.7604000e-01
   3.3840450e+03   4.7475000e-01
   3.3940541e+03   4.6933000e-01
   3.4040631e+03   4.7027000e-01
   3.4140721e+03   4.7427000e-01
   3.4240811e+03   4.7734000e-01
   3.4340901e+03   4.7447000e-01
   3.4440991e+03   4.7553000e-01
   3.4541081e+03   4.7389000e-01
   3.4641171e+03   4.7188000e-01
   3.4741261e+03   4.7512000e-01
   3.4841351e+03   4.7559000e-01
   3.4941441e+03   4.6522000e-01
   3.5041532e+03   4.6727000e-01
   3.5141622e+03   4.7666000e-01
   3.5241712e+03   4.8100000e-01
   3.5341802e+03   4.6226000e-01
   3.5441892e+03   4.6518000e-01
   3.5541982e+03   4.7583000e-01
   3.5642072e+03   4.6757000e-01
   3.5742162e+03   4.7253000e-01
   3.5842252e+03   4.7488000e-01
   3.5942342e+03   4.7147000e-01
   3.6042432e+03   4.7317000e-01
   3.6142523e+03   4.7098000e-01
   3.6242613e+03   4.6998000e-01
   3.6342703e+03   4.7231000e-01
   3.6442793e+03   4.6716000e-01
   3.6542883e+03   4.7657000e-01
   3.6642973e+03   4.8205000e-01
   3.6743063e+03   4.7605000e-01
   3.6843153e+03   4.6904000e-01
   3.6943243e+03   4.7333000e-01
   3.7043333e+03   4.7243000e-01
   3.7143423e+03   4.6984000e-01
   3.7243514e+03   4.6745000e-01
   3.7343604e+03   4.7810000e-01
   3.7443694e+03   4.7734000e-01
   3.7543784e+03   4.7303000e-01
   3.7643874e+03   4.7215000e-01
   3.7743964e+03   4.6955000e-01
   3.7844054e+03   4.7258000e-01
   3.7944144e+03   4.7297000e-01
   3.8044234e+03   4.7294000e-01
   3.8144324e+03   4.7238000e-01
   3.8244414e+03   4.7660000e-01
   3.8344505e+03   4.7079000e-01
   3.8444595e+03   4.6843000e-01
   3.8544685e+03   4.6844000e-01
   3.8644775e+03   4.6576000e-01
   3.8744865e+03   4.6713000e-01
   3.8844955e+03   4.6995000e-01
   3.8945045e+03   4.7056000e-01
   3.9045135e+03   4.7388000e-01
   3.9145225e+03   4.7574000e-01
   3.9245315e+03   4.6778000e-01
   3.9345405e+03   4.6855000e-01
   3.9445495e+03   4.7734000e-01
   3.9545586e+03   4.6835000e-01
   3.9645676e+03   4.7344000e-01
   3.9745766e+03   4.7066000e-01
   3.9845856e+03   4.6984000e-01
   3.9945946e+03   4.6821000e-01
   4.0046036e+03   4.7074000e-01
   4.0146126e+03   4.6914000e-01
   4.0246216e+03   4.7239000e-01
   4.0346306e+03   4.7389000e-01
   4.0446396e+03   4.7210000e-01
   4.0546486e+03   4.7388000e-01
   4.0646577e+03   4.7632000e-01
   4.0746667e+03   4.7493000e-01
   4.0846757e+03   4.7101000e-01
   4.0946847e+03   4.6991000e-01
   4.1046937e+03   4.7234000e-01
   4.1147027e+03   4.7855000e-01
   4.1247117e+03   4.7083000e-01
   4.1347207e+03   4.7245000e-01
   4.1447297e+03   4.6589000e-01
   4.1547387e+03   4.6898000e-01
   4.1647477e+03   4.7725000e-01
   4.1747568e+03   4.7131000e-01
   4.1847658e+03   4.6671000e-01
   4.1947748e+03   4.6922000e-01
   4.2047838e+03   4.7029000e-01
   4.2147928e+03   4.7283000e-01
   4.2248018e+03   4.7429000e-01
   4.2348108e+03   4.7335000e-01
   4.2448198e+03   4.7519000e-01
   4.2548288e+03   4.6855000e-01
   4.2648378e+03   4.6841000e-01
   4.2748468e+03   4.7228000e-01
   4.2848559e+03   4.7549000e-01
   4.2948649e+03   4.7275000e-01
   4.3048739e+03   4.6947000e-01
   4.3148829e+03   4.7507000e-01
   4.3248919e+03   4.8345000e-01
   4.3349009e+03   4.6580000e-01
   4.3449099e+03   4.7169000e-01
   4.3549189e+03   4.7130000e-01
   4.3649279e+03   4.7733000e-01
   4.3749369e+03   4.7067000e-01
   4.3849459e+03   4.6987000e-01
   4.3949550e+03   4.7221000e-01
   4.4049640e+03   4.7448000e-01
   4.4149730e+03   4.6857000e-01
   4.4249820e+03   4.7187000e-01
   4.4349910e+03   4.7449000e-01
   4.4450000e+03   4.6491000e-01
   4.4550090e+03   4.6613000e-01
   4.4650180e+03   4.7491000e-01
   4.4750270e+03   4.7548000e-01
   4.4850360e+03   4.7276000e-01
   4.4950450e+03   4.7038000e-01
   4.5050541e+03   4.7803000e-01
   4.5150631e+03   4.7656000e-01
   4.5250721e+03   4.6385000e-01
   4.5350811e+03   4.7559000e-01
   4.5450901e+03   4.6862000e-01
   4.5550991e+03   4.7257000e-01
   4.5651081e+03   4.7293000e-01
   4.5751171e+03   4.7159000e-01
   4.5851261e+03   4.7353000e-01
   4.5951351e+03   4.7077000e-01
   4.6051441e+03   4.6925000e-01
   4.6151532e+03   4.7275000e-01
   4.6251622e+03   4.7775000e-01
   4.6351712e+03   4.7225000e-01
   4.6451802e+03   4.6770000e-01
   4.6551892e+03   4.7127000e-01
   4.6651982e+03   4.7378000e-01
   4.6752072e+03   4.6573000e-01
   4.6852162e+03   4.7181000e-01
   4.6952252e+03   4.6214000e-01
   4.7052342e+03   4.7430000e-01
   4.7152432e+03   4.7593000e-01
   4.7252523e+03   4.7413000e-01
   4.7352613e+03   4.6912000e-01
   4.7452703e+03   4.6888000e-01
   4.7552793e+03   4.7050000e-01
   4.7652883e+03   4.7327000e-01
   4.7752973e+03   4.6741000e-01
   4.7853063e+03   4.7567000e-01
   4.7953153e+03   4.6898000e-01
   4.8053243e+03   4.7115000e-01
   4.8153333e+03   4.7077000e-01
   4.8253423e+03   4.7910000e-01
   4.8353514e+03   4.7668000e-01
   4.8453604e+03   4.7359000e-01
   4.8553694e+03   4.6847000e-01
   4.8653784e+03   4.7096000e-01
   4.8753874e+03   4.7805000e-01
   4.8853964e+03   4.7038000e-01
   4.8954054e+03   4.6961000e-01
   4.9054144e+03   4.7647000e-01
   4.9154234e+03   4.7343000e-01
   4.9254324e+03   4.6966000e-01
   4.9354414e+03   4.6946000e-01
   4.9454505e+03   4.7258000e-01
   4.9554595e+03   4.7392000e-01
   4.9654685e+03   4.7755000e-01
   4.9754775e+03   4.6597000e-01
   4.9854865e+03   4.7171000e-01
   4.9954955e+03   4.7465000e-01
   5.0055045e+03   4.7208000e-01
   5.0155135e+03   4.7477000e-01
   5.0255225e+03   4.6958000e-01
   5.0355315e+03   4.6690000e-01
   5.0455405e+03   4.7315000e-01
   5.0555495e+03   4.7114000e-01
   5.0655586e+03   4.7308000e-01
   5.0755676e+03   4.6999000e-01
   5.0855766e+03   4.7738000e-01
   5.0955856e+03   4.7004000e-01
   5.1055946e+03   4.6861000e-01
   5.1156036e+03   4.7764000e-01
   5.1256126e+03   4.7219000e-01
   5.1356216e+03   4.7615000e-01
   5.1456306e+03   4.7172000e-01
   5.1556396e+03   4.6987000e-01
   5.1656486e+03   4.7574000e-01
   5.1756577e+03   4.7418000e-01
   5.1856667e+03   4.7203000e-01
   5.1956757e+03   4.7580000e-01
   5.2056847e+03   4.7869000e-01
   5.2156937e+03   4.6864000e-01
   5.2257027e+03   4.6543000e-01
   5.2357117e+03   4.7235000e-01
   5.2457207e+03   4.7443000e-01
   5.2557297e+03   4.6544000e-01
   5.2657387e+03   4.6750000e-01
   5.2757477e+03   4.6528000e-01
   5.2857568e+03   4.8212000e-01
   5.2957658e+03   4.6803000e-01
   5.3057748e+03   4.6765000e-01
   5.3157838e+03   4.7731000e-01
   5.3257928e+03   4.6594000e-01
   5.3358018e+03   4.6854000e-01
   5.3458108e+03   4.6941000e-01
   5.3558198e+03   4.6817000e-01
   5.3658288e+03   4.6983000e-01
   5.3758378e+03   4.7231000e-01
   5.3858468e+03   4.7630000e-01
   5.3958559e+03   4.7185000e-01
   5.4058649e+03   4.7538000e-01
   5.4158739e+03   4.7532000e-01
   5.4258829e+03   4.6806000e-01
   5.4358919e+03   4.6968000e-01
   5.4459009e+03   4.7100000e-01
   5.4559099e+03   4.6335000e-01
   5.4659189e+03   4.7217000e-01
   5.4759279e+03   4.7065000e-01
   5.4859369e+03   4.7002000e-01
   5.4959459e+03   4.6898000e-01
   5.5059550e+03   4.6936000e-01
   5.5159640e+03   4.7164000e-01
   5.5259730e+03   4.6320000e-01
   5.5359820e+03   4.7703000e-01
   5.5459910e+03   4.7053000e-01
   5.5560000e+03   4.7180000e-01
   5.5660090e+03   4.6778000e-01
   5.5760180e+03   4.8141000e-01
   5.5860270e+03   4.7437000e-01
   5.5960360e+03   4.6555000e-01
   5.6060450e+03   4.6745000e-01
   5.6160541e+03   4.7556000e-01
   5.6260631e+03   4.7365000e-01
   5.6360721e+03   4.7196000e-01
   5.6460811e+03   4.7134000e-01
   5.6560901e+03   4.6506000e-01
   5.6660991e+03   4.7042000e-01
   5.6761081e+03   4.7379000e-01
   5.6861171e+03   4.7344000e-01
   5.6961261e+03   4.7567000e-01
   5.7061351e+03   4.6728000e-01
   5.7161441e+03   4.7150000e-01
   5.7261532e+03   4.7622000e-01
   5.7361622e+03   4.7110000e-01
   5.7461712e+03   4.7186000e-01
   5.7561802e+03   4.7043000e-01
   5.7661892e+03   4.7121000e-01
   5.7761982e+03   4.7253000e-01
   5.7862072e+03   4.6927000e-01
   5.7962162e+03   4.7064000e-01
   5.8062252e+03   4.7758000e-01
   5.8162342e+03   4.6951000e-01
   5.8262432e+03   4.6964000e-01
   5.8362523e+03   4.6568000e-01
   5.8462613e+03   4.7407000e-01
   5.8562703e+03   4.6720000e-01
   5.8662793e+03   4.7304000e-01
   5.8762883e+03   4.7229000e-01
   5.8862973e+03   4.6301000e-01
   5.8963063e+03   4.7218000e-01
   5.9063153e+03   4.8011000e-01
   5.9163243e+03   4.7326000e-01
   5.9263333e+03   4.6688000e-01
   5.9363423e+03   4.6925000e-01
   5.9463514e+03   4.7681000e-01
   5.9563604e+03   4.6626000e-01
   5.9663694e+03   4.6954000e-01
   5.9763784e+03   4.7505000e-01
   5.9863874e+03   4.7281000e-01
   5.9963964e+03   4.6904000e-01
   6.0064054e+03   4.7462000e-01
   6.0164144e+03   4.6523000e-01
   6.0264234e+03   4.6289000e-01
   6.0364324e+03   4.7645000e-01
   6.0464414e+03   4.7002000e-01
   6.0564505e+03   4.6919000e-01
   6.0664595e+03   4.6425000e-01
   6.0764685e+03   4.7840000e-01
   6.0864775e+03   4.7399000e-01
   6.0964865e+03   4.7272000e-01
   6.1064955e+03   4.7146000e-01
   6.1165045e+03   4.7095000e-01
   6.1265135e+03   4.6603000e-01
   6.1365225e+03   4.7345000e-01
   6.1465315e+03   4.7482000e-01
   6.1565405e+03   4.7062000e-01
   6.1665495e+03   4.6729000e-01
   6.1765586e+03   4.7388000e-01
   6.1865676e+03   4.7528000e-01
   6.1965766e+03   4.6744000e-01
   6.2065856e+03   4.6816000e-01
   6.2165946e+03   4.6853000e-01
   6.2266036e+03   4.6717000e-01
   6.2366126e+03   4.7418000e-01
   6.2466216e+03   4.6626000e-01
   6.2566306e+03   4.6731000e-01
   6.2666396e+03   4.7302000e-01
   6.2766486e+03   4.7150000e-01
   6.2866577e+03   4.6272000e-01
   6.2966667e+03   4.7849000e-01
   6.3066757e+03   4.7193000e-01
   6.3166847e+03   4.6797000e-01
   6.3266937e+03   4.7080000e-01
   6.3367027e+03   4.6867000e-01
   6.3467117e+03   4.7049000e-01
   6.3567207e+03   4.7020000e-01
   6.3667297e+03   4.7063000e-01
   6.3767387e+03   4.6730000e-01
   6.3867477e+03   4.6489000e-01
   6.3967568e+03   4.7300000e-01
   6.4067658e+03   4.7395000e-01
   6.4167748e+03   4.6580000e-01
   6.4267838e+03   4.7145000e-01
   6.4367928e+03   4.7053000e-01
   6.4468018e+03   4.7261000e-01
   6.4568108e+03   4.6676000e-01
   6.4668198e+03   4.7369000e-01
   6.4768288e+03   4.6708000e-01
   6.4868378e+03   4.7237000e-01
   6.4968468e+03   4.6570000e-01
   6.5068559e+03   4.7181000e-01
   6.5168649e+03   4.6888000e-01
   6.5268739e+03   4.7082000e-01
   6.5368829e+03   4.7323000e-01
   6.5468919e+03   4.7069000e-01
   6.5569009e+03   4.7445000e-01
   6.5669099e+03   4.7206000e-01
   6.5769189e+03   4.7638000e-01
   6.5869279e+03   4.6035000e-01
   6.5969369e+03   4.7766000e-01
   6.6069459e+03   4.7285000e-01
   6.6169550e+03   4.7046000e-01
   6.6269640e+03   4.6713000e-01
   6.6369730e+03   4.7421000e-01
   6.6469820e+03   4.6696000e-01
   6.6569910e+03   4.6745000e-01
   6.6670000e+03   4.7685000e-01
   6.6770090e+03   4.7447000e-01
   6.6870180e+03   4.7014000e-01
   6.6970270e+03   4.6399000e-01
   6.7070360e+03   4.7540000e-01
   6.7170450e+03   4.7788000e-01
   6.7270541e+03   4.6746000e-01
   6.7370631e+03   4.7624000e-01
   6.7470721e+03   4.6487000e-01
   6.7570811e+03   4.6248000e-01
   6.7670901e+03   4.8251000e-01
   6.7770991e+03   4.7311000e-01
   6.7871081e+03   4.6365000e-01
   6.7971171e+03   4.7380000e-01
   6.8071261e+03   4.7151000e-01
   6.8171351e+03   4.6620000e-01
   6.8271441e+03   4.6549000e-01
   6.8371532e+03   4.7278000e-01
   6.8471622e+03   4.6463000e-01
   6.8571712e+03   4.7589000e-01
   6.8671802e+03   4.7616000e-01
   6.8771892e+03   4.6804000e-01
   6.8871982e+03   4.6734000e-01
   6.8972072e+03   4.6648000e-01
   6.9072162e+03   4.7164000e-01
   6.9172252e+03   4.8038000e-01
   6.9272342e+03   4.6444000e-01
   6.9372432e+03   4.7430000e-01
   6.9472523e+03   4.7368000e-01
   6.9572613e+03   4.7489000e-01
   6.9672703e+03   4.6758000e-01
   6.9772793e+03   4.7146000e-01
   6.9872883e+03   4.6726000e-01
   6.9972973e+03   4.6026000e-01
   7.0073063e+03   4.6529000e-01
   7.0173153e+03   4.7645000e-01
   7.0273243e+03   4.7112000e-01
   7.0373333e+03   4.6485000e-01
   7.0473423e+03   4.6900000e-01
   7.0573514e+03   4.7336000e-01
   7.0673604e+03   4.6871000e-01
   7.0773694e+03   4.6043000e-01
   7.0873784e+03   4.7722000e-01
   7.0973874e+03   4.7056000e-01
   7.1073964e+03   4.6413000e-01
   7.1174054e+03   4.6973000e-01
   7.1274144e+03   4.7875000e-01
   7.1374234e+03   4.6968000e-01
   7.1474324e+03   4.6904000e-01
   7.1574414e+03   4.7087000e-01
   7.1674505e+03   4.6875000e-01
   7.1774595e+03   4.6936000e-01
   7.1874685e+03   4.7249000e-01
   7.1974775e+03   4.7249000e-01
   7.2074865e+03   4.6875000e-01
   7.2174955e+03   4.6856000e-01
   7.2275045e+03   4.6531000e-01
   7.2375135e+03   4.7294000e-01
   7.2475225e+03   4.6677000e-01
   7.2575315e+03   4.7449000e-01
   7.2675405e+03   4.6845000e-01
   7.2775495e+03   4.6953000e-01
   7.2875586e+03   4.6497000e-01
   7.2975676e+03   4.6649000e-01
   7.3075766e+03   4.6920000e-01
   7.3175856e+03   4.7214000e-01
   7.3275946e+03   4.7482000e-01
   7.3376036e+03   4.6221000e-01
   7.3476126e+03   4.6617000e-01
   7.3576216e+03   4.6908000e-01
   7.3676306e+03   4.7678000e-01
   7.3776396e+03   4.6918000e-01
   7.3876486e+03   4.6243000e-01
   7.3976577e+03   4.7138000e-01
   7.4076667e+03   4.7302000e-01
   7.4176757e+03   4.6266000e-01
   7.4276847e+03   4.7339000e-01
   7.4376937e+03   4.7107000e-01
   7.4477027e+03   4.7507000e-01
   7.4577117e+03   4.7241000e-01
   7.4677207e+03   4.7391000e-01
   7.4777297e+03   4.7001000e-01
   7.4877387e+03   4.7016000e-01
   7.4977477e+03   4.6841000e-01
   7.5077568e+03   4.6964000e-01
   7.5177658e+03   4.7653000e-01
   7.5277748e+03   4.6944000e-01
   7.5377838e+03   4.6224000e-01
   7.5477928e+03   4.6346000e-01
   7.5578018e+03   4.7876000e-01
   7.5678108e+03   4.7264000e-01
   7.5778198e+03   4.5922000e-01
   7.5878288e+03   4.7334000e-01
   7.5978378e+03   4.7601000e-01
   7.6078468e+03   4.6550000e-01
   7.6178559e+03   4.7266000e-01
   7.6278649e+03   4.7401000e-01
   7.6378739e+03   4.6995000e-01
   7.6478829e+03   4.6522000e-01
   7.6578919e+03   4.7189000e-01
   7.6679009e+03   4.6927000e-01
   7.6779099e+03   4.7129000e-01
   7.6879189e+03   4.6599000e-01
   7.6979279e+03   4.6713000e-01
   7.7079369e+03   4.6966000e-01
   7.7179459e+03   4.7423000e-01
   7.7279550e+03   4.7003000e-01
   7.7379640e+03   4.7646000e-01
   7.7479730e+03   4.7030000e-01
   7.7579820e+03   4.6581000e-01
   7.7679910e+03   4.7116000e-01
   7.7780000e+03   4.8085000e-01
   7.7880090e+03   4.6990000e-01
   7.7980180e+03   4.6960000e-01
   7.8080270e+03   4.6247000e-01
   7.8180360e+03   4.6940000e-01
   7.8280450e+03   4.7489000e-01
   7.8380541e+03   4.6661000e-01
   7.8480631e+03   4.6678000e-01
   7.8580721e+03   4.7303000e-01
   7.8680811e+03   4.7791000e-01
   7.8780901e+03   4.6505000e-01
   7.8880991e+03   4.6507000e-01
   7.8981081e+03   4.6854000e-01
   7.9081171e+03   4.6623000e-01
   7.9181261e+03   4.7079000e-01
   7.9281351e+03   4.7453000e-01
   7.9381441e+03   4.6883000e-01
   7.9481532e+03   4.6594000e-01
   7.9581622e+03   4.7470000e-01
   7.9681712e+03   4.7448000e-01
   7.9781802e+03   4.7123000e-01
   7.9881892e+03   4.6296000e-01
   7.9981982e+03   4.6775000e-01
   8.0082072e+03   4.6933000e-01
   8.0182162e+03   4.6974000e-01
   8.0282252e+03   4.6996000e-01
   8.0382342e+03   4.6935000e-01
   8.0482432e+03   4.7228000e-01
   8.0582523e+03   4.6955000e-01
   8.0682613e+03   4.6699000e-01
   8.0782703e+03   4.6464000e-01
   8.0882793e+03   4.6943000e-01
   8.0982883e+03   4.6947000e-01
   8.1082973e+03   4.7178000e-01
   8.1183063e+03   4.6823000e-01
   8.1283153e+03   4.6668000e-01
   8.1383243e+03   4.7830000e-01
   8.1483333e+03   4.6501000e-01
   8.1583423e+03   4.6553000e-01
   8.1683514e+03   4.6657000e-01
   8.1783604e+03   4.7391000e-01
   8.1883694e+03   4.6727000e-01
   8.1983784e+03   4.6705000e-01
   8.2083874e+03   4.6949000e-01
   8.2183964e+03   4.7086000e-01
   8.2284054e+03   4.7326000e-01
   8.2384144e+03   4.6860000e-01
   8.2484234e+03   4.7046000e-01
   8.2584324e+03   4.6873000e-01
   8.2684414e+03   4.7119000e-01
   8.2784505e+03   4.6437000e-01
   8.2884595e+03   4.6473000e-01
   8.2984685e+03   4.7157000e-01
   8.3084775e+03   4.6563000e-01
   8.3184865e+03   4.7249000e-01
   8.3284955e+03   4.6619000e-01
   8.3385045e+03   4.7468000e-01
   8.3485135e+03   4.7826000e-01
   8.3585225e+03   4.6446000e-01
   8.3685315e+03   4.6824000e-01
   8.3785405e+03   4.6850000e-01
   8.3885495e+03   4.6959000e-01
   8.3985586e+03   4.6805000e-01
   8.4085676e+03   4.7082000e-01
   8.4185766e+03   4.6947000e-01
   8.4285856e+03   4.6404000e-01
   8.4385946e+03   4.6700000e-01
   8.4486036e+03   4.6852000e-01
   8.4586126e+03   4.7306000e-01
   8.4686216e+03   4.6349000e-01
   8.4786306e+03   4.6334000e-01
   8.4886396e+03   4.6298000e-01
   8.4986486e+03   4.7314000e-01
   8.5086577e+03   4.6319000e-01
   8.5186667e+03   4.7341000e-01
   8.5286757e+03   4.7264000e-01
   8.5386847e+03   4.6520000e-01
   8.5486937e+03   4.6582000e-01
   8.5587027e+03   4.6850000e-01
   8.5687117e+03   4.7444000e-01
   8.5787207e+03   4.6778000e-01
   8.5887297e+03   4.6773000e-01
   8.5987387e+03   4.6231000e-01
   8.6087477e+03   4.6844000e-01
   8.6187568e+03   4.7350000e-01
   8.6287658e+03   4.6592000e-01
   8.6387748e+03   4.7027000e-01
   8.6487838e+03   4.7179000e-01
   8.6587928e+03   4.6380000e-01
   8.6688018e+03   4.6750000e-01
   8.6788108e+03   4.6726000e-01
   8.6888198e+03   4.6940000e-01
   8.6988288e+03   4.7189000e-01
   8.7088378e+03   4.6964000e-01
   8.7188468e+03   4.6225000e-01
   8.7288559e+03   4.6660000e-01
   8.7388649e+03   4.7291000e-01
   8.7488739e+03   4.7276000e-01
   8.7588829e+03   4.6864000e-01
   8.7688919e+03   4.7437000e-01
   8.7789009e+03   4.7607000e-01
   8.7889099e+03   4.6937000e-01
   8.7989189e+03   4.6421000e-01
   8.8089279e+03   4.6929000e-01
   8.8189369e+03   4.6646000e-01
   8.8289459e+03   4.7026000e-01
   8.8389550e+03   4.7352000e-01
   8.8489640e+03   4.6831000e-01
   8.8589730e+03   4.6270000e-01
   8.8689820e+03   4.6370000e-01
   8.8789910e+03   4.7248000e-01
   8.8890000e+03   4.6983000e-01
   8.8990090e+03   4.6455000e-01
   8.9090180e+03   4.7378000e-01
   8.9190270e+03   4.7241000e-01
   8.9290360e+03   4.6381000e-01
   8.9390450e+03   4.6007000e-01
   8.9490541e+03   4.7230000e-01
   8.9590631e+03   4.6780000e-01
   8.9690721e+03   4.7229000e-01
   8.9790811e+03   4.6537000e-01
   8.9890901e+03   4.7370000e-01
   8.9990991e+03   4.6885000e-01
   9.0091081e+03   4.6942000e-01
   9.0191171e+03   4.7019000e-01
   9.0291261e+03   4.7154000e-01
   9.0391351e+03   4.6094000e-01
   9.0491441e+03   4.7526000e-01
   9.0591532e+03   4.6072000e-01
   9.0691622e+03   4.6483000e-01
   9.0791712e+03   4.7278000e-01
   9.0891802e+03   4.6806000e-01
   9.0991892e+03   4.6544000e-01
   9.1091982e+03   4.6763000e-01
   9.1192072e+03   4.6538000e-01
   9.1292162e+03   4.7130000e-01
   9.1392252e+03   4.6715000e-01
   9.1492342e+03   4.6401000e-01
   9.1592432e+03   4.6537000e-01
   9.1692523e+03   4.6683000e-01
   9.1792613e+03   4.6997000e-01
   9.1892703e+03   4.7219000e-01
   9.1992793e+03   4.6297000e-01
   9.2092883e+03   4.6759000e-01
   9.2192973e+03   4.6599000e-01
   9.2293063e+03   4.7054000e-01
   9.2393153e+03   4.6551000e-01
   9.2493243e+03   4.6995000e-01
   9.2593333e+03   4.7263000e-01
   9.2693423e+03   4.6884000e-01
   9.2793514e+03   4.7023000e-01
   9.2893604e+03   4.6598000e-01
   9.2993694e+03   4.6593000e-01
   9.3093784e+03   4.7171000e-01
   9.3193874e+03   4.7615000e-01
   9.3293964e+03   4.6745000e-01
   9.3394054e+03   4.6746000e-01
   9.3494144e+03   4.6605000e-01
   9.3594234e+03   4.7306000e-01
   9.3694324e+03   4.6897000e-01
   9.3794414e+03   4.6608000e-01
   9.3894505e+03   4.5975000e-01
   9.3994595e+03   4.6990000e-01
   9.4094685e+03   4.7098000e-01
   9.4194775e+03   4.7302000e-01
   9.4294865e+03   4.6344000e-01
   9.4394955e+03   4.6793000e-01
   9.4495045e+03   4.6752000e-01
   9.4595135e+03   4.7016000e-01
   9.4695225e+03   4.7683000e-01
   9.4795315e+03   4.6618000e-01
   9.4895405e+03   4.6278000e-01
   9.4995495e+03   4.6482000e-01
   9.5095586e+03   4.6654000e-01
   9.5195676e+03   4.6768000e-01
   9.5295766e+03   4.6291000e-01
   9.5395856e+03   4.6467000e-01
   9.5495946e+03   4.7023000e-01
   9.5596036e+03   4.6956000e-01
   9.5696126e+03   4.7006000e-01
   9.5796216e+03   4.7278000e-01
   9.5896306e+03   4.6773000e-01
   9.5996396e+03   4.6781000e-01
   9.6096486e+03   4.6465000e-01
   9.6196577e+03   4.6669000e-01
   9.6296667e+03   4.7499000e-01
   9.6396757e+03   4.6431000e-01
   9.6496847e+03   4.6694000e-01
   9.6596937e+03   4.7073000e-01
   9.6697027e+03   4.6099000e-01
   9.6797117e+03   4.7263000e-01
   9.6897207e+03   4.6393000e-01
   9.6997297e+03   4.7172000e-01
   9.7097387e+03   4.6591000e-01
   9.7197477e+03   4.6945000e-01
   9.7297568e+03   4.7333000e-01
   9.7397658e+03   4.7488000e-01
   9.7497748e+03   4.6446000e-01
   9.7597838e+03   4.6313000e-01
   9.7697928e+03   4.7487000e-01
   9.7798018e+03   4.6195000e-01
   9.7898108e+03   4.7169000e-01
   9.7998198e+03   4.6400000e-01
   9.8098288e+03   4.7207000e-01
   9.8198378e+03   4.6962000e-01
   9.8298468e+03   4.6214000e-01
   9.8398559e+03   4.6377000e-01
   9.8498649e+03   4.6447000e-01
   9.8598739e+03   4.7124000e-01
   9.8698829e+03   4.6996000e-01
   9.8798919e+03   4.7319000e-01
   9.8899009e+03   4.6361000e-01
   9.8999099e+03   4.6903000e-01
   9.9099189e+03   4.6688000e-01
   9.9199279e+03   4.6658000e-01
   9.9299369e+03   4.6776000e-01
   9.9399459e+03   4.7127000e-01
   9.9499550e+03   4.6741000e-01
   9.9599640e+03   4.6921000e-01
   9.9699730e+03   4.6754000e-01
   9.9799820e+03   4.6663000e-01
   9.9899910e+03   4.6295000e-01
   1.0000000e+04   4.7201000e-01


==> figs/N_5_supervised/zp_5.dat <==
   1.0000000e+01   1.0750200e+00
   2.0000000e+01   9.0997200e-01
   3.0000000e+01   7.6886100e-01
   4.0000000e+01   7.2433500e-01
   5.0000000e+01   6.5021800e-01
   6.0000000e+01   6.3137700e-01
   7.0000000e+01   6.1534700e-01
   8.0000000e+01   6.2019400e-01
   9.0000000e+01   6.0753400e-01
   1.0000000e+02   6.2658300e-01
   1.1000000e+02   6.2865500e-01
   1.2000000e+02   6.3519400e-01
   1.3000000e+02   6.5868700e-01
   1.4000000e+02   6.4513000e-01
   1.5000000e+02   6.6369400e-01
   1.6000000e+02   6.5060800e-01
   1.7000000e+02   6.6039800e-01
   1.8000000e+02   6.6095300e-01
   1.9000000e+02   6.6521900e-01
   2.0000000e+02   6.7857800e-01
   2.1000000e+02   6.5941300e-01
   2.2000000e+02   6.7387100e-01
   2.3000000e+02   6.6887200e-01
   2.4000000e+02   6.6978800e-01
   2.5000000e+02   6.5788200e-01
   2.6000000e+02   6.6719200e-01
   2.7000000e+02   6.8176500e-01
   2.8000000e+02   6.7653700e-01
   2.9000000e+02   6.6767100e-01
   3.0000000e+02   6.6313900e-01
   3.1000000e+02   6.7487400e-01
   3.2000000e+02   6.6574500e-01
   3.3000000e+02   6.5708400e-01
   3.4000000e+02   6.7092800e-01
   3.5000000e+02   6.6662900e-01
   3.6000000e+02   6.7578500e-01
   3.7000000e+02   6.6792400e-01
   3.8000000e+02   6.7530300e-01
   3.9000000e+02   6.5087400e-01
   4.0000000e+02   6.5817400e-01
   4.1000000e+02   6.7870700e-01
   4.2000000e+02   6.6784400e-01
   4.3000000e+02   6.5356700e-01
   4.4000000e+02   6.6809300e-01
   4.5000000e+02   6.9683200e-01
   4.6000000e+02   6.7160600e-01
   4.7000000e+02   6.7500000e-01
   4.8000000e+02   6.6878600e-01
   4.9000000e+02   6.6616100e-01
   5.0000000e+02   6.7285000e-01
   5.1000000e+02   6.6908400e-01
   5.2000000e+02   6.6359000e-01
   5.3000000e+02   6.6817900e-01
   5.4000000e+02   6.6320500e-01
   5.5000000e+02   6.6596300e-01
   5.6000000e+02   6.7271600e-01
   5.7000000e+02   6.7259700e-01
   5.8000000e+02   6.6509900e-01
   5.9000000e+02   6.7368800e-01
   6.0000000e+02   6.6877000e-01
   6.1000000e+02   6.6706000e-01
   6.2000000e+02   6.6640200e-01
   6.3000000e+02   6.8190800e-01
   6.4000000e+02   6.5044600e-01
   6.5000000e+02   6.8852300e-01
   6.6000000e+02   6.6552900e-01
   6.7000000e+02   6.7120100e-01
   6.8000000e+02   6.6282300e-01
   6.9000000e+02   6.5829800e-01
   7.0000000e+02   6.7357100e-01
   7.1000000e+02   6.7248600e-01
   7.2000000e+02   6.6987800e-01
   7.3000000e+02   6.6529200e-01
   7.4000000e+02   6.7047100e-01
   7.5000000e+02   6.5898300e-01
   7.6000000e+02   6.7389400e-01
   7.7000000e+02   6.7980100e-01
   7.8000000e+02   6.5288500e-01
   7.9000000e+02   6.8206000e-01
   8.0000000e+02   6.6170800e-01
   8.1000000e+02   6.5863200e-01
   8.2000000e+02   6.7314000e-01
   8.3000000e+02   6.7036500e-01
   8.4000000e+02   6.5875600e-01
   8.5000000e+02   6.6333800e-01
   8.6000000e+02   6.6346700e-01
   8.7000000e+02   6.8223100e-01
   8.8000000e+02   6.6012700e-01
   8.9000000e+02   6.6008000e-01
   9.0000000e+02   6.6911500e-01
   9.1000000e+02   6.6794900e-01
   9.2000000e+02   6.6015100e-01
   9.3000000e+02   6.7024600e-01
   9.4000000e+02   6.6583700e-01
   9.5000000e+02   6.6940800e-01
   9.6000000e+02   6.5857300e-01
   9.7000000e+02   6.8017100e-01
   9.8000000e+02   6.6909100e-01
   9.9000000e+02   6.6297500e-01
   1.0000000e+03   6.7832300e-01
   1.0100000e+03   6.5897700e-01
   1.0200000e+03   6.6312300e-01
   1.0300000e+03   6.6787500e-01
   1.0400000e+03   6.7145000e-01
   1.0500000e+03   6.6807000e-01
   1.0600000e+03   6.7235300e-01
   1.0700000e+03   6.6848900e-01
   1.0800000e+03   6.5460400e-01
   1.0900000e+03   6.8095900e-01
   1.1000000e+03   6.6988000e-01
   1.1100000e+03   6.5820600e-01
   1.1200000e+03   6.6436600e-01
   1.1300000e+03   6.6494300e-01
   1.1400000e+03   6.7319500e-01
   1.1500000e+03   6.5930100e-01
   1.1600000e+03   6.8640000e-01
   1.1700000e+03   6.4273000e-01
   1.1800000e+03   6.7410100e-01
   1.1900000e+03   6.5605600e-01
   1.2000000e+03   6.6753600e-01
   1.2100000e+03   6.6621700e-01
   1.2200000e+03   6.5828100e-01
   1.2300000e+03   6.7582900e-01
   1.2400000e+03   6.6115000e-01
   1.2500000e+03   6.6228900e-01
   1.2600000e+03   6.6632100e-01
   1.2700000e+03   6.5972400e-01
   1.2800000e+03   6.7117900e-01
   1.2900000e+03   6.6033500e-01
   1.3000000e+03   6.6949000e-01
   1.3100000e+03   6.6591600e-01
   1.3200000e+03   6.8193200e-01
   1.3300000e+03   6.4975600e-01
   1.3400000e+03   6.6151100e-01
   1.3500000e+03   6.6948900e-01
   1.3600000e+03   6.6527100e-01
   1.3700000e+03   6.5029600e-01
   1.3800000e+03   6.7325800e-01
   1.3900000e+03   6.7120800e-01
   1.4000000e+03   6.6298900e-01
   1.4100000e+03   6.5865200e-01
   1.4200000e+03   6.6053100e-01
   1.4300000e+03   6.7944500e-01
   1.4400000e+03   6.4760700e-01
   1.4500000e+03   6.7455600e-01
   1.4600000e+03   6.4708100e-01
   1.4700000e+03   6.6213400e-01
   1.4800000e+03   6.6348000e-01
   1.4900000e+03   6.6828200e-01
   1.5000000e+03   6.6323500e-01
   1.5100000e+03   6.6657700e-01
   1.5200000e+03   6.6699000e-01
   1.5300000e+03   6.6285200e-01
   1.5400000e+03   6.7824100e-01
   1.5500000e+03   6.5545800e-01
   1.5600000e+03   6.7213000e-01
   1.5700000e+03   6.5321500e-01
   1.5800000e+03   6.6916900e-01
   1.5900000e+03   6.6190500e-01
   1.6000000e+03   6.6729200e-01
   1.6100000e+03   6.6137400e-01
   1.6200000e+03   6.5776200e-01
   1.6300000e+03   6.7857100e-01
   1.6400000e+03   6.7676500e-01
   1.6500000e+03   6.5958500e-01
   1.6600000e+03   6.5667100e-01
   1.6700000e+03   6.6862800e-01
   1.6800000e+03   6.6147800e-01
   1.6900000e+03   6.6118100e-01
   1.7000000e+03   6.6949800e-01
   1.7100000e+03   6.5071400e-01
   1.7200000e+03   6.5901600e-01
   1.7300000e+03   6.6501300e-01
   1.7400000e+03   6.6341500e-01
   1.7500000e+03   6.5916600e-01
   1.7600000e+03   6.4543900e-01
   1.7700000e+03   6.5707000e-01
   1.7800000e+03   6.7328000e-01
   1.7900000e+03   6.5316600e-01
   1.8000000e+03   6.7040800e-01
   1.8100000e+03   6.5351900e-01
   1.8200000e+03   6.5140500e-01
   1.8300000e+03   6.7190300e-01
   1.8400000e+03   6.5345000e-01
   1.8500000e+03   6.6578200e-01
   1.8600000e+03   6.7387200e-01
   1.8700000e+03   6.4674300e-01
   1.8800000e+03   6.7458900e-01
   1.8900000e+03   6.5660100e-01
   1.9000000e+03   6.6259000e-01
   1.9100000e+03   6.6059400e-01
   1.9200000e+03   6.6501800e-01
   1.9300000e+03   6.6567600e-01
   1.9400000e+03   6.4710300e-01
   1.9500000e+03   6.6462700e-01
   1.9600000e+03   6.5734400e-01
   1.9700000e+03   6.5907000e-01
   1.9800000e+03   6.5348800e-01
   1.9900000e+03   6.6588600e-01
   2.0000000e+03   6.6021400e-01
   2.0100000e+03   6.6498600e-01
   2.0200000e+03   6.6384000e-01
   2.0300000e+03   6.5887900e-01
   2.0400000e+03   6.5700600e-01
   2.0500000e+03   6.6204200e-01
   2.0600000e+03   6.6350000e-01
   2.0700000e+03   6.6915300e-01
   2.0800000e+03   6.6655500e-01
   2.0900000e+03   6.5880400e-01
   2.1000000e+03   6.6699600e-01
   2.1100000e+03   6.5781300e-01
   2.1200000e+03   6.5945500e-01
   2.1300000e+03   6.7068200e-01
   2.1400000e+03   6.5663700e-01
   2.1500000e+03   6.6427100e-01
   2.1600000e+03   6.6519200e-01
   2.1700000e+03   6.5780000e-01
   2.1800000e+03   6.6816400e-01
   2.1900000e+03   6.4502500e-01
   2.2000000e+03   6.6687000e-01
   2.2100000e+03   6.6435900e-01
   2.2200000e+03   6.5877800e-01
   2.2300000e+03   6.5992100e-01
   2.2400000e+03   6.6081700e-01
   2.2500000e+03   6.5498100e-01
   2.2600000e+03   6.6281300e-01
   2.2700000e+03   6.6306100e-01
   2.2800000e+03   6.6141200e-01
   2.2900000e+03   6.6283100e-01
   2.3000000e+03   6.5749100e-01
   2.3100000e+03   6.5999100e-01
   2.3200000e+03   6.6355100e-01
   2.3300000e+03   6.6021400e-01
   2.3400000e+03   6.6296100e-01
   2.3500000e+03   6.7004300e-01
   2.3600000e+03   6.5651500e-01
   2.3700000e+03   6.6485200e-01
   2.3800000e+03   6.5341700e-01
   2.3900000e+03   6.6697100e-01
   2.4000000e+03   6.6474000e-01
   2.4100000e+03   6.5791700e-01
   2.4200000e+03   6.5852700e-01
   2.4300000e+03   6.5318900e-01
   2.4400000e+03   6.4658600e-01
   2.4500000e+03   6.6502200e-01
   2.4600000e+03   6.6082000e-01
   2.4700000e+03   6.5822600e-01
   2.4800000e+03   6.5527100e-01
   2.4900000e+03   6.6065400e-01
   2.5000000e+03   6.6856400e-01
   2.5100000e+03   6.4669100e-01
   2.5200000e+03   6.7677100e-01
   2.5300000e+03   6.5238100e-01
   2.5400000e+03   6.7468300e-01
   2.5500000e+03   6.5512700e-01
   2.5600000e+03   6.6471900e-01
   2.5700000e+03   6.6697300e-01
   2.5800000e+03   6.5927800e-01
   2.5900000e+03   6.5417000e-01
   2.6000000e+03   6.6377000e-01
   2.6100000e+03   6.4765500e-01
   2.6200000e+03   6.6746000e-01
   2.6300000e+03   6.5435100e-01
   2.6400000e+03   6.5607100e-01
   2.6500000e+03   6.5711800e-01
   2.6600000e+03   6.5324900e-01
   2.6700000e+03   6.5532600e-01
   2.6800000e+03   6.5541300e-01
   2.6900000e+03   6.5611000e-01
   2.7000000e+03   6.6688100e-01
   2.7100000e+03   6.5007600e-01
   2.7200000e+03   6.7400600e-01
   2.7300000e+03   6.5541300e-01
   2.7400000e+03   6.6553300e-01
   2.7500000e+03   6.5801200e-01
   2.7600000e+03   6.5135300e-01
   2.7700000e+03   6.5758800e-01
   2.7800000e+03   6.7262300e-01
   2.7900000e+03   6.5521200e-01
   2.8000000e+03   6.6376300e-01
   2.8100000e+03   6.5553200e-01
   2.8200000e+03   6.6232500e-01
   2.8300000e+03   6.6260500e-01
   2.8400000e+03   6.6643000e-01
   2.8500000e+03   6.5842600e-01
   2.8600000e+03   6.6104900e-01
   2.8700000e+03   6.5281700e-01
   2.8800000e+03   6.6433600e-01
   2.8900000e+03   6.5939000e-01
   2.9000000e+03   6.5533400e-01
   2.9100000e+03   6.6412900e-01
   2.9200000e+03   6.6021100e-01
   2.9300000e+03   6.5758600e-01
   2.9400000e+03   6.6408000e-01
   2.9500000e+03   6.5359900e-01
   2.9600000e+03   6.7171200e-01
   2.9700000e+03   6.3871200e-01
   2.9800000e+03   6.6687700e-01
   2.9900000e+03   6.5354800e-01
   3.0000000e+03   6.5667500e-01


==> figs/N_5_supervised/zp_5_2.dat <==
10.0 0.35834000000000005
20.0 0.303324
30.0 0.256287
40.0 0.241445
50.0 0.2167393333333333
60.0 0.21045899999999998
70.0 0.20511566666666667
80.0 0.20673133333333335
90.0 0.20251133333333335
100.0 0.208861
110.0 0.20955166666666666
120.0 0.21173133333333335
130.0 0.21956233333333333
140.0 0.21504333333333334
150.0 0.22123133333333334
160.0 0.21686933333333333
170.0 0.22013266666666667
180.0 0.22031766666666666
190.0 0.22173966666666667
200.0 0.22619266666666668
210.0 0.21980433333333335
220.0 0.22462366666666667
230.0 0.22295733333333334
240.0 0.2232626666666667
250.0 0.219294
260.0 0.22239733333333334
270.0 0.22725499999999998
280.0 0.22551233333333334
290.0 0.222557
300.0 0.22104633333333334
310.0 0.224958
320.0 0.221915
330.0 0.219028
340.0 0.22364266666666666
350.0 0.22220966666666667
360.0 0.22526166666666667
370.0 0.22264133333333333
380.0 0.225101
390.0 0.21695799999999998
400.0 0.21939133333333335
410.0 0.22623566666666664
420.0 0.22261466666666666
430.0 0.21785566666666667
440.0 0.22269766666666668
450.0 0.23227733333333334
460.0 0.2238686666666667
470.0 0.225
480.0 0.22292866666666666
490.0 0.22205366666666668
500.0 0.2242833333333333
510.0 0.223028
520.0 0.22119666666666668
530.0 0.22272633333333333
540.0 0.22106833333333334
550.0 0.22198766666666667
560.0 0.22423866666666667
570.0 0.224199
580.0 0.22169966666666666
590.0 0.22456266666666666
600.0 0.22292333333333333
610.0 0.22235333333333332
620.0 0.22213400000000003
630.0 0.22730266666666665
640.0 0.21681533333333333
650.0 0.22950766666666667
660.0 0.221843
670.0 0.2237336666666667
680.0 0.22094100000000003
690.0 0.2194326666666667
700.0 0.22452366666666668
710.0 0.224162
720.0 0.22329266666666667
730.0 0.221764
740.0 0.22349033333333335
750.0 0.219661
760.0 0.22463133333333332
770.0 0.22660033333333332
780.0 0.21762833333333334
790.0 0.22735333333333332
800.0 0.2205693333333333
810.0 0.219544
820.0 0.22438
830.0 0.223455
840.0 0.21958533333333333
850.0 0.22111266666666665
860.0 0.22115566666666667
870.0 0.22741033333333335
880.0 0.22004233333333334
890.0 0.22002666666666668
900.0 0.22303833333333334
910.0 0.22264966666666666
920.0 0.22005033333333335
930.0 0.22341533333333333
940.0 0.22194566666666668
950.0 0.223136
960.0 0.21952433333333332
970.0 0.22672366666666666
980.0 0.22303033333333333
990.0 0.22099166666666667
1000.0 0.22610766666666668
1010.0 0.21965900000000002
1020.0 0.22104100000000002
1030.0 0.222625
1040.0 0.22381666666666666
1050.0 0.22269000000000003
1060.0 0.22411766666666666
1070.0 0.22282966666666668
1080.0 0.21820133333333333
1090.0 0.22698633333333332
1100.0 0.22329333333333334
1110.0 0.21940199999999999
1120.0 0.22145533333333334
1130.0 0.22164766666666666
1140.0 0.22439833333333334
1150.0 0.21976700000000002
1160.0 0.2288
1170.0 0.21424333333333334
1180.0 0.2247003333333333
1190.0 0.21868533333333331
1200.0 0.22251200000000002
1210.0 0.22207233333333332
1220.0 0.219427
1230.0 0.22527633333333333
1240.0 0.22038333333333335
1250.0 0.22076300000000001
1260.0 0.22210700000000003
1270.0 0.219908
1280.0 0.22372633333333333
1290.0 0.22011166666666668
1300.0 0.22316333333333335
1310.0 0.22197199999999997
1320.0 0.22731066666666666
1330.0 0.21658533333333332
1340.0 0.22050366666666665
1350.0 0.223163
1360.0 0.22175699999999998
1370.0 0.21676533333333334
1380.0 0.22441933333333333
1390.0 0.22373600000000002
1400.0 0.22099633333333335
1410.0 0.21955066666666667
1420.0 0.22017699999999998
1430.0 0.22648166666666666
1440.0 0.215869
1450.0 0.22485200000000002
1460.0 0.21569366666666667
1470.0 0.22071133333333334
1480.0 0.22116
1490.0 0.2227606666666667
1500.0 0.22107833333333335
1510.0 0.22219233333333333
1520.0 0.22233
1530.0 0.22095066666666666
1540.0 0.22608033333333333
1550.0 0.21848599999999999
1560.0 0.22404333333333334
1570.0 0.21773833333333334
1580.0 0.22305633333333333
1590.0 0.220635
1600.0 0.22243066666666667
1610.0 0.22045800000000002
1620.0 0.21925399999999998
1630.0 0.22619033333333335
1640.0 0.2255883333333333
1650.0 0.21986166666666665
1660.0 0.21889033333333333
1670.0 0.222876
1680.0 0.22049266666666667
1690.0 0.22039366666666668
1700.0 0.223166
1710.0 0.21690466666666666
1720.0 0.219672
1730.0 0.22167099999999998
1740.0 0.22113833333333333
1750.0 0.219722
1760.0 0.21514633333333333
1770.0 0.21902333333333335
1780.0 0.22442666666666666
1790.0 0.217722
1800.0 0.22346933333333333
1810.0 0.21783966666666665
1820.0 0.217135
1830.0 0.22396766666666668
1840.0 0.21781666666666666
1850.0 0.22192733333333334
1860.0 0.22462400000000002
1870.0 0.215581
1880.0 0.224863
1890.0 0.218867
1900.0 0.22086333333333333
1910.0 0.220198
1920.0 0.22167266666666666
1930.0 0.221892
1940.0 0.215701
1950.0 0.2215423333333333
1960.0 0.21911466666666668
1970.0 0.21969000000000002
1980.0 0.21782933333333332
1990.0 0.221962
2000.0 0.2200713333333333
2010.0 0.221662
2020.0 0.22128
2030.0 0.21962633333333334
2040.0 0.219002
2050.0 0.22068066666666666
2060.0 0.22116666666666665
2070.0 0.223051
2080.0 0.222185
2090.0 0.21960133333333332
2100.0 0.222332
2110.0 0.219271
2120.0 0.21981833333333334
2130.0 0.22356066666666666
2140.0 0.21887900000000002
2150.0 0.22142366666666666
2160.0 0.22173066666666666
2170.0 0.2192666666666667
2180.0 0.22272133333333333
2190.0 0.21500833333333333
2200.0 0.22229
2210.0 0.221453
2220.0 0.21959266666666666
2230.0 0.21997366666666665
2240.0 0.22027233333333332
2250.0 0.21832700000000002
2260.0 0.22093766666666667
2270.0 0.22102033333333335
2280.0 0.22047066666666668
2290.0 0.22094366666666665
2300.0 0.21916366666666667
2310.0 0.219997
2320.0 0.22118366666666667
2330.0 0.2200713333333333
2340.0 0.22098700000000002
2350.0 0.2233476666666667
2360.0 0.21883833333333333
2370.0 0.22161733333333333
2380.0 0.21780566666666668
2390.0 0.22232366666666667
2400.0 0.22158
2410.0 0.21930566666666665
2420.0 0.21950899999999998
2430.0 0.21772966666666668
2440.0 0.21552866666666667
2450.0 0.221674
2460.0 0.22027333333333332
2470.0 0.21940866666666667
2480.0 0.21842366666666668
2490.0 0.220218
2500.0 0.22285466666666667
2510.0 0.21556366666666668
2520.0 0.22559033333333334
2530.0 0.21746033333333334
2540.0 0.22489433333333333
2550.0 0.21837566666666666
2560.0 0.221573
2570.0 0.22232433333333335
2580.0 0.21975933333333333
2590.0 0.21805666666666668
2600.0 0.22125666666666666
2610.0 0.215885
2620.0 0.2224866666666667
2630.0 0.218117
2640.0 0.21869033333333332
2650.0 0.21903933333333334
2660.0 0.21774966666666665
2670.0 0.218442
2680.0 0.218471
2690.0 0.21870333333333333
2700.0 0.22229366666666664
2710.0 0.216692
2720.0 0.22466866666666666
2730.0 0.218471
2740.0 0.22184433333333334
2750.0 0.21933733333333336
2760.0 0.21711766666666665
2770.0 0.21919599999999997
2780.0 0.22420766666666667
2790.0 0.21840400000000001
2800.0 0.22125433333333333
2810.0 0.21851066666666666
2820.0 0.22077500000000003
2830.0 0.22086833333333333
2840.0 0.22214333333333333
2850.0 0.21947533333333333
2860.0 0.22034966666666667
2870.0 0.21760566666666667
2880.0 0.22144533333333336
2890.0 0.21979666666666667
2900.0 0.21844466666666665
2910.0 0.2213763333333333
2920.0 0.22007033333333334
2930.0 0.21919533333333333
2940.0 0.22136
2950.0 0.21786633333333336
2960.0 0.223904
2970.0 0.21290399999999998
2980.0 0.22229233333333334
2990.0 0.21784933333333334
3000.0 0.21889166666666668


==> figs/N_5_unsupervised/hard_con.dat <==
   1.0000000e+00   1.6680000e-02
   1.1009009e+01   1.6190000e-02
   2.1018018e+01   1.8320000e-02
   3.1027027e+01   2.3600000e-02
   4.1036036e+01   3.1080000e-02
   5.1045045e+01   4.0640000e-02
   6.1054054e+01   5.2230000e-02
   7.1063063e+01   6.4930000e-02
   8.1072072e+01   7.8220000e-02
   9.1081081e+01   8.9720000e-02
   1.0109009e+02   9.9110000e-02
   1.1109910e+02   1.0624000e-01
   1.2110811e+02   1.1170000e-01
   1.3111712e+02   1.1555000e-01
   1.4112613e+02   1.1721000e-01
   1.5113514e+02   1.1468000e-01
   1.6114414e+02   1.0733000e-01
   1.7115315e+02   9.3680000e-02
   1.8116216e+02   7.6880000e-02
   1.9117117e+02   6.2390000e-02
   2.0118018e+02   5.1490000e-02
   2.1118919e+02   4.5010000e-02
   2.2119820e+02   4.2020000e-02
   2.3120721e+02   3.9540000e-02
   2.4121622e+02   3.5720000e-02
   2.5122523e+02   3.4260000e-02
   2.6123423e+02   3.5050000e-02
   2.7124324e+02   3.8840000e-02
   2.8125225e+02   4.2120000e-02
   2.9126126e+02   4.2770000e-02
   3.0127027e+02   4.2610000e-02
   3.1127928e+02   4.1910000e-02
   3.2128829e+02   3.9930000e-02
   3.3129730e+02   3.8620000e-02
   3.4130631e+02   3.9080000e-02
   3.5131532e+02   3.4060000e-02
   3.6132432e+02   2.7670000e-02
   3.7133333e+02   2.3380000e-02
   3.8134234e+02   2.2120000e-02
   3.9135135e+02   2.3880000e-02
   4.0136036e+02   2.5270000e-02
   4.1136937e+02   2.5460000e-02
   4.2137838e+02   2.5160000e-02
   4.3138739e+02   2.2700000e-02
   4.4139640e+02   1.7830000e-02
   4.5140541e+02   1.6100000e-02
   4.6141441e+02   1.3850000e-02
   4.7142342e+02   1.1370000e-02
   4.8143243e+02   1.2840000e-02
   4.9144144e+02   1.4030000e-02
   5.0145045e+02   1.6510000e-02
   5.1145946e+02   2.1910000e-02
   5.2146847e+02   2.3100000e-02
   5.3147748e+02   2.1840000e-02
   5.4148649e+02   2.1630000e-02
   5.5149550e+02   2.1850000e-02
   5.6150450e+02   2.0910000e-02
   5.7151351e+02   2.4980000e-02
   5.8152252e+02   2.2270000e-02
   5.9153153e+02   2.0180000e-02
   6.0154054e+02   1.5940000e-02
   6.1154955e+02   9.0100000e-03
   6.2155856e+02   1.0210000e-02
   6.3156757e+02   1.0890000e-02
   6.4157658e+02   1.4120000e-02
   6.5158559e+02   1.9260000e-02
   6.6159459e+02   2.5440000e-02
   6.7160360e+02   2.5800000e-02
   6.8161261e+02   1.9570000e-02
   6.9162162e+02   2.1650000e-02
   7.0163063e+02   2.3470000e-02
   7.1163964e+02   1.9800000e-02
   7.2164865e+02   1.9950000e-02
   7.3165766e+02   1.9410000e-02
   7.4166667e+02   1.7260000e-02
   7.5167568e+02   1.8750000e-02
   7.6168468e+02   1.7920000e-02
   7.7169369e+02   2.0810000e-02
   7.8170270e+02   1.9590000e-02
   7.9171171e+02   1.8450000e-02
   8.0172072e+02   2.1180000e-02
   8.1172973e+02   1.8000000e-02
   8.2173874e+02   1.8750000e-02
   8.3174775e+02   1.8580000e-02
   8.4175676e+02   1.9470000e-02
   8.5176577e+02   1.9380000e-02
   8.6177477e+02   1.8760000e-02
   8.7178378e+02   2.0020000e-02
   8.8179279e+02   1.9740000e-02
   8.9180180e+02   1.5640000e-02
   9.0181081e+02   1.6580000e-02
   9.1181982e+02   1.7040000e-02
   9.2182883e+02   1.3460000e-02
   9.3183784e+02   1.2440000e-02
   9.4184685e+02   9.4300000e-03
   9.5185586e+02   7.5300000e-03
   9.6186486e+02   1.0490000e-02
   9.7187387e+02   9.5400000e-03
   9.8188288e+02   9.8600000e-03
   9.9189189e+02   1.1700000e-02
   1.0019009e+03   1.6850000e-02
   1.0119099e+03   1.4930000e-02
   1.0219189e+03   1.2000000e-02
   1.0319279e+03   1.0510000e-02
   1.0419369e+03   1.2290000e-02
   1.0519459e+03   6.8600000e-03
   1.0619550e+03   6.2000000e-03
   1.0719640e+03   8.2700000e-03
   1.0819730e+03   5.5900000e-03
   1.0919820e+03   7.7500000e-03
   1.1019910e+03   1.0660000e-02
   1.1120000e+03   9.5500000e-03
   1.1220090e+03   8.1800000e-03
   1.1320180e+03   8.8600000e-03
   1.1420270e+03   1.3380000e-02
   1.1520360e+03   1.2760000e-02
   1.1620450e+03   7.6300000e-03
   1.1720541e+03   9.5700000e-03
   1.1820631e+03   9.4700000e-03
   1.1920721e+03   6.1100000e-03
   1.2020811e+03   7.3200000e-03
   1.2120901e+03   5.4500000e-03
   1.2220991e+03   6.9400000e-03
   1.2321081e+03   8.6300000e-03
   1.2421171e+03   1.1370000e-02
   1.2521261e+03   1.0170000e-02
   1.2621351e+03   9.5600000e-03
   1.2721441e+03   1.0370000e-02
   1.2821532e+03   1.0210000e-02
   1.2921622e+03   1.1270000e-02
   1.3021712e+03   1.1470000e-02
   1.3121802e+03   1.3870000e-02
   1.3221892e+03   1.5360000e-02
   1.3321982e+03   1.5290000e-02
   1.3422072e+03   1.5750000e-02
   1.3522162e+03   1.6830000e-02
   1.3622252e+03   1.5290000e-02
   1.3722342e+03   1.3640000e-02
   1.3822432e+03   1.0930000e-02
   1.3922523e+03   1.0390000e-02
   1.4022613e+03   1.1610000e-02
   1.4122703e+03   1.2090000e-02
   1.4222793e+03   1.2450000e-02
   1.4322883e+03   1.3530000e-02
   1.4422973e+03   1.2580000e-02
   1.4523063e+03   1.5050000e-02
   1.4623153e+03   1.3290000e-02
   1.4723243e+03   1.1610000e-02
   1.4823333e+03   1.1460000e-02
   1.4923423e+03   1.5240000e-02
   1.5023514e+03   1.3230000e-02
   1.5123604e+03   1.2920000e-02
   1.5223694e+03   9.4400000e-03
   1.5323784e+03   1.1240000e-02
   1.5423874e+03   1.1670000e-02
   1.5523964e+03   7.9300000e-03
   1.5624054e+03   1.2720000e-02
   1.5724144e+03   1.1370000e-02
   1.5824234e+03   1.1550000e-02
   1.5924324e+03   1.6440000e-02
   1.6024414e+03   1.4500000e-02
   1.6124505e+03   1.3980000e-02
   1.6224595e+03   1.4350000e-02
   1.6324685e+03   1.3890000e-02
   1.6424775e+03   1.5550000e-02
   1.6524865e+03   1.6840000e-02
   1.6624955e+03   1.0990000e-02
   1.6725045e+03   1.4900000e-02
   1.6825135e+03   1.0690000e-02
   1.6925225e+03   1.4600000e-02
   1.7025315e+03   1.6940000e-02
   1.7125405e+03   1.6150000e-02
   1.7225495e+03   1.3750000e-02
   1.7325586e+03   1.0360000e-02
   1.7425676e+03   1.3080000e-02
   1.7525766e+03   1.2560000e-02
   1.7625856e+03   1.0110000e-02
   1.7725946e+03   1.1630000e-02
   1.7826036e+03   1.7570000e-02
   1.7926126e+03   1.7090000e-02
   1.8026216e+03   1.2850000e-02
   1.8126306e+03   1.5420000e-02
   1.8226396e+03   1.1220000e-02
   1.8326486e+03   1.3230000e-02
   1.8426577e+03   1.6160000e-02
   1.8526667e+03   1.1190000e-02
   1.8626757e+03   1.0280000e-02
   1.8726847e+03   7.9200000e-03
   1.8826937e+03   1.1350000e-02
   1.8927027e+03   1.2130000e-02
   1.9027117e+03   1.1060000e-02
   1.9127207e+03   8.9800000e-03
   1.9227297e+03   8.5700000e-03
   1.9327387e+03   1.2810000e-02
   1.9427477e+03   9.3300000e-03
   1.9527568e+03   1.1410000e-02
   1.9627658e+03   1.2030000e-02
   1.9727748e+03   1.8460000e-02
   1.9827838e+03   1.3580000e-02
   1.9927928e+03   1.4040000e-02
   2.0028018e+03   1.5440000e-02
   2.0128108e+03   1.7230000e-02
   2.0228198e+03   1.2810000e-02
   2.0328288e+03   1.2810000e-02
   2.0428378e+03   1.5870000e-02
   2.0528468e+03   1.5560000e-02
   2.0628559e+03   8.0100000e-03
   2.0728649e+03   1.0060000e-02
   2.0828739e+03   1.2080000e-02
   2.0928829e+03   1.6850000e-02
   2.1028919e+03   1.3940000e-02
   2.1129009e+03   1.4210000e-02
   2.1229099e+03   1.3250000e-02
   2.1329189e+03   1.1390000e-02
   2.1429279e+03   1.1770000e-02
   2.1529369e+03   1.3010000e-02
   2.1629459e+03   1.4880000e-02
   2.1729550e+03   1.2390000e-02
   2.1829640e+03   1.3940000e-02
   2.1929730e+03   1.3920000e-02
   2.2029820e+03   1.4100000e-02
   2.2129910e+03   1.2400000e-02
   2.2230000e+03   1.3150000e-02
   2.2330090e+03   9.1600000e-03
   2.2430180e+03   7.8300000e-03
   2.2530270e+03   7.7900000e-03
   2.2630360e+03   1.1030000e-02
   2.2730450e+03   8.8300000e-03
   2.2830541e+03   1.0460000e-02
   2.2930631e+03   7.4500000e-03
   2.3030721e+03   6.3600000e-03
   2.3130811e+03   9.4200000e-03
   2.3230901e+03   1.0400000e-02
   2.3330991e+03   9.8200000e-03
   2.3431081e+03   9.1800000e-03
   2.3531171e+03   9.0600000e-03
   2.3631261e+03   9.7300000e-03
   2.3731351e+03   8.5200000e-03
   2.3831441e+03   8.5500000e-03
   2.3931532e+03   8.3300000e-03
   2.4031622e+03   8.3600000e-03
   2.4131712e+03   1.4330000e-02
   2.4231802e+03   1.4060000e-02
   2.4331892e+03   1.1200000e-02
   2.4431982e+03   1.0030000e-02
   2.4532072e+03   1.4880000e-02
   2.4632162e+03   1.6360000e-02
   2.4732252e+03   1.3710000e-02
   2.4832342e+03   6.7200000e-03
   2.4932432e+03   9.8700000e-03
   2.5032523e+03   1.5410000e-02
   2.5132613e+03   1.3300000e-02
   2.5232703e+03   1.5490000e-02
   2.5332793e+03   1.3330000e-02
   2.5432883e+03   1.5840000e-02
   2.5532973e+03   9.2800000e-03
   2.5633063e+03   1.4110000e-02
   2.5733153e+03   8.7600000e-03
   2.5833243e+03   1.0280000e-02
   2.5933333e+03   8.1700000e-03
   2.6033423e+03   8.9000000e-03
   2.6133514e+03   1.3920000e-02
   2.6233604e+03   1.3150000e-02
   2.6333694e+03   1.5250000e-02
   2.6433784e+03   8.7500000e-03
   2.6533874e+03   1.7560000e-02
   2.6633964e+03   1.3370000e-02
   2.6734054e+03   9.6300000e-03
   2.6834144e+03   7.3600000e-03
   2.6934234e+03   8.0100000e-03
   2.7034324e+03   1.4060000e-02
   2.7134414e+03   1.2830000e-02
   2.7234505e+03   1.3390000e-02
   2.7334595e+03   1.0790000e-02
   2.7434685e+03   7.8000000e-03
   2.7534775e+03   1.0580000e-02
   2.7634865e+03   1.2480000e-02
   2.7734955e+03   7.9900000e-03
   2.7835045e+03   7.7700000e-03
   2.7935135e+03   7.6000000e-03
   2.8035225e+03   1.2030000e-02
   2.8135315e+03   7.4500000e-03
   2.8235405e+03   1.2630000e-02
   2.8335495e+03   1.1190000e-02
   2.8435586e+03   1.2620000e-02
   2.8535676e+03   7.7200000e-03
   2.8635766e+03   1.1650000e-02
   2.8735856e+03   1.1770000e-02
   2.8835946e+03   1.4950000e-02
   2.8936036e+03   1.1550000e-02
   2.9036126e+03   1.1750000e-02
   2.9136216e+03   8.5700000e-03
   2.9236306e+03   9.8700000e-03
   2.9336396e+03   1.2080000e-02
   2.9436486e+03   1.2740000e-02
   2.9536577e+03   1.1350000e-02
   2.9636667e+03   1.0010000e-02
   2.9736757e+03   9.1600000e-03
   2.9836847e+03   9.8400000e-03
   2.9936937e+03   1.1890000e-02
   3.0037027e+03   9.3000000e-03
   3.0137117e+03   9.3700000e-03
   3.0237207e+03   9.5700000e-03
   3.0337297e+03   1.3300000e-02
   3.0437387e+03   1.3230000e-02
   3.0537477e+03   1.3440000e-02
   3.0637568e+03   9.9700000e-03
   3.0737658e+03   1.2920000e-02
   3.0837748e+03   1.0640000e-02
   3.0937838e+03   1.0930000e-02
   3.1037928e+03   1.2800000e-02
   3.1138018e+03   9.6200000e-03
   3.1238108e+03   8.6900000e-03
   3.1338198e+03   7.6500000e-03
   3.1438288e+03   8.1600000e-03
   3.1538378e+03   6.8500000e-03
   3.1638468e+03   8.3100000e-03
   3.1738559e+03   1.3010000e-02
   3.1838649e+03   1.1720000e-02
   3.1938739e+03   1.0130000e-02
   3.2038829e+03   1.3520000e-02
   3.2138919e+03   1.3590000e-02
   3.2239009e+03   1.0000000e-02
   3.2339099e+03   9.3000000e-03
   3.2439189e+03   1.1930000e-02
   3.2539279e+03   1.0270000e-02
   3.2639369e+03   1.2470000e-02
   3.2739459e+03   1.6300000e-02
   3.2839550e+03   1.1960000e-02
   3.2939640e+03   1.1010000e-02
   3.3039730e+03   8.4100000e-03
   3.3139820e+03   1.2050000e-02
   3.3239910e+03   9.0900000e-03
   3.3340000e+03   7.7300000e-03
   3.3440090e+03   9.6000000e-03
   3.3540180e+03   1.0940000e-02
   3.3640270e+03   1.4560000e-02
   3.3740360e+03   1.4780000e-02
   3.3840450e+03   1.2440000e-02
   3.3940541e+03   1.2280000e-02
   3.4040631e+03   1.2110000e-02
   3.4140721e+03   1.4170000e-02
   3.4240811e+03   9.1400000e-03
   3.4340901e+03   1.0370000e-02
   3.4440991e+03   7.2400000e-03
   3.4541081e+03   1.1120000e-02
   3.4641171e+03   1.4850000e-02
   3.4741261e+03   8.5700000e-03
   3.4841351e+03   9.3100000e-03
   3.4941441e+03   9.8000000e-03
   3.5041532e+03   9.6300000e-03
   3.5141622e+03   1.1130000e-02
   3.5241712e+03   1.1720000e-02
   3.5341802e+03   1.0720000e-02
   3.5441892e+03   9.8200000e-03
   3.5541982e+03   1.3230000e-02
   3.5642072e+03   1.4500000e-02
   3.5742162e+03   1.6050000e-02
   3.5842252e+03   9.3000000e-03
   3.5942342e+03   7.5500000e-03
   3.6042432e+03   1.2280000e-02
   3.6142523e+03   1.3110000e-02
   3.6242613e+03   1.2310000e-02
   3.6342703e+03   1.3010000e-02
   3.6442793e+03   1.3760000e-02
   3.6542883e+03   1.0250000e-02
   3.6642973e+03   1.5190000e-02
   3.6743063e+03   1.2390000e-02
   3.6843153e+03   1.2710000e-02
   3.6943243e+03   8.6400000e-03
   3.7043333e+03   1.3890000e-02
   3.7143423e+03   7.6000000e-03
   3.7243514e+03   1.3150000e-02
   3.7343604e+03   1.3620000e-02
   3.7443694e+03   1.2740000e-02
   3.7543784e+03   1.2350000e-02
   3.7643874e+03   1.4110000e-02
   3.7743964e+03   9.6600000e-03
   3.7844054e+03   1.3520000e-02
   3.7944144e+03   7.8000000e-03
   3.8044234e+03   9.6600000e-03
   3.8144324e+03   9.2700000e-03
   3.8244414e+03   9.0400000e-03
   3.8344505e+03   1.1240000e-02
   3.8444595e+03   9.7800000e-03
   3.8544685e+03   1.3030000e-02
   3.8644775e+03   8.8600000e-03
   3.8744865e+03   5.9600000e-03
   3.8844955e+03   7.9700000e-03
   3.8945045e+03   7.3900000e-03
   3.9045135e+03   7.0600000e-03
   3.9145225e+03   1.0630000e-02
   3.9245315e+03   8.7600000e-03
   3.9345405e+03   1.2220000e-02
   3.9445495e+03   1.5390000e-02
   3.9545586e+03   8.7600000e-03
   3.9645676e+03   7.2900000e-03
   3.9745766e+03   1.3780000e-02
   3.9845856e+03   1.3550000e-02
   3.9945946e+03   8.4600000e-03
   4.0046036e+03   1.2730000e-02
   4.0146126e+03   1.1340000e-02
   4.0246216e+03   8.8400000e-03
   4.0346306e+03   1.0300000e-02
   4.0446396e+03   9.4200000e-03
   4.0546486e+03   7.1200000e-03
   4.0646577e+03   5.4300000e-03
   4.0746667e+03   7.6400000e-03
   4.0846757e+03   8.0700000e-03
   4.0946847e+03   6.3700000e-03
   4.1046937e+03   7.0300000e-03
   4.1147027e+03   1.0640000e-02
   4.1247117e+03   9.9200000e-03
   4.1347207e+03   1.0670000e-02
   4.1447297e+03   1.1110000e-02
   4.1547387e+03   1.2510000e-02
   4.1647477e+03   1.0600000e-02
   4.1747568e+03   1.0200000e-02
   4.1847658e+03   1.0110000e-02
   4.1947748e+03   8.1200000e-03
   4.2047838e+03   7.2700000e-03
   4.2147928e+03   1.0470000e-02
   4.2248018e+03   1.3360000e-02
   4.2348108e+03   1.1140000e-02
   4.2448198e+03   6.0600000e-03
   4.2548288e+03   6.3000000e-03
   4.2648378e+03   7.1000000e-03
   4.2748468e+03   8.8000000e-03
   4.2848559e+03   1.0500000e-02
   4.2948649e+03   7.5500000e-03
   4.3048739e+03   1.2690000e-02
   4.3148829e+03   9.8400000e-03
   4.3248919e+03   1.2250000e-02
   4.3349009e+03   9.1500000e-03
   4.3449099e+03   4.3800000e-03
   4.3549189e+03   8.0000000e-03
   4.3649279e+03   6.9100000e-03
   4.3749369e+03   9.5500000e-03
   4.3849459e+03   8.6000000e-03
   4.3949550e+03   7.1200000e-03
   4.4049640e+03   6.1900000e-03
   4.4149730e+03   1.0070000e-02
   4.4249820e+03   9.2400000e-03
   4.4349910e+03   1.1730000e-02
   4.4450000e+03   1.0530000e-02
   4.4550090e+03   8.4800000e-03
   4.4650180e+03   1.1040000e-02
   4.4750270e+03   9.1100000e-03
   4.4850360e+03   1.0930000e-02
   4.4950450e+03   1.2970000e-02
   4.5050541e+03   1.2790000e-02
   4.5150631e+03   8.9000000e-03
   4.5250721e+03   8.2100000e-03
   4.5350811e+03   6.9100000e-03
   4.5450901e+03   9.1500000e-03
   4.5550991e+03   8.3400000e-03
   4.5651081e+03   1.1240000e-02
   4.5751171e+03   1.1210000e-02
   4.5851261e+03   1.2650000e-02
   4.5951351e+03   1.1380000e-02
   4.6051441e+03   1.0450000e-02
   4.6151532e+03   1.4280000e-02
   4.6251622e+03   1.2450000e-02
   4.6351712e+03   1.1060000e-02
   4.6451802e+03   9.3500000e-03
   4.6551892e+03   7.5200000e-03
   4.6651982e+03   5.1600000e-03
   4.6752072e+03   7.2300000e-03
   4.6852162e+03   1.1900000e-02
   4.6952252e+03   7.8700000e-03
   4.7052342e+03   7.9300000e-03
   4.7152432e+03   5.9900000e-03
   4.7252523e+03   1.1020000e-02
   4.7352613e+03   9.1800000e-03
   4.7452703e+03   9.2200000e-03
   4.7552793e+03   8.2300000e-03
   4.7652883e+03   7.0700000e-03
   4.7752973e+03   9.3900000e-03
   4.7853063e+03   9.7500000e-03
   4.7953153e+03   9.9500000e-03
   4.8053243e+03   1.1330000e-02
   4.8153333e+03   7.2400000e-03
   4.8253423e+03   8.7800000e-03
   4.8353514e+03   9.6600000e-03
   4.8453604e+03   8.2000000e-03
   4.8553694e+03   8.3100000e-03
   4.8653784e+03   7.9900000e-03
   4.8753874e+03   9.0200000e-03
   4.8853964e+03   9.7000000e-03
   4.8954054e+03   1.1850000e-02
   4.9054144e+03   1.0670000e-02
   4.9154234e+03   1.0650000e-02
   4.9254324e+03   8.5900000e-03
   4.9354414e+03   8.0000000e-03
   4.9454505e+03   1.1010000e-02
   4.9554595e+03   1.1940000e-02
   4.9654685e+03   8.6500000e-03
   4.9754775e+03   4.7300000e-03
   4.9854865e+03   1.3910000e-02
   4.9954955e+03   9.6000000e-03
   5.0055045e+03   8.0800000e-03
   5.0155135e+03   5.5300000e-03
   5.0255225e+03   9.9400000e-03
   5.0355315e+03   1.0610000e-02
   5.0455405e+03   3.9700000e-03
   5.0555495e+03   9.7600000e-03
   5.0655586e+03   1.0610000e-02
   5.0755676e+03   8.3800000e-03
   5.0855766e+03   8.5200000e-03
   5.0955856e+03   9.3000000e-03
   5.1055946e+03   1.2760000e-02
   5.1156036e+03   1.1230000e-02
   5.1256126e+03   1.0070000e-02
   5.1356216e+03   1.0400000e-02
   5.1456306e+03   1.0720000e-02
   5.1556396e+03   1.2140000e-02
   5.1656486e+03   1.3850000e-02
   5.1756577e+03   9.5600000e-03
   5.1856667e+03   7.8800000e-03
   5.1956757e+03   9.9900000e-03
   5.2056847e+03   9.0500000e-03
   5.2156937e+03   7.1400000e-03
   5.2257027e+03   6.6600000e-03
   5.2357117e+03   6.2900000e-03
   5.2457207e+03   8.0200000e-03
   5.2557297e+03   9.3700000e-03
   5.2657387e+03   1.0130000e-02
   5.2757477e+03   9.9500000e-03
   5.2857568e+03   1.2770000e-02
   5.2957658e+03   1.2230000e-02
   5.3057748e+03   8.6900000e-03
   5.3157838e+03   1.0020000e-02
   5.3257928e+03   1.1580000e-02
   5.3358018e+03   1.5880000e-02
   5.3458108e+03   1.2690000e-02
   5.3558198e+03   8.3100000e-03
   5.3658288e+03   1.2920000e-02
   5.3758378e+03   9.1600000e-03
   5.3858468e+03   7.3900000e-03
   5.3958559e+03   9.9400000e-03
   5.4058649e+03   1.4210000e-02
   5.4158739e+03   8.2800000e-03
   5.4258829e+03   7.9900000e-03
   5.4358919e+03   8.5700000e-03
   5.4459009e+03   1.0390000e-02
   5.4559099e+03   8.4000000e-03
   5.4659189e+03   1.3850000e-02
   5.4759279e+03   1.0430000e-02
   5.4859369e+03   1.0200000e-02
   5.4959459e+03   9.7400000e-03
   5.5059550e+03   8.7800000e-03
   5.5159640e+03   9.8700000e-03
   5.5259730e+03   1.2110000e-02
   5.5359820e+03   9.7200000e-03
   5.5459910e+03   1.3640000e-02
   5.5560000e+03   9.7000000e-03
   5.5660090e+03   1.1510000e-02
   5.5760180e+03   7.1400000e-03
   5.5860270e+03   8.4900000e-03
   5.5960360e+03   1.0300000e-02
   5.6060450e+03   1.3070000e-02
   5.6160541e+03   9.0500000e-03
   5.6260631e+03   9.7800000e-03
   5.6360721e+03   9.7300000e-03
   5.6460811e+03   1.4850000e-02
   5.6560901e+03   1.3810000e-02
   5.6660991e+03   1.3960000e-02
   5.6761081e+03   1.1530000e-02
   5.6861171e+03   8.0000000e-03
   5.6961261e+03   1.2280000e-02
   5.7061351e+03   1.2660000e-02
   5.7161441e+03   1.6180000e-02
   5.7261532e+03   1.4100000e-02
   5.7361622e+03   6.6000000e-03
   5.7461712e+03   7.0900000e-03
   5.7561802e+03   1.4420000e-02
   5.7661892e+03   1.1800000e-02
   5.7761982e+03   1.2520000e-02
   5.7862072e+03   1.3600000e-02
   5.7962162e+03   6.5900000e-03
   5.8062252e+03   1.0060000e-02
   5.8162342e+03   9.8900000e-03
   5.8262432e+03   1.0410000e-02
   5.8362523e+03   9.2200000e-03
   5.8462613e+03   1.2320000e-02
   5.8562703e+03   8.9400000e-03
   5.8662793e+03   1.1940000e-02
   5.8762883e+03   9.0200000e-03
   5.8862973e+03   7.9000000e-03
   5.8963063e+03   1.1130000e-02
   5.9063153e+03   9.6500000e-03
   5.9163243e+03   6.7400000e-03
   5.9263333e+03   3.8000000e-03
   5.9363423e+03   6.5400000e-03
   5.9463514e+03   9.9800000e-03
   5.9563604e+03   1.3660000e-02
   5.9663694e+03   9.0500000e-03
   5.9763784e+03   7.4900000e-03
   5.9863874e+03   9.3900000e-03
   5.9963964e+03   8.4800000e-03
   6.0064054e+03   1.0050000e-02
   6.0164144e+03   8.2500000e-03
   6.0264234e+03   8.0800000e-03
   6.0364324e+03   9.4200000e-03
   6.0464414e+03   8.2000000e-03
   6.0564505e+03   1.0850000e-02
   6.0664595e+03   9.0600000e-03
   6.0764685e+03   8.9500000e-03
   6.0864775e+03   9.5600000e-03
   6.0964865e+03   1.1650000e-02
   6.1064955e+03   1.1170000e-02
   6.1165045e+03   6.4900000e-03
   6.1265135e+03   1.1050000e-02
   6.1365225e+03   1.1540000e-02
   6.1465315e+03   9.0400000e-03
   6.1565405e+03   7.3400000e-03
   6.1665495e+03   7.4500000e-03
   6.1765586e+03   7.7000000e-03
   6.1865676e+03   1.0040000e-02
   6.1965766e+03   8.9000000e-03
   6.2065856e+03   8.5700000e-03
   6.2165946e+03   6.9700000e-03
   6.2266036e+03   6.6400000e-03
   6.2366126e+03   9.4000000e-03
   6.2466216e+03   9.3100000e-03
   6.2566306e+03   7.1600000e-03
   6.2666396e+03   1.1260000e-02
   6.2766486e+03   1.3720000e-02
   6.2866577e+03   4.9900000e-03
   6.2966667e+03   9.9600000e-03
   6.3066757e+03   1.1300000e-02
   6.3166847e+03   8.9800000e-03
   6.3266937e+03   5.9800000e-03
   6.3367027e+03   8.7500000e-03
   6.3467117e+03   1.5470000e-02
   6.3567207e+03   1.2260000e-02
   6.3667297e+03   7.3800000e-03
   6.3767387e+03   7.1100000e-03
   6.3867477e+03   1.0060000e-02
   6.3967568e+03   3.4900000e-03
   6.4067658e+03   5.6100000e-03
   6.4167748e+03   6.6300000e-03
   6.4267838e+03   9.9500000e-03
   6.4367928e+03   1.1740000e-02
   6.4468018e+03   8.3100000e-03
   6.4568108e+03   9.2800000e-03
   6.4668198e+03   6.4500000e-03
   6.4768288e+03   7.4100000e-03
   6.4868378e+03   1.0310000e-02
   6.4968468e+03   1.3290000e-02
   6.5068559e+03   9.0700000e-03
   6.5168649e+03   1.3330000e-02
   6.5268739e+03   1.0800000e-02
   6.5368829e+03   1.2540000e-02
   6.5468919e+03   8.5800000e-03
   6.5569009e+03   9.1300000e-03
   6.5669099e+03   1.1750000e-02
   6.5769189e+03   1.1480000e-02
   6.5869279e+03   1.1880000e-02
   6.5969369e+03   7.9000000e-03
   6.6069459e+03   8.9700000e-03
   6.6169550e+03   1.1200000e-02
   6.6269640e+03   1.4120000e-02
   6.6369730e+03   9.0500000e-03
   6.6469820e+03   6.6200000e-03
   6.6569910e+03   9.1900000e-03
   6.6670000e+03   1.0980000e-02
   6.6770090e+03   6.2800000e-03
   6.6870180e+03   1.2200000e-02
   6.6970270e+03   1.0700000e-02
   6.7070360e+03   1.0740000e-02
   6.7170450e+03   8.8900000e-03
   6.7270541e+03   8.5400000e-03
   6.7370631e+03   1.0150000e-02
   6.7470721e+03   8.3400000e-03
   6.7570811e+03   1.2710000e-02
   6.7670901e+03   8.7700000e-03
   6.7770991e+03   7.5800000e-03
   6.7871081e+03   9.1800000e-03
   6.7971171e+03   1.2370000e-02
   6.8071261e+03   1.3960000e-02
   6.8171351e+03   1.0920000e-02
   6.8271441e+03   9.3500000e-03
   6.8371532e+03   1.1150000e-02
   6.8471622e+03   1.1500000e-02
   6.8571712e+03   6.2000000e-03
   6.8671802e+03   4.2300000e-03
   6.8771892e+03   1.3390000e-02
   6.8871982e+03   1.1350000e-02
   6.8972072e+03   9.1200000e-03
   6.9072162e+03   8.0700000e-03
   6.9172252e+03   6.4600000e-03
   6.9272342e+03   7.8800000e-03
   6.9372432e+03   6.7800000e-03
   6.9472523e+03   8.5600000e-03
   6.9572613e+03   7.4700000e-03
   6.9672703e+03   1.0700000e-02
   6.9772793e+03   9.4500000e-03
   6.9872883e+03   7.6600000e-03
   6.9972973e+03   1.3900000e-02
   7.0073063e+03   7.2800000e-03
   7.0173153e+03   1.0260000e-02
   7.0273243e+03   1.0000000e-02
   7.0373333e+03   5.1100000e-03
   7.0473423e+03   7.3600000e-03
   7.0573514e+03   1.1100000e-02
   7.0673604e+03   9.2000000e-03
   7.0773694e+03   7.6600000e-03
   7.0873784e+03   9.4500000e-03
   7.0973874e+03   1.2240000e-02
   7.1073964e+03   6.4900000e-03
   7.1174054e+03   3.9600000e-03
   7.1274144e+03   3.3000000e-03
   7.1374234e+03   8.3900000e-03
   7.1474324e+03   8.9600000e-03
   7.1574414e+03   9.7400000e-03
   7.1674505e+03   6.7700000e-03
   7.1774595e+03   7.2300000e-03
   7.1874685e+03   9.2800000e-03
   7.1974775e+03   1.1170000e-02
   7.2074865e+03   7.9800000e-03
   7.2174955e+03   7.0100000e-03
   7.2275045e+03   9.6600000e-03
   7.2375135e+03   7.8000000e-03
   7.2475225e+03   7.8800000e-03
   7.2575315e+03   1.0000000e-02
   7.2675405e+03   8.3200000e-03
   7.2775495e+03   7.3600000e-03
   7.2875586e+03   9.4600000e-03
   7.2975676e+03   8.0800000e-03
   7.3075766e+03   1.0120000e-02
   7.3175856e+03   9.2400000e-03
   7.3275946e+03   1.0010000e-02
   7.3376036e+03   7.2400000e-03
   7.3476126e+03   8.8600000e-03
   7.3576216e+03   9.9800000e-03
   7.3676306e+03   9.8900000e-03
   7.3776396e+03   8.6700000e-03
   7.3876486e+03   9.9300000e-03
   7.3976577e+03   9.1300000e-03
   7.4076667e+03   1.0510000e-02
   7.4176757e+03   1.3630000e-02
   7.4276847e+03   9.7600000e-03
   7.4376937e+03   1.0160000e-02
   7.4477027e+03   1.2570000e-02
   7.4577117e+03   1.1600000e-02
   7.4677207e+03   6.7500000e-03
   7.4777297e+03   8.4200000e-03
   7.4877387e+03   8.8600000e-03
   7.4977477e+03   5.5600000e-03
   7.5077568e+03   6.1900000e-03
   7.5177658e+03   9.8800000e-03
   7.5277748e+03   6.5800000e-03
   7.5377838e+03   7.3000000e-03
   7.5477928e+03   1.2840000e-02
   7.5578018e+03   9.8700000e-03
   7.5678108e+03   8.9600000e-03
   7.5778198e+03   9.8100000e-03
   7.5878288e+03   1.6950000e-02
   7.5978378e+03   1.0630000e-02
   7.6078468e+03   9.7900000e-03
   7.6178559e+03   1.4370000e-02
   7.6278649e+03   1.0420000e-02
   7.6378739e+03   8.4700000e-03
   7.6478829e+03   7.4300000e-03
   7.6578919e+03   1.4970000e-02
   7.6679009e+03   1.1870000e-02
   7.6779099e+03   9.8300000e-03
   7.6879189e+03   1.1730000e-02
   7.6979279e+03   1.2820000e-02
   7.7079369e+03   1.2490000e-02
   7.7179459e+03   1.9500000e-02
   7.7279550e+03   9.9100000e-03
   7.7379640e+03   8.3300000e-03
   7.7479730e+03   6.0900000e-03
   7.7579820e+03   7.5000000e-03
   7.7679910e+03   7.2400000e-03
   7.7780000e+03   5.6600000e-03
   7.7880090e+03   9.6600000e-03
   7.7980180e+03   8.5000000e-03
   7.8080270e+03   1.5160000e-02
   7.8180360e+03   1.0050000e-02
   7.8280450e+03   1.0530000e-02
   7.8380541e+03   1.8000000e-02
   7.8480631e+03   7.3100000e-03
   7.8580721e+03   7.1700000e-03
   7.8680811e+03   8.8200000e-03
   7.8780901e+03   6.4900000e-03
   7.8880991e+03   5.8400000e-03
   7.8981081e+03   1.0020000e-02
   7.9081171e+03   1.2620000e-02
   7.9181261e+03   9.9800000e-03
   7.9281351e+03   7.0000000e-03
   7.9381441e+03   9.9000000e-03
   7.9481532e+03   8.3400000e-03
   7.9581622e+03   7.6100000e-03
   7.9681712e+03   9.7500000e-03
   7.9781802e+03   5.2300000e-03
   7.9881892e+03   8.3400000e-03
   7.9981982e+03   9.6500000e-03
   8.0082072e+03   1.0170000e-02
   8.0182162e+03   3.5500000e-03
   8.0282252e+03   7.2200000e-03
   8.0382342e+03   1.1870000e-02
   8.0482432e+03   8.0600000e-03
   8.0582523e+03   7.4700000e-03
   8.0682613e+03   8.8600000e-03
   8.0782703e+03   7.1200000e-03
   8.0882793e+03   1.1910000e-02
   8.0982883e+03   1.1380000e-02
   8.1082973e+03   9.2900000e-03
   8.1183063e+03   1.0890000e-02
   8.1283153e+03   8.1500000e-03
   8.1383243e+03   8.8300000e-03
   8.1483333e+03   7.3500000e-03
   8.1583423e+03   6.1800000e-03
   8.1683514e+03   1.0130000e-02
   8.1783604e+03   9.6700000e-03
   8.1883694e+03   1.3090000e-02
   8.1983784e+03   8.0700000e-03
   8.2083874e+03   5.0900000e-03
   8.2183964e+03   1.0080000e-02
   8.2284054e+03   1.2910000e-02
   8.2384144e+03   7.4100000e-03
   8.2484234e+03   1.0250000e-02
   8.2584324e+03   8.8100000e-03
   8.2684414e+03   9.8100000e-03
   8.2784505e+03   9.7600000e-03
   8.2884595e+03   1.1500000e-02
   8.2984685e+03   7.3100000e-03
   8.3084775e+03   6.9900000e-03
   8.3184865e+03   9.0900000e-03
   8.3284955e+03   7.5400000e-03
   8.3385045e+03   4.6400000e-03
   8.3485135e+03   6.3100000e-03
   8.3585225e+03   9.2300000e-03
   8.3685315e+03   8.2700000e-03
   8.3785405e+03   8.6000000e-03
   8.3885495e+03   1.1200000e-02
   8.3985586e+03   1.1860000e-02
   8.4085676e+03   9.6400000e-03
   8.4185766e+03   7.9000000e-03
   8.4285856e+03   5.0300000e-03
   8.4385946e+03   1.2350000e-02
   8.4486036e+03   9.1800000e-03
   8.4586126e+03   5.7000000e-03
   8.4686216e+03   1.1400000e-02
   8.4786306e+03   7.9700000e-03
   8.4886396e+03   8.9400000e-03
   8.4986486e+03   1.1820000e-02
   8.5086577e+03   1.1260000e-02
   8.5186667e+03   1.3920000e-02
   8.5286757e+03   1.0030000e-02
   8.5386847e+03   7.4300000e-03
   8.5486937e+03   6.3600000e-03
   8.5587027e+03   1.0400000e-02
   8.5687117e+03   9.0400000e-03
   8.5787207e+03   5.9300000e-03
   8.5887297e+03   8.0900000e-03
   8.5987387e+03   1.2100000e-02
   8.6087477e+03   1.4450000e-02
   8.6187568e+03   8.8700000e-03
   8.6287658e+03   6.4100000e-03
   8.6387748e+03   6.0100000e-03
   8.6487838e+03   1.0900000e-02
   8.6587928e+03   7.3300000e-03
   8.6688018e+03   9.3800000e-03
   8.6788108e+03   1.4150000e-02
   8.6888198e+03   1.2560000e-02
   8.6988288e+03   1.2600000e-02
   8.7088378e+03   1.0130000e-02
   8.7188468e+03   1.0330000e-02
   8.7288559e+03   7.3600000e-03
   8.7388649e+03   8.2300000e-03
   8.7488739e+03   7.9400000e-03
   8.7588829e+03   9.6600000e-03
   8.7688919e+03   8.0200000e-03
   8.7789009e+03   7.4000000e-03
   8.7889099e+03   1.2060000e-02
   8.7989189e+03   1.3750000e-02
   8.8089279e+03   1.0530000e-02
   8.8189369e+03   1.2720000e-02
   8.8289459e+03   1.3310000e-02
   8.8389550e+03   1.0030000e-02
   8.8489640e+03   1.1090000e-02
   8.8589730e+03   7.7400000e-03
   8.8689820e+03   1.0720000e-02
   8.8789910e+03   1.1900000e-02
   8.8890000e+03   1.2180000e-02
   8.8990090e+03   7.1700000e-03
   8.9090180e+03   8.5200000e-03
   8.9190270e+03   7.0000000e-03
   8.9290360e+03   7.6800000e-03
   8.9390450e+03   5.7700000e-03
   8.9490541e+03   9.4100000e-03
   8.9590631e+03   1.1850000e-02
   8.9690721e+03   9.6300000e-03
   8.9790811e+03   8.0900000e-03
   8.9890901e+03   9.7500000e-03
   8.9990991e+03   5.3400000e-03
   9.0091081e+03   5.1000000e-03
   9.0191171e+03   9.6900000e-03
   9.0291261e+03   7.3300000e-03
   9.0391351e+03   9.7900000e-03
   9.0491441e+03   7.1900000e-03
   9.0591532e+03   7.5900000e-03
   9.0691622e+03   1.1080000e-02
   9.0791712e+03   9.3300000e-03
   9.0891802e+03   1.1050000e-02
   9.0991892e+03   9.6600000e-03
   9.1091982e+03   1.1030000e-02
   9.1192072e+03   1.3200000e-02
   9.1292162e+03   1.2660000e-02
   9.1392252e+03   6.1100000e-03
   9.1492342e+03   9.7700000e-03
   9.1592432e+03   7.8800000e-03
   9.1692523e+03   3.3000000e-03
   9.1792613e+03   1.2270000e-02
   9.1892703e+03   6.3300000e-03
   9.1992793e+03   8.0400000e-03
   9.2092883e+03   7.3200000e-03
   9.2192973e+03   1.0090000e-02
   9.2293063e+03   1.4230000e-02
   9.2393153e+03   1.1440000e-02
   9.2493243e+03   7.0200000e-03
   9.2593333e+03   7.6500000e-03
   9.2693423e+03   7.4700000e-03
   9.2793514e+03   6.9100000e-03
   9.2893604e+03   1.1330000e-02
   9.2993694e+03   8.2600000e-03
   9.3093784e+03   8.8300000e-03
   9.3193874e+03   4.9900000e-03
   9.3293964e+03   7.8800000e-03
   9.3394054e+03   1.3230000e-02
   9.3494144e+03   1.3300000e-02
   9.3594234e+03   9.4300000e-03
   9.3694324e+03   1.2440000e-02
   9.3794414e+03   1.2180000e-02
   9.3894505e+03   1.2500000e-02
   9.3994595e+03   8.0200000e-03
   9.4094685e+03   8.4000000e-03
   9.4194775e+03   4.4900000e-03
   9.4294865e+03   9.1300000e-03
   9.4394955e+03   9.9300000e-03
   9.4495045e+03   1.0260000e-02
   9.4595135e+03   1.0070000e-02
   9.4695225e+03   1.2240000e-02
   9.4795315e+03   1.0570000e-02
   9.4895405e+03   7.7400000e-03
   9.4995495e+03   7.1200000e-03
   9.5095586e+03   7.1000000e-03
   9.5195676e+03   9.9200000e-03
   9.5295766e+03   9.5400000e-03
   9.5395856e+03   1.0970000e-02
   9.5495946e+03   7.3600000e-03
   9.5596036e+03   9.0700000e-03
   9.5696126e+03   1.1000000e-02
   9.5796216e+03   1.1630000e-02
   9.5896306e+03   6.6300000e-03
   9.5996396e+03   1.1170000e-02
   9.6096486e+03   5.7000000e-03
   9.6196577e+03   6.8600000e-03
   9.6296667e+03   1.1100000e-02
   9.6396757e+03   5.6300000e-03
   9.6496847e+03   7.9700000e-03
   9.6596937e+03   8.0100000e-03
   9.6697027e+03   8.0800000e-03
   9.6797117e+03   6.3300000e-03
   9.6897207e+03   1.0740000e-02
   9.6997297e+03   8.6500000e-03
   9.7097387e+03   9.6400000e-03
   9.7197477e+03   1.1840000e-02
   9.7297568e+03   6.6700000e-03
   9.7397658e+03   6.1500000e-03
   9.7497748e+03   7.3500000e-03
   9.7597838e+03   8.3100000e-03
   9.7697928e+03   1.1250000e-02
   9.7798018e+03   1.2770000e-02
   9.7898108e+03   6.8200000e-03
   9.7998198e+03   1.1990000e-02
   9.8098288e+03   1.2240000e-02
   9.8198378e+03   7.9500000e-03
   9.8298468e+03   9.3500000e-03
   9.8398559e+03   3.2300000e-03
   9.8498649e+03   8.9500000e-03
   9.8598739e+03   1.0100000e-02
   9.8698829e+03   1.2290000e-02
   9.8798919e+03   8.5200000e-03
   9.8899009e+03   9.7300000e-03
   9.8999099e+03   8.6000000e-03
   9.9099189e+03   9.8300000e-03
   9.9199279e+03   8.1300000e-03
   9.9299369e+03   6.7600000e-03
   9.9399459e+03   9.8800000e-03
   9.9499550e+03   1.1190000e-02
   9.9599640e+03   1.0530000e-02
   9.9699730e+03   8.2800000e-03
   9.9799820e+03   1.2760000e-02
   9.9899910e+03   7.2400000e-03
   1.0000000e+04   3.5900000e-03


==> figs/N_5_unsupervised/hard_obj.dat <==
   1.0000000e+00   1.6439700e+00
   1.1009009e+01   1.6405900e+00
   2.1018018e+01   1.6367000e+00
   3.1027027e+01   1.6309100e+00
   4.1036036e+01   1.6253400e+00
   5.1045045e+01   1.6192500e+00
   6.1054054e+01   1.6122800e+00
   7.1063063e+01   1.6075300e+00
   8.1072072e+01   1.6026500e+00
   9.1081081e+01   1.5975200e+00
   1.0109009e+02   1.5940600e+00
   1.1109910e+02   1.5930800e+00
   1.2110811e+02   1.5904900e+00
   1.3111712e+02   1.5878900e+00
   1.4112613e+02   1.5873000e+00
   1.5113514e+02   1.5819400e+00
   1.6114414e+02   1.5711500e+00
   1.7115315e+02   1.5578100e+00
   1.8116216e+02   1.5519200e+00
   1.9117117e+02   1.5564800e+00
   2.0118018e+02   1.5640200e+00
   2.1118919e+02   1.5758200e+00
   2.2119820e+02   1.5899400e+00
   2.3120721e+02   1.6061300e+00
   2.4121622e+02   1.6199200e+00
   2.5122523e+02   1.6307400e+00
   2.6123423e+02   1.6426500e+00
   2.7124324e+02   1.6570600e+00
   2.8125225e+02   1.6719000e+00
   2.9126126e+02   1.6880700e+00
   3.0127027e+02   1.7022800e+00
   3.1127928e+02   1.7177700e+00
   3.2128829e+02   1.7327800e+00
   3.3129730e+02   1.7403300e+00
   3.4130631e+02   1.7491600e+00
   3.5131532e+02   1.7540300e+00
   3.6132432e+02   1.7544000e+00
   3.7133333e+02   1.7454900e+00
   3.8134234e+02   1.7370400e+00
   3.9135135e+02   1.7326000e+00
   4.0136036e+02   1.7317800e+00
   4.1136937e+02   1.7373100e+00
   4.2137838e+02   1.7444500e+00
   4.3138739e+02   1.7468000e+00
   4.4139640e+02   1.7527400e+00
   4.5140541e+02   1.7631100e+00
   4.6141441e+02   1.7678000e+00
   4.7142342e+02   1.7739400e+00
   4.8143243e+02   1.7749100e+00
   4.9144144e+02   1.7821800e+00
   5.0145045e+02   1.7918800e+00
   5.1145946e+02   1.8034100e+00
   5.2146847e+02   1.8116600e+00
   5.3147748e+02   1.8213300e+00
   5.4148649e+02   1.8337400e+00
   5.5149550e+02   1.8456000e+00
   5.6150450e+02   1.8573400e+00
   5.7151351e+02   1.8777600e+00
   5.8152252e+02   1.8920500e+00
   5.9153153e+02   1.9038100e+00
   6.0154054e+02   1.9053600e+00
   6.1154955e+02   1.9018500e+00
   6.2155856e+02   1.9030300e+00
   6.3156757e+02   1.9028500e+00
   6.4157658e+02   1.9039700e+00
   6.5158559e+02   1.9046600e+00
   6.6159459e+02   1.9153100e+00
   6.7160360e+02   1.9224300e+00
   6.8161261e+02   1.9249500e+00
   6.9162162e+02   1.9313200e+00
   7.0163063e+02   1.9341500e+00
   7.1163964e+02   1.9388400e+00
   7.2164865e+02   1.9486200e+00
   7.3165766e+02   1.9552800e+00
   7.4166667e+02   1.9538300e+00
   7.5167568e+02   1.9500000e+00
   7.6168468e+02   1.9518500e+00
   7.7169369e+02   1.9580400e+00
   7.8170270e+02   1.9625700e+00
   7.9171171e+02   1.9640100e+00
   8.0172072e+02   1.9696500e+00
   8.1172973e+02   1.9724700e+00
   8.2173874e+02   1.9692100e+00
   8.3174775e+02   1.9685200e+00
   8.4175676e+02   1.9717000e+00
   8.5176577e+02   1.9760500e+00
   8.6177477e+02   1.9799300e+00
   8.7178378e+02   1.9847600e+00
   8.8179279e+02   1.9811400e+00
   8.9180180e+02   1.9779700e+00
   9.0181081e+02   1.9814000e+00
   9.1181982e+02   1.9865100e+00
   9.2182883e+02   1.9877400e+00
   9.3183784e+02   1.9865800e+00
   9.4184685e+02   1.9862100e+00
   9.5185586e+02   1.9879800e+00
   9.6186486e+02   1.9844500e+00
   9.7187387e+02   1.9842400e+00
   9.8188288e+02   1.9858700e+00
   9.9189189e+02   1.9958700e+00
   1.0019009e+03   2.0032400e+00
   1.0119099e+03   2.0015600e+00
   1.0219189e+03   1.9969800e+00
   1.0319279e+03   1.9907700e+00
   1.0419369e+03   1.9920300e+00
   1.0519459e+03   1.9918400e+00
   1.0619550e+03   1.9947800e+00
   1.0719640e+03   2.0008200e+00
   1.0819730e+03   2.0018300e+00
   1.0919820e+03   2.0031000e+00
   1.1019910e+03   2.0042700e+00
   1.1120000e+03   2.0057200e+00
   1.1220090e+03   2.0064400e+00
   1.1320180e+03   2.0078100e+00
   1.1420270e+03   2.0095200e+00
   1.1520360e+03   2.0099300e+00
   1.1620450e+03   2.0071600e+00
   1.1720541e+03   2.0078300e+00
   1.1820631e+03   2.0065200e+00
   1.1920721e+03   2.0057700e+00
   1.2020811e+03   2.0064000e+00
   1.2120901e+03   2.0108300e+00
   1.2220991e+03   2.0121500e+00
   1.2321081e+03   2.0164400e+00
   1.2421171e+03   2.0177400e+00
   1.2521261e+03   2.0182600e+00
   1.2621351e+03   2.0168300e+00
   1.2721441e+03   2.0204800e+00
   1.2821532e+03   2.0254000e+00
   1.2921622e+03   2.0204000e+00
   1.3021712e+03   2.0202300e+00
   1.3121802e+03   2.0249000e+00
   1.3221892e+03   2.0230000e+00
   1.3321982e+03   2.0228100e+00
   1.3422072e+03   2.0249800e+00
   1.3522162e+03   2.0349400e+00
   1.3622252e+03   2.0382700e+00
   1.3722342e+03   2.0367300e+00
   1.3822432e+03   2.0335400e+00
   1.3922523e+03   2.0347900e+00
   1.4022613e+03   2.0367300e+00
   1.4122703e+03   2.0369800e+00
   1.4222793e+03   2.0396900e+00
   1.4322883e+03   2.0358600e+00
   1.4422973e+03   2.0391400e+00
   1.4523063e+03   2.0459100e+00
   1.4623153e+03   2.0468400e+00
   1.4723243e+03   2.0470000e+00
   1.4823333e+03   2.0480100e+00
   1.4923423e+03   2.0521300e+00
   1.5023514e+03   2.0527400e+00
   1.5123604e+03   2.0492400e+00
   1.5223694e+03   2.0485400e+00
   1.5323784e+03   2.0487800e+00
   1.5423874e+03   2.0461700e+00
   1.5523964e+03   2.0469600e+00
   1.5624054e+03   2.0499900e+00
   1.5724144e+03   2.0503000e+00
   1.5824234e+03   2.0487000e+00
   1.5924324e+03   2.0478300e+00
   1.6024414e+03   2.0553700e+00
   1.6124505e+03   2.0587300e+00
   1.6224595e+03   2.0586800e+00
   1.6324685e+03   2.0568000e+00
   1.6424775e+03   2.0561500e+00
   1.6524865e+03   2.0571400e+00
   1.6624955e+03   2.0589600e+00
   1.6725045e+03   2.0606300e+00
   1.6825135e+03   2.0627800e+00
   1.6925225e+03   2.0666000e+00
   1.7025315e+03   2.0669200e+00
   1.7125405e+03   2.0642500e+00
   1.7225495e+03   2.0673100e+00
   1.7325586e+03   2.0652500e+00
   1.7425676e+03   2.0615300e+00
   1.7525766e+03   2.0644300e+00
   1.7625856e+03   2.0629500e+00
   1.7725946e+03   2.0640200e+00
   1.7826036e+03   2.0691300e+00
   1.7926126e+03   2.0673500e+00
   1.8026216e+03   2.0643700e+00
   1.8126306e+03   2.0629800e+00
   1.8226396e+03   2.0606300e+00
   1.8326486e+03   2.0662000e+00
   1.8426577e+03   2.0698100e+00
   1.8526667e+03   2.0667600e+00
   1.8626757e+03   2.0643300e+00
   1.8726847e+03   2.0641200e+00
   1.8826937e+03   2.0631400e+00
   1.8927027e+03   2.0635300e+00
   1.9027117e+03   2.0655200e+00
   1.9127207e+03   2.0636500e+00
   1.9227297e+03   2.0644900e+00
   1.9327387e+03   2.0681100e+00
   1.9427477e+03   2.0670000e+00
   1.9527568e+03   2.0685600e+00
   1.9627658e+03   2.0740000e+00
   1.9727748e+03   2.0763500e+00
   1.9827838e+03   2.0744100e+00
   1.9927928e+03   2.0730400e+00
   2.0028018e+03   2.0776800e+00
   2.0128108e+03   2.0788200e+00
   2.0228198e+03   2.0769400e+00
   2.0328288e+03   2.0755300e+00
   2.0428378e+03   2.0778300e+00
   2.0528468e+03   2.0754000e+00
   2.0628559e+03   2.0705300e+00
   2.0728649e+03   2.0714500e+00
   2.0828739e+03   2.0758500e+00
   2.0928829e+03   2.0804100e+00
   2.1028919e+03   2.0847600e+00
   2.1129009e+03   2.0817000e+00
   2.1229099e+03   2.0754000e+00
   2.1329189e+03   2.0759100e+00
   2.1429279e+03   2.0739600e+00
   2.1529369e+03   2.0759900e+00
   2.1629459e+03   2.0766200e+00
   2.1729550e+03   2.0768800e+00
   2.1829640e+03   2.0722800e+00
   2.1929730e+03   2.0760500e+00
   2.2029820e+03   2.0774500e+00
   2.2129910e+03   2.0777500e+00
   2.2230000e+03   2.0794100e+00
   2.2330090e+03   2.0745600e+00
   2.2430180e+03   2.0700700e+00
   2.2530270e+03   2.0726300e+00
   2.2630360e+03   2.0764300e+00
   2.2730450e+03   2.0774400e+00
   2.2830541e+03   2.0766800e+00
   2.2930631e+03   2.0781500e+00
   2.3030721e+03   2.0774800e+00
   2.3130811e+03   2.0802100e+00
   2.3230901e+03   2.0852000e+00
   2.3330991e+03   2.0814700e+00
   2.3431081e+03   2.0800800e+00
   2.3531171e+03   2.0819600e+00
   2.3631261e+03   2.0815300e+00
   2.3731351e+03   2.0800300e+00
   2.3831441e+03   2.0824300e+00
   2.3931532e+03   2.0845000e+00
   2.4031622e+03   2.0821600e+00
   2.4131712e+03   2.0823800e+00
   2.4231802e+03   2.0861700e+00
   2.4331892e+03   2.0873100e+00
   2.4431982e+03   2.0872200e+00
   2.4532072e+03   2.0892100e+00
   2.4632162e+03   2.0874000e+00
   2.4732252e+03   2.0823500e+00
   2.4832342e+03   2.0836500e+00
   2.4932432e+03   2.0869800e+00
   2.5032523e+03   2.0917100e+00
   2.5132613e+03   2.0915300e+00
   2.5232703e+03   2.0946900e+00
   2.5332793e+03   2.0940700e+00
   2.5432883e+03   2.0935600e+00
   2.5532973e+03   2.0873800e+00
   2.5633063e+03   2.0894300e+00
   2.5733153e+03   2.0912300e+00
   2.5833243e+03   2.0881700e+00
   2.5933333e+03   2.0845800e+00
   2.6033423e+03   2.0810700e+00
   2.6133514e+03   2.0881100e+00
   2.6233604e+03   2.0903600e+00
   2.6333694e+03   2.0930900e+00
   2.6433784e+03   2.0908400e+00
   2.6533874e+03   2.0877700e+00
   2.6633964e+03   2.0909900e+00
   2.6734054e+03   2.0859900e+00
   2.6834144e+03   2.0900200e+00
   2.6934234e+03   2.0909400e+00
   2.7034324e+03   2.0921900e+00
   2.7134414e+03   2.0938100e+00
   2.7234505e+03   2.0992500e+00
   2.7334595e+03   2.0958800e+00
   2.7434685e+03   2.0889900e+00
   2.7534775e+03   2.0920900e+00
   2.7634865e+03   2.0917900e+00
   2.7734955e+03   2.0887000e+00
   2.7835045e+03   2.0861700e+00
   2.7935135e+03   2.0928300e+00
   2.8035225e+03   2.0965100e+00
   2.8135315e+03   2.0951200e+00
   2.8235405e+03   2.0893700e+00
   2.8335495e+03   2.0872400e+00
   2.8435586e+03   2.0937700e+00
   2.8535676e+03   2.0918000e+00
   2.8635766e+03   2.0937900e+00
   2.8735856e+03   2.0956200e+00
   2.8835946e+03   2.0906900e+00
   2.8936036e+03   2.0938600e+00
   2.9036126e+03   2.0979900e+00
   2.9136216e+03   2.0941200e+00
   2.9236306e+03   2.0933900e+00
   2.9336396e+03   2.0986900e+00
   2.9436486e+03   2.0994800e+00
   2.9536577e+03   2.0962700e+00
   2.9636667e+03   2.0957200e+00
   2.9736757e+03   2.0970300e+00
   2.9836847e+03   2.0944200e+00
   2.9936937e+03   2.0945300e+00
   3.0037027e+03   2.0950500e+00
   3.0137117e+03   2.0982200e+00
   3.0237207e+03   2.1021500e+00
   3.0337297e+03   2.1056700e+00
   3.0437387e+03   2.0999800e+00
   3.0537477e+03   2.0948800e+00
   3.0637568e+03   2.1008300e+00
   3.0737658e+03   2.1008800e+00
   3.0837748e+03   2.0998400e+00
   3.0937838e+03   2.1031000e+00
   3.1037928e+03   2.1040900e+00
   3.1138018e+03   2.0999900e+00
   3.1238108e+03   2.0940800e+00
   3.1338198e+03   2.0918500e+00
   3.1438288e+03   2.0944600e+00
   3.1538378e+03   2.0975700e+00
   3.1638468e+03   2.1004800e+00
   3.1738559e+03   2.1040300e+00
   3.1838649e+03   2.1016800e+00
   3.1938739e+03   2.1002400e+00
   3.2038829e+03   2.1045400e+00
   3.2138919e+03   2.1044300e+00
   3.2239009e+03   2.0995400e+00
   3.2339099e+03   2.1012500e+00
   3.2439189e+03   2.1080900e+00
   3.2539279e+03   2.1068400e+00
   3.2639369e+03   2.1028800e+00
   3.2739459e+03   2.1064700e+00
   3.2839550e+03   2.1055200e+00
   3.2939640e+03   2.1064700e+00
   3.3039730e+03   2.1079900e+00
   3.3139820e+03   2.1046300e+00
   3.3239910e+03   2.1014900e+00
   3.3340000e+03   2.1002200e+00
   3.3440090e+03   2.0998200e+00
   3.3540180e+03   2.1065400e+00
   3.3640270e+03   2.1095400e+00
   3.3740360e+03   2.1085000e+00
   3.3840450e+03   2.1107100e+00
   3.3940541e+03   2.1074900e+00
   3.4040631e+03   2.1068300e+00
   3.4140721e+03   2.1071000e+00
   3.4240811e+03   2.1041500e+00
   3.4340901e+03   2.1023400e+00
   3.4440991e+03   2.1027400e+00
   3.4541081e+03   2.1068500e+00
   3.4641171e+03   2.1081800e+00
   3.4741261e+03   2.1035800e+00
   3.4841351e+03   2.1025400e+00
   3.4941441e+03   2.1057100e+00
   3.5041532e+03   2.1092200e+00
   3.5141622e+03   2.1120000e+00
   3.5241712e+03   2.1093800e+00
   3.5341802e+03   2.1086100e+00
   3.5441892e+03   2.1113600e+00
   3.5541982e+03   2.1114200e+00
   3.5642072e+03   2.1135900e+00
   3.5742162e+03   2.1133100e+00
   3.5842252e+03   2.1037400e+00
   3.5942342e+03   2.0992500e+00
   3.6042432e+03   2.1082700e+00
   3.6142523e+03   2.1169200e+00
   3.6242613e+03   2.1171300e+00
   3.6342703e+03   2.1166100e+00
   3.6442793e+03   2.1158300e+00
   3.6542883e+03   2.1081300e+00
   3.6642973e+03   2.1110900e+00
   3.6743063e+03   2.1110100e+00
   3.6843153e+03   2.1093500e+00
   3.6943243e+03   2.1081300e+00
   3.7043333e+03   2.1066300e+00
   3.7143423e+03   2.1101600e+00
   3.7243514e+03   2.1150100e+00
   3.7343604e+03   2.1142200e+00
   3.7443694e+03   2.1151500e+00
   3.7543784e+03   2.1116100e+00
   3.7643874e+03   2.1099100e+00
   3.7743964e+03   2.1095800e+00
   3.7844054e+03   2.1086400e+00
   3.7944144e+03   2.1047400e+00
   3.8044234e+03   2.1050200e+00
   3.8144324e+03   2.1075500e+00
   3.8244414e+03   2.1079700e+00
   3.8344505e+03   2.1131900e+00
   3.8444595e+03   2.1156200e+00
   3.8544685e+03   2.1165800e+00
   3.8644775e+03   2.1117700e+00
   3.8744865e+03   2.1086400e+00
   3.8844955e+03   2.1081000e+00
   3.8945045e+03   2.1056200e+00
   3.9045135e+03   2.1055000e+00
   3.9145225e+03   2.1092500e+00
   3.9245315e+03   2.1097800e+00
   3.9345405e+03   2.1143400e+00
   3.9445495e+03   2.1204600e+00
   3.9545586e+03   2.1131900e+00
   3.9645676e+03   2.1132900e+00
   3.9745766e+03   2.1162900e+00
   3.9845856e+03   2.1172100e+00
   3.9945946e+03   2.1128100e+00
   4.0046036e+03   2.1180000e+00
   4.0146126e+03   2.1169900e+00
   4.0246216e+03   2.1133700e+00
   4.0346306e+03   2.1162600e+00
   4.0446396e+03   2.1160100e+00
   4.0546486e+03   2.1098600e+00
   4.0646577e+03   2.1054600e+00
   4.0746667e+03   2.1108200e+00
   4.0846757e+03   2.1132700e+00
   4.0946847e+03   2.1148700e+00
   4.1046937e+03   2.1126700e+00
   4.1147027e+03   2.1151200e+00
   4.1247117e+03   2.1158600e+00
   4.1347207e+03   2.1092200e+00
   4.1447297e+03   2.1160000e+00
   4.1547387e+03   2.1182600e+00
   4.1647477e+03   2.1151500e+00
   4.1747568e+03   2.1137700e+00
   4.1847658e+03   2.1171400e+00
   4.1947748e+03   2.1181100e+00
   4.2047838e+03   2.1161600e+00
   4.2147928e+03   2.1128800e+00
   4.2248018e+03   2.1149200e+00
   4.2348108e+03   2.1168000e+00
   4.2448198e+03   2.1082500e+00
   4.2548288e+03   2.1083200e+00
   4.2648378e+03   2.1137500e+00
   4.2748468e+03   2.1113400e+00
   4.2848559e+03   2.1117400e+00
   4.2948649e+03   2.1120800e+00
   4.3048739e+03   2.1149400e+00
   4.3148829e+03   2.1158900e+00
   4.3248919e+03   2.1166500e+00
   4.3349009e+03   2.1121600e+00
   4.3449099e+03   2.1103300e+00
   4.3549189e+03   2.1102100e+00
   4.3649279e+03   2.1140100e+00
   4.3749369e+03   2.1204100e+00
   4.3849459e+03   2.1206300e+00
   4.3949550e+03   2.1191100e+00
   4.4049640e+03   2.1189700e+00
   4.4149730e+03   2.1178400e+00
   4.4249820e+03   2.1187900e+00
   4.4349910e+03   2.1185500e+00
   4.4450000e+03   2.1191300e+00
   4.4550090e+03   2.1151600e+00
   4.4650180e+03   2.1153300e+00
   4.4750270e+03   2.1180600e+00
   4.4850360e+03   2.1176600e+00
   4.4950450e+03   2.1187400e+00
   4.5050541e+03   2.1198500e+00
   4.5150631e+03   2.1170100e+00
   4.5250721e+03   2.1132000e+00
   4.5350811e+03   2.1162400e+00
   4.5450901e+03   2.1222800e+00
   4.5550991e+03   2.1189200e+00
   4.5651081e+03   2.1183200e+00
   4.5751171e+03   2.1207200e+00
   4.5851261e+03   2.1224100e+00
   4.5951351e+03   2.1197700e+00
   4.6051441e+03   2.1212300e+00
   4.6151532e+03   2.1218800e+00
   4.6251622e+03   2.1213200e+00
   4.6351712e+03   2.1147000e+00
   4.6451802e+03   2.1132400e+00
   4.6551892e+03   2.1106100e+00
   4.6651982e+03   2.1081100e+00
   4.6752072e+03   2.1145100e+00
   4.6852162e+03   2.1201500e+00
   4.6952252e+03   2.1166700e+00
   4.7052342e+03   2.1112100e+00
   4.7152432e+03   2.1151000e+00
   4.7252523e+03   2.1199800e+00
   4.7352613e+03   2.1192600e+00
   4.7452703e+03   2.1178000e+00
   4.7552793e+03   2.1160200e+00
   4.7652883e+03   2.1138100e+00
   4.7752973e+03   2.1181400e+00
   4.7853063e+03   2.1217500e+00
   4.7953153e+03   2.1228400e+00
   4.8053243e+03   2.1222200e+00
   4.8153333e+03   2.1187000e+00
   4.8253423e+03   2.1153000e+00
   4.8353514e+03   2.1158000e+00
   4.8453604e+03   2.1148700e+00
   4.8553694e+03   2.1190000e+00
   4.8653784e+03   2.1168600e+00
   4.8753874e+03   2.1181900e+00
   4.8853964e+03   2.1210800e+00
   4.8954054e+03   2.1229600e+00
   4.9054144e+03   2.1229800e+00
   4.9154234e+03   2.1251200e+00
   4.9254324e+03   2.1181400e+00
   4.9354414e+03   2.1148300e+00
   4.9454505e+03   2.1174300e+00
   4.9554595e+03   2.1200400e+00
   4.9654685e+03   2.1144800e+00
   4.9754775e+03   2.1154300e+00
   4.9854865e+03   2.1243200e+00
   4.9954955e+03   2.1246000e+00
   5.0055045e+03   2.1172200e+00
   5.0155135e+03   2.1200200e+00
   5.0255225e+03   2.1189100e+00
   5.0355315e+03   2.1190800e+00
   5.0455405e+03   2.1164800e+00
   5.0555495e+03   2.1191800e+00
   5.0655586e+03   2.1168200e+00
   5.0755676e+03   2.1138900e+00
   5.0855766e+03   2.1194000e+00
   5.0955856e+03   2.1220700e+00
   5.1055946e+03   2.1198800e+00
   5.1156036e+03   2.1192700e+00
   5.1256126e+03   2.1194600e+00
   5.1356216e+03   2.1181500e+00
   5.1456306e+03   2.1211200e+00
   5.1556396e+03   2.1254000e+00
   5.1656486e+03   2.1229800e+00
   5.1756577e+03   2.1136100e+00
   5.1856667e+03   2.1166300e+00
   5.1956757e+03   2.1208400e+00
   5.2056847e+03   2.1181100e+00
   5.2156937e+03   2.1188700e+00
   5.2257027e+03   2.1125500e+00
   5.2357117e+03   2.1169800e+00
   5.2457207e+03   2.1211700e+00
   5.2557297e+03   2.1230200e+00
   5.2657387e+03   2.1224400e+00
   5.2757477e+03   2.1228100e+00
   5.2857568e+03   2.1218500e+00
   5.2957658e+03   2.1232000e+00
   5.3057748e+03   2.1245100e+00
   5.3157838e+03   2.1254600e+00
   5.3257928e+03   2.1291100e+00
   5.3358018e+03   2.1242800e+00
   5.3458108e+03   2.1261900e+00
   5.3558198e+03   2.1210900e+00
   5.3658288e+03   2.1199100e+00
   5.3758378e+03   2.1200100e+00
   5.3858468e+03   2.1180300e+00
   5.3958559e+03   2.1163800e+00
   5.4058649e+03   2.1215300e+00
   5.4158739e+03   2.1200300e+00
   5.4258829e+03   2.1142500e+00
   5.4358919e+03   2.1240400e+00
   5.4459009e+03   2.1251900e+00
   5.4559099e+03   2.1214200e+00
   5.4659189e+03   2.1240200e+00
   5.4759279e+03   2.1220100e+00
   5.4859369e+03   2.1197300e+00
   5.4959459e+03   2.1234600e+00
   5.5059550e+03   2.1203300e+00
   5.5159640e+03   2.1227800e+00
   5.5259730e+03   2.1185500e+00
   5.5359820e+03   2.1197300e+00
   5.5459910e+03   2.1218000e+00
   5.5560000e+03   2.1217200e+00
   5.5660090e+03   2.1246500e+00
   5.5760180e+03   2.1177200e+00
   5.5860270e+03   2.1173800e+00
   5.5960360e+03   2.1263800e+00
   5.6060450e+03   2.1262800e+00
   5.6160541e+03   2.1187800e+00
   5.6260631e+03   2.1184200e+00
   5.6360721e+03   2.1225700e+00
   5.6460811e+03   2.1337300e+00
   5.6560901e+03   2.1298100e+00
   5.6660991e+03   2.1277900e+00
   5.6761081e+03   2.1247600e+00
   5.6861171e+03   2.1230200e+00
   5.6961261e+03   2.1304800e+00
   5.7061351e+03   2.1298000e+00
   5.7161441e+03   2.1294800e+00
   5.7261532e+03   2.1302100e+00
   5.7361622e+03   2.1198100e+00
   5.7461712e+03   2.1185000e+00
   5.7561802e+03   2.1271800e+00
   5.7661892e+03   2.1239700e+00
   5.7761982e+03   2.1257900e+00
   5.7862072e+03   2.1297200e+00
   5.7962162e+03   2.1218400e+00
   5.8062252e+03   2.1197400e+00
   5.8162342e+03   2.1239700e+00
   5.8262432e+03   2.1215000e+00
   5.8362523e+03   2.1218500e+00
   5.8462613e+03   2.1253600e+00
   5.8562703e+03   2.1211600e+00
   5.8662793e+03   2.1244300e+00
   5.8762883e+03   2.1201500e+00
   5.8862973e+03   2.1189400e+00
   5.8963063e+03   2.1249500e+00
   5.9063153e+03   2.1194200e+00
   5.9163243e+03   2.1170700e+00
   5.9263333e+03   2.1195100e+00
   5.9363423e+03   2.1165100e+00
   5.9463514e+03   2.1136600e+00
   5.9563604e+03   2.1262700e+00
   5.9663694e+03   2.1180400e+00
   5.9763784e+03   2.1128200e+00
   5.9863874e+03   2.1143600e+00
   5.9963964e+03   2.1133800e+00
   6.0064054e+03   2.1196100e+00
   6.0164144e+03   2.1183100e+00
   6.0264234e+03   2.1192300e+00
   6.0364324e+03   2.1259300e+00
   6.0464414e+03   2.1210600e+00
   6.0564505e+03   2.1182600e+00
   6.0664595e+03   2.1225400e+00
   6.0764685e+03   2.1194100e+00
   6.0864775e+03   2.1197500e+00
   6.0964865e+03   2.1234100e+00
   6.1064955e+03   2.1215200e+00
   6.1165045e+03   2.1227400e+00
   6.1265135e+03   2.1246300e+00
   6.1365225e+03   2.1236800e+00
   6.1465315e+03   2.1207100e+00
   6.1565405e+03   2.1123000e+00
   6.1665495e+03   2.1162500e+00
   6.1765586e+03   2.1213600e+00
   6.1865676e+03   2.1217900e+00
   6.1965766e+03   2.1220900e+00
   6.2065856e+03   2.1189400e+00
   6.2165946e+03   2.1218900e+00
   6.2266036e+03   2.1229300e+00
   6.2366126e+03   2.1239300e+00
   6.2466216e+03   2.1244600e+00
   6.2566306e+03   2.1188000e+00
   6.2666396e+03   2.1243100e+00
   6.2766486e+03   2.1249800e+00
   6.2866577e+03   2.1176600e+00
   6.2966667e+03   2.1213100e+00
   6.3066757e+03   2.1245400e+00
   6.3166847e+03   2.1271900e+00
   6.3266937e+03   2.1193200e+00
   6.3367027e+03   2.1283200e+00
   6.3467117e+03   2.1390300e+00
   6.3567207e+03   2.1321400e+00
   6.3667297e+03   2.1214700e+00
   6.3767387e+03   2.1228300e+00
   6.3867477e+03   2.1240800e+00
   6.3967568e+03   2.1196400e+00
   6.4067658e+03   2.1153000e+00
   6.4167748e+03   2.1146000e+00
   6.4267838e+03   2.1273200e+00
   6.4367928e+03   2.1249000e+00
   6.4468018e+03   2.1260200e+00
   6.4568108e+03   2.1241200e+00
   6.4668198e+03   2.1240400e+00
   6.4768288e+03   2.1265400e+00
   6.4868378e+03   2.1285800e+00
   6.4968468e+03   2.1265300e+00
   6.5068559e+03   2.1224800e+00
   6.5168649e+03   2.1308300e+00
   6.5268739e+03   2.1297200e+00
   6.5368829e+03   2.1281400e+00
   6.5468919e+03   2.1287300e+00
   6.5569009e+03   2.1261100e+00
   6.5669099e+03   2.1283300e+00
   6.5769189e+03   2.1278300e+00
   6.5869279e+03   2.1274800e+00
   6.5969369e+03   2.1241100e+00
   6.6069459e+03   2.1256500e+00
   6.6169550e+03   2.1279800e+00
   6.6269640e+03   2.1293700e+00
   6.6369730e+03   2.1241900e+00
   6.6469820e+03   2.1166400e+00
   6.6569910e+03   2.1231600e+00
   6.6670000e+03   2.1244000e+00
   6.6770090e+03   2.1228900e+00
   6.6870180e+03   2.1254500e+00
   6.6970270e+03   2.1312400e+00
   6.7070360e+03   2.1299500e+00
   6.7170450e+03   2.1271400e+00
   6.7270541e+03   2.1248700e+00
   6.7370631e+03   2.1213300e+00
   6.7470721e+03   2.1222000e+00
   6.7570811e+03   2.1273000e+00
   6.7670901e+03   2.1296000e+00
   6.7770991e+03   2.1268400e+00
   6.7871081e+03   2.1270400e+00
   6.7971171e+03   2.1302500e+00
   6.8071261e+03   2.1294100e+00
   6.8171351e+03   2.1293500e+00
   6.8271441e+03   2.1217700e+00
   6.8371532e+03   2.1263700e+00
   6.8471622e+03   2.1316000e+00
   6.8571712e+03   2.1249900e+00
   6.8671802e+03   2.1216500e+00
   6.8771892e+03   2.1299000e+00
   6.8871982e+03   2.1281100e+00
   6.8972072e+03   2.1292000e+00
   6.9072162e+03   2.1300300e+00
   6.9172252e+03   2.1259000e+00
   6.9272342e+03   2.1313000e+00
   6.9372432e+03   2.1288600e+00
   6.9472523e+03   2.1253200e+00
   6.9572613e+03   2.1280500e+00
   6.9672703e+03   2.1299100e+00
   6.9772793e+03   2.1292100e+00
   6.9872883e+03   2.1325900e+00
   6.9972973e+03   2.1388700e+00
   7.0073063e+03   2.1303600e+00
   7.0173153e+03   2.1346000e+00
   7.0273243e+03   2.1324700e+00
   7.0373333e+03   2.1272700e+00
   7.0473423e+03   2.1285900e+00
   7.0573514e+03   2.1335200e+00
   7.0673604e+03   2.1261600e+00
   7.0773694e+03   2.1252400e+00
   7.0873784e+03   2.1312700e+00
   7.0973874e+03   2.1321400e+00
   7.1073964e+03   2.1255600e+00
   7.1174054e+03   2.1204800e+00
   7.1274144e+03   2.1236400e+00
   7.1374234e+03   2.1258400e+00
   7.1474324e+03   2.1263600e+00
   7.1574414e+03   2.1325500e+00
   7.1674505e+03   2.1297200e+00
   7.1774595e+03   2.1262900e+00
   7.1874685e+03   2.1231500e+00
   7.1974775e+03   2.1318000e+00
   7.2074865e+03   2.1301000e+00
   7.2174955e+03   2.1274200e+00
   7.2275045e+03   2.1301800e+00
   7.2375135e+03   2.1298400e+00
   7.2475225e+03   2.1345900e+00
   7.2575315e+03   2.1317700e+00
   7.2675405e+03   2.1323500e+00
   7.2775495e+03   2.1318500e+00
   7.2875586e+03   2.1301900e+00
   7.2975676e+03   2.1328700e+00
   7.3075766e+03   2.1306300e+00
   7.3175856e+03   2.1315800e+00
   7.3275946e+03   2.1328400e+00
   7.3376036e+03   2.1309600e+00
   7.3476126e+03   2.1356100e+00
   7.3576216e+03   2.1318100e+00
   7.3676306e+03   2.1359600e+00
   7.3776396e+03   2.1353400e+00
   7.3876486e+03   2.1307300e+00
   7.3976577e+03   2.1339500e+00
   7.4076667e+03   2.1362000e+00
   7.4176757e+03   2.1372100e+00
   7.4276847e+03   2.1348000e+00
   7.4376937e+03   2.1346500e+00
   7.4477027e+03   2.1313700e+00
   7.4577117e+03   2.1324600e+00
   7.4677207e+03   2.1294900e+00
   7.4777297e+03   2.1297400e+00
   7.4877387e+03   2.1314400e+00
   7.4977477e+03   2.1304000e+00
   7.5077568e+03   2.1349600e+00
   7.5177658e+03   2.1372400e+00
   7.5277748e+03   2.1298900e+00
   7.5377838e+03   2.1324700e+00
   7.5477928e+03   2.1435100e+00
   7.5578018e+03   2.1380400e+00
   7.5678108e+03   2.1311200e+00
   7.5778198e+03   2.1384600e+00
   7.5878288e+03   2.1363300e+00
   7.5978378e+03   2.1336900e+00
   7.6078468e+03   2.1322900e+00
   7.6178559e+03   2.1384200e+00
   7.6278649e+03   2.1338900e+00
   7.6378739e+03   2.1317000e+00
   7.6478829e+03   2.1345500e+00
   7.6578919e+03   2.1403400e+00
   7.6679009e+03   2.1392700e+00
   7.6779099e+03   2.1322400e+00
   7.6879189e+03   2.1389800e+00
   7.6979279e+03   2.1375600e+00
   7.7079369e+03   2.1384400e+00
   7.7179459e+03   2.1432100e+00
   7.7279550e+03   2.1397700e+00
   7.7379640e+03   2.1336300e+00
   7.7479730e+03   2.1327100e+00
   7.7579820e+03   2.1304400e+00
   7.7679910e+03   2.1294200e+00
   7.7780000e+03   2.1278600e+00
   7.7880090e+03   2.1324900e+00
   7.7980180e+03   2.1314400e+00
   7.8080270e+03   2.1406500e+00
   7.8180360e+03   2.1358600e+00
   7.8280450e+03   2.1330400e+00
   7.8380541e+03   2.1430500e+00
   7.8480631e+03   2.1343000e+00
   7.8580721e+03   2.1326000e+00
   7.8680811e+03   2.1350900e+00
   7.8780901e+03   2.1332500e+00
   7.8880991e+03   2.1310900e+00
   7.8981081e+03   2.1385700e+00
   7.9081171e+03   2.1396900e+00
   7.9181261e+03   2.1366300e+00
   7.9281351e+03   2.1342100e+00
   7.9381441e+03   2.1378600e+00
   7.9481532e+03   2.1349600e+00
   7.9581622e+03   2.1317200e+00
   7.9681712e+03   2.1316000e+00
   7.9781802e+03   2.1281500e+00
   7.9881892e+03   2.1291000e+00
   7.9981982e+03   2.1330400e+00
   8.0082072e+03   2.1356400e+00
   8.0182162e+03   2.1301400e+00
   8.0282252e+03   2.1300900e+00
   8.0382342e+03   2.1323200e+00
   8.0482432e+03   2.1241500e+00
   8.0582523e+03   2.1216000e+00
   8.0682613e+03   2.1388800e+00
   8.0782703e+03   2.1329000e+00
   8.0882793e+03   2.1338000e+00
   8.0982883e+03   2.1362200e+00
   8.1082973e+03   2.1370300e+00
   8.1183063e+03   2.1329800e+00
   8.1283153e+03   2.1362700e+00
   8.1383243e+03   2.1340300e+00
   8.1483333e+03   2.1321900e+00
   8.1583423e+03   2.1318300e+00
   8.1683514e+03   2.1335000e+00
   8.1783604e+03   2.1404600e+00
   8.1883694e+03   2.1347900e+00
   8.1983784e+03   2.1345900e+00
   8.2083874e+03   2.1349500e+00
   8.2183964e+03   2.1342200e+00
   8.2284054e+03   2.1382000e+00
   8.2384144e+03   2.1342400e+00
   8.2484234e+03   2.1366900e+00
   8.2584324e+03   2.1363000e+00
   8.2684414e+03   2.1340700e+00
   8.2784505e+03   2.1361300e+00
   8.2884595e+03   2.1392000e+00
   8.2984685e+03   2.1306700e+00
   8.3084775e+03   2.1296600e+00
   8.3184865e+03   2.1370800e+00
   8.3284955e+03   2.1350500e+00
   8.3385045e+03   2.1331700e+00
   8.3485135e+03   2.1313900e+00
   8.3585225e+03   2.1346600e+00
   8.3685315e+03   2.1314800e+00
   8.3785405e+03   2.1353700e+00
   8.3885495e+03   2.1401400e+00
   8.3985586e+03   2.1377600e+00
   8.4085676e+03   2.1293500e+00
   8.4185766e+03   2.1291500e+00
   8.4285856e+03   2.1323700e+00
   8.4385946e+03   2.1361600e+00
   8.4486036e+03   2.1324900e+00
   8.4586126e+03   2.1327000e+00
   8.4686216e+03   2.1363300e+00
   8.4786306e+03   2.1348300e+00
   8.4886396e+03   2.1351500e+00
   8.4986486e+03   2.1334900e+00
   8.5086577e+03   2.1337000e+00
   8.5186667e+03   2.1386000e+00
   8.5286757e+03   2.1375100e+00
   8.5386847e+03   2.1337400e+00
   8.5486937e+03   2.1318800e+00
   8.5587027e+03   2.1441900e+00
   8.5687117e+03   2.1356100e+00
   8.5787207e+03   2.1318800e+00
   8.5887297e+03   2.1316100e+00
   8.5987387e+03   2.1394600e+00
   8.6087477e+03   2.1433800e+00
   8.6187568e+03   2.1349100e+00
   8.6287658e+03   2.1265300e+00
   8.6387748e+03   2.1291200e+00
   8.6487838e+03   2.1399800e+00
   8.6587928e+03   2.1321100e+00
   8.6688018e+03   2.1280100e+00
   8.6788108e+03   2.1344400e+00
   8.6888198e+03   2.1356000e+00
   8.6988288e+03   2.1424200e+00
   8.7088378e+03   2.1375200e+00
   8.7188468e+03   2.1322400e+00
   8.7288559e+03   2.1339100e+00
   8.7388649e+03   2.1325100e+00
   8.7488739e+03   2.1292400e+00
   8.7588829e+03   2.1355800e+00
   8.7688919e+03   2.1319500e+00
   8.7789009e+03   2.1326900e+00
   8.7889099e+03   2.1395800e+00
   8.7989189e+03   2.1444400e+00
   8.8089279e+03   2.1389900e+00
   8.8189369e+03   2.1398300e+00
   8.8289459e+03   2.1423700e+00
   8.8389550e+03   2.1349300e+00
   8.8489640e+03   2.1326600e+00
   8.8589730e+03   2.1346000e+00
   8.8689820e+03   2.1352200e+00
   8.8789910e+03   2.1356000e+00
   8.8890000e+03   2.1409000e+00
   8.8990090e+03   2.1376900e+00
   8.9090180e+03   2.1332900e+00
   8.9190270e+03   2.1337100e+00
   8.9290360e+03   2.1349600e+00
   8.9390450e+03   2.1314600e+00
   8.9490541e+03   2.1365900e+00
   8.9590631e+03   2.1386200e+00
   8.9690721e+03   2.1359900e+00
   8.9790811e+03   2.1328800e+00
   8.9890901e+03   2.1322800e+00
   8.9990991e+03   2.1294600e+00
   9.0091081e+03   2.1340300e+00
   9.0191171e+03   2.1383500e+00
   9.0291261e+03   2.1327900e+00
   9.0391351e+03   2.1284600e+00
   9.0491441e+03   2.1316600e+00
   9.0591532e+03   2.1342400e+00
   9.0691622e+03   2.1422400e+00
   9.0791712e+03   2.1406900e+00
   9.0891802e+03   2.1357300e+00
   9.0991892e+03   2.1405400e+00
   9.1091982e+03   2.1406800e+00
   9.1192072e+03   2.1428700e+00
   9.1292162e+03   2.1378300e+00
   9.1392252e+03   2.1350400e+00
   9.1492342e+03   2.1384800e+00
   9.1592432e+03   2.1349900e+00
   9.1692523e+03   2.1267900e+00
   9.1792613e+03   2.1319800e+00
   9.1892703e+03   2.1316200e+00
   9.1992793e+03   2.1293800e+00
   9.2092883e+03   2.1322700e+00
   9.2192973e+03   2.1314600e+00
   9.2293063e+03   2.1394700e+00
   9.2393153e+03   2.1376600e+00
   9.2493243e+03   2.1341600e+00
   9.2593333e+03   2.1354700e+00
   9.2693423e+03   2.1304300e+00
   9.2793514e+03   2.1330300e+00
   9.2893604e+03   2.1343000e+00
   9.2993694e+03   2.1365100e+00
   9.3093784e+03   2.1352100e+00
   9.3193874e+03   2.1307600e+00
   9.3293964e+03   2.1313000e+00
   9.3394054e+03   2.1409900e+00
   9.3494144e+03   2.1420700e+00
   9.3594234e+03   2.1365100e+00
   9.3694324e+03   2.1359800e+00
   9.3794414e+03   2.1418800e+00
   9.3894505e+03   2.1424000e+00
   9.3994595e+03   2.1364600e+00
   9.4094685e+03   2.1337700e+00
   9.4194775e+03   2.1330000e+00
   9.4294865e+03   2.1371300e+00
   9.4394955e+03   2.1372400e+00
   9.4495045e+03   2.1367900e+00
   9.4595135e+03   2.1345700e+00
   9.4695225e+03   2.1371400e+00
   9.4795315e+03   2.1401400e+00
   9.4895405e+03   2.1301100e+00
   9.4995495e+03   2.1328300e+00
   9.5095586e+03   2.1342500e+00
   9.5195676e+03   2.1337500e+00
   9.5295766e+03   2.1407400e+00
   9.5395856e+03   2.1430700e+00
   9.5495946e+03   2.1363800e+00
   9.5596036e+03   2.1347500e+00
   9.5696126e+03   2.1424300e+00
   9.5796216e+03   2.1410900e+00
   9.5896306e+03   2.1329500e+00
   9.5996396e+03   2.1384900e+00
   9.6096486e+03   2.1320100e+00
   9.6196577e+03   2.1306300e+00
   9.6296667e+03   2.1337000e+00
   9.6396757e+03   2.1327400e+00
   9.6496847e+03   2.1356800e+00
   9.6596937e+03   2.1348800e+00
   9.6697027e+03   2.1310600e+00
   9.6797117e+03   2.1307100e+00
   9.6897207e+03   2.1399200e+00
   9.6997297e+03   2.1364800e+00
   9.7097387e+03   2.1306700e+00
   9.7197477e+03   2.1388700e+00
   9.7297568e+03   2.1363300e+00
   9.7397658e+03   2.1318800e+00
   9.7497748e+03   2.1370400e+00
   9.7597838e+03   2.1291600e+00
   9.7697928e+03   2.1354500e+00
   9.7798018e+03   2.1419000e+00
   9.7898108e+03   2.1308600e+00
   9.7998198e+03   2.1376100e+00
   9.8098288e+03   2.1329800e+00
   9.8198378e+03   2.1349200e+00
   9.8298468e+03   2.1354700e+00
   9.8398559e+03   2.1298800e+00
   9.8498649e+03   2.1337900e+00
   9.8598739e+03   2.1415800e+00
   9.8698829e+03   2.1337400e+00
   9.8798919e+03   2.1345600e+00
   9.8899009e+03   2.1384300e+00
   9.8999099e+03   2.1389100e+00
   9.9099189e+03   2.1397300e+00
   9.9199279e+03   2.1351100e+00
   9.9299369e+03   2.1254700e+00
   9.9399459e+03   2.1382000e+00
   9.9499550e+03   2.1423300e+00
   9.9599640e+03   2.1325200e+00
   9.9699730e+03   2.1333300e+00
   9.9799820e+03   2.1404500e+00
   9.9899910e+03   2.1289600e+00
   1.0000000e+04   2.1299700e+00


==> figs/N_5_unsupervised/mod_con.dat <==
   1.0000000e+00   8.5500000e-03
   1.1009009e+01   8.5300000e-03
   2.1018018e+01   9.8700000e-03
   3.1027027e+01   1.2770000e-02
   4.1036036e+01   1.6860000e-02
   5.1045045e+01   2.1820000e-02
   6.1054054e+01   2.8120000e-02
   7.1063063e+01   3.6080000e-02
   8.1072072e+01   4.5450000e-02
   9.1081081e+01   5.6440000e-02
   1.0109009e+02   6.7790000e-02
   1.1109910e+02   7.9580000e-02
   1.2110811e+02   9.1000000e-02
   1.3111712e+02   1.0094000e-01
   1.4112613e+02   1.1254000e-01
   1.5113514e+02   1.2302000e-01
   1.6114414e+02   1.3084000e-01
   1.7115315e+02   1.3584000e-01
   1.8116216e+02   1.3814000e-01
   1.9117117e+02   1.3769000e-01
   2.0118018e+02   1.3342000e-01
   2.1118919e+02   1.3027000e-01
   2.2119820e+02   1.2658000e-01
   2.3120721e+02   1.2172000e-01
   2.4121622e+02   1.1268000e-01
   2.5122523e+02   1.0063000e-01
   2.6123423e+02   8.6140000e-02
   2.7124324e+02   7.1700000e-02
   2.8125225e+02   5.7890000e-02
   2.9126126e+02   4.5410000e-02
   3.0127027e+02   3.5750000e-02
   3.1127928e+02   2.8960000e-02
   3.2128829e+02   2.2570000e-02
   3.3129730e+02   1.9040000e-02
   3.4130631e+02   2.8220000e-02
   3.5131532e+02   4.4270000e-02
   3.6132432e+02   6.1120000e-02
   3.7133333e+02   7.5350000e-02
   3.8134234e+02   8.6780000e-02
   3.9135135e+02   9.5520000e-02
   4.0136036e+02   1.0086000e-01
   4.1136937e+02   1.0232000e-01
   4.2137838e+02   9.9170000e-02
   4.3138739e+02   9.0920000e-02
   4.4139640e+02   7.9460000e-02
   4.5140541e+02   6.4130000e-02
   4.6141441e+02   4.7810000e-02
   4.7142342e+02   3.4560000e-02
   4.8143243e+02   2.8710000e-02
   4.9144144e+02   2.7570000e-02
   5.0145045e+02   2.8730000e-02
   5.1145946e+02   3.0070000e-02
   5.2146847e+02   3.2830000e-02
   5.3147748e+02   3.5270000e-02
   5.4148649e+02   3.7590000e-02
   5.5149550e+02   3.8800000e-02
   5.6150450e+02   3.9020000e-02
   5.7151351e+02   3.9590000e-02
   5.8152252e+02   4.0270000e-02
   5.9153153e+02   4.0060000e-02
   6.0154054e+02   3.8490000e-02
   6.1154955e+02   3.8920000e-02
   6.2155856e+02   3.9880000e-02
   6.3156757e+02   3.8380000e-02
   6.4157658e+02   3.6890000e-02
   6.5158559e+02   3.4380000e-02
   6.6159459e+02   3.1150000e-02
   6.7160360e+02   2.6480000e-02
   6.8161261e+02   2.4220000e-02
   6.9162162e+02   3.4900000e-02
   7.0163063e+02   4.5840000e-02
   7.1163964e+02   5.2630000e-02
   7.2164865e+02   5.5680000e-02
   7.3165766e+02   5.7080000e-02
   7.4166667e+02   5.6980000e-02
   7.5167568e+02   5.5910000e-02
   7.6168468e+02   5.4190000e-02
   7.7169369e+02   5.0910000e-02
   7.8170270e+02   4.4580000e-02
   7.9171171e+02   3.6500000e-02
   8.0172072e+02   2.6690000e-02
   8.1172973e+02   1.3320000e-02
   8.2173874e+02   1.2240000e-02
   8.3174775e+02   1.7040000e-02
   8.4175676e+02   2.1050000e-02
   8.5176577e+02   2.2990000e-02
   8.6177477e+02   2.4800000e-02
   8.7178378e+02   2.4870000e-02
   8.8179279e+02   2.3660000e-02
   8.9180180e+02   2.0680000e-02
   9.0181081e+02   1.7360000e-02
   9.1181982e+02   1.4950000e-02
   9.2182883e+02   1.3470000e-02
   9.3183784e+02   1.3330000e-02
   9.4184685e+02   1.2440000e-02
   9.5185586e+02   9.4700000e-03
   9.6186486e+02   7.0900000e-03
   9.7187387e+02   7.3300000e-03
   9.8188288e+02   8.9200000e-03
   9.9189189e+02   1.1590000e-02
   1.0019009e+03   1.3520000e-02
   1.0119099e+03   1.2980000e-02
   1.0219189e+03   1.4590000e-02
   1.0319279e+03   1.8370000e-02
   1.0419369e+03   1.9260000e-02
   1.0519459e+03   1.7020000e-02
   1.0619550e+03   1.3970000e-02
   1.0719640e+03   1.2630000e-02
   1.0819730e+03   1.1500000e-02
   1.0919820e+03   1.1510000e-02
   1.1019910e+03   1.1270000e-02
   1.1120000e+03   1.0380000e-02
   1.1220090e+03   1.0610000e-02
   1.1320180e+03   1.0230000e-02
   1.1420270e+03   1.1260000e-02
   1.1520360e+03   1.0570000e-02
   1.1620450e+03   1.2400000e-02
   1.1720541e+03   1.3790000e-02
   1.1820631e+03   1.4890000e-02
   1.1920721e+03   1.4470000e-02
   1.2020811e+03   1.4230000e-02
   1.2120901e+03   1.6100000e-02
   1.2220991e+03   1.5700000e-02
   1.2321081e+03   1.5290000e-02
   1.2421171e+03   1.5310000e-02
   1.2521261e+03   1.4860000e-02
   1.2621351e+03   1.5650000e-02
   1.2721441e+03   1.4940000e-02
   1.2821532e+03   1.2440000e-02
   1.2921622e+03   1.0630000e-02
   1.3021712e+03   1.0480000e-02
   1.3121802e+03   1.0080000e-02
   1.3221892e+03   1.0050000e-02
   1.3321982e+03   1.2210000e-02
   1.3422072e+03   1.2270000e-02
   1.3522162e+03   1.1770000e-02
   1.3622252e+03   1.0030000e-02
   1.3722342e+03   8.9500000e-03
   1.3822432e+03   7.1500000e-03
   1.3922523e+03   5.2400000e-03
   1.4022613e+03   5.5600000e-03
   1.4122703e+03   7.8300000e-03
   1.4222793e+03   7.2600000e-03
   1.4322883e+03   7.6500000e-03
   1.4422973e+03   6.0700000e-03
   1.4523063e+03   5.8900000e-03
   1.4623153e+03   6.7900000e-03
   1.4723243e+03   8.3100000e-03
   1.4823333e+03   7.6900000e-03
   1.4923423e+03   6.5100000e-03
   1.5023514e+03   7.5000000e-03
   1.5123604e+03   7.7900000e-03
   1.5223694e+03   8.3200000e-03
   1.5323784e+03   9.3100000e-03
   1.5423874e+03   1.1040000e-02
   1.5523964e+03   1.3410000e-02
   1.5624054e+03   1.2460000e-02
   1.5724144e+03   1.1370000e-02
   1.5824234e+03   1.0840000e-02
   1.5924324e+03   1.1380000e-02
   1.6024414e+03   1.1360000e-02
   1.6124505e+03   9.8000000e-03
   1.6224595e+03   9.9500000e-03
   1.6324685e+03   1.0660000e-02
   1.6424775e+03   1.2410000e-02
   1.6524865e+03   1.3030000e-02
   1.6624955e+03   1.2590000e-02
   1.6725045e+03   1.2170000e-02
   1.6825135e+03   1.2200000e-02
   1.6925225e+03   1.5540000e-02
   1.7025315e+03   1.4850000e-02
   1.7125405e+03   1.3640000e-02
   1.7225495e+03   1.1210000e-02
   1.7325586e+03   9.1200000e-03
   1.7425676e+03   9.5000000e-03
   1.7525766e+03   8.9100000e-03
   1.7625856e+03   9.2100000e-03
   1.7725946e+03   8.3000000e-03
   1.7826036e+03   7.5300000e-03
   1.7926126e+03   8.1100000e-03
   1.8026216e+03   8.6300000e-03
   1.8126306e+03   8.6700000e-03
   1.8226396e+03   7.5900000e-03
   1.8326486e+03   8.8100000e-03
   1.8426577e+03   1.0470000e-02
   1.8526667e+03   1.0290000e-02
   1.8626757e+03   9.9400000e-03
   1.8726847e+03   1.1470000e-02
   1.8826937e+03   1.1060000e-02
   1.8927027e+03   8.8100000e-03
   1.9027117e+03   9.1900000e-03
   1.9127207e+03   8.8700000e-03
   1.9227297e+03   9.7400000e-03
   1.9327387e+03   1.0750000e-02
   1.9427477e+03   1.0430000e-02
   1.9527568e+03   9.9500000e-03
   1.9627658e+03   1.1410000e-02
   1.9727748e+03   1.1580000e-02
   1.9827838e+03   1.3250000e-02
   1.9927928e+03   1.2850000e-02
   2.0028018e+03   1.2250000e-02
   2.0128108e+03   1.2410000e-02
   2.0228198e+03   1.1550000e-02
   2.0328288e+03   1.2170000e-02
   2.0428378e+03   1.0000000e-02
   2.0528468e+03   1.1660000e-02
   2.0628559e+03   1.4670000e-02
   2.0728649e+03   1.3440000e-02
   2.0828739e+03   1.0860000e-02
   2.0928829e+03   1.2610000e-02
   2.1028919e+03   1.1330000e-02
   2.1129009e+03   9.6300000e-03
   2.1229099e+03   7.7800000e-03
   2.1329189e+03   9.9400000e-03
   2.1429279e+03   9.5300000e-03
   2.1529369e+03   8.5900000e-03
   2.1629459e+03   7.4600000e-03
   2.1729550e+03   8.8800000e-03
   2.1829640e+03   1.1010000e-02
   2.1929730e+03   1.1970000e-02
   2.2029820e+03   1.0400000e-02
   2.2129910e+03   9.9900000e-03
   2.2230000e+03   8.2300000e-03
   2.2330090e+03   7.2200000e-03
   2.2430180e+03   7.6000000e-03
   2.2530270e+03   7.5000000e-03
   2.2630360e+03   8.7800000e-03
   2.2730450e+03   1.0420000e-02
   2.2830541e+03   9.9100000e-03
   2.2930631e+03   8.1600000e-03
   2.3030721e+03   5.3100000e-03
   2.3130811e+03   6.9500000e-03
   2.3230901e+03   8.4700000e-03
   2.3330991e+03   7.3200000e-03
   2.3431081e+03   4.6200000e-03
   2.3531171e+03   4.0800000e-03
   2.3631261e+03   4.5500000e-03
   2.3731351e+03   4.1200000e-03
   2.3831441e+03   4.3900000e-03
   2.3931532e+03   4.3600000e-03
   2.4031622e+03   6.6500000e-03
   2.4131712e+03   4.3300000e-03
   2.4231802e+03   7.0600000e-03
   2.4331892e+03   6.8700000e-03
   2.4431982e+03   8.7600000e-03
   2.4532072e+03   9.6700000e-03
   2.4632162e+03   8.2900000e-03
   2.4732252e+03   6.9800000e-03
   2.4832342e+03   9.5700000e-03
   2.4932432e+03   1.2130000e-02
   2.5032523e+03   9.4500000e-03
   2.5132613e+03   8.7000000e-03
   2.5232703e+03   9.0500000e-03
   2.5332793e+03   6.5600000e-03
   2.5432883e+03   5.7700000e-03
   2.5532973e+03   7.6100000e-03
   2.5633063e+03   7.2600000e-03
   2.5733153e+03   8.4900000e-03
   2.5833243e+03   4.8800000e-03
   2.5933333e+03   6.7600000e-03
   2.6033423e+03   6.1500000e-03
   2.6133514e+03   8.0000000e-03
   2.6233604e+03   9.6600000e-03
   2.6333694e+03   9.9000000e-03
   2.6433784e+03   9.6900000e-03
   2.6533874e+03   1.0900000e-02
   2.6633964e+03   1.0800000e-02
   2.6734054e+03   1.0270000e-02
   2.6834144e+03   8.1200000e-03
   2.6934234e+03   5.7400000e-03
   2.7034324e+03   6.3200000e-03
   2.7134414e+03   1.0320000e-02
   2.7234505e+03   9.2200000e-03
   2.7334595e+03   7.6300000e-03
   2.7434685e+03   5.3900000e-03
   2.7534775e+03   5.1000000e-03
   2.7634865e+03   2.3600000e-03
   2.7734955e+03   2.8300000e-03
   2.7835045e+03   2.9500000e-03
   2.7935135e+03   7.2200000e-03
   2.8035225e+03   7.7800000e-03
   2.8135315e+03   7.7300000e-03
   2.8235405e+03   9.0900000e-03
   2.8335495e+03   7.8900000e-03
   2.8435586e+03   7.4500000e-03
   2.8535676e+03   8.5400000e-03
   2.8635766e+03   7.8200000e-03
   2.8735856e+03   5.4900000e-03
   2.8835946e+03   5.7000000e-03
   2.8936036e+03   7.4000000e-03
   2.9036126e+03   8.8000000e-03
   2.9136216e+03   7.8600000e-03
   2.9236306e+03   7.3200000e-03
   2.9336396e+03   1.0560000e-02
   2.9436486e+03   1.0080000e-02
   2.9536577e+03   8.4600000e-03
   2.9636667e+03   6.6800000e-03
   2.9736757e+03   8.1600000e-03
   2.9836847e+03   7.3300000e-03
   2.9936937e+03   6.6500000e-03
   3.0037027e+03   9.3200000e-03
   3.0137117e+03   8.6100000e-03
   3.0237207e+03   8.3500000e-03
   3.0337297e+03   8.9300000e-03
   3.0437387e+03   6.5300000e-03
   3.0537477e+03   8.8800000e-03
   3.0637568e+03   1.0340000e-02
   3.0737658e+03   6.9500000e-03
   3.0837748e+03   7.4400000e-03
   3.0937838e+03   8.2100000e-03
   3.1037928e+03   9.5700000e-03
   3.1138018e+03   5.5300000e-03
   3.1238108e+03   6.7700000e-03
   3.1338198e+03   7.5600000e-03
   3.1438288e+03   7.0000000e-03
   3.1538378e+03   5.4800000e-03
   3.1638468e+03   6.9700000e-03
   3.1738559e+03   7.1600000e-03
   3.1838649e+03   5.9900000e-03
   3.1938739e+03   6.6000000e-03
   3.2038829e+03   7.4600000e-03
   3.2138919e+03   8.7000000e-03
   3.2239009e+03   7.9700000e-03
   3.2339099e+03   9.6300000e-03
   3.2439189e+03   9.7400000e-03
   3.2539279e+03   9.7300000e-03
   3.2639369e+03   9.3200000e-03
   3.2739459e+03   1.0160000e-02
   3.2839550e+03   5.6700000e-03
   3.2939640e+03   4.8300000e-03
   3.3039730e+03   6.1300000e-03
   3.3139820e+03   9.0700000e-03
   3.3239910e+03   5.7500000e-03
   3.3340000e+03   4.4200000e-03
   3.3440090e+03   6.5000000e-03
   3.3540180e+03   8.8100000e-03
   3.3640270e+03   7.7500000e-03
   3.3740360e+03   5.2000000e-03
   3.3840450e+03   6.3100000e-03
   3.3940541e+03   5.5700000e-03
   3.4040631e+03   7.3600000e-03
   3.4140721e+03   5.2600000e-03
   3.4240811e+03   5.8300000e-03
   3.4340901e+03   5.6200000e-03
   3.4440991e+03   7.4200000e-03
   3.4541081e+03   8.6400000e-03
   3.4641171e+03   6.6100000e-03
   3.4741261e+03   7.1700000e-03
   3.4841351e+03   6.1800000e-03
   3.4941441e+03   7.7900000e-03
   3.5041532e+03   6.7400000e-03
   3.5141622e+03   6.6800000e-03
   3.5241712e+03   7.0100000e-03
   3.5341802e+03   3.7200000e-03
   3.5441892e+03   4.5300000e-03
   3.5541982e+03   7.9300000e-03
   3.5642072e+03   7.4100000e-03
   3.5742162e+03   7.3300000e-03
   3.5842252e+03   4.1700000e-03
   3.5942342e+03   5.7400000e-03
   3.6042432e+03   7.3600000e-03
   3.6142523e+03   7.3600000e-03
   3.6242613e+03   7.0600000e-03
   3.6342703e+03   5.3900000e-03
   3.6442793e+03   5.5400000e-03
   3.6542883e+03   5.9800000e-03
   3.6642973e+03   4.7200000e-03
   3.6743063e+03   7.0200000e-03
   3.6843153e+03   9.9300000e-03
   3.6943243e+03   8.3700000e-03
   3.7043333e+03   5.3900000e-03
   3.7143423e+03   6.1900000e-03
   3.7243514e+03   7.2000000e-03
   3.7343604e+03   6.4800000e-03
   3.7443694e+03   8.1600000e-03
   3.7543784e+03   8.2900000e-03
   3.7643874e+03   8.3400000e-03
   3.7743964e+03   9.3600000e-03
   3.7844054e+03   7.9500000e-03
   3.7944144e+03   9.9000000e-03
   3.8044234e+03   9.0700000e-03
   3.8144324e+03   8.6000000e-03
   3.8244414e+03   5.8700000e-03
   3.8344505e+03   6.4300000e-03
   3.8444595e+03   9.0600000e-03
   3.8544685e+03   8.0400000e-03
   3.8644775e+03   8.4100000e-03
   3.8744865e+03   7.4400000e-03
   3.8844955e+03   7.1300000e-03
   3.8945045e+03   6.4100000e-03
   3.9045135e+03   6.6000000e-03
   3.9145225e+03   7.5200000e-03
   3.9245315e+03   6.8500000e-03
   3.9345405e+03   6.2100000e-03
   3.9445495e+03   4.8300000e-03
   3.9545586e+03   5.1100000e-03
   3.9645676e+03   5.4900000e-03
   3.9745766e+03   5.6100000e-03
   3.9845856e+03   8.3000000e-03
   3.9945946e+03   1.0000000e-02
   4.0046036e+03   1.0010000e-02
   4.0146126e+03   9.5300000e-03
   4.0246216e+03   8.1800000e-03
   4.0346306e+03   8.8100000e-03
   4.0446396e+03   8.7000000e-03
   4.0546486e+03   4.9400000e-03
   4.0646577e+03   6.0700000e-03
   4.0746667e+03   9.6600000e-03
   4.0846757e+03   9.1300000e-03
   4.0946847e+03   5.7600000e-03
   4.1046937e+03   5.8900000e-03
   4.1147027e+03   5.7000000e-03
   4.1247117e+03   4.8000000e-03
   4.1347207e+03   5.4800000e-03
   4.1447297e+03   7.2300000e-03
   4.1547387e+03   9.8800000e-03
   4.1647477e+03   8.9900000e-03
   4.1747568e+03   9.8000000e-03
   4.1847658e+03   8.9900000e-03
   4.1947748e+03   6.6200000e-03
   4.2047838e+03   8.5200000e-03
   4.2147928e+03   8.4300000e-03
   4.2248018e+03   7.4800000e-03
   4.2348108e+03   8.0700000e-03
   4.2448198e+03   7.5000000e-03
   4.2548288e+03   5.6500000e-03
   4.2648378e+03   8.4000000e-03
   4.2748468e+03   5.9600000e-03
   4.2848559e+03   6.3600000e-03
   4.2948649e+03   6.6200000e-03
   4.3048739e+03   5.8200000e-03
   4.3148829e+03   6.7500000e-03
   4.3248919e+03   7.3100000e-03
   4.3349009e+03   7.2400000e-03
   4.3449099e+03   8.6900000e-03
   4.3549189e+03   7.1000000e-03
   4.3649279e+03   5.4400000e-03
   4.3749369e+03   8.1700000e-03
   4.3849459e+03   7.6700000e-03
   4.3949550e+03   6.3400000e-03
   4.4049640e+03   5.7900000e-03
   4.4149730e+03   6.1800000e-03
   4.4249820e+03   5.6000000e-03
   4.4349910e+03   7.1100000e-03
   4.4450000e+03   8.0300000e-03
   4.4550090e+03   5.7500000e-03
   4.4650180e+03   7.4700000e-03
   4.4750270e+03   6.3000000e-03
   4.4850360e+03   7.5400000e-03
   4.4950450e+03   6.4600000e-03
   4.5050541e+03   7.3200000e-03
   4.5150631e+03   6.3300000e-03
   4.5250721e+03   6.3600000e-03
   4.5350811e+03   5.0400000e-03
   4.5450901e+03   5.1100000e-03
   4.5550991e+03   5.0200000e-03
   4.5651081e+03   5.5500000e-03
   4.5751171e+03   6.2700000e-03
   4.5851261e+03   5.7900000e-03
   4.5951351e+03   5.8500000e-03
   4.6051441e+03   7.5400000e-03
   4.6151532e+03   8.5000000e-03
   4.6251622e+03   4.5000000e-03
   4.6351712e+03   6.4700000e-03
   4.6451802e+03   9.2800000e-03
   4.6551892e+03   8.0400000e-03
   4.6651982e+03   8.9700000e-03
   4.6752072e+03   1.0130000e-02
   4.6852162e+03   8.5900000e-03
   4.6952252e+03   9.1600000e-03
   4.7052342e+03   9.5200000e-03
   4.7152432e+03   9.3600000e-03
   4.7252523e+03   8.3100000e-03
   4.7352613e+03   7.4400000e-03
   4.7452703e+03   1.0380000e-02
   4.7552793e+03   6.6400000e-03
   4.7652883e+03   7.3600000e-03
   4.7752973e+03   7.9100000e-03
   4.7853063e+03   5.6700000e-03
   4.7953153e+03   6.6500000e-03
   4.8053243e+03   5.5400000e-03
   4.8153333e+03   5.5300000e-03
   4.8253423e+03   6.7700000e-03
   4.8353514e+03   5.5300000e-03
   4.8453604e+03   6.2700000e-03
   4.8553694e+03   6.4900000e-03
   4.8653784e+03   6.5300000e-03
   4.8753874e+03   8.6200000e-03
   4.8853964e+03   8.4000000e-03
   4.8954054e+03   5.2100000e-03
   4.9054144e+03   8.5200000e-03
   4.9154234e+03   6.6500000e-03
   4.9254324e+03   3.6900000e-03
   4.9354414e+03   4.3400000e-03
   4.9454505e+03   3.6700000e-03
   4.9554595e+03   7.5500000e-03
   4.9654685e+03   9.4500000e-03
   4.9754775e+03   7.0900000e-03
   4.9854865e+03   6.8700000e-03
   4.9954955e+03   6.4900000e-03
   5.0055045e+03   9.1000000e-03
   5.0155135e+03   6.6700000e-03
   5.0255225e+03   5.9100000e-03
   5.0355315e+03   5.9800000e-03
   5.0455405e+03   5.7200000e-03
   5.0555495e+03   7.2600000e-03
   5.0655586e+03   7.8200000e-03
   5.0755676e+03   6.8200000e-03
   5.0855766e+03   7.4200000e-03
   5.0955856e+03   7.0400000e-03
   5.1055946e+03   6.3100000e-03
   5.1156036e+03   1.1160000e-02
   5.1256126e+03   1.1380000e-02
   5.1356216e+03   7.8000000e-03
   5.1456306e+03   7.1900000e-03
   5.1556396e+03   8.9400000e-03
   5.1656486e+03   6.9400000e-03
   5.1756577e+03   6.2500000e-03
   5.1856667e+03   7.3900000e-03
   5.1956757e+03   1.0050000e-02
   5.2056847e+03   9.1500000e-03
   5.2156937e+03   6.6500000e-03
   5.2257027e+03   5.0800000e-03
   5.2357117e+03   4.7800000e-03
   5.2457207e+03   4.6000000e-03
   5.2557297e+03   8.1900000e-03
   5.2657387e+03   7.4900000e-03
   5.2757477e+03   7.3300000e-03
   5.2857568e+03   7.9300000e-03
   5.2957658e+03   7.4600000e-03
   5.3057748e+03   7.6900000e-03
   5.3157838e+03   6.4200000e-03
   5.3257928e+03   7.5700000e-03
   5.3358018e+03   5.2200000e-03
   5.3458108e+03   3.4700000e-03
   5.3558198e+03   2.5000000e-03
   5.3658288e+03   7.5000000e-03
   5.3758378e+03   7.0700000e-03
   5.3858468e+03   4.8000000e-03
   5.3958559e+03   6.5700000e-03
   5.4058649e+03   5.3700000e-03
   5.4158739e+03   5.7300000e-03
   5.4258829e+03   5.1700000e-03
   5.4358919e+03   4.8200000e-03
   5.4459009e+03   4.3800000e-03
   5.4559099e+03   5.3700000e-03
   5.4659189e+03   9.7500000e-03
   5.4759279e+03   8.9300000e-03
   5.4859369e+03   8.0800000e-03
   5.4959459e+03   7.3900000e-03
   5.5059550e+03   6.3900000e-03
   5.5159640e+03   5.5500000e-03
   5.5259730e+03   4.8600000e-03
   5.5359820e+03   6.1200000e-03
   5.5459910e+03   5.1600000e-03
   5.5560000e+03   6.6500000e-03
   5.5660090e+03   6.0800000e-03
   5.5760180e+03   5.2300000e-03
   5.5860270e+03   6.1700000e-03
   5.5960360e+03   6.7700000e-03
   5.6060450e+03   7.9700000e-03
   5.6160541e+03   5.9300000e-03
   5.6260631e+03   4.6300000e-03
   5.6360721e+03   5.7300000e-03
   5.6460811e+03   6.5900000e-03
   5.6560901e+03   6.2900000e-03
   5.6660991e+03   5.4600000e-03
   5.6761081e+03   8.2900000e-03
   5.6861171e+03   8.2600000e-03
   5.6961261e+03   5.0000000e-03
   5.7061351e+03   8.2900000e-03
   5.7161441e+03   7.4800000e-03
   5.7261532e+03   7.7400000e-03
   5.7361622e+03   4.2200000e-03
   5.7461712e+03   3.7300000e-03
   5.7561802e+03   6.3800000e-03
   5.7661892e+03   8.1400000e-03
   5.7761982e+03   7.8600000e-03
   5.7862072e+03   8.3300000e-03
   5.7962162e+03   6.4900000e-03
   5.8062252e+03   7.3000000e-03
   5.8162342e+03   7.3000000e-03
   5.8262432e+03   5.6900000e-03
   5.8362523e+03   3.7300000e-03
   5.8462613e+03   5.2900000e-03
   5.8562703e+03   5.6400000e-03
   5.8662793e+03   3.5000000e-03
   5.8762883e+03   5.9600000e-03
   5.8862973e+03   6.1500000e-03
   5.8963063e+03   8.2400000e-03
   5.9063153e+03   7.0900000e-03
   5.9163243e+03   6.3300000e-03
   5.9263333e+03   7.4000000e-03
   5.9363423e+03   7.7000000e-03
   5.9463514e+03   9.2200000e-03
   5.9563604e+03   6.3500000e-03
   5.9663694e+03   8.0100000e-03
   5.9763784e+03   9.7200000e-03
   5.9863874e+03   8.5900000e-03
   5.9963964e+03   1.0220000e-02
   6.0064054e+03   9.6500000e-03
   6.0164144e+03   9.2000000e-03
   6.0264234e+03   6.2000000e-03
   6.0364324e+03   6.8200000e-03
   6.0464414e+03   6.1600000e-03
   6.0564505e+03   8.9600000e-03
   6.0664595e+03   6.6700000e-03
   6.0764685e+03   7.4600000e-03
   6.0864775e+03   1.0350000e-02
   6.0964865e+03   8.2900000e-03
   6.1064955e+03   4.4500000e-03
   6.1165045e+03   5.6600000e-03
   6.1265135e+03   5.0100000e-03
   6.1365225e+03   4.0500000e-03
   6.1465315e+03   5.9400000e-03
   6.1565405e+03   4.8500000e-03
   6.1665495e+03   6.1700000e-03
   6.1765586e+03   6.6800000e-03
   6.1865676e+03   5.0400000e-03
   6.1965766e+03   4.5800000e-03
   6.2065856e+03   3.2000000e-03
   6.2165946e+03   5.8500000e-03
   6.2266036e+03   6.9200000e-03
   6.2366126e+03   5.2200000e-03
   6.2466216e+03   5.8500000e-03
   6.2566306e+03   6.4600000e-03
   6.2666396e+03   7.7400000e-03
   6.2766486e+03   5.4900000e-03
   6.2866577e+03   7.0100000e-03
   6.2966667e+03   5.7400000e-03
   6.3066757e+03   7.4500000e-03
   6.3166847e+03   5.8500000e-03
   6.3266937e+03   7.7200000e-03
   6.3367027e+03   6.1500000e-03
   6.3467117e+03   4.5600000e-03
   6.3567207e+03   5.7200000e-03
   6.3667297e+03   4.5100000e-03
   6.3767387e+03   5.5300000e-03
   6.3867477e+03   5.6800000e-03
   6.3967568e+03   6.8300000e-03
   6.4067658e+03   7.0400000e-03
   6.4167748e+03   9.3200000e-03
   6.4267838e+03   7.2500000e-03
   6.4367928e+03   4.9300000e-03
   6.4468018e+03   3.9500000e-03
   6.4568108e+03   6.9100000e-03
   6.4668198e+03   5.8600000e-03
   6.4768288e+03   7.3000000e-03
   6.4868378e+03   6.6400000e-03
   6.4968468e+03   8.1300000e-03
   6.5068559e+03   5.9600000e-03
   6.5168649e+03   7.4400000e-03
   6.5268739e+03   7.2900000e-03
   6.5368829e+03   5.7500000e-03
   6.5468919e+03   5.9600000e-03
   6.5569009e+03   5.4200000e-03
   6.5669099e+03   6.0400000e-03
   6.5769189e+03   6.2500000e-03
   6.5869279e+03   7.1500000e-03
   6.5969369e+03   6.2000000e-03
   6.6069459e+03   7.7200000e-03
   6.6169550e+03   6.4900000e-03
   6.6269640e+03   6.2000000e-03
   6.6369730e+03   4.3100000e-03
   6.6469820e+03   4.8500000e-03
   6.6569910e+03   1.0170000e-02
   6.6670000e+03   6.7000000e-03
   6.6770090e+03   5.2100000e-03
   6.6870180e+03   4.9100000e-03
   6.6970270e+03   6.6000000e-03
   6.7070360e+03   7.8400000e-03
   6.7170450e+03   9.8400000e-03
   6.7270541e+03   8.0400000e-03
   6.7370631e+03   5.5900000e-03
   6.7470721e+03   8.0800000e-03
   6.7570811e+03   7.6400000e-03
   6.7670901e+03   8.0200000e-03
   6.7770991e+03   5.5500000e-03
   6.7871081e+03   2.2900000e-03
   6.7971171e+03   4.0500000e-03
   6.8071261e+03   3.5800000e-03
   6.8171351e+03   6.4400000e-03
   6.8271441e+03   4.6200000e-03
   6.8371532e+03   6.7500000e-03
   6.8471622e+03   5.9900000e-03
   6.8571712e+03   5.4600000e-03
   6.8671802e+03   9.2400000e-03
   6.8771892e+03   6.8000000e-03
   6.8871982e+03   7.7500000e-03
   6.8972072e+03   1.0450000e-02
   6.9072162e+03   6.0100000e-03
   6.9172252e+03   5.3300000e-03
   6.9272342e+03   6.0300000e-03
   6.9372432e+03   7.0400000e-03
   6.9472523e+03   5.0700000e-03
   6.9572613e+03   3.0300000e-03
   6.9672703e+03   2.7500000e-03
   6.9772793e+03   8.0100000e-03
   6.9872883e+03   5.7300000e-03
   6.9972973e+03   5.7000000e-03
   7.0073063e+03   6.3700000e-03
   7.0173153e+03   8.2100000e-03
   7.0273243e+03   7.7800000e-03
   7.0373333e+03   4.5100000e-03
   7.0473423e+03   6.5100000e-03
   7.0573514e+03   6.0500000e-03
   7.0673604e+03   8.7600000e-03
   7.0773694e+03   7.0500000e-03
   7.0873784e+03   6.9100000e-03
   7.0973874e+03   5.5100000e-03
   7.1073964e+03   6.9500000e-03
   7.1174054e+03   7.5000000e-03
   7.1274144e+03   6.4900000e-03
   7.1374234e+03   5.3700000e-03
   7.1474324e+03   6.7700000e-03
   7.1574414e+03   4.4700000e-03
   7.1674505e+03   9.0500000e-03
   7.1774595e+03   7.5300000e-03
   7.1874685e+03   1.1740000e-02
   7.1974775e+03   7.2000000e-03
   7.2074865e+03   9.1800000e-03
   7.2174955e+03   4.0100000e-03
   7.2275045e+03   4.5200000e-03
   7.2375135e+03   6.6200000e-03
   7.2475225e+03   6.5500000e-03
   7.2575315e+03   6.0300000e-03
   7.2675405e+03   4.8000000e-03
   7.2775495e+03   6.4500000e-03
   7.2875586e+03   5.6600000e-03
   7.2975676e+03   5.8000000e-03
   7.3075766e+03   4.1700000e-03
   7.3175856e+03   7.5900000e-03
   7.3275946e+03   8.2400000e-03
   7.3376036e+03   7.1300000e-03
   7.3476126e+03   9.3800000e-03
   7.3576216e+03   7.6100000e-03
   7.3676306e+03   7.5300000e-03
   7.3776396e+03   5.6300000e-03
   7.3876486e+03   6.8100000e-03
   7.3976577e+03   6.8700000e-03
   7.4076667e+03   4.3900000e-03
   7.4176757e+03   5.6500000e-03
   7.4276847e+03   5.6200000e-03
   7.4376937e+03   7.0900000e-03
   7.4477027e+03   6.4600000e-03
   7.4577117e+03   4.8600000e-03
   7.4677207e+03   5.7000000e-03
   7.4777297e+03   7.2900000e-03
   7.4877387e+03   7.1800000e-03
   7.4977477e+03   5.6600000e-03
   7.5077568e+03   4.1600000e-03
   7.5177658e+03   7.3400000e-03
   7.5277748e+03   6.5500000e-03
   7.5377838e+03   5.0200000e-03
   7.5477928e+03   6.6500000e-03
   7.5578018e+03   6.8400000e-03
   7.5678108e+03   6.3700000e-03
   7.5778198e+03   4.2500000e-03
   7.5878288e+03   5.1200000e-03
   7.5978378e+03   3.9100000e-03
   7.6078468e+03   4.7600000e-03
   7.6178559e+03   6.1300000e-03
   7.6278649e+03   6.1800000e-03
   7.6378739e+03   4.6300000e-03
   7.6478829e+03   5.4500000e-03
   7.6578919e+03   3.7600000e-03
   7.6679009e+03   6.6500000e-03
   7.6779099e+03   3.1600000e-03
   7.6879189e+03   8.3100000e-03
   7.6979279e+03   7.0800000e-03
   7.7079369e+03   5.6200000e-03
   7.7179459e+03   5.6300000e-03
   7.7279550e+03   6.8700000e-03
   7.7379640e+03   7.9000000e-03
   7.7479730e+03   7.0100000e-03
   7.7579820e+03   3.8100000e-03
   7.7679910e+03   4.8500000e-03
   7.7780000e+03   4.9600000e-03
   7.7880090e+03   4.7400000e-03
   7.7980180e+03   6.6600000e-03
   7.8080270e+03   7.4400000e-03
   7.8180360e+03   5.4900000e-03
   7.8280450e+03   6.7600000e-03
   7.8380541e+03   6.4900000e-03
   7.8480631e+03   9.6200000e-03
   7.8580721e+03   7.2900000e-03
   7.8680811e+03   8.4000000e-03
   7.8780901e+03   5.8400000e-03
   7.8880991e+03   7.0400000e-03
   7.8981081e+03   5.9400000e-03
   7.9081171e+03   5.3400000e-03
   7.9181261e+03   6.2400000e-03
   7.9281351e+03   6.8200000e-03
   7.9381441e+03   7.1400000e-03
   7.9481532e+03   6.1200000e-03
   7.9581622e+03   6.2400000e-03
   7.9681712e+03   6.6900000e-03
   7.9781802e+03   5.7500000e-03
   7.9881892e+03   6.0700000e-03
   7.9981982e+03   8.1000000e-03
   8.0082072e+03   4.9300000e-03
   8.0182162e+03   6.1400000e-03
   8.0282252e+03   1.0450000e-02
   8.0382342e+03   8.1500000e-03
   8.0482432e+03   4.8200000e-03
   8.0582523e+03   5.6000000e-03
   8.0682613e+03   4.8100000e-03
   8.0782703e+03   7.6100000e-03
   8.0882793e+03   8.3100000e-03
   8.0982883e+03   7.2000000e-03
   8.1082973e+03   8.1500000e-03
   8.1183063e+03   5.9200000e-03
   8.1283153e+03   6.6200000e-03
   8.1383243e+03   8.3100000e-03
   8.1483333e+03   8.5800000e-03
   8.1583423e+03   7.9700000e-03
   8.1683514e+03   7.9900000e-03
   8.1783604e+03   7.6100000e-03
   8.1883694e+03   5.0200000e-03
   8.1983784e+03   6.4200000e-03
   8.2083874e+03   5.8700000e-03
   8.2183964e+03   5.2100000e-03
   8.2284054e+03   5.6800000e-03
   8.2384144e+03   7.6400000e-03
   8.2484234e+03   6.4000000e-03
   8.2584324e+03   5.4800000e-03
   8.2684414e+03   7.2600000e-03
   8.2784505e+03   4.3800000e-03
   8.2884595e+03   7.4500000e-03
   8.2984685e+03   6.1500000e-03
   8.3084775e+03   5.6800000e-03
   8.3184865e+03   5.5000000e-03
   8.3284955e+03   6.4800000e-03
   8.3385045e+03   6.0700000e-03
   8.3485135e+03   6.7100000e-03
   8.3585225e+03   6.5500000e-03
   8.3685315e+03   6.0000000e-03
   8.3785405e+03   7.5300000e-03
   8.3885495e+03   4.8700000e-03
   8.3985586e+03   5.4300000e-03
   8.4085676e+03   6.1600000e-03
   8.4185766e+03   8.1200000e-03
   8.4285856e+03   6.2800000e-03
   8.4385946e+03   6.3400000e-03
   8.4486036e+03   5.4300000e-03
   8.4586126e+03   5.5600000e-03
   8.4686216e+03   6.4400000e-03
   8.4786306e+03   3.0200000e-03
   8.4886396e+03   7.1600000e-03
   8.4986486e+03   5.9200000e-03
   8.5086577e+03   4.6900000e-03
   8.5186667e+03   4.3100000e-03
   8.5286757e+03   4.4400000e-03
   8.5386847e+03   4.9900000e-03
   8.5486937e+03   3.8100000e-03
   8.5587027e+03   5.4100000e-03
   8.5687117e+03   5.8200000e-03
   8.5787207e+03   6.7800000e-03
   8.5887297e+03   6.2300000e-03
   8.5987387e+03   5.4300000e-03
   8.6087477e+03   6.7600000e-03
   8.6187568e+03   5.4300000e-03
   8.6287658e+03   5.9700000e-03
   8.6387748e+03   6.9000000e-03
   8.6487838e+03   8.0900000e-03
   8.6587928e+03   5.3600000e-03
   8.6688018e+03   4.6700000e-03
   8.6788108e+03   5.5200000e-03
   8.6888198e+03   9.9000000e-03
   8.6988288e+03   6.8900000e-03
   8.7088378e+03   5.4600000e-03
   8.7188468e+03   6.8200000e-03
   8.7288559e+03   8.5900000e-03
   8.7388649e+03   5.9600000e-03
   8.7488739e+03   8.1300000e-03
   8.7588829e+03   7.6800000e-03
   8.7688919e+03   6.6600000e-03
   8.7789009e+03   7.2100000e-03
   8.7889099e+03   6.0200000e-03
   8.7989189e+03   2.7700000e-03
   8.8089279e+03   7.3800000e-03
   8.8189369e+03   7.0200000e-03
   8.8289459e+03   5.1000000e-03
   8.8389550e+03   4.3900000e-03
   8.8489640e+03   6.0600000e-03
   8.8589730e+03   6.9400000e-03
   8.8689820e+03   4.7700000e-03
   8.8789910e+03   7.3200000e-03
   8.8890000e+03   7.7800000e-03
   8.8990090e+03   4.9500000e-03
   8.9090180e+03   5.5000000e-03
   8.9190270e+03   5.2000000e-03
   8.9290360e+03   5.0300000e-03
   8.9390450e+03   5.9000000e-03
   8.9490541e+03   7.9400000e-03
   8.9590631e+03   6.0100000e-03
   8.9690721e+03   5.2600000e-03
   8.9790811e+03   4.0600000e-03
   8.9890901e+03   6.9500000e-03
   8.9990991e+03   6.1800000e-03
   9.0091081e+03   5.3700000e-03
   9.0191171e+03   6.6900000e-03
   9.0291261e+03   6.5400000e-03
   9.0391351e+03   7.1600000e-03
   9.0491441e+03   5.6800000e-03
   9.0591532e+03   6.0300000e-03
   9.0691622e+03   5.8100000e-03
   9.0791712e+03   4.2700000e-03
   9.0891802e+03   7.2000000e-03
   9.0991892e+03   7.8100000e-03
   9.1091982e+03   6.9400000e-03
   9.1192072e+03   7.3300000e-03
   9.1292162e+03   9.2300000e-03
   9.1392252e+03   5.7400000e-03
   9.1492342e+03   4.5200000e-03
   9.1592432e+03   6.9200000e-03
   9.1692523e+03   3.3300000e-03
   9.1792613e+03   2.9200000e-03
   9.1892703e+03   6.5400000e-03
   9.1992793e+03   5.5700000e-03
   9.2092883e+03   7.1300000e-03
   9.2192973e+03   4.5100000e-03
   9.2293063e+03   4.7200000e-03
   9.2393153e+03   3.5300000e-03
   9.2493243e+03   5.2900000e-03
   9.2593333e+03   4.9500000e-03
   9.2693423e+03   6.7100000e-03
   9.2793514e+03   6.2700000e-03
   9.2893604e+03   4.8000000e-03
   9.2993694e+03   5.5800000e-03
   9.3093784e+03   5.6800000e-03
   9.3193874e+03   7.6800000e-03
   9.3293964e+03   4.7400000e-03
   9.3394054e+03   4.3000000e-03
   9.3494144e+03   6.1500000e-03
   9.3594234e+03   4.1600000e-03
   9.3694324e+03   6.4700000e-03
   9.3794414e+03   7.1300000e-03
   9.3894505e+03   7.3300000e-03
   9.3994595e+03   8.8800000e-03
   9.4094685e+03   7.9600000e-03
   9.4194775e+03   5.7300000e-03
   9.4294865e+03   5.1400000e-03
   9.4394955e+03   7.7500000e-03
   9.4495045e+03   6.2700000e-03
   9.4595135e+03   4.7600000e-03
   9.4695225e+03   3.5400000e-03
   9.4795315e+03   3.8000000e-03
   9.4895405e+03   4.6300000e-03
   9.4995495e+03   6.4200000e-03
   9.5095586e+03   5.4100000e-03
   9.5195676e+03   6.3000000e-03
   9.5295766e+03   8.2900000e-03
   9.5395856e+03   5.9700000e-03
   9.5495946e+03   8.2500000e-03
   9.5596036e+03   7.4300000e-03
   9.5696126e+03   4.3900000e-03
   9.5796216e+03   5.5900000e-03
   9.5896306e+03   7.3300000e-03
   9.5996396e+03   5.6300000e-03
   9.6096486e+03   5.4400000e-03
   9.6196577e+03   7.7100000e-03
   9.6296667e+03   8.8600000e-03
   9.6396757e+03   7.2200000e-03
   9.6496847e+03   8.1300000e-03
   9.6596937e+03   5.9900000e-03
   9.6697027e+03   7.9900000e-03
   9.6797117e+03   4.7500000e-03
   9.6897207e+03   3.1400000e-03
   9.6997297e+03   4.9900000e-03
   9.7097387e+03   7.0700000e-03
   9.7197477e+03   5.0000000e-03
   9.7297568e+03   7.1900000e-03
   9.7397658e+03   6.6900000e-03
   9.7497748e+03   6.8000000e-03
   9.7597838e+03   7.6600000e-03
   9.7697928e+03   4.3400000e-03
   9.7798018e+03   5.7800000e-03
   9.7898108e+03   1.0190000e-02
   9.7998198e+03   5.4600000e-03
   9.8098288e+03   5.7600000e-03
   9.8198378e+03   2.7900000e-03
   9.8298468e+03   5.3300000e-03
   9.8398559e+03   6.5700000e-03
   9.8498649e+03   6.7500000e-03
   9.8598739e+03   7.7100000e-03
   9.8698829e+03   5.8500000e-03
   9.8798919e+03   7.1200000e-03
   9.8899009e+03   6.4500000e-03
   9.8999099e+03   5.3800000e-03
   9.9099189e+03   3.8400000e-03
   9.9199279e+03   7.3000000e-03
   9.9299369e+03   6.0100000e-03
   9.9399459e+03   4.3900000e-03
   9.9499550e+03   5.0900000e-03
   9.9599640e+03   4.9800000e-03
   9.9699730e+03   5.3500000e-03
   9.9799820e+03   2.3100000e-03
   9.9899910e+03   4.0800000e-03
   1.0000000e+04   4.3400000e-03


==> figs/N_5_unsupervised/mod_obj.dat <==
   1.0000000e+00   1.7290400e+00
   1.1009009e+01   1.7322500e+00
   2.1018018e+01   1.7353000e+00
   3.1027027e+01   1.7384600e+00
   4.1036036e+01   1.7417000e+00
   5.1045045e+01   1.7447700e+00
   6.1054054e+01   1.7468800e+00
   7.1063063e+01   1.7478800e+00
   8.1072072e+01   1.7469600e+00
   9.1081081e+01   1.7426700e+00
   1.0109009e+02   1.7337700e+00
   1.1109910e+02   1.7212300e+00
   1.2110811e+02   1.7070800e+00
   1.3111712e+02   1.6907300e+00
   1.4112613e+02   1.6736700e+00
   1.5113514e+02   1.6633200e+00
   1.6114414e+02   1.6617000e+00
   1.7115315e+02   1.6655000e+00
   1.8116216e+02   1.6696200e+00
   1.9117117e+02   1.6717400e+00
   2.0118018e+02   1.6745900e+00
   2.1118919e+02   1.6808300e+00
   2.2119820e+02   1.6853600e+00
   2.3120721e+02   1.6844300e+00
   2.4121622e+02   1.6844800e+00
   2.5122523e+02   1.6879800e+00
   2.6123423e+02   1.6938100e+00
   2.7124324e+02   1.6981000e+00
   2.8125225e+02   1.7031400e+00
   2.9126126e+02   1.7083200e+00
   3.0127027e+02   1.7155700e+00
   3.1127928e+02   1.7239100e+00
   3.2128829e+02   1.7335400e+00
   3.3129730e+02   1.7425900e+00
   3.4130631e+02   1.7516100e+00
   3.5131532e+02   1.7568600e+00
   3.6132432e+02   1.7567700e+00
   3.7133333e+02   1.7536400e+00
   3.8134234e+02   1.7504300e+00
   3.9135135e+02   1.7494600e+00
   4.0136036e+02   1.7511300e+00
   4.1136937e+02   1.7543600e+00
   4.2137838e+02   1.7577200e+00
   4.3138739e+02   1.7607400e+00
   4.4139640e+02   1.7653200e+00
   4.5140541e+02   1.7697300e+00
   4.6141441e+02   1.7698300e+00
   4.7142342e+02   1.7664700e+00
   4.8143243e+02   1.7618700e+00
   4.9144144e+02   1.7607200e+00
   5.0145045e+02   1.7665100e+00
   5.1145946e+02   1.7770200e+00
   5.2146847e+02   1.7903300e+00
   5.3147748e+02   1.8058300e+00
   5.4148649e+02   1.8206100e+00
   5.5149550e+02   1.8353000e+00
   5.6150450e+02   1.8479100e+00
   5.7151351e+02   1.8583600e+00
   5.8152252e+02   1.8695200e+00
   5.9153153e+02   1.8813200e+00
   6.0154054e+02   1.8905700e+00
   6.1154955e+02   1.8997200e+00
   6.2155856e+02   1.9050900e+00
   6.3156757e+02   1.9084000e+00
   6.4157658e+02   1.9118800e+00
   6.5158559e+02   1.9190900e+00
   6.6159459e+02   1.9280500e+00
   6.7160360e+02   1.9376500e+00
   6.8161261e+02   1.9480500e+00
   6.9162162e+02   1.9550400e+00
   7.0163063e+02   1.9570300e+00
   7.1163964e+02   1.9550000e+00
   7.2164865e+02   1.9492700e+00
   7.3165766e+02   1.9465000e+00
   7.4166667e+02   1.9475000e+00
   7.5167568e+02   1.9495400e+00
   7.6168468e+02   1.9526600e+00
   7.7169369e+02   1.9562200e+00
   7.8170270e+02   1.9588200e+00
   7.9171171e+02   1.9621800e+00
   8.0172072e+02   1.9645000e+00
   8.1172973e+02   1.9631800e+00
   8.2173874e+02   1.9559000e+00
   8.3174775e+02   1.9496700e+00
   8.4175676e+02   1.9498600e+00
   8.5176577e+02   1.9540800e+00
   8.6177477e+02   1.9622500e+00
   8.7178378e+02   1.9689700e+00
   8.8179279e+02   1.9741900e+00
   8.9180180e+02   1.9814600e+00
   9.0181081e+02   1.9843700e+00
   9.1181982e+02   1.9856500e+00
   9.2182883e+02   1.9905900e+00
   9.3183784e+02   1.9991500e+00
   9.4184685e+02   2.0021200e+00
   9.5185586e+02   2.0050300e+00
   9.6186486e+02   2.0079400e+00
   9.7187387e+02   2.0156000e+00
   9.8188288e+02   2.0211100e+00
   9.9189189e+02   2.0258900e+00
   1.0019009e+03   2.0287100e+00
   1.0119099e+03   2.0311600e+00
   1.0219189e+03   2.0344300e+00
   1.0319279e+03   2.0370500e+00
   1.0419369e+03   2.0392300e+00
   1.0519459e+03   2.0402400e+00
   1.0619550e+03   2.0422100e+00
   1.0719640e+03   2.0453600e+00
   1.0819730e+03   2.0466400e+00
   1.0919820e+03   2.0471600e+00
   1.1019910e+03   2.0464100e+00
   1.1120000e+03   2.0457300e+00
   1.1220090e+03   2.0450100e+00
   1.1320180e+03   2.0442500e+00
   1.1420270e+03   2.0457600e+00
   1.1520360e+03   2.0506100e+00
   1.1620450e+03   2.0536900e+00
   1.1720541e+03   2.0594300e+00
   1.1820631e+03   2.0624500e+00
   1.1920721e+03   2.0593800e+00
   1.2020811e+03   2.0594100e+00
   1.2120901e+03   2.0593400e+00
   1.2220991e+03   2.0578000e+00
   1.2321081e+03   2.0553100e+00
   1.2421171e+03   2.0554900e+00
   1.2521261e+03   2.0554600e+00
   1.2621351e+03   2.0563000e+00
   1.2721441e+03   2.0573400e+00
   1.2821532e+03   2.0596700e+00
   1.2921622e+03   2.0592200e+00
   1.3021712e+03   2.0590700e+00
   1.3121802e+03   2.0587900e+00
   1.3221892e+03   2.0608700e+00
   1.3321982e+03   2.0665100e+00
   1.3422072e+03   2.0687700e+00
   1.3522162e+03   2.0702200e+00
   1.3622252e+03   2.0699100e+00
   1.3722342e+03   2.0662000e+00
   1.3822432e+03   2.0644300e+00
   1.3922523e+03   2.0644400e+00
   1.4022613e+03   2.0637000e+00
   1.4122703e+03   2.0611000e+00
   1.4222793e+03   2.0638500e+00
   1.4322883e+03   2.0700800e+00
   1.4422973e+03   2.0727700e+00
   1.4523063e+03   2.0759800e+00
   1.4623153e+03   2.0791500e+00
   1.4723243e+03   2.0809500e+00
   1.4823333e+03   2.0836100e+00
   1.4923423e+03   2.0841500e+00
   1.5023514e+03   2.0863200e+00
   1.5123604e+03   2.0887300e+00
   1.5223694e+03   2.0889100e+00
   1.5323784e+03   2.0893000e+00
   1.5423874e+03   2.0933500e+00
   1.5523964e+03   2.0995200e+00
   1.5624054e+03   2.0998400e+00
   1.5724144e+03   2.0969400e+00
   1.5824234e+03   2.0957100e+00
   1.5924324e+03   2.0901100e+00
   1.6024414e+03   2.0878300e+00
   1.6124505e+03   2.0902400e+00
   1.6224595e+03   2.0934000e+00
   1.6324685e+03   2.0961900e+00
   1.6424775e+03   2.1008300e+00
   1.6524865e+03   2.1025100e+00
   1.6624955e+03   2.1023000e+00
   1.6725045e+03   2.1012600e+00
   1.6825135e+03   2.1025400e+00
   1.6925225e+03   2.1044700e+00
   1.7025315e+03   2.1071300e+00
   1.7125405e+03   2.1083800e+00
   1.7225495e+03   2.1059800e+00
   1.7325586e+03   2.1010500e+00
   1.7425676e+03   2.1043100e+00
   1.7525766e+03   2.1057900e+00
   1.7625856e+03   2.1068000e+00
   1.7725946e+03   2.1045800e+00
   1.7826036e+03   2.1015800e+00
   1.7926126e+03   2.1047600e+00
   1.8026216e+03   2.1054100e+00
   1.8126306e+03   2.1027400e+00
   1.8226396e+03   2.1050800e+00
   1.8326486e+03   2.1077300e+00
   1.8426577e+03   2.1086100e+00
   1.8526667e+03   2.1099800e+00
   1.8626757e+03   2.1070000e+00
   1.8726847e+03   2.1040400e+00
   1.8826937e+03   2.1051200e+00
   1.8927027e+03   2.1109600e+00
   1.9027117e+03   2.1115300e+00
   1.9127207e+03   2.1110400e+00
   1.9227297e+03   2.1097600e+00
   1.9327387e+03   2.1090400e+00
   1.9427477e+03   2.1132700e+00
   1.9527568e+03   2.1177900e+00
   1.9627658e+03   2.1198900e+00
   1.9727748e+03   2.1213300e+00
   1.9827838e+03   2.1194500e+00
   1.9927928e+03   2.1195100e+00
   2.0028018e+03   2.1185900e+00
   2.0128108e+03   2.1182100e+00
   2.0228198e+03   2.1189600e+00
   2.0328288e+03   2.1221500e+00
   2.0428378e+03   2.1217800e+00
   2.0528468e+03   2.1234300e+00
   2.0628559e+03   2.1231500e+00
   2.0728649e+03   2.1218900e+00
   2.0828739e+03   2.1255200e+00
   2.0928829e+03   2.1286700e+00
   2.1028919e+03   2.1287600e+00
   2.1129009e+03   2.1261700e+00
   2.1229099e+03   2.1261800e+00
   2.1329189e+03   2.1231700e+00
   2.1429279e+03   2.1236200e+00
   2.1529369e+03   2.1227600e+00
   2.1629459e+03   2.1244200e+00
   2.1729550e+03   2.1263500e+00
   2.1829640e+03   2.1261400e+00
   2.1929730e+03   2.1249700e+00
   2.2029820e+03   2.1260000e+00
   2.2129910e+03   2.1270000e+00
   2.2230000e+03   2.1243400e+00
   2.2330090e+03   2.1245200e+00
   2.2430180e+03   2.1267100e+00
   2.2530270e+03   2.1273900e+00
   2.2630360e+03   2.1268600e+00
   2.2730450e+03   2.1242100e+00
   2.2830541e+03   2.1250800e+00
   2.2930631e+03   2.1274100e+00
   2.3030721e+03   2.1256400e+00
   2.3130811e+03   2.1261100e+00
   2.3230901e+03   2.1274700e+00
   2.3330991e+03   2.1270600e+00
   2.3431081e+03   2.1238100e+00
   2.3531171e+03   2.1241900e+00
   2.3631261e+03   2.1292800e+00
   2.3731351e+03   2.1338100e+00
   2.3831441e+03   2.1333000e+00
   2.3931532e+03   2.1351200e+00
   2.4031622e+03   2.1356100e+00
   2.4131712e+03   2.1372100e+00
   2.4231802e+03   2.1387700e+00
   2.4331892e+03   2.1406500e+00
   2.4431982e+03   2.1446200e+00
   2.4532072e+03   2.1464300e+00
   2.4632162e+03   2.1455400e+00
   2.4732252e+03   2.1464200e+00
   2.4832342e+03   2.1477300e+00
   2.4932432e+03   2.1488100e+00
   2.5032523e+03   2.1493800e+00
   2.5132613e+03   2.1473900e+00
   2.5232703e+03   2.1458100e+00
   2.5332793e+03   2.1458400e+00
   2.5432883e+03   2.1449200e+00
   2.5532973e+03   2.1433400e+00
   2.5633063e+03   2.1433200e+00
   2.5733153e+03   2.1431600e+00
   2.5833243e+03   2.1439300e+00
   2.5933333e+03   2.1456800e+00
   2.6033423e+03   2.1448500e+00
   2.6133514e+03   2.1437000e+00
   2.6233604e+03   2.1463000e+00
   2.6333694e+03   2.1484100e+00
   2.6433784e+03   2.1483800e+00
   2.6533874e+03   2.1480300e+00
   2.6633964e+03   2.1489000e+00
   2.6734054e+03   2.1487300e+00
   2.6834144e+03   2.1478600e+00
   2.6934234e+03   2.1490800e+00
   2.7034324e+03   2.1497700e+00
   2.7134414e+03   2.1516800e+00
   2.7234505e+03   2.1486700e+00
   2.7334595e+03   2.1451500e+00
   2.7434685e+03   2.1438700e+00
   2.7534775e+03   2.1457800e+00
   2.7634865e+03   2.1468300e+00
   2.7734955e+03   2.1472600e+00
   2.7835045e+03   2.1519800e+00
   2.7935135e+03   2.1556700e+00
   2.8035225e+03   2.1553800e+00
   2.8135315e+03   2.1549000e+00
   2.8235405e+03   2.1552800e+00
   2.8335495e+03   2.1587600e+00
   2.8435586e+03   2.1608300e+00
   2.8535676e+03   2.1610700e+00
   2.8635766e+03   2.1584300e+00
   2.8735856e+03   2.1555900e+00
   2.8835946e+03   2.1570400e+00
   2.8936036e+03   2.1563300e+00
   2.9036126e+03   2.1605900e+00
   2.9136216e+03   2.1602400e+00
   2.9236306e+03   2.1589300e+00
   2.9336396e+03   2.1618100e+00
   2.9436486e+03   2.1629900e+00
   2.9536577e+03   2.1617400e+00
   2.9636667e+03   2.1622300e+00
   2.9736757e+03   2.1651700e+00
   2.9836847e+03   2.1608900e+00
   2.9936937e+03   2.1603000e+00
   3.0037027e+03   2.1636700e+00
   3.0137117e+03   2.1654200e+00
   3.0237207e+03   2.1667400e+00
   3.0337297e+03   2.1676500e+00
   3.0437387e+03   2.1656300e+00
   3.0537477e+03   2.1652300e+00
   3.0637568e+03   2.1666700e+00
   3.0737658e+03   2.1659100e+00
   3.0837748e+03   2.1624300e+00
   3.0937838e+03   2.1636600e+00
   3.1037928e+03   2.1659900e+00
   3.1138018e+03   2.1632800e+00
   3.1238108e+03   2.1621700e+00
   3.1338198e+03   2.1612500e+00
   3.1438288e+03   2.1650600e+00
   3.1538378e+03   2.1647500e+00
   3.1638468e+03   2.1664300e+00
   3.1738559e+03   2.1682000e+00
   3.1838649e+03   2.1672300e+00
   3.1938739e+03   2.1675000e+00
   3.2038829e+03   2.1680300e+00
   3.2138919e+03   2.1696000e+00
   3.2239009e+03   2.1697500e+00
   3.2339099e+03   2.1728100e+00
   3.2439189e+03   2.1748000e+00
   3.2539279e+03   2.1769100e+00
   3.2639369e+03   2.1763400e+00
   3.2739459e+03   2.1744000e+00
   3.2839550e+03   2.1704800e+00
   3.2939640e+03   2.1707300e+00
   3.3039730e+03   2.1727500e+00
   3.3139820e+03   2.1751300e+00
   3.3239910e+03   2.1723200e+00
   3.3340000e+03   2.1682000e+00
   3.3440090e+03   2.1690800e+00
   3.3540180e+03   2.1745200e+00
   3.3640270e+03   2.1754000e+00
   3.3740360e+03   2.1746300e+00
   3.3840450e+03   2.1727600e+00
   3.3940541e+03   2.1737300e+00
   3.4040631e+03   2.1749000e+00
   3.4140721e+03   2.1741300e+00
   3.4240811e+03   2.1737400e+00
   3.4340901e+03   2.1764400e+00
   3.4440991e+03   2.1811300e+00
   3.4541081e+03   2.1795200e+00
   3.4641171e+03   2.1803600e+00
   3.4741261e+03   2.1827600e+00
   3.4841351e+03   2.1828800e+00
   3.4941441e+03   2.1832400e+00
   3.5041532e+03   2.1862500e+00
   3.5141622e+03   2.1866400e+00
   3.5241712e+03   2.1833500e+00
   3.5341802e+03   2.1843600e+00
   3.5441892e+03   2.1834500e+00
   3.5541982e+03   2.1836300e+00
   3.5642072e+03   2.1847000e+00
   3.5742162e+03   2.1841000e+00
   3.5842252e+03   2.1836200e+00
   3.5942342e+03   2.1833100e+00
   3.6042432e+03   2.1847300e+00
   3.6142523e+03   2.1865600e+00
   3.6242613e+03   2.1890200e+00
   3.6342703e+03   2.1888600e+00
   3.6442793e+03   2.1894100e+00
   3.6542883e+03   2.1904000e+00
   3.6642973e+03   2.1914900e+00
   3.6743063e+03   2.1947000e+00
   3.6843153e+03   2.1968000e+00
   3.6943243e+03   2.1961000e+00
   3.7043333e+03   2.1928100e+00
   3.7143423e+03   2.1917200e+00
   3.7243514e+03   2.1898200e+00
   3.7343604e+03   2.1898800e+00
   3.7443694e+03   2.1923500e+00
   3.7543784e+03   2.1930000e+00
   3.7643874e+03   2.1924500e+00
   3.7743964e+03   2.1937300e+00
   3.7844054e+03   2.1916000e+00
   3.7944144e+03   2.1925900e+00
   3.8044234e+03   2.1953100e+00
   3.8144324e+03   2.1931500e+00
   3.8244414e+03   2.1889700e+00
   3.8344505e+03   2.1904700e+00
   3.8444595e+03   2.1915900e+00
   3.8544685e+03   2.1911500e+00
   3.8644775e+03   2.1926000e+00
   3.8744865e+03   2.1948000e+00
   3.8844955e+03   2.1941100e+00
   3.8945045e+03   2.1908700e+00
   3.9045135e+03   2.1906300e+00
   3.9145225e+03   2.1920500e+00
   3.9245315e+03   2.1914000e+00
   3.9345405e+03   2.1915700e+00
   3.9445495e+03   2.1891700e+00
   3.9545586e+03   2.1905500e+00
   3.9645676e+03   2.1951800e+00
   3.9745766e+03   2.1933200e+00
   3.9845856e+03   2.1915200e+00
   3.9945946e+03   2.1958100e+00
   4.0046036e+03   2.1970700e+00
   4.0146126e+03   2.1990100e+00
   4.0246216e+03   2.1997100e+00
   4.0346306e+03   2.1987700e+00
   4.0446396e+03   2.1975500e+00
   4.0546486e+03   2.1954300e+00
   4.0646577e+03   2.1949100e+00
   4.0746667e+03   2.1958900e+00
   4.0846757e+03   2.1942300e+00
   4.0946847e+03   2.1906700e+00
   4.1046937e+03   2.1906000e+00
   4.1147027e+03   2.1924100e+00
   4.1247117e+03   2.1933100e+00
   4.1347207e+03   2.1948700e+00
   4.1447297e+03   2.1986100e+00
   4.1547387e+03   2.2021400e+00
   4.1647477e+03   2.2025100e+00
   4.1747568e+03   2.2018900e+00
   4.1847658e+03   2.2009300e+00
   4.1947748e+03   2.1985400e+00
   4.2047838e+03   2.1998600e+00
   4.2147928e+03   2.2022000e+00
   4.2248018e+03   2.2012400e+00
   4.2348108e+03   2.1988000e+00
   4.2448198e+03   2.1973400e+00
   4.2548288e+03   2.1974500e+00
   4.2648378e+03   2.1979200e+00
   4.2748468e+03   2.1972200e+00
   4.2848559e+03   2.1954600e+00
   4.2948649e+03   2.1972000e+00
   4.3048739e+03   2.1985800e+00
   4.3148829e+03   2.1999500e+00
   4.3248919e+03   2.2012500e+00
   4.3349009e+03   2.2008200e+00
   4.3449099e+03   2.1992600e+00
   4.3549189e+03   2.1968200e+00
   4.3649279e+03   2.1973300e+00
   4.3749369e+03   2.2001700e+00
   4.3849459e+03   2.1991800e+00
   4.3949550e+03   2.1966000e+00
   4.4049640e+03   2.1974600e+00
   4.4149730e+03   2.2002300e+00
   4.4249820e+03   2.2004700e+00
   4.4349910e+03   2.2014300e+00
   4.4450000e+03   2.2019500e+00
   4.4550090e+03   2.2006300e+00
   4.4650180e+03   2.1994100e+00
   4.4750270e+03   2.1989300e+00
   4.4850360e+03   2.1977300e+00
   4.4950450e+03   2.1980400e+00
   4.5050541e+03   2.1993900e+00
   4.5150631e+03   2.1983600e+00
   4.5250721e+03   2.1949800e+00
   4.5350811e+03   2.1963900e+00
   4.5450901e+03   2.1967900e+00
   4.5550991e+03   2.1964500e+00
   4.5651081e+03   2.1976000e+00
   4.5751171e+03   2.1990300e+00
   4.5851261e+03   2.1994000e+00
   4.5951351e+03   2.1977100e+00
   4.6051441e+03   2.2006100e+00
   4.6151532e+03   2.2012800e+00
   4.6251622e+03   2.1984100e+00
   4.6351712e+03   2.1965300e+00
   4.6451802e+03   2.1987700e+00
   4.6551892e+03   2.2022700e+00
   4.6651982e+03   2.2037900e+00
   4.6752072e+03   2.2054500e+00
   4.6852162e+03   2.2035600e+00
   4.6952252e+03   2.2007000e+00
   4.7052342e+03   2.1993300e+00
   4.7152432e+03   2.2019000e+00
   4.7252523e+03   2.2025700e+00
   4.7352613e+03   2.2041400e+00
   4.7452703e+03   2.2041500e+00
   4.7552793e+03   2.2036600e+00
   4.7652883e+03   2.2015300e+00
   4.7752973e+03   2.2007100e+00
   4.7853063e+03   2.2020400e+00
   4.7953153e+03   2.2008000e+00
   4.8053243e+03   2.1977100e+00
   4.8153333e+03   2.1989400e+00
   4.8253423e+03   2.2005000e+00
   4.8353514e+03   2.1985300e+00
   4.8453604e+03   2.1996500e+00
   4.8553694e+03   2.2016800e+00
   4.8653784e+03   2.2015300e+00
   4.8753874e+03   2.2034500e+00
   4.8853964e+03   2.2036200e+00
   4.8954054e+03   2.2006000e+00
   4.9054144e+03   2.2014400e+00
   4.9154234e+03   2.2020900e+00
   4.9254324e+03   2.1996900e+00
   4.9354414e+03   2.1987500e+00
   4.9454505e+03   2.1986900e+00
   4.9554595e+03   2.2011900e+00
   4.9654685e+03   2.2014200e+00
   4.9754775e+03   2.1977600e+00
   4.9854865e+03   2.1988800e+00
   4.9954955e+03   2.2007700e+00
   5.0055045e+03   2.2053800e+00
   5.0155135e+03   2.2069400e+00
   5.0255225e+03   2.2042100e+00
   5.0355315e+03   2.2041300e+00
   5.0455405e+03   2.2047800e+00
   5.0555495e+03   2.2063600e+00
   5.0655586e+03   2.2066600e+00
   5.0755676e+03   2.2039800e+00
   5.0855766e+03   2.2020500e+00
   5.0955856e+03   2.2044100e+00
   5.1055946e+03   2.2081500e+00
   5.1156036e+03   2.2088300e+00
   5.1256126e+03   2.2090800e+00
   5.1356216e+03   2.2076600e+00
   5.1456306e+03   2.2038700e+00
   5.1556396e+03   2.2032000e+00
   5.1656486e+03   2.2049300e+00
   5.1756577e+03   2.2050500e+00
   5.1856667e+03   2.2046000e+00
   5.1956757e+03   2.2059500e+00
   5.2056847e+03   2.2066700e+00
   5.2156937e+03   2.2041800e+00
   5.2257027e+03   2.2028800e+00
   5.2357117e+03   2.2026800e+00
   5.2457207e+03   2.2045400e+00
   5.2557297e+03   2.2081800e+00
   5.2657387e+03   2.2088000e+00
   5.2757477e+03   2.2084600e+00
   5.2857568e+03   2.2065400e+00
   5.2957658e+03   2.2060000e+00
   5.3057748e+03   2.2078700e+00
   5.3157838e+03   2.2079400e+00
   5.3257928e+03   2.2058400e+00
   5.3358018e+03   2.2040900e+00
   5.3458108e+03   2.2036600e+00
   5.3558198e+03   2.2044400e+00
   5.3658288e+03   2.2051500e+00
   5.3758378e+03   2.2072600e+00
   5.3858468e+03   2.2070300e+00
   5.3958559e+03   2.2065100e+00
   5.4058649e+03   2.2063200e+00
   5.4158739e+03   2.2056200e+00
   5.4258829e+03   2.2052400e+00
   5.4358919e+03   2.2053200e+00
   5.4459009e+03   2.2047800e+00
   5.4559099e+03   2.2093600e+00
   5.4659189e+03   2.2143700e+00
   5.4759279e+03   2.2106800e+00
   5.4859369e+03   2.2090700e+00
   5.4959459e+03   2.2122200e+00
   5.5059550e+03   2.2102600e+00
   5.5159640e+03   2.2037300e+00
   5.5259730e+03   2.2049900e+00
   5.5359820e+03   2.2095400e+00
   5.5459910e+03   2.2084500e+00
   5.5560000e+03   2.2097100e+00
   5.5660090e+03   2.2094400e+00
   5.5760180e+03   2.2097500e+00
   5.5860270e+03   2.2096400e+00
   5.5960360e+03   2.2109300e+00
   5.6060450e+03   2.2107700e+00
   5.6160541e+03   2.2085200e+00
   5.6260631e+03   2.2085600e+00
   5.6360721e+03   2.2123500e+00
   5.6460811e+03   2.2123500e+00
   5.6560901e+03   2.2114600e+00
   5.6660991e+03   2.2122300e+00
   5.6761081e+03   2.2145400e+00
   5.6861171e+03   2.2138000e+00
   5.6961261e+03   2.2115700e+00
   5.7061351e+03   2.2157400e+00
   5.7161441e+03   2.2149200e+00
   5.7261532e+03   2.2108900e+00
   5.7361622e+03   2.2118000e+00
   5.7461712e+03   2.2100500e+00
   5.7561802e+03   2.2115600e+00
   5.7661892e+03   2.2151000e+00
   5.7761982e+03   2.2173100e+00
   5.7862072e+03   2.2125000e+00
   5.7962162e+03   2.2115200e+00
   5.8062252e+03   2.2151200e+00
   5.8162342e+03   2.2134000e+00
   5.8262432e+03   2.2112000e+00
   5.8362523e+03   2.2100900e+00
   5.8462613e+03   2.2080000e+00
   5.8562703e+03   2.2098300e+00
   5.8662793e+03   2.2102300e+00
   5.8762883e+03   2.2110300e+00
   5.8862973e+03   2.2143400e+00
   5.8963063e+03   2.2160800e+00
   5.9063153e+03   2.2151500e+00
   5.9163243e+03   2.2110900e+00
   5.9263333e+03   2.2103300e+00
   5.9363423e+03   2.2144800e+00
   5.9463514e+03   2.2168900e+00
   5.9563604e+03   2.2135200e+00
   5.9663694e+03   2.2157000e+00
   5.9763784e+03   2.2201600e+00
   5.9863874e+03   2.2197400e+00
   5.9963964e+03   2.2204900e+00
   6.0064054e+03   2.2203900e+00
   6.0164144e+03   2.2183600e+00
   6.0264234e+03   2.2181500e+00
   6.0364324e+03   2.2163100e+00
   6.0464414e+03   2.2127600e+00
   6.0564505e+03   2.2146500e+00
   6.0664595e+03   2.2153400e+00
   6.0764685e+03   2.2145900e+00
   6.0864775e+03   2.2159400e+00
   6.0964865e+03   2.2150500e+00
   6.1064955e+03   2.2114800e+00
   6.1165045e+03   2.2117300e+00
   6.1265135e+03   2.2120500e+00
   6.1365225e+03   2.2115300e+00
   6.1465315e+03   2.2100300e+00
   6.1565405e+03   2.2105300e+00
   6.1665495e+03   2.2121500e+00
   6.1765586e+03   2.2118000e+00
   6.1865676e+03   2.2117800e+00
   6.1965766e+03   2.2117400e+00
   6.2065856e+03   2.2111500e+00
   6.2165946e+03   2.2122700e+00
   6.2266036e+03   2.2156800e+00
   6.2366126e+03   2.2143000e+00
   6.2466216e+03   2.2134200e+00
   6.2566306e+03   2.2145000e+00
   6.2666396e+03   2.2162500e+00
   6.2766486e+03   2.2161100e+00
   6.2866577e+03   2.2145800e+00
   6.2966667e+03   2.2145700e+00
   6.3066757e+03   2.2139200e+00
   6.3166847e+03   2.2151200e+00
   6.3266937e+03   2.2167200e+00
   6.3367027e+03   2.2140500e+00
   6.3467117e+03   2.2136500e+00
   6.3567207e+03   2.2171300e+00
   6.3667297e+03   2.2157500e+00
   6.3767387e+03   2.2123100e+00
   6.3867477e+03   2.2121200e+00
   6.3967568e+03   2.2152600e+00
   6.4067658e+03   2.2163800e+00
   6.4167748e+03   2.2165500e+00
   6.4267838e+03   2.2188500e+00
   6.4367928e+03   2.2163700e+00
   6.4468018e+03   2.2141700e+00
   6.4568108e+03   2.2135600e+00
   6.4668198e+03   2.2133000e+00
   6.4768288e+03   2.2136500e+00
   6.4868378e+03   2.2148400e+00
   6.4968468e+03   2.2150400e+00
   6.5068559e+03   2.2157100e+00
   6.5168649e+03   2.2135400e+00
   6.5268739e+03   2.2130900e+00
   6.5368829e+03   2.2151900e+00
   6.5468919e+03   2.2143800e+00
   6.5569009e+03   2.2101700e+00
   6.5669099e+03   2.2111100e+00
   6.5769189e+03   2.2151400e+00
   6.5869279e+03   2.2185600e+00
   6.5969369e+03   2.2193000e+00
   6.6069459e+03   2.2193700e+00
   6.6169550e+03   2.2174200e+00
   6.6269640e+03   2.2187400e+00
   6.6369730e+03   2.2148600e+00
   6.6469820e+03   2.2133200e+00
   6.6569910e+03   2.2186700e+00
   6.6670000e+03   2.2174900e+00
   6.6770090e+03   2.2157600e+00
   6.6870180e+03   2.2179300e+00
   6.6970270e+03   2.2209600e+00
   6.7070360e+03   2.2182600e+00
   6.7170450e+03   2.2205300e+00
   6.7270541e+03   2.2215400e+00
   6.7370631e+03   2.2179400e+00
   6.7470721e+03   2.2208300e+00
   6.7570811e+03   2.2224900e+00
   6.7670901e+03   2.2203900e+00
   6.7770991e+03   2.2162000e+00
   6.7871081e+03   2.2159300e+00
   6.7971171e+03   2.2142900e+00
   6.8071261e+03   2.2141600e+00
   6.8171351e+03   2.2179800e+00
   6.8271441e+03   2.2152100e+00
   6.8371532e+03   2.2147000e+00
   6.8471622e+03   2.2153300e+00
   6.8571712e+03   2.2157000e+00
   6.8671802e+03   2.2181600e+00
   6.8771892e+03   2.2181100e+00
   6.8871982e+03   2.2204900e+00
   6.8972072e+03   2.2234000e+00
   6.9072162e+03   2.2181700e+00
   6.9172252e+03   2.2175900e+00
   6.9272342e+03   2.2216800e+00
   6.9372432e+03   2.2234400e+00
   6.9472523e+03   2.2187500e+00
   6.9572613e+03   2.2155700e+00
   6.9672703e+03   2.2180800e+00
   6.9772793e+03   2.2220600e+00
   6.9872883e+03   2.2188800e+00
   6.9972973e+03   2.2190600e+00
   7.0073063e+03   2.2221600e+00
   7.0173153e+03   2.2228600e+00
   7.0273243e+03   2.2212200e+00
   7.0373333e+03   2.2175100e+00
   7.0473423e+03   2.2169100e+00
   7.0573514e+03   2.2222000e+00
   7.0673604e+03   2.2254700e+00
   7.0773694e+03   2.2230500e+00
   7.0873784e+03   2.2184400e+00
   7.0973874e+03   2.2212200e+00
   7.1073964e+03   2.2234700e+00
   7.1174054e+03   2.2237600e+00
   7.1274144e+03   2.2218700e+00
   7.1374234e+03   2.2197800e+00
   7.1474324e+03   2.2218700e+00
   7.1574414e+03   2.2229100e+00
   7.1674505e+03   2.2234900e+00
   7.1774595e+03   2.2213800e+00
   7.1874685e+03   2.2261200e+00
   7.1974775e+03   2.2239700e+00
   7.2074865e+03   2.2222800e+00
   7.2174955e+03   2.2205500e+00
   7.2275045e+03   2.2208100e+00
   7.2375135e+03   2.2222400e+00
   7.2475225e+03   2.2241000e+00
   7.2575315e+03   2.2224000e+00
   7.2675405e+03   2.2201100e+00
   7.2775495e+03   2.2225600e+00
   7.2875586e+03   2.2240700e+00
   7.2975676e+03   2.2226400e+00
   7.3075766e+03   2.2216000e+00
   7.3175856e+03   2.2237000e+00
   7.3275946e+03   2.2253400e+00
   7.3376036e+03   2.2259600e+00
   7.3476126e+03   2.2247700e+00
   7.3576216e+03   2.2242400e+00
   7.3676306e+03   2.2255600e+00
   7.3776396e+03   2.2279600e+00
   7.3876486e+03   2.2286800e+00
   7.3976577e+03   2.2266400e+00
   7.4076667e+03   2.2243200e+00
   7.4176757e+03   2.2220100e+00
   7.4276847e+03   2.2232200e+00
   7.4376937e+03   2.2244600e+00
   7.4477027e+03   2.2253800e+00
   7.4577117e+03   2.2236900e+00
   7.4677207e+03   2.2223700e+00
   7.4777297e+03   2.2244500e+00
   7.4877387e+03   2.2255300e+00
   7.4977477e+03   2.2224700e+00
   7.5077568e+03   2.2236000e+00
   7.5177658e+03   2.2280800e+00
   7.5277748e+03   2.2250500e+00
   7.5377838e+03   2.2238000e+00
   7.5477928e+03   2.2270500e+00
   7.5578018e+03   2.2253800e+00
   7.5678108e+03   2.2250900e+00
   7.5778198e+03   2.2238700e+00
   7.5878288e+03   2.2249200e+00
   7.5978378e+03   2.2240100e+00
   7.6078468e+03   2.2225500e+00
   7.6178559e+03   2.2263200e+00
   7.6278649e+03   2.2282300e+00
   7.6378739e+03   2.2269800e+00
   7.6478829e+03   2.2257800e+00
   7.6578919e+03   2.2251900e+00
   7.6679009e+03   2.2242100e+00
   7.6779099e+03   2.2253100e+00
   7.6879189e+03   2.2271300e+00
   7.6979279e+03   2.2273600e+00
   7.7079369e+03   2.2261600e+00
   7.7179459e+03   2.2253500e+00
   7.7279550e+03   2.2294100e+00
   7.7379640e+03   2.2296300e+00
   7.7479730e+03   2.2269300e+00
   7.7579820e+03   2.2248900e+00
   7.7679910e+03   2.2255100e+00
   7.7780000e+03   2.2265000e+00
   7.7880090e+03   2.2262900e+00
   7.7980180e+03   2.2271200e+00
   7.8080270e+03   2.2277600e+00
   7.8180360e+03   2.2287100e+00
   7.8280450e+03   2.2268600e+00
   7.8380541e+03   2.2261200e+00
   7.8480631e+03   2.2281500e+00
   7.8580721e+03   2.2264000e+00
   7.8680811e+03   2.2251200e+00
   7.8780901e+03   2.2247400e+00
   7.8880991e+03   2.2279900e+00
   7.8981081e+03   2.2277200e+00
   7.9081171e+03   2.2250400e+00
   7.9181261e+03   2.2247400e+00
   7.9281351e+03   2.2259700e+00
   7.9381441e+03   2.2240400e+00
   7.9481532e+03   2.2247300e+00
   7.9581622e+03   2.2281100e+00
   7.9681712e+03   2.2293000e+00
   7.9781802e+03   2.2266100e+00
   7.9881892e+03   2.2294700e+00
   7.9981982e+03   2.2304000e+00
   8.0082072e+03   2.2267700e+00
   8.0182162e+03   2.2246500e+00
   8.0282252e+03   2.2275900e+00
   8.0382342e+03   2.2302800e+00
   8.0482432e+03   2.2295800e+00
   8.0582523e+03   2.2271900e+00
   8.0682613e+03   2.2273500e+00
   8.0782703e+03   2.2321600e+00
   8.0882793e+03   2.2313400e+00
   8.0982883e+03   2.2313600e+00
   8.1082973e+03   2.2303700e+00
   8.1183063e+03   2.2282400e+00
   8.1283153e+03   2.2265700e+00
   8.1383243e+03   2.2309300e+00
   8.1483333e+03   2.2328100e+00
   8.1583423e+03   2.2324300e+00
   8.1683514e+03   2.2308800e+00
   8.1783604e+03   2.2306200e+00
   8.1883694e+03   2.2277000e+00
   8.1983784e+03   2.2288600e+00
   8.2083874e+03   2.2284200e+00
   8.2183964e+03   2.2277600e+00
   8.2284054e+03   2.2309000e+00
   8.2384144e+03   2.2324000e+00
   8.2484234e+03   2.2290400e+00
   8.2584324e+03   2.2255100e+00
   8.2684414e+03   2.2288300e+00
   8.2784505e+03   2.2260300e+00
   8.2884595e+03   2.2280200e+00
   8.2984685e+03   2.2314000e+00
   8.3084775e+03   2.2272600e+00
   8.3184865e+03   2.2260300e+00
   8.3284955e+03   2.2301300e+00
   8.3385045e+03   2.2299800e+00
   8.3485135e+03   2.2275400e+00
   8.3585225e+03   2.2266600e+00
   8.3685315e+03   2.2280500e+00
   8.3785405e+03   2.2266300e+00
   8.3885495e+03   2.2262500e+00
   8.3985586e+03   2.2273300e+00
   8.4085676e+03   2.2298900e+00
   8.4185766e+03   2.2315500e+00
   8.4285856e+03   2.2281100e+00
   8.4385946e+03   2.2277900e+00
   8.4486036e+03   2.2286700e+00
   8.4586126e+03   2.2308800e+00
   8.4686216e+03   2.2277300e+00
   8.4786306e+03   2.2239700e+00
   8.4886396e+03   2.2250500e+00
   8.4986486e+03   2.2267200e+00
   8.5086577e+03   2.2272100e+00
   8.5186667e+03   2.2265200e+00
   8.5286757e+03   2.2290000e+00
   8.5386847e+03   2.2280700e+00
   8.5486937e+03   2.2267600e+00
   8.5587027e+03   2.2278000e+00
   8.5687117e+03   2.2279600e+00
   8.5787207e+03   2.2276900e+00
   8.5887297e+03   2.2296000e+00
   8.5987387e+03   2.2265800e+00
   8.6087477e+03   2.2287300e+00
   8.6187568e+03   2.2313600e+00
   8.6287658e+03   2.2287500e+00
   8.6387748e+03   2.2285200e+00
   8.6487838e+03   2.2278300e+00
   8.6587928e+03   2.2296500e+00
   8.6688018e+03   2.2273100e+00
   8.6788108e+03   2.2282900e+00
   8.6888198e+03   2.2319800e+00
   8.6988288e+03   2.2298100e+00
   8.7088378e+03   2.2270300e+00
   8.7188468e+03   2.2320600e+00
   8.7288559e+03   2.2342200e+00
   8.7388649e+03   2.2308000e+00
   8.7488739e+03   2.2319900e+00
   8.7588829e+03   2.2328100e+00
   8.7688919e+03   2.2311500e+00
   8.7789009e+03   2.2294700e+00
   8.7889099e+03   2.2300800e+00
   8.7989189e+03   2.2259300e+00
   8.8089279e+03   2.2292000e+00
   8.8189369e+03   2.2321900e+00
   8.8289459e+03   2.2300300e+00
   8.8389550e+03   2.2290200e+00
   8.8489640e+03   2.2314700e+00
   8.8589730e+03   2.2301600e+00
   8.8689820e+03   2.2271000e+00
   8.8789910e+03   2.2293300e+00
   8.8890000e+03   2.2302100e+00
   8.8990090e+03   2.2289000e+00
   8.9090180e+03   2.2287600e+00
   8.9190270e+03   2.2295900e+00
   8.9290360e+03   2.2294500e+00
   8.9390450e+03   2.2306400e+00
   8.9490541e+03   2.2314400e+00
   8.9590631e+03   2.2302900e+00
   8.9690721e+03   2.2260500e+00
   8.9790811e+03   2.2302900e+00
   8.9890901e+03   2.2316700e+00
   8.9990991e+03   2.2313600e+00
   9.0091081e+03   2.2324500e+00
   9.0191171e+03   2.2320700e+00
   9.0291261e+03   2.2335700e+00
   9.0391351e+03   2.2313700e+00
   9.0491441e+03   2.2296000e+00
   9.0591532e+03   2.2302900e+00
   9.0691622e+03   2.2319600e+00
   9.0791712e+03   2.2307500e+00
   9.0891802e+03   2.2292500e+00
   9.0991892e+03   2.2298000e+00
   9.1091982e+03   2.2322300e+00
   9.1192072e+03   2.2348400e+00
   9.1292162e+03   2.2321400e+00
   9.1392252e+03   2.2277500e+00
   9.1492342e+03   2.2290300e+00
   9.1592432e+03   2.2334700e+00
   9.1692523e+03   2.2298800e+00
   9.1792613e+03   2.2279900e+00
   9.1892703e+03   2.2316400e+00
   9.1992793e+03   2.2313600e+00
   9.2092883e+03   2.2295400e+00
   9.2192973e+03   2.2278200e+00
   9.2293063e+03   2.2241700e+00
   9.2393153e+03   2.2273500e+00
   9.2493243e+03   2.2291400e+00
   9.2593333e+03   2.2275000e+00
   9.2693423e+03   2.2298000e+00
   9.2793514e+03   2.2311400e+00
   9.2893604e+03   2.2311100e+00
   9.2993694e+03   2.2297700e+00
   9.3093784e+03   2.2317800e+00
   9.3193874e+03   2.2340900e+00
   9.3293964e+03   2.2307200e+00
   9.3394054e+03   2.2305000e+00
   9.3494144e+03   2.2307500e+00
   9.3594234e+03   2.2287400e+00
   9.3694324e+03   2.2271800e+00
   9.3794414e+03   2.2303400e+00
   9.3894505e+03   2.2334600e+00
   9.3994595e+03   2.2365300e+00
   9.4094685e+03   2.2331800e+00
   9.4194775e+03   2.2316900e+00
   9.4294865e+03   2.2312200e+00
   9.4394955e+03   2.2354900e+00
   9.4495045e+03   2.2330800e+00
   9.4595135e+03   2.2276000e+00
   9.4695225e+03   2.2300700e+00
   9.4795315e+03   2.2286400e+00
   9.4895405e+03   2.2295700e+00
   9.4995495e+03   2.2340000e+00
   9.5095586e+03   2.2307300e+00
   9.5195676e+03   2.2289200e+00
   9.5295766e+03   2.2334300e+00
   9.5395856e+03   2.2320300e+00
   9.5495946e+03   2.2324300e+00
   9.5596036e+03   2.2316400e+00
   9.5696126e+03   2.2312800e+00
   9.5796216e+03   2.2317900e+00
   9.5896306e+03   2.2321300e+00
   9.5996396e+03   2.2311400e+00
   9.6096486e+03   2.2337400e+00
   9.6196577e+03   2.2327800e+00
   9.6296667e+03   2.2362400e+00
   9.6396757e+03   2.2361600e+00
   9.6496847e+03   2.2349800e+00
   9.6596937e+03   2.2298800e+00
   9.6697027e+03   2.2319900e+00
   9.6797117e+03   2.2347200e+00
   9.6897207e+03   2.2311200e+00
   9.6997297e+03   2.2324000e+00
   9.7097387e+03   2.2321200e+00
   9.7197477e+03   2.2316800e+00
   9.7297568e+03   2.2345200e+00
   9.7397658e+03   2.2372700e+00
   9.7497748e+03   2.2390100e+00
   9.7597838e+03   2.2361900e+00
   9.7697928e+03   2.2335200e+00
   9.7798018e+03   2.2348200e+00
   9.7898108e+03   2.2380900e+00
   9.7998198e+03   2.2363600e+00
   9.8098288e+03   2.2356200e+00
   9.8198378e+03   2.2324900e+00
   9.8298468e+03   2.2321500e+00
   9.8398559e+03   2.2334600e+00
   9.8498649e+03   2.2367500e+00
   9.8598739e+03   2.2354200e+00
   9.8698829e+03   2.2345100e+00
   9.8798919e+03   2.2372400e+00
   9.8899009e+03   2.2376100e+00
   9.8999099e+03   2.2343300e+00
   9.9099189e+03   2.2342700e+00
   9.9199279e+03   2.2358300e+00
   9.9299369e+03   2.2331900e+00
   9.9399459e+03   2.2319900e+00
   9.9499550e+03   2.2339600e+00
   9.9599640e+03   2.2332800e+00
   9.9699730e+03   2.2334900e+00
   9.9799820e+03   2.2342200e+00
   9.9899910e+03   2.2327100e+00
   1.0000000e+04   2.2337200e+00


==> figs/N_5_unsupervised/naive_5_con.dat <==
   1.0000000e+01   1.5705200e-02
   2.0000000e+01   1.9402500e-02
   3.0000000e+01   2.3550500e-02
   4.0000000e+01   2.8499700e-02
   5.0000000e+01   3.4198500e-02
   6.0000000e+01   4.0733100e-02
   7.0000000e+01   4.8124400e-02
   8.0000000e+01   5.6933800e-02
   9.0000000e+01   6.6984300e-02
   1.0000000e+02   7.8232200e-02
   1.1000000e+02   9.0445300e-02
   1.2000000e+02   1.0391000e-01
   1.3000000e+02   1.1836600e-01
   1.4000000e+02   1.3354600e-01
   1.5000000e+02   1.5012400e-01
   1.6000000e+02   1.6759500e-01
   1.7000000e+02   1.8482700e-01
   1.8000000e+02   2.0225300e-01
   1.9000000e+02   2.1810300e-01
   2.0000000e+02   2.3139400e-01
   2.1000000e+02   2.4387800e-01
   2.2000000e+02   2.5601200e-01
   2.3000000e+02   2.6754300e-01
   2.4000000e+02   2.7743600e-01
   2.5000000e+02   2.8102900e-01
   2.6000000e+02   2.8959200e-01
   2.7000000e+02   2.9571500e-01
   2.8000000e+02   2.9689000e-01
   2.9000000e+02   2.9926600e-01
   3.0000000e+02   3.0494900e-01
   3.1000000e+02   3.1016600e-01
   3.2000000e+02   3.1251500e-01
   3.3000000e+02   3.1367400e-01
   3.4000000e+02   3.1699700e-01
   3.5000000e+02   3.1685600e-01
   3.6000000e+02   3.2049600e-01
   3.7000000e+02   3.2510000e-01
   3.8000000e+02   3.2364400e-01
   3.9000000e+02   3.2447600e-01
   4.0000000e+02   3.2514500e-01
   4.1000000e+02   3.2686200e-01
   4.2000000e+02   3.2832500e-01
   4.3000000e+02   3.2786600e-01
   4.4000000e+02   3.2948400e-01
   4.5000000e+02   3.2861100e-01
   4.6000000e+02   3.2683600e-01
   4.7000000e+02   3.2806800e-01
   4.8000000e+02   3.3199100e-01
   4.9000000e+02   3.3073100e-01
   5.0000000e+02   3.3177600e-01
   5.1000000e+02   3.3499400e-01
   5.2000000e+02   3.3541400e-01
   5.3000000e+02   3.3509300e-01
   5.4000000e+02   3.3768700e-01
   5.5000000e+02   3.3821900e-01
   5.6000000e+02   3.3780000e-01
   5.7000000e+02   3.4161800e-01
   5.8000000e+02   3.3948800e-01
   5.9000000e+02   3.3750900e-01
   6.0000000e+02   3.3469100e-01
   6.1000000e+02   3.3296200e-01
   6.2000000e+02   3.3539400e-01
   6.3000000e+02   3.3797700e-01
   6.4000000e+02   3.3883100e-01
   6.5000000e+02   3.3811100e-01
   6.6000000e+02   3.3523900e-01
   6.7000000e+02   3.3381800e-01
   6.8000000e+02   3.3627300e-01
   6.9000000e+02   3.3892400e-01
   7.0000000e+02   3.4164100e-01
   7.1000000e+02   3.4307500e-01
   7.2000000e+02   3.4111000e-01
   7.3000000e+02   3.3843600e-01
   7.4000000e+02   3.3966900e-01
   7.5000000e+02   3.4424900e-01
   7.6000000e+02   3.4563100e-01
   7.7000000e+02   3.4396200e-01
   7.8000000e+02   3.4324200e-01
   7.9000000e+02   3.4484100e-01
   8.0000000e+02   3.4651300e-01
   8.1000000e+02   3.4577100e-01
   8.2000000e+02   3.4638800e-01
   8.3000000e+02   3.4825100e-01
   8.4000000e+02   3.4969400e-01
   8.5000000e+02   3.4865300e-01
   8.6000000e+02   3.4728700e-01
   8.7000000e+02   3.4831600e-01
   8.8000000e+02   3.4962400e-01
   8.9000000e+02   3.5236400e-01
   9.0000000e+02   3.4980500e-01
   9.1000000e+02   3.4588500e-01
   9.2000000e+02   3.4882800e-01
   9.3000000e+02   3.5178000e-01
   9.4000000e+02   3.5247900e-01
   9.5000000e+02   3.5035900e-01
   9.6000000e+02   3.4788500e-01
   9.7000000e+02   3.4986400e-01
   9.8000000e+02   3.5096600e-01
   9.9000000e+02   3.5042200e-01
   1.0000000e+03   3.5123200e-01
   1.0100000e+03   3.5270500e-01
   1.0200000e+03   3.5071000e-01
   1.0300000e+03   3.5115500e-01
   1.0400000e+03   3.5234400e-01
   1.0500000e+03   3.5098500e-01
   1.0600000e+03   3.4938900e-01
   1.0700000e+03   3.5168300e-01
   1.0800000e+03   3.5166800e-01
   1.0900000e+03   3.5134100e-01
   1.1000000e+03   3.5092900e-01
   1.1100000e+03   3.5286000e-01
   1.1200000e+03   3.5327400e-01
   1.1300000e+03   3.5166400e-01
   1.1400000e+03   3.5174400e-01
   1.1500000e+03   3.5149300e-01
   1.1600000e+03   3.4915400e-01
   1.1700000e+03   3.5315500e-01
   1.1800000e+03   3.5343200e-01
   1.1900000e+03   3.5024600e-01
   1.2000000e+03   3.5079500e-01
   1.2100000e+03   3.5156600e-01
   1.2200000e+03   3.5058900e-01
   1.2300000e+03   3.4898200e-01
   1.2400000e+03   3.4903300e-01
   1.2500000e+03   3.5023700e-01
   1.2600000e+03   3.5000600e-01
   1.2700000e+03   3.4777300e-01
   1.2800000e+03   3.5243000e-01
   1.2900000e+03   3.5119600e-01
   1.3000000e+03   3.4682500e-01
   1.3100000e+03   3.4769600e-01
   1.3200000e+03   3.4822500e-01
   1.3300000e+03   3.5010200e-01
   1.3400000e+03   3.4813700e-01
   1.3500000e+03   3.4477200e-01
   1.3600000e+03   3.4533900e-01
   1.3700000e+03   3.4520000e-01
   1.3800000e+03   3.4632500e-01
   1.3900000e+03   3.4708600e-01
   1.4000000e+03   3.4323900e-01
   1.4100000e+03   3.4031700e-01
   1.4200000e+03   3.4544300e-01
   1.4300000e+03   3.4815100e-01
   1.4400000e+03   3.4281100e-01
   1.4500000e+03   3.4373200e-01
   1.4600000e+03   3.5082400e-01
   1.4700000e+03   3.4951700e-01
   1.4800000e+03   3.4395600e-01
   1.4900000e+03   3.4027100e-01
   1.5000000e+03   3.4028400e-01
   1.5100000e+03   3.4174500e-01
   1.5200000e+03   3.4094200e-01
   1.5300000e+03   3.4537100e-01
   1.5400000e+03   3.4191900e-01
   1.5500000e+03   3.3612800e-01
   1.5600000e+03   3.3764300e-01
   1.5700000e+03   3.4464500e-01
   1.5800000e+03   3.4385600e-01
   1.5900000e+03   3.4348900e-01
   1.6000000e+03   3.3777600e-01
   1.6100000e+03   3.3704000e-01
   1.6200000e+03   3.3713100e-01
   1.6300000e+03   3.3852200e-01
   1.6400000e+03   3.3888000e-01
   1.6500000e+03   3.3832200e-01
   1.6600000e+03   3.4075100e-01
   1.6700000e+03   3.3402900e-01
   1.6800000e+03   3.3224600e-01
   1.6900000e+03   3.3813200e-01
   1.7000000e+03   3.3747900e-01
   1.7100000e+03   3.3641500e-01
   1.7200000e+03   3.3341100e-01
   1.7300000e+03   3.3955700e-01
   1.7400000e+03   3.3195600e-01
   1.7500000e+03   3.2566500e-01
   1.7600000e+03   3.3347900e-01
   1.7700000e+03   3.3128100e-01
   1.7800000e+03   3.3216300e-01
   1.7900000e+03   3.2709100e-01
   1.8000000e+03   3.2812000e-01
   1.8100000e+03   3.2929900e-01
   1.8200000e+03   3.2824500e-01
   1.8300000e+03   3.2796100e-01
   1.8400000e+03   3.2556900e-01
   1.8500000e+03   3.2739800e-01
   1.8600000e+03   3.2612300e-01
   1.8700000e+03   3.2095700e-01
   1.8800000e+03   3.2382700e-01
   1.8900000e+03   3.2884900e-01
   1.9000000e+03   3.3070800e-01
   1.9100000e+03   3.2703800e-01
   1.9200000e+03   3.2608500e-01
   1.9300000e+03   3.2032400e-01
   1.9400000e+03   3.2339500e-01
   1.9500000e+03   3.2615600e-01
   1.9600000e+03   3.2093000e-01
   1.9700000e+03   3.1876000e-01
   1.9800000e+03   3.2599800e-01
   1.9900000e+03   3.2841100e-01
   2.0000000e+03   3.2820300e-01
   2.0100000e+03   3.2298000e-01
   2.0200000e+03   3.1427700e-01
   2.0300000e+03   3.1192800e-01
   2.0400000e+03   3.2263300e-01
   2.0500000e+03   3.2077500e-01
   2.0600000e+03   3.2107500e-01
   2.0700000e+03   3.1657000e-01
   2.0800000e+03   3.1779100e-01
   2.0900000e+03   3.2359000e-01
   2.1000000e+03   3.1442700e-01
   2.1100000e+03   3.0474500e-01
   2.1200000e+03   3.0995200e-01
   2.1300000e+03   3.1507500e-01
   2.1400000e+03   3.1929400e-01
   2.1500000e+03   3.1694700e-01
   2.1600000e+03   3.1129400e-01
   2.1700000e+03   3.0915700e-01
   2.1800000e+03   3.1230700e-01
   2.1900000e+03   3.1015100e-01
   2.2000000e+03   3.0958800e-01
   2.2100000e+03   3.1709300e-01
   2.2200000e+03   3.1594100e-01
   2.2300000e+03   3.0817200e-01
   2.2400000e+03   3.1441300e-01
   2.2500000e+03   3.1420400e-01
   2.2600000e+03   3.0782900e-01
   2.2700000e+03   3.0681400e-01
   2.2800000e+03   3.0747400e-01
   2.2900000e+03   3.0851600e-01
   2.3000000e+03   3.0758800e-01
   2.3100000e+03   3.1211900e-01
   2.3200000e+03   3.0279100e-01
   2.3300000e+03   2.9915700e-01
   2.3400000e+03   3.0489900e-01
   2.3500000e+03   2.9593200e-01
   2.3600000e+03   2.9814400e-01
   2.3700000e+03   3.0555500e-01
   2.3800000e+03   3.0517000e-01
   2.3900000e+03   2.9879000e-01
   2.4000000e+03   2.9748200e-01
   2.4100000e+03   2.9487700e-01
   2.4200000e+03   2.9628700e-01
   2.4300000e+03   2.9713800e-01
   2.4400000e+03   2.9584300e-01
   2.4500000e+03   2.9878600e-01
   2.4600000e+03   2.9833600e-01
   2.4700000e+03   2.9322500e-01
   2.4800000e+03   2.9445600e-01
   2.4900000e+03   2.9817700e-01
   2.5000000e+03   2.9531000e-01
   2.5100000e+03   2.9667400e-01
   2.5200000e+03   2.9462900e-01
   2.5300000e+03   2.8990200e-01
   2.5400000e+03   2.9006500e-01
   2.5500000e+03   2.9393400e-01
   2.5600000e+03   2.8937700e-01
   2.5700000e+03   2.9098000e-01
   2.5800000e+03   2.9305100e-01
   2.5900000e+03   2.9683500e-01
   2.6000000e+03   2.9569400e-01
   2.6100000e+03   2.9251700e-01
   2.6200000e+03   2.8757600e-01
   2.6300000e+03   2.8400600e-01
   2.6400000e+03   2.9248200e-01
   2.6500000e+03   2.8432800e-01
   2.6600000e+03   2.8168500e-01
   2.6700000e+03   2.8141100e-01
   2.6800000e+03   2.8096500e-01
   2.6900000e+03   2.7705500e-01
   2.7000000e+03   2.8327300e-01
   2.7100000e+03   2.8899700e-01
   2.7200000e+03   2.8532400e-01
   2.7300000e+03   2.8470700e-01
   2.7400000e+03   2.8189100e-01
   2.7500000e+03   2.7593700e-01
   2.7600000e+03   2.8170100e-01
   2.7700000e+03   2.8444100e-01
   2.7800000e+03   2.7572500e-01
   2.7900000e+03   2.7309700e-01
   2.8000000e+03   2.8083600e-01
   2.8100000e+03   2.7867200e-01
   2.8200000e+03   2.7242600e-01
   2.8300000e+03   2.7801200e-01
   2.8400000e+03   2.8651200e-01
   2.8500000e+03   2.8079500e-01
   2.8600000e+03   2.7135500e-01
   2.8700000e+03   2.6730200e-01
   2.8800000e+03   2.7064600e-01
   2.8900000e+03   2.6902400e-01
   2.9000000e+03   2.7225900e-01
   2.9100000e+03   2.6837200e-01
   2.9200000e+03   2.6516600e-01
   2.9300000e+03   2.7535000e-01
   2.9400000e+03   2.7352500e-01
   2.9500000e+03   2.6937800e-01
   2.9600000e+03   2.6379500e-01
   2.9700000e+03   2.6555200e-01
   2.9800000e+03   2.7213200e-01
   2.9900000e+03   2.6990600e-01
   3.0000000e+03   2.6003000e-01


==> figs/N_5_unsupervised/naive_5_new.dat <==
   1.0000000e+01   1.7601300e+00
   2.0000000e+01   1.7681100e+00
   3.0000000e+01   1.7770600e+00
   4.0000000e+01   1.7875300e+00
   5.0000000e+01   1.7992900e+00
   6.0000000e+01   1.8124900e+00
   7.0000000e+01   1.8269600e+00
   8.0000000e+01   1.8436100e+00
   9.0000000e+01   1.8621700e+00
   1.0000000e+02   1.8825000e+00
   1.1000000e+02   1.9042700e+00
   1.2000000e+02   1.9279100e+00
   1.3000000e+02   1.9529000e+00
   1.4000000e+02   1.9787300e+00
   1.5000000e+02   2.0064600e+00
   1.6000000e+02   2.0349700e+00
   1.7000000e+02   2.0624600e+00
   1.8000000e+02   2.0896600e+00
   1.9000000e+02   2.1138500e+00
   2.0000000e+02   2.1337200e+00
   2.1000000e+02   2.1520200e+00
   2.2000000e+02   2.1695100e+00
   2.3000000e+02   2.1858300e+00
   2.4000000e+02   2.1995800e+00
   2.5000000e+02   2.2042600e+00
   2.6000000e+02   2.2158500e+00
   2.7000000e+02   2.2240000e+00
   2.8000000e+02   2.2252200e+00
   2.9000000e+02   2.2281200e+00
   3.0000000e+02   2.2356600e+00
   3.1000000e+02   2.2426200e+00
   3.2000000e+02   2.2455300e+00
   3.3000000e+02   2.2467800e+00
   3.4000000e+02   2.2510300e+00
   3.5000000e+02   2.2506900e+00
   3.6000000e+02   2.2555000e+00
   3.7000000e+02   2.2615600e+00
   3.8000000e+02   2.2594200e+00
   3.9000000e+02   2.2604300e+00
   4.0000000e+02   2.2611200e+00
   4.1000000e+02   2.2632600e+00
   4.2000000e+02   2.2651100e+00
   4.3000000e+02   2.2643500e+00
   4.4000000e+02   2.2663400e+00
   4.5000000e+02   2.2650000e+00
   4.6000000e+02   2.2624000e+00
   4.7000000e+02   2.2638200e+00
   4.8000000e+02   2.2689300e+00
   4.9000000e+02   2.2669900e+00
   5.0000000e+02   2.2681300e+00
   5.1000000e+02   2.2722700e+00
   5.2000000e+02   2.2726400e+00
   5.3000000e+02   2.2720000e+00
   5.4000000e+02   2.2753300e+00
   5.5000000e+02   2.2758500e+00
   5.6000000e+02   2.2750600e+00
   5.7000000e+02   2.2800400e+00
   5.8000000e+02   2.2769400e+00
   5.9000000e+02   2.2739700e+00
   6.0000000e+02   2.2698400e+00
   6.1000000e+02   2.2672100e+00
   6.2000000e+02   2.2702500e+00
   6.3000000e+02   2.2735100e+00
   6.4000000e+02   2.2744300e+00
   6.5000000e+02   2.2732100e+00
   6.6000000e+02   2.2690100e+00
   6.7000000e+02   2.2667700e+00
   6.8000000e+02   2.2698300e+00
   6.9000000e+02   2.2732100e+00
   7.0000000e+02   2.2766600e+00
   7.1000000e+02   2.2784100e+00
   7.2000000e+02   2.2754600e+00
   7.3000000e+02   2.2714900e+00
   7.4000000e+02   2.2729300e+00
   7.5000000e+02   2.2789700e+00
   7.6000000e+02   2.2805800e+00
   7.7000000e+02   2.2780200e+00
   7.8000000e+02   2.2768100e+00
   7.9000000e+02   2.2788100e+00
   8.0000000e+02   2.2808700e+00
   8.1000000e+02   2.2795800e+00
   8.2000000e+02   2.2801300e+00
   8.3000000e+02   2.2824500e+00
   8.4000000e+02   2.2841400e+00
   8.5000000e+02   2.2822800e+00
   8.6000000e+02   2.2798700e+00
   8.7000000e+02   2.2809000e+00
   8.8000000e+02   2.2824100e+00
   8.9000000e+02   2.2859200e+00
   9.0000000e+02   2.2820700e+00
   9.1000000e+02   2.2763100e+00
   9.2000000e+02   2.2801400e+00
   9.3000000e+02   2.2839800e+00
   9.4000000e+02   2.2846200e+00
   9.5000000e+02   2.2813300e+00
   9.6000000e+02   2.2775400e+00
   9.7000000e+02   2.2801000e+00
   9.8000000e+02   2.2813700e+00
   9.9000000e+02   2.2802600e+00
   1.0000000e+03   2.2811100e+00
   1.0100000e+03   2.2828500e+00
   1.0200000e+03   2.2796100e+00
   1.0300000e+03   2.2798600e+00
   1.0400000e+03   2.2812300e+00
   1.0500000e+03   2.2789800e+00
   1.0600000e+03   2.2763800e+00
   1.0700000e+03   2.2793200e+00
   1.0800000e+03   2.2789200e+00
   1.0900000e+03   2.2781800e+00
   1.1000000e+03   2.2771800e+00
   1.1100000e+03   2.2795700e+00
   1.1200000e+03   2.2798700e+00
   1.1300000e+03   2.2772300e+00
   1.1400000e+03   2.2769600e+00
   1.1500000e+03   2.2763000e+00
   1.1600000e+03   2.2725800e+00
   1.1700000e+03   2.2781800e+00
   1.1800000e+03   2.2783200e+00
   1.1900000e+03   2.2734200e+00
   1.2000000e+03   2.2739200e+00
   1.2100000e+03   2.2747000e+00
   1.2200000e+03   2.2729400e+00
   1.2300000e+03   2.2702400e+00
   1.2400000e+03   2.2700600e+00
   1.2500000e+03   2.2715700e+00
   1.2600000e+03   2.2709300e+00
   1.2700000e+03   2.2673100e+00
   1.2800000e+03   2.2739800e+00
   1.2900000e+03   2.2720100e+00
   1.3000000e+03   2.2652600e+00
   1.3100000e+03   2.2662600e+00
   1.3200000e+03   2.2667600e+00
   1.3300000e+03   2.2693700e+00
   1.3400000e+03   2.2663300e+00
   1.3500000e+03   2.2611100e+00
   1.3600000e+03   2.2617300e+00
   1.3700000e+03   2.2612900e+00
   1.3800000e+03   2.2628000e+00
   1.3900000e+03   2.2637600e+00
   1.4000000e+03   2.2577500e+00
   1.4100000e+03   2.2530500e+00
   1.4200000e+03   2.2604700e+00
   1.4300000e+03   2.2642700e+00
   1.4400000e+03   2.2560200e+00
   1.4500000e+03   2.2571200e+00
   1.4600000e+03   2.2675400e+00
   1.4700000e+03   2.2654900e+00
   1.4800000e+03   2.2570200e+00
   1.4900000e+03   2.2513300e+00
   1.5000000e+03   2.2511000e+00
   1.5100000e+03   2.2531200e+00
   1.5200000e+03   2.2516900e+00
   1.5300000e+03   2.2582200e+00
   1.5400000e+03   2.2529200e+00
   1.5500000e+03   2.2439600e+00
   1.5600000e+03   2.2459800e+00
   1.5700000e+03   2.2564700e+00
   1.5800000e+03   2.2550800e+00
   1.5900000e+03   2.2543500e+00
   1.6000000e+03   2.2454300e+00
   1.6100000e+03   2.2441300e+00
   1.6200000e+03   2.2440200e+00
   1.6300000e+03   2.2459600e+00
   1.6400000e+03   2.2463700e+00
   1.6500000e+03   2.2453500e+00
   1.6600000e+03   2.2488600e+00
   1.6700000e+03   2.2385100e+00
   1.6800000e+03   2.2356500e+00
   1.6900000e+03   2.2444800e+00
   1.7000000e+03   2.2432700e+00
   1.7100000e+03   2.2413800e+00
   1.7200000e+03   2.2365000e+00
   1.7300000e+03   2.2456400e+00
   1.7400000e+03   2.2337700e+00
   1.7500000e+03   2.2238300e+00
   1.7600000e+03   2.2354700e+00
   1.7700000e+03   2.2318900e+00
   1.7800000e+03   2.2331400e+00
   1.7900000e+03   2.2252100e+00
   1.8000000e+03   2.2265400e+00
   1.8100000e+03   2.2279000e+00
   1.8200000e+03   2.2258900e+00
   1.8300000e+03   2.2251800e+00
   1.8400000e+03   2.2213500e+00
   1.8500000e+03   2.2239900e+00
   1.8600000e+03   2.2218600e+00
   1.8700000e+03   2.2135400e+00
   1.8800000e+03   2.2176600e+00
   1.8900000e+03   2.2250700e+00
   1.9000000e+03   2.2276000e+00
   1.9100000e+03   2.2217600e+00
   1.9200000e+03   2.2200900e+00
   1.9300000e+03   2.2109400e+00
   1.9400000e+03   2.2153800e+00
   1.9500000e+03   2.2194800e+00
   1.9600000e+03   2.2111700e+00
   1.9700000e+03   2.2074300e+00
   1.9800000e+03   2.2183200e+00
   1.9900000e+03   2.2217600e+00
   2.0000000e+03   2.2213900e+00
   2.0100000e+03   2.2131500e+00
   2.0200000e+03   2.1992900e+00
   2.0300000e+03   2.1952000e+00
   2.0400000e+03   2.2114600e+00
   2.0500000e+03   2.2082900e+00
   2.0600000e+03   2.2086600e+00
   2.0700000e+03   2.2014800e+00
   2.0800000e+03   2.2031700e+00
   2.0900000e+03   2.2120500e+00
   2.1000000e+03   2.1976300e+00
   2.1100000e+03   2.1821600e+00
   2.1200000e+03   2.1897300e+00
   2.1300000e+03   2.1974600e+00
   2.1400000e+03   2.2039400e+00
   2.1500000e+03   2.1999200e+00
   2.1600000e+03   2.1906500e+00
   2.1700000e+03   2.1869300e+00
   2.1800000e+03   2.1915800e+00
   2.1900000e+03   2.1879300e+00
   2.2000000e+03   2.1868600e+00
   2.2100000e+03   2.1985400e+00
   2.2200000e+03   2.1968000e+00
   2.2300000e+03   2.1843800e+00
   2.2400000e+03   2.1939800e+00
   2.2500000e+03   2.1933100e+00
   2.2600000e+03   2.1829700e+00
   2.2700000e+03   2.1810100e+00
   2.2800000e+03   2.1817100e+00
   2.2900000e+03   2.1831100e+00
   2.3000000e+03   2.1813900e+00
   2.3100000e+03   2.1884300e+00
   2.3200000e+03   2.1736200e+00
   2.3300000e+03   2.1674500e+00
   2.3400000e+03   2.1761200e+00
   2.3500000e+03   2.1612300e+00
   2.3600000e+03   2.1640900e+00
   2.3700000e+03   2.1756100e+00
   2.3800000e+03   2.1748600e+00
   2.3900000e+03   2.1644800e+00
   2.4000000e+03   2.1619200e+00
   2.4100000e+03   2.1572000e+00
   2.4200000e+03   2.1588900e+00
   2.4300000e+03   2.1597000e+00
   2.4400000e+03   2.1573000e+00
   2.4500000e+03   2.1616500e+00
   2.4600000e+03   2.1607100e+00
   2.4700000e+03   2.1522100e+00
   2.4800000e+03   2.1541100e+00
   2.4900000e+03   2.1599100e+00
   2.5000000e+03   2.1550800e+00
   2.5100000e+03   2.1569700e+00
   2.5200000e+03   2.1531500e+00
   2.5300000e+03   2.1450700e+00
   2.5400000e+03   2.1446300e+00
   2.5500000e+03   2.1503100e+00
   2.5600000e+03   2.1425700e+00
   2.5700000e+03   2.1448300e+00
   2.5800000e+03   2.1479400e+00
   2.5900000e+03   2.1540000e+00
   2.6000000e+03   2.1518800e+00
   2.6100000e+03   2.1467900e+00
   2.6200000e+03   2.1384300e+00
   2.6300000e+03   2.1320900e+00
   2.6400000e+03   2.1457000e+00
   2.6500000e+03   2.1320500e+00
   2.6600000e+03   2.1274700e+00
   2.6700000e+03   2.1265900e+00
   2.6800000e+03   2.1254800e+00
   2.6900000e+03   2.1185500e+00
   2.7000000e+03   2.1280100e+00
   2.7100000e+03   2.1371600e+00
   2.7200000e+03   2.1310400e+00
   2.7300000e+03   2.1295900e+00
   2.7400000e+03   2.1243400e+00
   2.7500000e+03   2.1140500e+00
   2.7600000e+03   2.1231100e+00
   2.7700000e+03   2.1273700e+00
   2.7800000e+03   2.1125700e+00
   2.7900000e+03   2.1076600e+00
   2.8000000e+03   2.1196200e+00
   2.8100000e+03   2.1157200e+00
   2.8200000e+03   2.1054400e+00
   2.8300000e+03   2.1141400e+00
   2.8400000e+03   2.1279900e+00
   2.8500000e+03   2.1184200e+00
   2.8600000e+03   2.1023300e+00
   2.8700000e+03   2.0947600e+00
   2.8800000e+03   2.0996200e+00
   2.8900000e+03   2.0965200e+00
   2.9000000e+03   2.1014100e+00
   2.9100000e+03   2.0950000e+00
   2.9200000e+03   2.0894400e+00
   2.9300000e+03   2.1061300e+00
   2.9400000e+03   2.1032700e+00
   2.9500000e+03   2.0963000e+00
   2.9600000e+03   2.0867000e+00
   2.9700000e+03   2.0890800e+00
   2.9800000e+03   2.0991500e+00
   2.9900000e+03   2.0949800e+00
   3.0000000e+03   2.0783900e+00


==> figs/N_5_unsupervised/opt_obj.dat <==
   1.0000000e+00   1.7471600e+00
   1.1009009e+01   1.6970200e+00
   2.1018018e+01   1.6280300e+00
   3.1027027e+01   1.5253000e+00
   4.1036036e+01   1.3930200e+00
   5.1045045e+01   1.2518500e+00
   6.1054054e+01   1.1245100e+00
   7.1063063e+01   1.0249300e+00
   8.1072072e+01   9.6480000e-01
   9.1081081e+01   9.3608000e-01
   1.0109009e+02   9.4290000e-01
   1.1109910e+02   9.8361000e-01
   1.2110811e+02   1.0401700e+00
   1.3111712e+02   1.0523300e+00
   1.4112613e+02   1.0523500e+00
   1.5113514e+02   1.0460200e+00
   1.6114414e+02   1.0278700e+00
   1.7115315e+02   1.0587900e+00
   1.8116216e+02   1.1516200e+00
   1.9117117e+02   1.2543400e+00
   2.0118018e+02   1.2882700e+00
   2.1118919e+02   1.2848800e+00
   2.2119820e+02   1.2974700e+00
   2.3120721e+02   1.3167900e+00
   2.4121622e+02   1.3191500e+00
   2.5122523e+02   1.3097500e+00
   2.6123423e+02   1.3372200e+00
   2.7124324e+02   1.3790500e+00
   2.8125225e+02   1.4134700e+00
   2.9126126e+02   1.4454800e+00
   3.0127027e+02   1.4715500e+00
   3.1127928e+02   1.4938300e+00
   3.2128829e+02   1.5191200e+00
   3.3129730e+02   1.5604100e+00
   3.4130631e+02   1.6020000e+00
   3.5131532e+02   1.5998800e+00
   3.6132432e+02   1.5583100e+00
   3.7133333e+02   1.5496400e+00
   3.8134234e+02   1.5627900e+00
   3.9135135e+02   1.5814300e+00
   4.0136036e+02   1.5981700e+00
   4.1136937e+02   1.6196600e+00
   4.2137838e+02   1.6526300e+00
   4.3138739e+02   1.6846900e+00
   4.4139640e+02   1.7062600e+00
   4.5140541e+02   1.7220100e+00
   4.6141441e+02   1.7399000e+00
   4.7142342e+02   1.7590200e+00
   4.8143243e+02   1.7801900e+00
   4.9144144e+02   1.8075100e+00
   5.0145045e+02   1.8450500e+00
   5.1145946e+02   1.8913600e+00
   5.2146847e+02   1.9255500e+00
   5.3147748e+02   1.9426500e+00
   5.4148649e+02   1.9527800e+00
   5.5149550e+02   1.9587100e+00
   5.6150450e+02   1.9611500e+00
   5.7151351e+02   1.9571200e+00
   5.8152252e+02   1.9415000e+00
   5.9153153e+02   1.9177300e+00
   6.0154054e+02   1.8942000e+00
   6.1154955e+02   1.8819400e+00
   6.2155856e+02   1.8898100e+00
   6.3156757e+02   1.9187400e+00
   6.4157658e+02   1.9543800e+00
   6.5158559e+02   1.9855800e+00
   6.6159459e+02   2.0088300e+00
   6.7160360e+02   2.0223100e+00
   6.8161261e+02   2.0269700e+00
   6.9162162e+02   2.0254600e+00
   7.0163063e+02   2.0225400e+00
   7.1163964e+02   2.0185100e+00
   7.2164865e+02   2.0122000e+00
   7.3165766e+02   2.0022000e+00
   7.4166667e+02   1.9911300e+00
   7.5167568e+02   1.9836800e+00
   7.6168468e+02   1.9781400e+00
   7.7169369e+02   1.9725600e+00
   7.8170270e+02   1.9796100e+00
   7.9171171e+02   1.9976300e+00
   8.0172072e+02   2.0167400e+00
   8.1172973e+02   2.0308600e+00
   8.2173874e+02   2.0397200e+00
   8.3174775e+02   2.0466400e+00
   8.4175676e+02   2.0531400e+00
   8.5176577e+02   2.0527600e+00
   8.6177477e+02   2.0544800e+00
   8.7178378e+02   2.0574100e+00
   8.8179279e+02   2.0517800e+00
   8.9180180e+02   2.0439000e+00
   9.0181081e+02   2.0386300e+00
   9.1181982e+02   2.0244800e+00
   9.2182883e+02   2.0108100e+00
   9.3183784e+02   2.0111100e+00
   9.4184685e+02   2.0146200e+00
   9.5185586e+02   2.0189700e+00
   9.6186486e+02   2.0334600e+00
   9.7187387e+02   2.0558700e+00
   9.8188288e+02   2.0740300e+00
   9.9189189e+02   2.0889400e+00
   1.0019009e+03   2.1001700e+00
   1.0119099e+03   2.1042100e+00
   1.0219189e+03   2.1097900e+00
   1.0319279e+03   2.1144600e+00
   1.0419369e+03   2.1102700e+00
   1.0519459e+03   2.1082700e+00
   1.0619550e+03   2.1084500e+00
   1.0719640e+03   2.1028700e+00
   1.0819730e+03   2.0998700e+00
   1.0919820e+03   2.0948000e+00
   1.1019910e+03   2.0830900e+00
   1.1120000e+03   2.0705400e+00
   1.1220090e+03   2.0556300e+00
   1.1320180e+03   2.0370000e+00
   1.1420270e+03   2.0315800e+00
   1.1520360e+03   2.0366800e+00
   1.1620450e+03   2.0450800e+00
   1.1720541e+03   2.0569200e+00
   1.1820631e+03   2.0731800e+00
   1.1920721e+03   2.0853400e+00
   1.2020811e+03   2.0917800e+00
   1.2120901e+03   2.0952200e+00
   1.2220991e+03   2.0972500e+00
   1.2321081e+03   2.0966300e+00
   1.2421171e+03   2.0993900e+00
   1.2521261e+03   2.1037700e+00
   1.2621351e+03   2.1075200e+00
   1.2721441e+03   2.1079400e+00
   1.2821532e+03   2.1093800e+00
   1.2921622e+03   2.1134300e+00
   1.3021712e+03   2.1127600e+00
   1.3121802e+03   2.1048500e+00
   1.3221892e+03   2.0994200e+00
   1.3321982e+03   2.0987000e+00
   1.3422072e+03   2.0947500e+00
   1.3522162e+03   2.0879600e+00
   1.3622252e+03   2.0867700e+00
   1.3722342e+03   2.0916800e+00
   1.3822432e+03   2.0965000e+00
   1.3922523e+03   2.1037300e+00
   1.4022613e+03   2.1215600e+00
   1.4122703e+03   2.1429200e+00
   1.4222793e+03   2.1484400e+00
   1.4322883e+03   2.1445600e+00
   1.4422973e+03   2.1399400e+00
   1.4523063e+03   2.1294800e+00
   1.4623153e+03   2.1145700e+00
   1.4723243e+03   2.0848800e+00
   1.4823333e+03   2.0648900e+00
   1.4923423e+03   2.0704800e+00
   1.5023514e+03   2.0758400e+00
   1.5123604e+03   2.0769300e+00
   1.5223694e+03   2.0764100e+00
   1.5323784e+03   2.0806400e+00
   1.5423874e+03   2.0924200e+00
   1.5523964e+03   2.1050800e+00
   1.5624054e+03   2.1114000e+00
   1.5724144e+03   2.1162100e+00
   1.5824234e+03   2.1282400e+00
   1.5924324e+03   2.1325700e+00
   1.6024414e+03   2.1369400e+00
   1.6124505e+03   2.1456300e+00
   1.6224595e+03   2.1501300e+00
   1.6324685e+03   2.1460100e+00
   1.6424775e+03   2.1375400e+00
   1.6524865e+03   2.1177700e+00
   1.6624955e+03   2.1077900e+00
   1.6725045e+03   2.1097200e+00
   1.6825135e+03   2.1194200e+00
   1.6925225e+03   2.1360800e+00
   1.7025315e+03   2.1551700e+00
   1.7125405e+03   2.1500300e+00
   1.7225495e+03   2.1443100e+00
   1.7325586e+03   2.1438600e+00
   1.7425676e+03   2.1435100e+00
   1.7525766e+03   2.1426100e+00
   1.7625856e+03   2.1400100e+00
   1.7725946e+03   2.1330600e+00
   1.7826036e+03   2.1251000e+00
   1.7926126e+03   2.1188000e+00
   1.8026216e+03   2.1157100e+00
   1.8126306e+03   2.1173800e+00
   1.8226396e+03   2.1231500e+00
   1.8326486e+03   2.1346700e+00
   1.8426577e+03   2.1484100e+00
   1.8526667e+03   2.1573200e+00
   1.8626757e+03   2.1643000e+00
   1.8726847e+03   2.1699400e+00
   1.8826937e+03   2.1692700e+00
   1.8927027e+03   2.1639300e+00
   1.9027117e+03   2.1549700e+00
   1.9127207e+03   2.1417700e+00
   1.9227297e+03   2.1339300e+00
   1.9327387e+03   2.1355900e+00
   1.9427477e+03   2.1417300e+00
   1.9527568e+03   2.1474400e+00
   1.9627658e+03   2.1496000e+00
   1.9727748e+03   2.1516500e+00
   1.9827838e+03   2.1580400e+00
   1.9927928e+03   2.1615100e+00
   2.0028018e+03   2.1559700e+00
   2.0128108e+03   2.1516400e+00
   2.0228198e+03   2.1519000e+00
   2.0328288e+03   2.1545300e+00
   2.0428378e+03   2.1557900e+00
   2.0528468e+03   2.1546500e+00
   2.0628559e+03   2.1551400e+00
   2.0728649e+03   2.1566100e+00
   2.0828739e+03   2.1595600e+00
   2.0928829e+03   2.1677000e+00
   2.1028919e+03   2.1787000e+00
   2.1129009e+03   2.1843300e+00
   2.1229099e+03   2.1816700e+00
   2.1329189e+03   2.1752600e+00
   2.1429279e+03   2.1700800e+00
   2.1529369e+03   2.1702200e+00
   2.1629459e+03   2.1726100e+00
   2.1729550e+03   2.1734600e+00
   2.1829640e+03   2.1733100e+00
   2.1929730e+03   2.1713200e+00
   2.2029820e+03   2.1660800e+00
   2.2129910e+03   2.1633700e+00
   2.2230000e+03   2.1659500e+00
   2.2330090e+03   2.1705900e+00
   2.2430180e+03   2.1727500e+00
   2.2530270e+03   2.1733300e+00
   2.2630360e+03   2.1755700e+00
   2.2730450e+03   2.1787100e+00
   2.2830541e+03   2.1806000e+00
   2.2930631e+03   2.1806700e+00
   2.3030721e+03   2.1784200e+00
   2.3130811e+03   2.1755600e+00
   2.3230901e+03   2.1752000e+00
   2.3330991e+03   2.1768500e+00
   2.3431081e+03   2.1788700e+00
   2.3531171e+03   2.1818500e+00
   2.3631261e+03   2.1866200e+00
   2.3731351e+03   2.1914100e+00
   2.3831441e+03   2.1946900e+00
   2.3931532e+03   2.1954300e+00
   2.4031622e+03   2.1943000e+00
   2.4131712e+03   2.1925600e+00
   2.4231802e+03   2.1885500e+00
   2.4331892e+03   2.1840200e+00
   2.4431982e+03   2.1807600e+00
   2.4532072e+03   2.1800100e+00
   2.4632162e+03   2.1809700e+00
   2.4732252e+03   2.1817000e+00
   2.4832342e+03   2.1830700e+00
   2.4932432e+03   2.1869900e+00
   2.5032523e+03   2.1912200e+00
   2.5132613e+03   2.1947900e+00
   2.5232703e+03   2.1961600e+00
   2.5332793e+03   2.1963000e+00
   2.5432883e+03   2.1955300e+00
   2.5532973e+03   2.1940300e+00
   2.5633063e+03   2.1926800e+00
   2.5733153e+03   2.1915100e+00
   2.5833243e+03   2.1905100e+00
   2.5933333e+03   2.1872700e+00
   2.6033423e+03   2.1841600e+00
   2.6133514e+03   2.1833400e+00
   2.6233604e+03   2.1852600e+00
   2.6333694e+03   2.1865500e+00
   2.6433784e+03   2.1854500e+00
   2.6533874e+03   2.1854900e+00
   2.6633964e+03   2.1885300e+00
   2.6734054e+03   2.1921300e+00
   2.6834144e+03   2.1930700e+00
   2.6934234e+03   2.1931000e+00
   2.7034324e+03   2.1943300e+00
   2.7134414e+03   2.1955100e+00
   2.7234505e+03   2.1947500e+00
   2.7334595e+03   2.1940000e+00
   2.7434685e+03   2.1948100e+00
   2.7534775e+03   2.1948400e+00
   2.7634865e+03   2.1929200e+00
   2.7734955e+03   2.1903600e+00
   2.7835045e+03   2.1864700e+00
   2.7935135e+03   2.1812800e+00
   2.8035225e+03   2.1760900e+00
   2.8135315e+03   2.1764500e+00
   2.8235405e+03   2.1810400e+00
   2.8335495e+03   2.1859200e+00
   2.8435586e+03   2.1912700e+00
   2.8535676e+03   2.1959200e+00
   2.8635766e+03   2.1992600e+00
   2.8735856e+03   2.2007600e+00
   2.8835946e+03   2.2010100e+00
   2.8936036e+03   2.1993200e+00
   2.9036126e+03   2.1978400e+00
   2.9136216e+03   2.1957300e+00
   2.9236306e+03   2.1920000e+00
   2.9336396e+03   2.1886100e+00
   2.9436486e+03   2.1863300e+00
   2.9536577e+03   2.1871900e+00
   2.9636667e+03   2.1900500e+00
   2.9736757e+03   2.1917900e+00
   2.9836847e+03   2.1923100e+00
   2.9936937e+03   2.1924300e+00
   3.0037027e+03   2.1941400e+00
   3.0137117e+03   2.1975100e+00
   3.0237207e+03   2.2018100e+00
   3.0337297e+03   2.2053500e+00
   3.0437387e+03   2.2062100e+00
   3.0537477e+03   2.2051100e+00
   3.0637568e+03   2.2027900e+00
   3.0737658e+03   2.2018900e+00
   3.0837748e+03   2.2012300e+00
   3.0937838e+03   2.1977600e+00
   3.1037928e+03   2.1930600e+00
   3.1138018e+03   2.1912900e+00
   3.1238108e+03   2.1919500e+00
   3.1338198e+03   2.1944500e+00
   3.1438288e+03   2.1957500e+00
   3.1538378e+03   2.1954900e+00
   3.1638468e+03   2.1960500e+00
   3.1738559e+03   2.2001700e+00
   3.1838649e+03   2.2033000e+00
   3.1938739e+03   2.2040600e+00
   3.2038829e+03   2.2063500e+00
   3.2138919e+03   2.2094600e+00
   3.2239009e+03   2.2083200e+00
   3.2339099e+03   2.2036000e+00
   3.2439189e+03   2.1979000e+00
   3.2539279e+03   2.1940800e+00
   3.2639369e+03   2.1925500e+00
   3.2739459e+03   2.1944400e+00
   3.2839550e+03   2.1984900e+00
   3.2939640e+03   2.2033200e+00
   3.3039730e+03   2.2070200e+00
   3.3139820e+03   2.2074100e+00
   3.3239910e+03   2.2072700e+00
   3.3340000e+03   2.2091200e+00
   3.3440090e+03   2.2104700e+00
   3.3540180e+03   2.2094300e+00
   3.3640270e+03   2.2086100e+00
   3.3740360e+03   2.2082500e+00
   3.3840450e+03   2.2062100e+00
   3.3940541e+03   2.2039400e+00
   3.4040631e+03   2.2039800e+00
   3.4140721e+03   2.2031900e+00
   3.4240811e+03   2.2021100e+00
   3.4340901e+03   2.2034800e+00
   3.4440991e+03   2.2043800e+00
   3.4541081e+03   2.2048000e+00
   3.4641171e+03   2.2061300e+00
   3.4741261e+03   2.2076000e+00
   3.4841351e+03   2.2087600e+00
   3.4941441e+03   2.2104400e+00
   3.5041532e+03   2.2097300e+00
   3.5141622e+03   2.2073200e+00
   3.5241712e+03   2.2080700e+00
   3.5341802e+03   2.2088600e+00
   3.5441892e+03   2.2091700e+00
   3.5541982e+03   2.2085000e+00
   3.5642072e+03   2.2052600e+00
   3.5742162e+03   2.2011400e+00
   3.5842252e+03   2.2003400e+00
   3.5942342e+03   2.2047400e+00
   3.6042432e+03   2.2106000e+00
   3.6142523e+03   2.2118600e+00
   3.6242613e+03   2.2118300e+00
   3.6342703e+03   2.2116600e+00
   3.6442793e+03   2.2121000e+00
   3.6542883e+03   2.2124500e+00
   3.6642973e+03   2.2095700e+00
   3.6743063e+03   2.2071600e+00
   3.6843153e+03   2.2061100e+00
   3.6943243e+03   2.2049300e+00
   3.7043333e+03   2.2052100e+00
   3.7143423e+03   2.2075700e+00
   3.7243514e+03   2.2095100e+00
   3.7343604e+03   2.2107900e+00
   3.7443694e+03   2.2110700e+00
   3.7543784e+03   2.2084900e+00
   3.7643874e+03   2.2046600e+00
   3.7743964e+03   2.2031800e+00
   3.7844054e+03   2.2048100e+00
   3.7944144e+03   2.2084200e+00
   3.8044234e+03   2.2120600e+00
   3.8144324e+03   2.2145900e+00
   3.8244414e+03   2.2166100e+00
   3.8344505e+03   2.2156300e+00
   3.8444595e+03   2.2136600e+00
   3.8544685e+03   2.2141800e+00
   3.8644775e+03   2.2128300e+00
   3.8744865e+03   2.2088300e+00
   3.8844955e+03   2.2074900e+00
   3.8945045e+03   2.2085000e+00
   3.9045135e+03   2.2096000e+00
   3.9145225e+03   2.2094400e+00
   3.9245315e+03   2.2110600e+00
   3.9345405e+03   2.2124100e+00
   3.9445495e+03   2.2129200e+00
   3.9545586e+03   2.2146900e+00
   3.9645676e+03   2.2159100e+00
   3.9745766e+03   2.2142700e+00
   3.9845856e+03   2.2109400e+00
   3.9945946e+03   2.2103100e+00
   4.0046036e+03   2.2122000e+00
   4.0146126e+03   2.2145200e+00
   4.0246216e+03   2.2171400e+00
   4.0346306e+03   2.2147500e+00
   4.0446396e+03   2.2107400e+00
   4.0546486e+03   2.2091400e+00
   4.0646577e+03   2.2098800e+00
   4.0746667e+03   2.2126100e+00
   4.0846757e+03   2.2146100e+00
   4.0946847e+03   2.2130000e+00
   4.1046937e+03   2.2111300e+00
   4.1147027e+03   2.2125300e+00
   4.1247117e+03   2.2162200e+00
   4.1347207e+03   2.2170600e+00
   4.1447297e+03   2.2151000e+00
   4.1547387e+03   2.2120600e+00
   4.1647477e+03   2.2118200e+00
   4.1747568e+03   2.2134200e+00
   4.1847658e+03   2.2152400e+00
   4.1947748e+03   2.2175000e+00
   4.2047838e+03   2.2174000e+00
   4.2147928e+03   2.2160700e+00
   4.2248018e+03   2.2124600e+00
   4.2348108e+03   2.2082200e+00
   4.2448198e+03   2.2066400e+00
   4.2548288e+03   2.2083600e+00
   4.2648378e+03   2.2128800e+00
   4.2748468e+03   2.2197300e+00
   4.2848559e+03   2.2233800e+00
   4.2948649e+03   2.2219400e+00
   4.3048739e+03   2.2189300e+00
   4.3148829e+03   2.2145800e+00
   4.3248919e+03   2.2099700e+00
   4.3349009e+03   2.2092600e+00
   4.3449099e+03   2.2136300e+00
   4.3549189e+03   2.2193700e+00
   4.3649279e+03   2.2220800e+00
   4.3749369e+03   2.2207600e+00
   4.3849459e+03   2.2159900e+00
   4.3949550e+03   2.2139900e+00
   4.4049640e+03   2.2147400e+00
   4.4149730e+03   2.2139000e+00
   4.4249820e+03   2.2133600e+00
   4.4349910e+03   2.2155100e+00
   4.4450000e+03   2.2159100e+00
   4.4550090e+03   2.2151600e+00
   4.4650180e+03   2.2178300e+00
   4.4750270e+03   2.2189200e+00
   4.4850360e+03   2.2181000e+00
   4.4950450e+03   2.2209000e+00
   4.5050541e+03   2.2232000e+00
   4.5150631e+03   2.2211300e+00
   4.5250721e+03   2.2170100e+00
   4.5350811e+03   2.2152800e+00
   4.5450901e+03   2.2133700e+00
   4.5550991e+03   2.2163600e+00
   4.5651081e+03   2.2213200e+00
   4.5751171e+03   2.2218500e+00
   4.5851261e+03   2.2193900e+00
   4.5951351e+03   2.2206600e+00
   4.6051441e+03   2.2269100e+00
   4.6151532e+03   2.2287700e+00
   4.6251622e+03   2.2237700e+00
   4.6351712e+03   2.2183200e+00
   4.6451802e+03   2.2179000e+00
   4.6551892e+03   2.2224100e+00
   4.6651982e+03   2.2277100e+00
   4.6752072e+03   2.2293500e+00
   4.6852162e+03   2.2246500e+00
   4.6952252e+03   2.2243700e+00
   4.7052342e+03   2.2260000e+00
   4.7152432e+03   2.2262800e+00
   4.7252523e+03   2.2234400e+00
   4.7352613e+03   2.2208500e+00
   4.7452703e+03   2.2249200e+00
   4.7552793e+03   2.2278800e+00
   4.7652883e+03   2.2283900e+00
   4.7752973e+03   2.2264500e+00
   4.7853063e+03   2.2258000e+00
   4.7953153e+03   2.2248900e+00
   4.8053243e+03   2.2239200e+00
   4.8153333e+03   2.2275100e+00
   4.8253423e+03   2.2319100e+00
   4.8353514e+03   2.2378200e+00
   4.8453604e+03   2.2382500e+00
   4.8553694e+03   2.2349200e+00
   4.8653784e+03   2.2311000e+00
   4.8753874e+03   2.2279000e+00
   4.8853964e+03   2.2256600e+00
   4.8954054e+03   2.2255300e+00
   4.9054144e+03   2.2285400e+00
   4.9154234e+03   2.2312200e+00
   4.9254324e+03   2.2328300e+00
   4.9354414e+03   2.2332800e+00
   4.9454505e+03   2.2323700e+00
   4.9554595e+03   2.2303500e+00
   4.9654685e+03   2.2276100e+00
   4.9754775e+03   2.2274900e+00
   4.9854865e+03   2.2311800e+00
   4.9954955e+03   2.2352100e+00
   5.0055045e+03   2.2391600e+00
   5.0155135e+03   2.2403200e+00
   5.0255225e+03   2.2374400e+00
   5.0355315e+03   2.2327900e+00
   5.0455405e+03   2.2312000e+00
   5.0555495e+03   2.2299400e+00
   5.0655586e+03   2.2317800e+00
   5.0755676e+03   2.2327700e+00
   5.0855766e+03   2.2315800e+00
   5.0955856e+03   2.2304100e+00
   5.1055946e+03   2.2304700e+00
   5.1156036e+03   2.2343500e+00
   5.1256126e+03   2.2385900e+00
   5.1356216e+03   2.2400400e+00
   5.1456306e+03   2.2381700e+00
   5.1556396e+03   2.2368600e+00
   5.1656486e+03   2.2381600e+00
   5.1756577e+03   2.2392200e+00
   5.1856667e+03   2.2361100e+00
   5.1956757e+03   2.2309400e+00
   5.2056847e+03   2.2272700e+00
   5.2156937e+03   2.2290400e+00
   5.2257027e+03   2.2345600e+00
   5.2357117e+03   2.2391000e+00
   5.2457207e+03   2.2363200e+00
   5.2557297e+03   2.2294600e+00
   5.2657387e+03   2.2269600e+00
   5.2757477e+03   2.2320300e+00
   5.2857568e+03   2.2381800e+00
   5.2957658e+03   2.2402100e+00
   5.3057748e+03   2.2380300e+00
   5.3157838e+03   2.2350500e+00
   5.3257928e+03   2.2335700e+00
   5.3358018e+03   2.2360500e+00
   5.3458108e+03   2.2372800e+00
   5.3558198e+03   2.2351000e+00
   5.3658288e+03   2.2341000e+00
   5.3758378e+03   2.2323700e+00
   5.3858468e+03   2.2307900e+00
   5.3958559e+03   2.2317500e+00
   5.4058649e+03   2.2334200e+00
   5.4158739e+03   2.2338200e+00
   5.4258829e+03   2.2338400e+00
   5.4358919e+03   2.2331700e+00
   5.4459009e+03   2.2352600e+00
   5.4559099e+03   2.2390800e+00
   5.4659189e+03   2.2415200e+00
   5.4759279e+03   2.2423900e+00
   5.4859369e+03   2.2417000e+00
   5.4959459e+03   2.2369700e+00
   5.5059550e+03   2.2318500e+00
   5.5159640e+03   2.2296200e+00
   5.5259730e+03   2.2304100e+00
   5.5359820e+03   2.2344400e+00
   5.5459910e+03   2.2397800e+00
   5.5560000e+03   2.2402900e+00
   5.5660090e+03   2.2369700e+00
   5.5760180e+03   2.2374600e+00
   5.5860270e+03   2.2381300e+00
   5.5960360e+03   2.2392400e+00
   5.6060450e+03   2.2375200e+00
   5.6160541e+03   2.2365500e+00
   5.6260631e+03   2.2352900e+00
   5.6360721e+03   2.2337100e+00
   5.6460811e+03   2.2315500e+00
   5.6560901e+03   2.2331500e+00
   5.6660991e+03   2.2375600e+00
   5.6761081e+03   2.2406400e+00
   5.6861171e+03   2.2420700e+00
   5.6961261e+03   2.2412900e+00
   5.7061351e+03   2.2370800e+00
   5.7161441e+03   2.2323900e+00
   5.7261532e+03   2.2293500e+00
   5.7361622e+03   2.2302400e+00
   5.7461712e+03   2.2338500e+00
   5.7561802e+03   2.2367500e+00
   5.7661892e+03   2.2378000e+00
   5.7761982e+03   2.2396700e+00
   5.7862072e+03   2.2379400e+00
   5.7962162e+03   2.2378300e+00
   5.8062252e+03   2.2370700e+00
   5.8162342e+03   2.2355300e+00
   5.8262432e+03   2.2353300e+00
   5.8362523e+03   2.2366600e+00
   5.8462613e+03   2.2367300e+00
   5.8562703e+03   2.2365900e+00
   5.8662793e+03   2.2359500e+00
   5.8762883e+03   2.2355400e+00
   5.8862973e+03   2.2368800e+00
   5.8963063e+03   2.2395600e+00
   5.9063153e+03   2.2386600e+00
   5.9163243e+03   2.2344300e+00
   5.9263333e+03   2.2336700e+00
   5.9363423e+03   2.2364000e+00
   5.9463514e+03   2.2399400e+00
   5.9563604e+03   2.2401100e+00
   5.9663694e+03   2.2364300e+00
   5.9763784e+03   2.2341900e+00
   5.9863874e+03   2.2331000e+00
   5.9963964e+03   2.2345300e+00
   6.0064054e+03   2.2373800e+00
   6.0164144e+03   2.2413800e+00
   6.0264234e+03   2.2420400e+00
   6.0364324e+03   2.2369700e+00
   6.0464414e+03   2.2344700e+00
   6.0564505e+03   2.2342200e+00
   6.0664595e+03   2.2363500e+00
   6.0764685e+03   2.2408000e+00
   6.0864775e+03   2.2416000e+00
   6.0964865e+03   2.2394800e+00
   6.1064955e+03   2.2369600e+00
   6.1165045e+03   2.2348200e+00
   6.1265135e+03   2.2357200e+00
   6.1365225e+03   2.2384400e+00
   6.1465315e+03   2.2366600e+00
   6.1565405e+03   2.2338000e+00
   6.1665495e+03   2.2341300e+00
   6.1765586e+03   2.2380200e+00
   6.1865676e+03   2.2401200e+00
   6.1965766e+03   2.2386100e+00
   6.2065856e+03   2.2385500e+00
   6.2165946e+03   2.2405000e+00
   6.2266036e+03   2.2403700e+00
   6.2366126e+03   2.2395100e+00
   6.2466216e+03   2.2389300e+00
   6.2566306e+03   2.2373300e+00
   6.2666396e+03   2.2371200e+00
   6.2766486e+03   2.2352000e+00
   6.2866577e+03   2.2358400e+00
   6.2966667e+03   2.2368700e+00
   6.3066757e+03   2.2354600e+00
   6.3166847e+03   2.2349700e+00
   6.3266937e+03   2.2392300e+00
   6.3367027e+03   2.2399500e+00
   6.3467117e+03   2.2360300e+00
   6.3567207e+03   2.2342800e+00
   6.3667297e+03   2.2337700e+00
   6.3767387e+03   2.2363200e+00
   6.3867477e+03   2.2402400e+00
   6.3967568e+03   2.2413200e+00
   6.4067658e+03   2.2370500e+00
   6.4167748e+03   2.2333400e+00
   6.4267838e+03   2.2328400e+00
   6.4367928e+03   2.2346300e+00
   6.4468018e+03   2.2370300e+00
   6.4568108e+03   2.2376600e+00
   6.4668198e+03   2.2366200e+00
   6.4768288e+03   2.2360700e+00
   6.4868378e+03   2.2362700e+00
   6.4968468e+03   2.2389500e+00
   6.5068559e+03   2.2410000e+00
   6.5168649e+03   2.2390000e+00
   6.5268739e+03   2.2363200e+00
   6.5368829e+03   2.2357600e+00
   6.5468919e+03   2.2380200e+00
   6.5569009e+03   2.2400200e+00
   6.5669099e+03   2.2401700e+00
   6.5769189e+03   2.2387300e+00
   6.5869279e+03   2.2362000e+00
   6.5969369e+03   2.2352000e+00
   6.6069459e+03   2.2378600e+00
   6.6169550e+03   2.2416500e+00
   6.6269640e+03   2.2413500e+00
   6.6369730e+03   2.2363100e+00
   6.6469820e+03   2.2332100e+00
   6.6569910e+03   2.2329000e+00
   6.6670000e+03   2.2381300e+00
   6.6770090e+03   2.2420100e+00
   6.6870180e+03   2.2415800e+00
   6.6970270e+03   2.2382500e+00
   6.7070360e+03   2.2384800e+00
   6.7170450e+03   2.2384300e+00
   6.7270541e+03   2.2390900e+00
   6.7370631e+03   2.2397600e+00
   6.7470721e+03   2.2394000e+00
   6.7570811e+03   2.2388800e+00
   6.7670901e+03   2.2378100e+00
   6.7770991e+03   2.2369700e+00
   6.7871081e+03   2.2391100e+00
   6.7971171e+03   2.2423000e+00
   6.8071261e+03   2.2418100e+00
   6.8171351e+03   2.2403000e+00
   6.8271441e+03   2.2384400e+00
   6.8371532e+03   2.2381600e+00
   6.8471622e+03   2.2367800e+00
   6.8571712e+03   2.2402700e+00
   6.8671802e+03   2.2418900e+00
   6.8771892e+03   2.2373400e+00
   6.8871982e+03   2.2310100e+00
   6.8972072e+03   2.2342100e+00
   6.9072162e+03   2.2415500e+00
   6.9172252e+03   2.2435000e+00
   6.9272342e+03   2.2372000e+00
   6.9372432e+03   2.2297300e+00
   6.9472523e+03   2.2303000e+00
   6.9572613e+03   2.2380700e+00
   6.9672703e+03   2.2430900e+00
   6.9772793e+03   2.2442400e+00
   6.9872883e+03   2.2440300e+00
   6.9972973e+03   2.2382200e+00
   7.0073063e+03   2.2342000e+00
   7.0173153e+03   2.2378000e+00
   7.0273243e+03   2.2433000e+00
   7.0373333e+03   2.2438500e+00
   7.0473423e+03   2.2380600e+00
   7.0573514e+03   2.2344100e+00
   7.0673604e+03   2.2361300e+00
   7.0773694e+03   2.2401200e+00
   7.0873784e+03   2.2413200e+00
   7.0973874e+03   2.2417400e+00
   7.1073964e+03   2.2402000e+00
   7.1174054e+03   2.2391500e+00
   7.1274144e+03   2.2405400e+00
   7.1374234e+03   2.2421800e+00
   7.1474324e+03   2.2397800e+00
   7.1574414e+03   2.2361500e+00
   7.1674505e+03   2.2361900e+00
   7.1774595e+03   2.2376200e+00
   7.1874685e+03   2.2381000e+00
   7.1974775e+03   2.2382400e+00
   7.2074865e+03   2.2391300e+00
   7.2174955e+03   2.2395700e+00
   7.2275045e+03   2.2396900e+00
   7.2375135e+03   2.2403100e+00
   7.2475225e+03   2.2379400e+00
   7.2575315e+03   2.2388700e+00
   7.2675405e+03   2.2402500e+00
   7.2775495e+03   2.2418500e+00
   7.2875586e+03   2.2415900e+00
   7.2975676e+03   2.2427900e+00
   7.3075766e+03   2.2414500e+00
   7.3175856e+03   2.2385000e+00
   7.3275946e+03   2.2372600e+00
   7.3376036e+03   2.2362200e+00
   7.3476126e+03   2.2366100e+00
   7.3576216e+03   2.2369100e+00
   7.3676306e+03   2.2389500e+00
   7.3776396e+03   2.2389400e+00
   7.3876486e+03   2.2390800e+00
   7.3976577e+03   2.2415700e+00
   7.4076667e+03   2.2396900e+00
   7.4176757e+03   2.2356400e+00
   7.4276847e+03   2.2357800e+00
   7.4376937e+03   2.2405900e+00
   7.4477027e+03   2.2429100e+00
   7.4577117e+03   2.2382600e+00
   7.4677207e+03   2.2327600e+00
   7.4777297e+03   2.2322900e+00
   7.4877387e+03   2.2375600e+00
   7.4977477e+03   2.2461200e+00
   7.5077568e+03   2.2469000e+00
   7.5177658e+03   2.2415900e+00
   7.5277748e+03   2.2366700e+00
   7.5377838e+03   2.2360300e+00
   7.5477928e+03   2.2378800e+00
   7.5578018e+03   2.2410000e+00
   7.5678108e+03   2.2436800e+00
   7.5778198e+03   2.2445500e+00
   7.5878288e+03   2.2434400e+00
   7.5978378e+03   2.2406600e+00
   7.6078468e+03   2.2385800e+00
   7.6178559e+03   2.2384400e+00
   7.6278649e+03   2.2361700e+00
   7.6378739e+03   2.2353900e+00
   7.6478829e+03   2.2380300e+00
   7.6578919e+03   2.2422200e+00
   7.6679009e+03   2.2430500e+00
   7.6779099e+03   2.2400700e+00
   7.6879189e+03   2.2376000e+00
   7.6979279e+03   2.2380200e+00
   7.7079369e+03   2.2385100e+00
   7.7179459e+03   2.2373000e+00
   7.7279550e+03   2.2349100e+00
   7.7379640e+03   2.2370000e+00
   7.7479730e+03   2.2405600e+00
   7.7579820e+03   2.2434200e+00
   7.7679910e+03   2.2414400e+00
   7.7780000e+03   2.2367700e+00
   7.7880090e+03   2.2360300e+00
   7.7980180e+03   2.2377800e+00
   7.8080270e+03   2.2402800e+00
   7.8180360e+03   2.2408100e+00
   7.8280450e+03   2.2399800e+00
   7.8380541e+03   2.2388000e+00
   7.8480631e+03   2.2380200e+00
   7.8580721e+03   2.2382700e+00
   7.8680811e+03   2.2394800e+00
   7.8780901e+03   2.2372500e+00
   7.8880991e+03   2.2389300e+00
   7.8981081e+03   2.2405100e+00
   7.9081171e+03   2.2360500e+00
   7.9181261e+03   2.2331100e+00
   7.9281351e+03   2.2355900e+00
   7.9381441e+03   2.2397500e+00
   7.9481532e+03   2.2407500e+00
   7.9581622e+03   2.2406000e+00
   7.9681712e+03   2.2422100e+00
   7.9781802e+03   2.2427400e+00
   7.9881892e+03   2.2404700e+00
   7.9981982e+03   2.2401100e+00
   8.0082072e+03   2.2389200e+00
   8.0182162e+03   2.2387700e+00
   8.0282252e+03   2.2406500e+00
   8.0382342e+03   2.2411500e+00
   8.0482432e+03   2.2418400e+00
   8.0582523e+03   2.2407600e+00
   8.0682613e+03   2.2400200e+00
   8.0782703e+03   2.2419400e+00
   8.0882793e+03   2.2407600e+00
   8.0982883e+03   2.2365300e+00
   8.1082973e+03   2.2377200e+00
   8.1183063e+03   2.2420200e+00
   8.1283153e+03   2.2423200e+00
   8.1383243e+03   2.2369800e+00
   8.1483333e+03   2.2323500e+00
   8.1583423e+03   2.2325900e+00
   8.1683514e+03   2.2390000e+00
   8.1783604e+03   2.2458700e+00
   8.1883694e+03   2.2467100e+00
   8.1983784e+03   2.2412100e+00
   8.2083874e+03   2.2376300e+00
   8.2183964e+03   2.2382600e+00
   8.2284054e+03   2.2398400e+00
   8.2384144e+03   2.2405500e+00
   8.2484234e+03   2.2365900e+00
   8.2584324e+03   2.2339200e+00
   8.2684414e+03   2.2357900e+00
   8.2784505e+03   2.2399800e+00
   8.2884595e+03   2.2439100e+00
   8.2984685e+03   2.2418500e+00
   8.3084775e+03   2.2350600e+00
   8.3184865e+03   2.2296900e+00
   8.3284955e+03   2.2325700e+00
   8.3385045e+03   2.2403400e+00
   8.3485135e+03   2.2460500e+00
   8.3585225e+03   2.2441600e+00
   8.3685315e+03   2.2396900e+00
   8.3785405e+03   2.2371700e+00
   8.3885495e+03   2.2367800e+00
   8.3985586e+03   2.2379900e+00
   8.4085676e+03   2.2385400e+00
   8.4185766e+03   2.2410300e+00
   8.4285856e+03   2.2399400e+00
   8.4385946e+03   2.2361000e+00
   8.4486036e+03   2.2321400e+00
   8.4586126e+03   2.2348700e+00
   8.4686216e+03   2.2410900e+00
   8.4786306e+03   2.2428100e+00
   8.4886396e+03   2.2408300e+00
   8.4986486e+03   2.2398200e+00
   8.5086577e+03   2.2386600e+00
   8.5186667e+03   2.2373300e+00
   8.5286757e+03   2.2356300e+00
   8.5386847e+03   2.2397100e+00
   8.5486937e+03   2.2462500e+00
   8.5587027e+03   2.2466000e+00
   8.5687117e+03   2.2420300e+00
   8.5787207e+03   2.2367000e+00
   8.5887297e+03   2.2365400e+00
   8.5987387e+03   2.2392400e+00
   8.6087477e+03   2.2421400e+00
   8.6187568e+03   2.2425000e+00
   8.6287658e+03   2.2430800e+00
   8.6387748e+03   2.2416200e+00
   8.6487838e+03   2.2422700e+00
   8.6587928e+03   2.2407700e+00
   8.6688018e+03   2.2372500e+00
   8.6788108e+03   2.2366600e+00
   8.6888198e+03   2.2370100e+00
   8.6988288e+03   2.2425300e+00
   8.7088378e+03   2.2434100e+00
   8.7188468e+03   2.2411300e+00
   8.7288559e+03   2.2366800e+00
   8.7388649e+03   2.2329400e+00
   8.7488739e+03   2.2345300e+00
   8.7588829e+03   2.2396800e+00
   8.7688919e+03   2.2428700e+00
   8.7789009e+03   2.2454800e+00
   8.7889099e+03   2.2449200e+00
   8.7989189e+03   2.2421500e+00
   8.8089279e+03   2.2369700e+00
   8.8189369e+03   2.2344400e+00
   8.8289459e+03   2.2373400e+00
   8.8389550e+03   2.2394000e+00
   8.8489640e+03   2.2403800e+00
   8.8589730e+03   2.2439900e+00
   8.8689820e+03   2.2430400e+00
   8.8789910e+03   2.2406200e+00
   8.8890000e+03   2.2369600e+00
   8.8990090e+03   2.2365500e+00
   8.9090180e+03   2.2379500e+00
   8.9190270e+03   2.2397800e+00
   8.9290360e+03   2.2415700e+00
   8.9390450e+03   2.2429700e+00
   8.9490541e+03   2.2424900e+00
   8.9590631e+03   2.2378700e+00
   8.9690721e+03   2.2339300e+00
   8.9790811e+03   2.2359600e+00
   8.9890901e+03   2.2418900e+00
   8.9990991e+03   2.2433100e+00
   9.0091081e+03   2.2415400e+00
   9.0191171e+03   2.2414800e+00
   9.0291261e+03   2.2394400e+00
   9.0391351e+03   2.2382700e+00
   9.0491441e+03   2.2393300e+00
   9.0591532e+03   2.2417700e+00
   9.0691622e+03   2.2378300e+00
   9.0791712e+03   2.2318000e+00
   9.0891802e+03   2.2368300e+00
   9.0991892e+03   2.2425600e+00
   9.1091982e+03   2.2437000e+00
   9.1192072e+03   2.2396800e+00
   9.1292162e+03   2.2398100e+00
   9.1392252e+03   2.2444700e+00
   9.1492342e+03   2.2428700e+00
   9.1592432e+03   2.2380200e+00
   9.1692523e+03   2.2372500e+00
   9.1792613e+03   2.2406900e+00
   9.1892703e+03   2.2390000e+00
   9.1992793e+03   2.2396700e+00
   9.2092883e+03   2.2421100e+00
   9.2192973e+03   2.2424200e+00
   9.2293063e+03   2.2434200e+00
   9.2393153e+03   2.2413800e+00
   9.2493243e+03   2.2380000e+00
   9.2593333e+03   2.2357300e+00
   9.2693423e+03   2.2364200e+00
   9.2793514e+03   2.2423400e+00
   9.2893604e+03   2.2459300e+00
   9.2993694e+03   2.2417900e+00
   9.3093784e+03   2.2371800e+00
   9.3193874e+03   2.2375000e+00
   9.3293964e+03   2.2423200e+00
   9.3394054e+03   2.2448100e+00
   9.3494144e+03   2.2431300e+00
   9.3594234e+03   2.2402400e+00
   9.3694324e+03   2.2359200e+00
   9.3794414e+03   2.2364800e+00
   9.3894505e+03   2.2392600e+00
   9.3994595e+03   2.2405900e+00
   9.4094685e+03   2.2417700e+00
   9.4194775e+03   2.2420100e+00
   9.4294865e+03   2.2435000e+00
   9.4394955e+03   2.2446400e+00
   9.4495045e+03   2.2391800e+00
   9.4595135e+03   2.2324900e+00
   9.4695225e+03   2.2337400e+00
   9.4795315e+03   2.2395700e+00
   9.4895405e+03   2.2442500e+00
   9.4995495e+03   2.2458100e+00
   9.5095586e+03   2.2394600e+00
   9.5195676e+03   2.2374900e+00
   9.5295766e+03   2.2376000e+00
   9.5395856e+03   2.2388100e+00
   9.5495946e+03   2.2393700e+00
   9.5596036e+03   2.2415800e+00
   9.5696126e+03   2.2435800e+00
   9.5796216e+03   2.2435600e+00
   9.5896306e+03   2.2396400e+00
   9.5996396e+03   2.2381400e+00
   9.6096486e+03   2.2419600e+00
   9.6196577e+03   2.2439600e+00
   9.6296667e+03   2.2427300e+00
   9.6396757e+03   2.2389800e+00
   9.6496847e+03   2.2397800e+00
   9.6596937e+03   2.2423900e+00
   9.6697027e+03   2.2385600e+00
   9.6797117e+03   2.2368900e+00
   9.6897207e+03   2.2383000e+00
   9.6997297e+03   2.2378900e+00
   9.7097387e+03   2.2374600e+00
   9.7197477e+03   2.2426800e+00
   9.7297568e+03   2.2447700e+00
   9.7397658e+03   2.2386700e+00
   9.7497748e+03   2.2319000e+00
   9.7597838e+03   2.2336400e+00
   9.7697928e+03   2.2423100e+00
   9.7798018e+03   2.2467300e+00
   9.7898108e+03   2.2439000e+00
   9.7998198e+03   2.2365700e+00
   9.8098288e+03   2.2327500e+00
   9.8198378e+03   2.2382900e+00
   9.8298468e+03   2.2433300e+00
   9.8398559e+03   2.2413600e+00
   9.8498649e+03   2.2403700e+00
   9.8598739e+03   2.2416900e+00
   9.8698829e+03   2.2426000e+00
   9.8798919e+03   2.2403200e+00
   9.8899009e+03   2.2399900e+00
   9.8999099e+03   2.2419600e+00
   9.9099189e+03   2.2392200e+00
   9.9199279e+03   2.2315700e+00
   9.9299369e+03   2.2279700e+00
   9.9399459e+03   2.2354800e+00
   9.9499550e+03   2.2441000e+00
   9.9599640e+03   2.2399700e+00
   9.9699730e+03   2.2352400e+00
   9.9799820e+03   2.2333100e+00
   9.9899910e+03   2.2327800e+00
   1.0000000e+04   2.2360200e+00


==> figs/N_5_unsupervised/opt_viol.dat <==
   1.0000000e+00   2.8630000e-02
   1.1009009e+01   1.2960000e-02
   2.1018018e+01   1.2790000e-02
   3.1027027e+01   1.4480000e-02
   4.1036036e+01   1.6600000e-02
   5.1045045e+01   8.1700000e-03
   6.1054054e+01   1.1430000e-02
   7.1063063e+01   2.5910000e-02
   8.1072072e+01   2.7850000e-02
   9.1081081e+01   3.8190000e-02
   1.0109009e+02   4.8880000e-02
   1.1109910e+02   5.7170000e-02
   1.2110811e+02   7.1380000e-02
   1.3111712e+02   7.5250000e-02
   1.4112613e+02   7.5880000e-02
   1.5113514e+02   6.8830000e-02
   1.6114414e+02   4.8510000e-02
   1.7115315e+02   1.9600000e-02
   1.8116216e+02   3.1250000e-02
   1.9117117e+02   5.3260000e-02
   2.0118018e+02   6.8160000e-02
   2.1118919e+02   8.2000000e-02
   2.2119820e+02   8.9050000e-02
   2.3120721e+02   1.2732000e-01
   2.4121622e+02   1.3093000e-01
   2.5122523e+02   8.7490000e-02
   2.6123423e+02   6.8400000e-02
   2.7124324e+02   8.0160000e-02
   2.8125225e+02   9.4700000e-02
   2.9126126e+02   1.0777000e-01
   3.0127027e+02   1.0647000e-01
   3.1127928e+02   9.3510000e-02
   3.2128829e+02   8.6750000e-02
   3.3129730e+02   1.0189000e-01
   3.4130631e+02   1.2343000e-01
   3.5131532e+02   1.2351000e-01
   3.6132432e+02   1.0749000e-01
   3.7133333e+02   1.0875000e-01
   3.8134234e+02   1.3437000e-01
   3.9135135e+02   1.5606000e-01
   4.0136036e+02   1.7698000e-01
   4.1136937e+02   1.9354000e-01
   4.2137838e+02   2.1479000e-01
   4.3138739e+02   1.9967000e-01
   4.4139640e+02   1.7474000e-01
   4.5140541e+02   1.3762000e-01
   4.6141441e+02   1.1788000e-01
   4.7142342e+02   7.0910000e-02
   4.8143243e+02   5.2240000e-02
   4.9144144e+02   5.2260000e-02
   5.0145045e+02   4.0840000e-02
   5.1145946e+02   4.4590000e-02
   5.2146847e+02   6.4530000e-02
   5.3147748e+02   6.1310000e-02
   5.4148649e+02   4.8010000e-02
   5.5149550e+02   4.3900000e-02
   5.6150450e+02   5.5280000e-02
   5.7151351e+02   7.6360000e-02
   5.8152252e+02   9.3530000e-02
   5.9153153e+02   8.6630000e-02
   6.0154054e+02   6.8770000e-02
   6.1154955e+02   8.8150000e-02
   6.2155856e+02   1.0685000e-01
   6.3156757e+02   8.9440000e-02
   6.4157658e+02   6.3980000e-02
   6.5158559e+02   3.1250000e-02
   6.6159459e+02   3.3750000e-02
   6.7160360e+02   4.4340000e-02
   6.8161261e+02   5.2360000e-02
   6.9162162e+02   4.8330000e-02
   7.0163063e+02   4.5850000e-02
   7.1163964e+02   6.9870000e-02
   7.2164865e+02   8.6370000e-02
   7.3165766e+02   8.2300000e-02
   7.4166667e+02   6.2790000e-02
   7.5167568e+02   3.4100000e-02
   7.6168468e+02   2.2300000e-02
   7.7169369e+02   2.8600000e-02
   7.8170270e+02   4.5140000e-02
   7.9171171e+02   4.3800000e-02
   8.0172072e+02   4.8490000e-02
   8.1172973e+02   6.9210000e-02
   8.2173874e+02   7.6180000e-02
   8.3174775e+02   4.1880000e-02
   8.4175676e+02   2.0430000e-02
   8.5176577e+02   3.0680000e-02
   8.6177477e+02   4.5640000e-02
   8.7178378e+02   5.1720000e-02
   8.8179279e+02   4.4550000e-02
   8.9180180e+02   3.5440000e-02
   9.0181081e+02   4.9320000e-02
   9.1181982e+02   5.8730000e-02
   9.2182883e+02   5.6440000e-02
   9.3183784e+02   6.5720000e-02
   9.4184685e+02   6.7140000e-02
   9.5185586e+02   6.5300000e-02
   9.6186486e+02   7.4480000e-02
   9.7187387e+02   7.1420000e-02
   9.8188288e+02   6.0940000e-02
   9.9189189e+02   4.6920000e-02
   1.0019009e+03   5.2740000e-02
   1.0119099e+03   6.0590000e-02
   1.0219189e+03   5.6080000e-02
   1.0319279e+03   3.5000000e-02
   1.0419369e+03   3.8340000e-02
   1.0519459e+03   6.3640000e-02
   1.0619550e+03   6.4380000e-02
   1.0719640e+03   4.9360000e-02
   1.0819730e+03   4.0070000e-02
   1.0919820e+03   4.0380000e-02
   1.1019910e+03   5.6580000e-02
   1.1120000e+03   6.0050000e-02
   1.1220090e+03   6.8320000e-02
   1.1320180e+03   7.4440000e-02
   1.1420270e+03   5.8160000e-02
   1.1520360e+03   5.0760000e-02
   1.1620450e+03   5.9470000e-02
   1.1720541e+03   7.3170000e-02
   1.1820631e+03   8.1640000e-02
   1.1920721e+03   8.1390000e-02
   1.2020811e+03   5.0960000e-02
   1.2120901e+03   4.0220000e-02
   1.2220991e+03   4.8620000e-02
   1.2321081e+03   4.9830000e-02
   1.2421171e+03   6.0720000e-02
   1.2521261e+03   7.6490000e-02
   1.2621351e+03   6.5010000e-02
   1.2721441e+03   5.8650000e-02
   1.2821532e+03   6.4920000e-02
   1.2921622e+03   5.5220000e-02
   1.3021712e+03   4.1420000e-02
   1.3121802e+03   5.2690000e-02
   1.3221892e+03   5.6150000e-02
   1.3321982e+03   6.1680000e-02
   1.3422072e+03   5.9830000e-02
   1.3522162e+03   4.9400000e-02
   1.3622252e+03   4.1310000e-02
   1.3722342e+03   3.9710000e-02
   1.3822432e+03   3.7040000e-02
   1.3922523e+03   5.7070000e-02
   1.4022613e+03   7.2200000e-02
   1.4122703e+03   7.4570000e-02
   1.4222793e+03   7.1700000e-02
   1.4322883e+03   6.3810000e-02
   1.4422973e+03   6.9540000e-02
   1.4523063e+03   6.3200000e-02
   1.4623153e+03   4.3150000e-02
   1.4723243e+03   4.9940000e-02
   1.4823333e+03   7.4030000e-02
   1.4923423e+03   7.0950000e-02
   1.5023514e+03   4.3880000e-02
   1.5123604e+03   4.4670000e-02
   1.5223694e+03   4.7690000e-02
   1.5323784e+03   3.2850000e-02
   1.5423874e+03   3.6760000e-02
   1.5523964e+03   3.8850000e-02
   1.5624054e+03   4.2080000e-02
   1.5724144e+03   4.7730000e-02
   1.5824234e+03   5.3780000e-02
   1.5924324e+03   4.4150000e-02
   1.6024414e+03   4.2710000e-02
   1.6124505e+03   5.8970000e-02
   1.6224595e+03   5.8160000e-02
   1.6324685e+03   4.3170000e-02
   1.6424775e+03   4.3440000e-02
   1.6524865e+03   4.7870000e-02
   1.6624955e+03   4.6800000e-02
   1.6725045e+03   4.1780000e-02
   1.6825135e+03   3.7450000e-02
   1.6925225e+03   3.8080000e-02
   1.7025315e+03   3.7570000e-02
   1.7125405e+03   4.5030000e-02
   1.7225495e+03   4.2070000e-02
   1.7325586e+03   3.7760000e-02
   1.7425676e+03   3.7230000e-02
   1.7525766e+03   2.2740000e-02
   1.7625856e+03   2.4250000e-02
   1.7725946e+03   3.8860000e-02
   1.7826036e+03   3.8520000e-02
   1.7926126e+03   3.6250000e-02
   1.8026216e+03   3.0940000e-02
   1.8126306e+03   3.3230000e-02
   1.8226396e+03   3.5170000e-02
   1.8326486e+03   2.2550000e-02
   1.8426577e+03   2.5990000e-02
   1.8526667e+03   2.9380000e-02
   1.8626757e+03   3.6040000e-02
   1.8726847e+03   3.0770000e-02
   1.8826937e+03   3.8630000e-02
   1.8927027e+03   3.5760000e-02
   1.9027117e+03   2.1900000e-02
   1.9127207e+03   1.8400000e-02
   1.9227297e+03   2.5220000e-02
   1.9327387e+03   3.1660000e-02
   1.9427477e+03   3.2500000e-02
   1.9527568e+03   3.8750000e-02
   1.9627658e+03   4.3380000e-02
   1.9727748e+03   4.3630000e-02
   1.9827838e+03   4.2250000e-02
   1.9927928e+03   3.6450000e-02
   2.0028018e+03   3.7610000e-02
   2.0128108e+03   2.7110000e-02
   2.0228198e+03   2.0300000e-02
   2.0328288e+03   2.3110000e-02
   2.0428378e+03   2.9580000e-02
   2.0528468e+03   3.0430000e-02
   2.0628559e+03   3.1670000e-02
   2.0728649e+03   3.4120000e-02
   2.0828739e+03   2.9110000e-02
   2.0928829e+03   2.0560000e-02
   2.1028919e+03   1.7060000e-02
   2.1129009e+03   3.1230000e-02
   2.1229099e+03   3.2900000e-02
   2.1329189e+03   3.1090000e-02
   2.1429279e+03   3.2310000e-02
   2.1529369e+03   3.3690000e-02
   2.1629459e+03   4.0170000e-02
   2.1729550e+03   3.4850000e-02
   2.1829640e+03   3.1150000e-02
   2.1929730e+03   2.5930000e-02
   2.2029820e+03   2.2570000e-02
   2.2129910e+03   1.8250000e-02
   2.2230000e+03   2.9600000e-02
   2.2330090e+03   3.6520000e-02
   2.2430180e+03   3.5300000e-02
   2.2530270e+03   2.5150000e-02
   2.2630360e+03   2.1150000e-02
   2.2730450e+03   2.7100000e-02
   2.2830541e+03   3.3630000e-02
   2.2930631e+03   3.0760000e-02
   2.3030721e+03   2.8680000e-02
   2.3130811e+03   3.8870000e-02
   2.3230901e+03   4.4030000e-02
   2.3330991e+03   3.7660000e-02
   2.3431081e+03   2.9460000e-02
   2.3531171e+03   3.4240000e-02
   2.3631261e+03   3.7130000e-02
   2.3731351e+03   3.7820000e-02
   2.3831441e+03   3.2380000e-02
   2.3931532e+03   1.8060000e-02
   2.4031622e+03   2.2860000e-02
   2.4131712e+03   3.2650000e-02
   2.4231802e+03   3.4640000e-02
   2.4331892e+03   3.5100000e-02
   2.4431982e+03   2.2620000e-02
   2.4532072e+03   2.2810000e-02
   2.4632162e+03   2.8910000e-02
   2.4732252e+03   3.5200000e-02
   2.4832342e+03   3.4290000e-02
   2.4932432e+03   3.4320000e-02
   2.5032523e+03   4.1180000e-02
   2.5132613e+03   4.8160000e-02
   2.5232703e+03   3.2870000e-02
   2.5332793e+03   3.0990000e-02
   2.5432883e+03   1.9120000e-02
   2.5532973e+03   2.7910000e-02
   2.5633063e+03   2.8860000e-02
   2.5733153e+03   3.3400000e-02
   2.5833243e+03   2.7250000e-02
   2.5933333e+03   1.9670000e-02
   2.6033423e+03   2.1430000e-02
   2.6133514e+03   2.2730000e-02
   2.6233604e+03   2.9260000e-02
   2.6333694e+03   2.6710000e-02
   2.6433784e+03   2.8050000e-02
   2.6533874e+03   2.2220000e-02
   2.6633964e+03   3.5160000e-02
   2.6734054e+03   4.3530000e-02
   2.6834144e+03   3.9580000e-02
   2.6934234e+03   2.9780000e-02
   2.7034324e+03   2.0120000e-02
   2.7134414e+03   1.5770000e-02
   2.7234505e+03   2.2060000e-02
   2.7334595e+03   2.9390000e-02
   2.7434685e+03   3.7620000e-02
   2.7534775e+03   3.3510000e-02
   2.7634865e+03   2.6830000e-02
   2.7734955e+03   1.9510000e-02
   2.7835045e+03   2.7250000e-02
   2.7935135e+03   4.1840000e-02
   2.8035225e+03   4.5790000e-02
   2.8135315e+03   4.4520000e-02
   2.8235405e+03   4.5330000e-02
   2.8335495e+03   4.7350000e-02
   2.8435586e+03   3.4860000e-02
   2.8535676e+03   2.2970000e-02
   2.8635766e+03   3.2860000e-02
   2.8735856e+03   3.3750000e-02
   2.8835946e+03   2.5130000e-02
   2.8936036e+03   3.3150000e-02
   2.9036126e+03   2.9540000e-02
   2.9136216e+03   2.5890000e-02
   2.9236306e+03   2.0300000e-02
   2.9336396e+03   1.7950000e-02
   2.9436486e+03   1.6160000e-02
   2.9536577e+03   2.4830000e-02
   2.9636667e+03   3.3930000e-02
   2.9736757e+03   2.8100000e-02
   2.9836847e+03   3.1940000e-02
   2.9936937e+03   2.9940000e-02
   3.0037027e+03   2.6980000e-02
   3.0137117e+03   3.3880000e-02
   3.0237207e+03   3.7400000e-02
   3.0337297e+03   3.8730000e-02
   3.0437387e+03   3.2160000e-02
   3.0537477e+03   1.6660000e-02
   3.0637568e+03   2.5960000e-02
   3.0737658e+03   3.0010000e-02
   3.0837748e+03   3.5490000e-02
   3.0937838e+03   3.6080000e-02
   3.1037928e+03   2.3720000e-02
   3.1138018e+03   1.6210000e-02
   3.1238108e+03   1.9110000e-02
   3.1338198e+03   2.9280000e-02
   3.1438288e+03   3.2020000e-02
   3.1538378e+03   3.3110000e-02
   3.1638468e+03   2.7590000e-02
   3.1738559e+03   1.3800000e-02
   3.1838649e+03   1.5840000e-02
   3.1938739e+03   2.6440000e-02
   3.2038829e+03   3.6730000e-02
   3.2138919e+03   4.5910000e-02
   3.2239009e+03   3.4800000e-02
   3.2339099e+03   2.6240000e-02
   3.2439189e+03   1.9650000e-02
   3.2539279e+03   1.8820000e-02
   3.2639369e+03   2.2940000e-02
   3.2739459e+03   2.7860000e-02
   3.2839550e+03   2.8720000e-02
   3.2939640e+03   2.4790000e-02
   3.3039730e+03   1.9470000e-02
   3.3139820e+03   1.5440000e-02
   3.3239910e+03   2.2600000e-02
   3.3340000e+03   3.6230000e-02
   3.3440090e+03   3.6750000e-02
   3.3540180e+03   3.0340000e-02
   3.3640270e+03   2.1650000e-02
   3.3740360e+03   2.4290000e-02
   3.3840450e+03   2.3330000e-02
   3.3940541e+03   2.4850000e-02
   3.4040631e+03   2.7020000e-02
   3.4140721e+03   2.9070000e-02
   3.4240811e+03   2.8160000e-02
   3.4340901e+03   1.8650000e-02
   3.4440991e+03   1.9330000e-02
   3.4541081e+03   2.3550000e-02
   3.4641171e+03   2.8730000e-02
   3.4741261e+03   3.4130000e-02
   3.4841351e+03   2.9390000e-02
   3.4941441e+03   1.6340000e-02
   3.5041532e+03   2.2150000e-02
   3.5141622e+03   1.5040000e-02
   3.5241712e+03   1.9590000e-02
   3.5341802e+03   2.5770000e-02
   3.5441892e+03   3.4850000e-02
   3.5541982e+03   2.8750000e-02
   3.5642072e+03   2.3260000e-02
   3.5742162e+03   2.2650000e-02
   3.5842252e+03   2.0690000e-02
   3.5942342e+03   2.9310000e-02
   3.6042432e+03   3.1280000e-02
   3.6142523e+03   3.0060000e-02
   3.6242613e+03   2.2030000e-02
   3.6342703e+03   1.8230000e-02
   3.6442793e+03   2.1470000e-02
   3.6542883e+03   2.0340000e-02
   3.6642973e+03   1.8610000e-02
   3.6743063e+03   2.2780000e-02
   3.6843153e+03   2.2330000e-02
   3.6943243e+03   1.7470000e-02
   3.7043333e+03   1.7990000e-02
   3.7143423e+03   1.9820000e-02
   3.7243514e+03   2.4570000e-02
   3.7343604e+03   3.1430000e-02
   3.7443694e+03   2.8800000e-02
   3.7543784e+03   1.9430000e-02
   3.7643874e+03   1.5220000e-02
   3.7743964e+03   2.1420000e-02
   3.7844054e+03   2.4210000e-02
   3.7944144e+03   1.9900000e-02
   3.8044234e+03   1.9450000e-02
   3.8144324e+03   1.8180000e-02
   3.8244414e+03   2.1050000e-02
   3.8344505e+03   2.1090000e-02
   3.8444595e+03   2.0040000e-02
   3.8544685e+03   2.1580000e-02
   3.8644775e+03   2.2200000e-02
   3.8744865e+03   2.3650000e-02
   3.8844955e+03   2.4300000e-02
   3.8945045e+03   1.6200000e-02
   3.9045135e+03   1.8000000e-02
   3.9145225e+03   1.9940000e-02
   3.9245315e+03   1.9150000e-02
   3.9345405e+03   1.8650000e-02
   3.9445495e+03   1.7760000e-02
   3.9545586e+03   1.7060000e-02
   3.9645676e+03   1.7710000e-02
   3.9745766e+03   2.0140000e-02
   3.9845856e+03   2.1420000e-02
   3.9945946e+03   2.4280000e-02
   4.0046036e+03   2.3370000e-02
   4.0146126e+03   1.6770000e-02
   4.0246216e+03   1.3310000e-02
   4.0346306e+03   1.5850000e-02
   4.0446396e+03   1.3830000e-02
   4.0546486e+03   1.4460000e-02
   4.0646577e+03   1.4440000e-02
   4.0746667e+03   6.8700000e-03
   4.0846757e+03   1.3170000e-02
   4.0946847e+03   1.6590000e-02
   4.1046937e+03   2.4200000e-02
   4.1147027e+03   2.3580000e-02
   4.1247117e+03   1.8670000e-02
   4.1347207e+03   1.1320000e-02
   4.1447297e+03   1.4340000e-02
   4.1547387e+03   1.9150000e-02
   4.1647477e+03   2.0440000e-02
   4.1747568e+03   2.1180000e-02
   4.1847658e+03   1.4890000e-02
   4.1947748e+03   1.0850000e-02
   4.2047838e+03   6.3900000e-03
   4.2147928e+03   1.1330000e-02
   4.2248018e+03   1.4070000e-02
   4.2348108e+03   1.5330000e-02
   4.2448198e+03   1.2810000e-02
   4.2548288e+03   1.1240000e-02
   4.2648378e+03   1.0820000e-02
   4.2748468e+03   1.0400000e-02
   4.2848559e+03   1.4620000e-02
   4.2948649e+03   1.5640000e-02
   4.3048739e+03   1.8620000e-02
   4.3148829e+03   1.5050000e-02
   4.3248919e+03   1.3060000e-02
   4.3349009e+03   1.6790000e-02
   4.3449099e+03   1.3430000e-02
   4.3549189e+03   1.3090000e-02
   4.3649279e+03   1.3130000e-02
   4.3749369e+03   1.5550000e-02
   4.3849459e+03   1.3200000e-02
   4.3949550e+03   1.1240000e-02
   4.4049640e+03   1.0320000e-02
   4.4149730e+03   1.4670000e-02
   4.4249820e+03   1.2290000e-02
   4.4349910e+03   1.5330000e-02
   4.4450000e+03   1.4340000e-02
   4.4550090e+03   7.0800000e-03
   4.4650180e+03   1.1450000e-02
   4.4750270e+03   9.1100000e-03
   4.4850360e+03   1.4810000e-02
   4.4950450e+03   1.8150000e-02
   4.5050541e+03   1.4740000e-02
   4.5150631e+03   1.1770000e-02
   4.5250721e+03   1.4290000e-02
   4.5350811e+03   1.0490000e-02
   4.5450901e+03   1.1130000e-02
   4.5550991e+03   1.5330000e-02
   4.5651081e+03   1.3780000e-02
   4.5751171e+03   1.3930000e-02
   4.5851261e+03   1.1910000e-02
   4.5951351e+03   7.3000000e-03
   4.6051441e+03   1.0620000e-02
   4.6151532e+03   1.1300000e-02
   4.6251622e+03   1.4450000e-02
   4.6351712e+03   1.6020000e-02
   4.6451802e+03   1.2830000e-02
   4.6551892e+03   1.4840000e-02
   4.6651982e+03   1.7090000e-02
   4.6752072e+03   1.7640000e-02
   4.6852162e+03   1.5500000e-02
   4.6952252e+03   6.3600000e-03
   4.7052342e+03   7.2000000e-03
   4.7152432e+03   8.6700000e-03
   4.7252523e+03   9.9100000e-03
   4.7352613e+03   9.6700000e-03
   4.7452703e+03   1.0210000e-02
   4.7552793e+03   8.3600000e-03
   4.7652883e+03   1.2610000e-02
   4.7752973e+03   1.5260000e-02
   4.7853063e+03   1.1330000e-02
   4.7953153e+03   1.8130000e-02
   4.8053243e+03   1.4590000e-02
   4.8153333e+03   9.7800000e-03
   4.8253423e+03   7.7500000e-03
   4.8353514e+03   1.3770000e-02
   4.8453604e+03   1.6770000e-02
   4.8553694e+03   1.6960000e-02
   4.8653784e+03   1.1500000e-02
   4.8753874e+03   1.3360000e-02
   4.8853964e+03   1.5070000e-02
   4.8954054e+03   1.6150000e-02
   4.9054144e+03   1.3500000e-02
   4.9154234e+03   1.6090000e-02
   4.9254324e+03   1.1080000e-02
   4.9354414e+03   1.4390000e-02
   4.9454505e+03   1.2370000e-02
   4.9554595e+03   1.0880000e-02
   4.9654685e+03   6.7700000e-03
   4.9754775e+03   6.2200000e-03
   4.9854865e+03   9.4500000e-03
   4.9954955e+03   8.2400000e-03
   5.0055045e+03   5.6200000e-03
   5.0155135e+03   6.2700000e-03
   5.0255225e+03   8.5400000e-03
   5.0355315e+03   8.6400000e-03
   5.0455405e+03   9.5100000e-03
   5.0555495e+03   6.3100000e-03
   5.0655586e+03   1.1750000e-02
   5.0755676e+03   1.1670000e-02
   5.0855766e+03   1.4920000e-02
   5.0955856e+03   1.3480000e-02
   5.1055946e+03   1.4350000e-02
   5.1156036e+03   1.3280000e-02
   5.1256126e+03   1.2170000e-02
   5.1356216e+03   1.0250000e-02
   5.1456306e+03   1.3710000e-02
   5.1556396e+03   1.4150000e-02
   5.1656486e+03   1.9000000e-02
   5.1756577e+03   1.3490000e-02
   5.1856667e+03   1.1970000e-02
   5.1956757e+03   1.2090000e-02
   5.2056847e+03   1.3550000e-02
   5.2156937e+03   1.7970000e-02
   5.2257027e+03   1.2510000e-02
   5.2357117e+03   1.2000000e-02
   5.2457207e+03   7.9900000e-03
   5.2557297e+03   1.0190000e-02
   5.2657387e+03   6.7000000e-03
   5.2757477e+03   1.5360000e-02
   5.2857568e+03   8.6200000e-03
   5.2957658e+03   1.1540000e-02
   5.3057748e+03   1.1120000e-02
   5.3157838e+03   6.7900000e-03
   5.3257928e+03   9.6500000e-03
   5.3358018e+03   9.2200000e-03
   5.3458108e+03   1.1630000e-02
   5.3558198e+03   1.2770000e-02
   5.3658288e+03   7.9100000e-03
   5.3758378e+03   1.0520000e-02
   5.3858468e+03   1.2430000e-02
   5.3958559e+03   1.0610000e-02
   5.4058649e+03   1.2260000e-02
   5.4158739e+03   1.0040000e-02
   5.4258829e+03   1.5750000e-02
   5.4358919e+03   1.2560000e-02
   5.4459009e+03   1.3350000e-02
   5.4559099e+03   7.6600000e-03
   5.4659189e+03   8.1900000e-03
   5.4759279e+03   1.4650000e-02
   5.4859369e+03   1.4250000e-02
   5.4959459e+03   9.4400000e-03
   5.5059550e+03   7.7100000e-03
   5.5159640e+03   1.1450000e-02
   5.5259730e+03   1.2370000e-02
   5.5359820e+03   1.3150000e-02
   5.5459910e+03   1.1610000e-02
   5.5560000e+03   7.1800000e-03
   5.5660090e+03   1.3430000e-02
   5.5760180e+03   9.6600000e-03
   5.5860270e+03   1.2240000e-02
   5.5960360e+03   1.1850000e-02
   5.6060450e+03   1.6210000e-02
   5.6160541e+03   1.1190000e-02
   5.6260631e+03   1.2230000e-02
   5.6360721e+03   6.8600000e-03
   5.6460811e+03   9.7800000e-03
   5.6560901e+03   8.9300000e-03
   5.6660991e+03   1.5880000e-02
   5.6761081e+03   1.1630000e-02
   5.6861171e+03   1.3360000e-02
   5.6961261e+03   9.2900000e-03
   5.7061351e+03   1.1550000e-02
   5.7161441e+03   1.0870000e-02
   5.7261532e+03   1.2460000e-02
   5.7361622e+03   1.2930000e-02
   5.7461712e+03   1.2540000e-02
   5.7561802e+03   1.1550000e-02
   5.7661892e+03   1.2450000e-02
   5.7761982e+03   1.0930000e-02
   5.7862072e+03   7.4900000e-03
   5.7962162e+03   1.3160000e-02
   5.8062252e+03   5.9500000e-03
   5.8162342e+03   9.6100000e-03
   5.8262432e+03   1.2210000e-02
   5.8362523e+03   1.0300000e-02
   5.8462613e+03   7.4100000e-03
   5.8562703e+03   9.1200000e-03
   5.8662793e+03   1.0000000e-02
   5.8762883e+03   1.2040000e-02
   5.8862973e+03   9.7300000e-03
   5.8963063e+03   8.0100000e-03
   5.9063153e+03   8.3600000e-03
   5.9163243e+03   7.9200000e-03
   5.9263333e+03   1.0250000e-02
   5.9363423e+03   9.1000000e-03
   5.9463514e+03   6.1200000e-03
   5.9563604e+03   8.3200000e-03
   5.9663694e+03   6.1900000e-03
   5.9763784e+03   9.7100000e-03
   5.9863874e+03   8.7900000e-03
   5.9963964e+03   1.2420000e-02
   6.0064054e+03   9.8600000e-03
   6.0164144e+03   1.3010000e-02
   6.0264234e+03   1.0840000e-02
   6.0364324e+03   1.0720000e-02
   6.0464414e+03   1.1590000e-02
   6.0564505e+03   1.4160000e-02
   6.0664595e+03   1.2070000e-02
   6.0764685e+03   1.2190000e-02
   6.0864775e+03   1.4030000e-02
   6.0964865e+03   8.9200000e-03
   6.1064955e+03   1.0630000e-02
   6.1165045e+03   1.3380000e-02
   6.1265135e+03   7.1700000e-03
   6.1365225e+03   1.3490000e-02
   6.1465315e+03   1.1660000e-02
   6.1565405e+03   1.0680000e-02
   6.1665495e+03   8.8100000e-03
   6.1765586e+03   1.3460000e-02
   6.1865676e+03   8.3900000e-03
   6.1965766e+03   1.0990000e-02
   6.2065856e+03   6.8800000e-03
   6.2165946e+03   6.3000000e-03
   6.2266036e+03   8.8700000e-03
   6.2366126e+03   1.0500000e-02
   6.2466216e+03   1.1590000e-02
   6.2566306e+03   6.9400000e-03
   6.2666396e+03   8.7000000e-03
   6.2766486e+03   1.1170000e-02
   6.2866577e+03   1.1540000e-02
   6.2966667e+03   1.0620000e-02
   6.3066757e+03   1.2590000e-02
   6.3166847e+03   5.7100000e-03
   6.3266937e+03   1.1390000e-02
   6.3367027e+03   8.8100000e-03
   6.3467117e+03   1.4430000e-02
   6.3567207e+03   7.0800000e-03
   6.3667297e+03   1.0190000e-02
   6.3767387e+03   1.2160000e-02
   6.3867477e+03   9.9400000e-03
   6.3967568e+03   8.7700000e-03
   6.4067658e+03   5.2000000e-03
   6.4167748e+03   8.7200000e-03
   6.4267838e+03   7.4800000e-03
   6.4367928e+03   1.5350000e-02
   6.4468018e+03   1.1950000e-02
   6.4568108e+03   8.8700000e-03
   6.4668198e+03   7.7300000e-03
   6.4768288e+03   8.3300000e-03
   6.4868378e+03   1.1850000e-02
   6.4968468e+03   1.2260000e-02
   6.5068559e+03   1.0050000e-02
   6.5168649e+03   1.3630000e-02
   6.5268739e+03   6.7600000e-03
   6.5368829e+03   1.2530000e-02
   6.5468919e+03   6.5700000e-03
   6.5569009e+03   1.0020000e-02
   6.5669099e+03   6.0700000e-03
   6.5769189e+03   1.0200000e-02
   6.5869279e+03   8.7100000e-03
   6.5969369e+03   1.1480000e-02
   6.6069459e+03   7.6200000e-03
   6.6169550e+03   7.6200000e-03
   6.6269640e+03   1.4460000e-02
   6.6369730e+03   9.8900000e-03
   6.6469820e+03   9.5800000e-03
   6.6569910e+03   8.4600000e-03
   6.6670000e+03   8.1000000e-03
   6.6770090e+03   6.5100000e-03
   6.6870180e+03   8.5800000e-03
   6.6970270e+03   1.1180000e-02
   6.7070360e+03   9.6200000e-03
   6.7170450e+03   8.8000000e-03
   6.7270541e+03   1.0190000e-02
   6.7370631e+03   1.1580000e-02
   6.7470721e+03   9.7000000e-03
   6.7570811e+03   9.8600000e-03
   6.7670901e+03   1.0110000e-02
   6.7770991e+03   1.1630000e-02
   6.7871081e+03   8.3500000e-03
   6.7971171e+03   7.8300000e-03
   6.8071261e+03   7.8600000e-03
   6.8171351e+03   1.2020000e-02
   6.8271441e+03   9.3000000e-03
   6.8371532e+03   1.1750000e-02
   6.8471622e+03   1.0240000e-02
   6.8571712e+03   1.5500000e-02
   6.8671802e+03   7.6700000e-03
   6.8771892e+03   8.6200000e-03
   6.8871982e+03   9.5800000e-03
   6.8972072e+03   1.2060000e-02
   6.9072162e+03   1.2230000e-02
   6.9172252e+03   9.5900000e-03
   6.9272342e+03   1.0070000e-02
   6.9372432e+03   7.3100000e-03
   6.9472523e+03   8.5100000e-03
   6.9572613e+03   9.9900000e-03
   6.9672703e+03   9.5900000e-03
   6.9772793e+03   7.5800000e-03
   6.9872883e+03   7.3100000e-03
   6.9972973e+03   1.1990000e-02
   7.0073063e+03   8.9000000e-03
   7.0173153e+03   8.7500000e-03
   7.0273243e+03   1.0220000e-02
   7.0373333e+03   1.1510000e-02
   7.0473423e+03   9.8300000e-03
   7.0573514e+03   9.2900000e-03
   7.0673604e+03   1.0210000e-02
   7.0773694e+03   9.9000000e-03
   7.0873784e+03   9.8000000e-03
   7.0973874e+03   1.0620000e-02
   7.1073964e+03   8.9400000e-03
   7.1174054e+03   1.1190000e-02
   7.1274144e+03   1.4690000e-02
   7.1374234e+03   1.3010000e-02
   7.1474324e+03   8.2900000e-03
   7.1574414e+03   6.7500000e-03
   7.1674505e+03   1.3400000e-02
   7.1774595e+03   1.0320000e-02
   7.1874685e+03   9.6800000e-03
   7.1974775e+03   1.0270000e-02
   7.2074865e+03   1.1270000e-02
   7.2174955e+03   1.1200000e-02
   7.2275045e+03   1.1870000e-02
   7.2375135e+03   1.3400000e-02
   7.2475225e+03   1.1910000e-02
   7.2575315e+03   1.0590000e-02
   7.2675405e+03   1.3970000e-02
   7.2775495e+03   1.0970000e-02
   7.2875586e+03   1.2470000e-02
   7.2975676e+03   1.2470000e-02
   7.3075766e+03   5.8000000e-03
   7.3175856e+03   9.7300000e-03
   7.3275946e+03   1.2420000e-02
   7.3376036e+03   1.0560000e-02
   7.3476126e+03   8.4200000e-03
   7.3576216e+03   1.0150000e-02
   7.3676306e+03   1.6380000e-02
   7.3776396e+03   1.7960000e-02
   7.3876486e+03   1.3490000e-02
   7.3976577e+03   6.6100000e-03
   7.4076667e+03   8.7300000e-03
   7.4176757e+03   8.9900000e-03
   7.4276847e+03   1.4410000e-02
   7.4376937e+03   1.0570000e-02
   7.4477027e+03   9.9800000e-03
   7.4577117e+03   1.1710000e-02
   7.4677207e+03   8.7600000e-03
   7.4777297e+03   8.3900000e-03
   7.4877387e+03   1.4560000e-02
   7.4977477e+03   1.1560000e-02
   7.5077568e+03   1.2770000e-02
   7.5177658e+03   9.3600000e-03
   7.5277748e+03   1.2300000e-02
   7.5377838e+03   1.6110000e-02
   7.5477928e+03   1.3700000e-02
   7.5578018e+03   1.0950000e-02
   7.5678108e+03   9.5700000e-03
   7.5778198e+03   1.1010000e-02
   7.5878288e+03   1.5230000e-02
   7.5978378e+03   1.7950000e-02
   7.6078468e+03   1.5880000e-02
   7.6178559e+03   1.0290000e-02
   7.6278649e+03   1.4500000e-02
   7.6378739e+03   1.1400000e-02
   7.6478829e+03   1.2840000e-02
   7.6578919e+03   1.0740000e-02
   7.6679009e+03   8.5700000e-03
   7.6779099e+03   1.1510000e-02
   7.6879189e+03   1.1060000e-02
   7.6979279e+03   1.3740000e-02
   7.7079369e+03   1.1320000e-02
   7.7179459e+03   1.0730000e-02
   7.7279550e+03   1.5060000e-02
   7.7379640e+03   1.1670000e-02
   7.7479730e+03   8.4500000e-03
   7.7579820e+03   9.1300000e-03
   7.7679910e+03   1.5380000e-02
   7.7780000e+03   9.1000000e-03
   7.7880090e+03   9.2200000e-03
   7.7980180e+03   5.8700000e-03
   7.8080270e+03   8.2800000e-03
   7.8180360e+03   1.4240000e-02
   7.8280450e+03   9.9400000e-03
   7.8380541e+03   1.0470000e-02
   7.8480631e+03   5.4300000e-03
   7.8580721e+03   1.1770000e-02
   7.8680811e+03   1.0070000e-02
   7.8780901e+03   1.3230000e-02
   7.8880991e+03   1.5380000e-02
   7.8981081e+03   8.6200000e-03
   7.9081171e+03   9.5100000e-03
   7.9181261e+03   8.5000000e-03
   7.9281351e+03   1.1030000e-02
   7.9381441e+03   1.1430000e-02
   7.9481532e+03   9.6300000e-03
   7.9581622e+03   7.1500000e-03
   7.9681712e+03   9.3200000e-03
   7.9781802e+03   6.7300000e-03
   7.9881892e+03   8.8800000e-03
   7.9981982e+03   1.1040000e-02
   8.0082072e+03   1.0670000e-02
   8.0182162e+03   1.2760000e-02
   8.0282252e+03   1.2670000e-02
   8.0382342e+03   1.0600000e-02
   8.0482432e+03   9.2600000e-03
   8.0582523e+03   9.3200000e-03
   8.0682613e+03   9.1800000e-03
   8.0782703e+03   1.1210000e-02
   8.0882793e+03   1.0290000e-02
   8.0982883e+03   1.2770000e-02
   8.1082973e+03   1.1380000e-02
   8.1183063e+03   8.8300000e-03
   8.1283153e+03   1.5480000e-02
   8.1383243e+03   7.7800000e-03
   8.1483333e+03   1.6980000e-02
   8.1583423e+03   9.8300000e-03
   8.1683514e+03   8.6100000e-03
   8.1783604e+03   1.0670000e-02
   8.1883694e+03   1.0080000e-02
   8.1983784e+03   9.3900000e-03
   8.2083874e+03   1.6130000e-02
   8.2183964e+03   9.5100000e-03
   8.2284054e+03   1.0780000e-02
   8.2384144e+03   9.9900000e-03
   8.2484234e+03   1.3930000e-02
   8.2584324e+03   1.1170000e-02
   8.2684414e+03   1.4310000e-02
   8.2784505e+03   1.0910000e-02
   8.2884595e+03   8.5400000e-03
   8.2984685e+03   7.1900000e-03
   8.3084775e+03   1.1380000e-02
   8.3184865e+03   1.4730000e-02
   8.3284955e+03   1.1040000e-02
   8.3385045e+03   1.0140000e-02
   8.3485135e+03   9.4400000e-03
   8.3585225e+03   1.1240000e-02
   8.3685315e+03   8.4500000e-03
   8.3785405e+03   7.7500000e-03
   8.3885495e+03   6.5700000e-03
   8.3985586e+03   1.2430000e-02
   8.4085676e+03   1.2480000e-02
   8.4185766e+03   8.5900000e-03
   8.4285856e+03   1.0500000e-02
   8.4385946e+03   8.5700000e-03
   8.4486036e+03   1.2020000e-02
   8.4586126e+03   1.2370000e-02
   8.4686216e+03   1.3350000e-02
   8.4786306e+03   7.1400000e-03
   8.4886396e+03   6.5700000e-03
   8.4986486e+03   7.3800000e-03
   8.5086577e+03   1.0790000e-02
   8.5186667e+03   9.2900000e-03
   8.5286757e+03   1.0900000e-02
   8.5386847e+03   8.6300000e-03
   8.5486937e+03   9.4800000e-03
   8.5587027e+03   1.3480000e-02
   8.5687117e+03   1.4220000e-02
   8.5787207e+03   1.0260000e-02
   8.5887297e+03   1.0510000e-02
   8.5987387e+03   1.2130000e-02
   8.6087477e+03   8.1300000e-03
   8.6187568e+03   9.3900000e-03
   8.6287658e+03   1.0350000e-02
   8.6387748e+03   1.3700000e-02
   8.6487838e+03   1.1940000e-02
   8.6587928e+03   1.2440000e-02
   8.6688018e+03   1.8530000e-02
   8.6788108e+03   1.0980000e-02
   8.6888198e+03   1.6860000e-02
   8.6988288e+03   1.3970000e-02
   8.7088378e+03   1.5320000e-02
   8.7188468e+03   1.8770000e-02
   8.7288559e+03   1.3800000e-02
   8.7388649e+03   1.0730000e-02
   8.7488739e+03   9.8800000e-03
   8.7588829e+03   1.2750000e-02
   8.7688919e+03   1.4310000e-02
   8.7789009e+03   1.1390000e-02
   8.7889099e+03   1.2740000e-02
   8.7989189e+03   8.2600000e-03
   8.8089279e+03   1.4230000e-02
   8.8189369e+03   1.1470000e-02
   8.8289459e+03   1.2950000e-02
   8.8389550e+03   1.3000000e-02
   8.8489640e+03   1.3870000e-02
   8.8589730e+03   1.3060000e-02
   8.8689820e+03   1.6280000e-02
   8.8789910e+03   8.1200000e-03
   8.8890000e+03   9.5500000e-03
   8.8990090e+03   1.0750000e-02
   8.9090180e+03   1.6590000e-02
   8.9190270e+03   1.5110000e-02
   8.9290360e+03   1.5000000e-02
   8.9390450e+03   8.7300000e-03
   8.9490541e+03   1.0840000e-02
   8.9590631e+03   6.0400000e-03
   8.9690721e+03   1.3320000e-02
   8.9790811e+03   1.5330000e-02
   8.9890901e+03   1.2130000e-02
   8.9990991e+03   7.3000000e-03
   9.0091081e+03   7.2900000e-03
   9.0191171e+03   9.4300000e-03
   9.0291261e+03   4.8600000e-03
   9.0391351e+03   7.1100000e-03
   9.0491441e+03   1.1430000e-02
   9.0591532e+03   1.1100000e-02
   9.0691622e+03   7.4400000e-03
   9.0791712e+03   8.5900000e-03
   9.0891802e+03   1.1220000e-02
   9.0991892e+03   1.0680000e-02
   9.1091982e+03   1.2980000e-02
   9.1192072e+03   1.3110000e-02
   9.1292162e+03   8.3800000e-03
   9.1392252e+03   1.1510000e-02
   9.1492342e+03   9.3200000e-03
   9.1592432e+03   1.1350000e-02
   9.1692523e+03   9.5500000e-03
   9.1792613e+03   1.8360000e-02
   9.1892703e+03   8.8700000e-03
   9.1992793e+03   1.2090000e-02
   9.2092883e+03   6.6500000e-03
   9.2192973e+03   1.0660000e-02
   9.2293063e+03   9.4400000e-03
   9.2393153e+03   1.0780000e-02
   9.2493243e+03   7.0700000e-03
   9.2593333e+03   1.1440000e-02
   9.2693423e+03   1.0790000e-02
   9.2793514e+03   1.1660000e-02
   9.2893604e+03   1.0640000e-02
   9.2993694e+03   1.0770000e-02
   9.3093784e+03   1.3090000e-02
   9.3193874e+03   5.8600000e-03
   9.3293964e+03   3.7000000e-03
   9.3394054e+03   9.5100000e-03
   9.3494144e+03   9.6700000e-03
   9.3594234e+03   7.0700000e-03
   9.3694324e+03   7.4900000e-03
   9.3794414e+03   6.0300000e-03
   9.3894505e+03   1.3320000e-02
   9.3994595e+03   1.4030000e-02
   9.4094685e+03   9.2100000e-03
   9.4194775e+03   9.3700000e-03
   9.4294865e+03   8.6000000e-03
   9.4394955e+03   8.4200000e-03
   9.4495045e+03   1.6570000e-02
   9.4595135e+03   6.5300000e-03
   9.4695225e+03   1.2220000e-02
   9.4795315e+03   5.1400000e-03
   9.4895405e+03   1.1210000e-02
   9.4995495e+03   1.7000000e-02
   9.5095586e+03   1.2010000e-02
   9.5195676e+03   1.1610000e-02
   9.5295766e+03   9.1500000e-03
   9.5395856e+03   1.8080000e-02
   9.5495946e+03   1.8740000e-02
   9.5596036e+03   1.3800000e-02
   9.5696126e+03   9.3900000e-03
   9.5796216e+03   1.1050000e-02
   9.5896306e+03   8.7200000e-03
   9.5996396e+03   7.8700000e-03
   9.6096486e+03   7.5400000e-03
   9.6196577e+03   9.3600000e-03
   9.6296667e+03   1.0560000e-02
   9.6396757e+03   1.2370000e-02
   9.6496847e+03   6.0700000e-03
   9.6596937e+03   1.0410000e-02
   9.6697027e+03   1.0980000e-02
   9.6797117e+03   1.1190000e-02
   9.6897207e+03   1.1250000e-02
   9.6997297e+03   7.9200000e-03
   9.7097387e+03   1.2500000e-02
   9.7197477e+03   9.1100000e-03
   9.7297568e+03   1.1180000e-02
   9.7397658e+03   8.9400000e-03
   9.7497748e+03   1.2950000e-02
   9.7597838e+03   9.4600000e-03
   9.7697928e+03   1.0800000e-02
   9.7798018e+03   1.2830000e-02
   9.7898108e+03   7.4300000e-03
   9.7998198e+03   1.3470000e-02
   9.8098288e+03   7.7700000e-03
   9.8198378e+03   7.8100000e-03
   9.8298468e+03   1.1780000e-02
   9.8398559e+03   1.2620000e-02
   9.8498649e+03   1.3250000e-02
   9.8598739e+03   1.3040000e-02
   9.8698829e+03   9.4400000e-03
   9.8798919e+03   7.3900000e-03
   9.8899009e+03   1.0620000e-02
   9.8999099e+03   1.0980000e-02
   9.9099189e+03   1.1770000e-02
   9.9199279e+03   1.1250000e-02
   9.9299369e+03   9.5400000e-03
   9.9399459e+03   7.1000000e-03
   9.9499550e+03   1.1030000e-02
   9.9599640e+03   8.1700000e-03
   9.9699730e+03   1.2140000e-02
   9.9799820e+03   1.2470000e-02
   9.9899910e+03   1.1000000e-02
   1.0000000e+04   7.2700000e-03


==> figs/N_5_unsupervised/pad_con.dat <==
   1.0000000e+00   1.1360000e-02
   1.1009009e+01   7.5100000e-03
   2.1018018e+01   5.3800000e-03
   3.1027027e+01   5.7200000e-03
   4.1036036e+01   6.3900000e-03
   5.1045045e+01   6.9800000e-03
   6.1054054e+01   1.1500000e-02
   7.1063063e+01   1.7300000e-02
   8.1072072e+01   2.5730000e-02
   9.1081081e+01   3.5170000e-02
   1.0109009e+02   4.5010000e-02
   1.1109910e+02   5.3270000e-02
   1.2110811e+02   6.2090000e-02
   1.3111712e+02   7.0900000e-02
   1.4112613e+02   7.9910000e-02
   1.5113514e+02   8.4100000e-02
   1.6114414e+02   8.5060000e-02
   1.7115315e+02   8.5990000e-02
   1.8116216e+02   8.2650000e-02
   1.9117117e+02   8.0180000e-02
   2.0118018e+02   7.2570000e-02
   2.1118919e+02   6.7360000e-02
   2.2119820e+02   5.5200000e-02
   2.3120721e+02   4.9400000e-02
   2.4121622e+02   4.1760000e-02
   2.5122523e+02   3.3130000e-02
   2.6123423e+02   2.8030000e-02
   2.7124324e+02   1.5440000e-02
   2.8125225e+02   1.0970000e-02
   2.9126126e+02   8.4400000e-03
   3.0127027e+02   6.4900000e-03
   3.1127928e+02   3.2200000e-03
   3.2128829e+02   2.4052300e-04
   3.3129730e+02   0.0000000e+00
   3.4130631e+02   0.0000000e+00
   3.5131532e+02   0.0000000e+00
   3.6132432e+02   0.0000000e+00
   3.7133333e+02   0.0000000e+00
   3.8134234e+02   0.0000000e+00
   3.9135135e+02   0.0000000e+00
   4.0136036e+02   0.0000000e+00
   4.1136937e+02   0.0000000e+00
   4.2137838e+02   0.0000000e+00
   4.3138739e+02   0.0000000e+00
   4.4139640e+02   0.0000000e+00
   4.5140541e+02   0.0000000e+00
   4.6141441e+02   0.0000000e+00
   4.7142342e+02   0.0000000e+00
   4.8143243e+02   0.0000000e+00
   4.9144144e+02   0.0000000e+00
   5.0145045e+02   0.0000000e+00
   5.1145946e+02   0.0000000e+00
   5.2146847e+02   0.0000000e+00
   5.3147748e+02   0.0000000e+00
   5.4148649e+02   0.0000000e+00
   5.5149550e+02   0.0000000e+00
   5.6150450e+02   0.0000000e+00
   5.7151351e+02   0.0000000e+00
   5.8152252e+02   0.0000000e+00
   5.9153153e+02   0.0000000e+00
   6.0154054e+02   0.0000000e+00
   6.1154955e+02   0.0000000e+00
   6.2155856e+02   0.0000000e+00
   6.3156757e+02   0.0000000e+00
   6.4157658e+02   0.0000000e+00
   6.5158559e+02   0.0000000e+00
   6.6159459e+02   0.0000000e+00
   6.7160360e+02   0.0000000e+00
   6.8161261e+02   0.0000000e+00
   6.9162162e+02   0.0000000e+00
   7.0163063e+02   0.0000000e+00
   7.1163964e+02   0.0000000e+00
   7.2164865e+02   0.0000000e+00
   7.3165766e+02   0.0000000e+00
   7.4166667e+02   0.0000000e+00
   7.5167568e+02   0.0000000e+00
   7.6168468e+02   0.0000000e+00
   7.7169369e+02   0.0000000e+00
   7.8170270e+02   0.0000000e+00
   7.9171171e+02   0.0000000e+00
   8.0172072e+02   0.0000000e+00
   8.1172973e+02   0.0000000e+00
   8.2173874e+02   0.0000000e+00
   8.3174775e+02   0.0000000e+00
   8.4175676e+02   0.0000000e+00
   8.5176577e+02   0.0000000e+00
   8.6177477e+02   0.0000000e+00
   8.7178378e+02   0.0000000e+00
   8.8179279e+02   0.0000000e+00
   8.9180180e+02   0.0000000e+00
   9.0181081e+02   0.0000000e+00
   9.1181982e+02   0.0000000e+00
   9.2182883e+02   0.0000000e+00
   9.3183784e+02   0.0000000e+00
   9.4184685e+02   0.0000000e+00
   9.5185586e+02   0.0000000e+00
   9.6186486e+02   0.0000000e+00
   9.7187387e+02   0.0000000e+00
   9.8188288e+02   0.0000000e+00
   9.9189189e+02   0.0000000e+00
   1.0019009e+03   0.0000000e+00
   1.0119099e+03   0.0000000e+00
   1.0219189e+03   4.1200000e-03
   1.0319279e+03   5.2000000e-03
   1.0419369e+03   4.2600000e-03
   1.0519459e+03   2.0600000e-03
   1.0619550e+03   0.0000000e+00
   1.0719640e+03   0.0000000e+00
   1.0819730e+03   0.0000000e+00
   1.0919820e+03   0.0000000e+00
   1.1019910e+03   0.0000000e+00
   1.1120000e+03   0.0000000e+00
   1.1220090e+03   0.0000000e+00
   1.1320180e+03   0.0000000e+00
   1.1420270e+03   0.0000000e+00
   1.1520360e+03   0.0000000e+00
   1.1620450e+03   0.0000000e+00
   1.1720541e+03   0.0000000e+00
   1.1820631e+03   0.0000000e+00
   1.1920721e+03   0.0000000e+00
   1.2020811e+03   0.0000000e+00
   1.2120901e+03   0.0000000e+00
   1.2220991e+03   0.0000000e+00
   1.2321081e+03   0.0000000e+00
   1.2421171e+03   0.0000000e+00
   1.2521261e+03   0.0000000e+00
   1.2621351e+03   0.0000000e+00
   1.2721441e+03   0.0000000e+00
   1.2821532e+03   0.0000000e+00
   1.2921622e+03   0.0000000e+00
   1.3021712e+03   0.0000000e+00
   1.3121802e+03   0.0000000e+00
   1.3221892e+03   0.0000000e+00
   1.3321982e+03   0.0000000e+00
   1.3422072e+03   0.0000000e+00
   1.3522162e+03   0.0000000e+00
   1.3622252e+03   0.0000000e+00
   1.3722342e+03   0.0000000e+00
   1.3822432e+03   0.0000000e+00
   1.3922523e+03   0.0000000e+00
   1.4022613e+03   0.0000000e+00
   1.4122703e+03   0.0000000e+00
   1.4222793e+03   0.0000000e+00
   1.4322883e+03   0.0000000e+00
   1.4422973e+03   0.0000000e+00
   1.4523063e+03   0.0000000e+00
   1.4623153e+03   0.0000000e+00
   1.4723243e+03   0.0000000e+00
   1.4823333e+03   0.0000000e+00
   1.4923423e+03   0.0000000e+00
   1.5023514e+03   0.0000000e+00
   1.5123604e+03   0.0000000e+00
   1.5223694e+03   0.0000000e+00
   1.5323784e+03   0.0000000e+00
   1.5423874e+03   0.0000000e+00
   1.5523964e+03   0.0000000e+00
   1.5624054e+03   0.0000000e+00
   1.5724144e+03   0.0000000e+00
   1.5824234e+03   0.0000000e+00
   1.5924324e+03   0.0000000e+00
   1.6024414e+03   0.0000000e+00
   1.6124505e+03   0.0000000e+00
   1.6224595e+03   0.0000000e+00
   1.6324685e+03   0.0000000e+00
   1.6424775e+03   0.0000000e+00
   1.6524865e+03   0.0000000e+00
   1.6624955e+03   0.0000000e+00
   1.6725045e+03   0.0000000e+00
   1.6825135e+03   0.0000000e+00
   1.6925225e+03   0.0000000e+00
   1.7025315e+03   0.0000000e+00
   1.7125405e+03   0.0000000e+00
   1.7225495e+03   0.0000000e+00
   1.7325586e+03   0.0000000e+00
   1.7425676e+03   0.0000000e+00
   1.7525766e+03   0.0000000e+00
   1.7625856e+03   0.0000000e+00
   1.7725946e+03   0.0000000e+00
   1.7826036e+03   0.0000000e+00
   1.7926126e+03   0.0000000e+00
   1.8026216e+03   0.0000000e+00
   1.8126306e+03   0.0000000e+00
   1.8226396e+03   0.0000000e+00
   1.8326486e+03   0.0000000e+00
   1.8426577e+03   0.0000000e+00
   1.8526667e+03   0.0000000e+00
   1.8626757e+03   0.0000000e+00
   1.8726847e+03   0.0000000e+00
   1.8826937e+03   0.0000000e+00
   1.8927027e+03   0.0000000e+00
   1.9027117e+03   0.0000000e+00
   1.9127207e+03   0.0000000e+00
   1.9227297e+03   0.0000000e+00
   1.9327387e+03   0.0000000e+00
   1.9427477e+03   0.0000000e+00
   1.9527568e+03   0.0000000e+00
   1.9627658e+03   0.0000000e+00
   1.9727748e+03   0.0000000e+00
   1.9827838e+03   0.0000000e+00
   1.9927928e+03   0.0000000e+00
   2.0028018e+03   0.0000000e+00
   2.0128108e+03   0.0000000e+00
   2.0228198e+03   0.0000000e+00
   2.0328288e+03   0.0000000e+00
   2.0428378e+03   0.0000000e+00
   2.0528468e+03   0.0000000e+00
   2.0628559e+03   0.0000000e+00
   2.0728649e+03   0.0000000e+00
   2.0828739e+03   0.0000000e+00
   2.0928829e+03   0.0000000e+00
   2.1028919e+03   0.0000000e+00
   2.1129009e+03   0.0000000e+00
   2.1229099e+03   0.0000000e+00
   2.1329189e+03   0.0000000e+00
   2.1429279e+03   0.0000000e+00
   2.1529369e+03   0.0000000e+00
   2.1629459e+03   0.0000000e+00
   2.1729550e+03   0.0000000e+00
   2.1829640e+03   0.0000000e+00
   2.1929730e+03   0.0000000e+00
   2.2029820e+03   0.0000000e+00
   2.2129910e+03   0.0000000e+00
   2.2230000e+03   0.0000000e+00
   2.2330090e+03   0.0000000e+00
   2.2430180e+03   0.0000000e+00
   2.2530270e+03   0.0000000e+00
   2.2630360e+03   0.0000000e+00
   2.2730450e+03   0.0000000e+00
   2.2830541e+03   0.0000000e+00
   2.2930631e+03   0.0000000e+00
   2.3030721e+03   0.0000000e+00
   2.3130811e+03   0.0000000e+00
   2.3230901e+03   0.0000000e+00
   2.3330991e+03   0.0000000e+00
   2.3431081e+03   0.0000000e+00
   2.3531171e+03   0.0000000e+00
   2.3631261e+03   0.0000000e+00
   2.3731351e+03   0.0000000e+00
   2.3831441e+03   0.0000000e+00
   2.3931532e+03   0.0000000e+00
   2.4031622e+03   0.0000000e+00
   2.4131712e+03   0.0000000e+00
   2.4231802e+03   0.0000000e+00
   2.4331892e+03   0.0000000e+00
   2.4431982e+03   0.0000000e+00
   2.4532072e+03   0.0000000e+00
   2.4632162e+03   0.0000000e+00
   2.4732252e+03   0.0000000e+00
   2.4832342e+03   0.0000000e+00
   2.4932432e+03   0.0000000e+00
   2.5032523e+03   0.0000000e+00
   2.5132613e+03   0.0000000e+00
   2.5232703e+03   0.0000000e+00
   2.5332793e+03   0.0000000e+00
   2.5432883e+03   0.0000000e+00
   2.5532973e+03   0.0000000e+00
   2.5633063e+03   0.0000000e+00
   2.5733153e+03   0.0000000e+00
   2.5833243e+03   0.0000000e+00
   2.5933333e+03   0.0000000e+00
   2.6033423e+03   0.0000000e+00
   2.6133514e+03   0.0000000e+00
   2.6233604e+03   0.0000000e+00
   2.6333694e+03   0.0000000e+00
   2.6433784e+03   0.0000000e+00
   2.6533874e+03   0.0000000e+00
   2.6633964e+03   0.0000000e+00
   2.6734054e+03   0.0000000e+00
   2.6834144e+03   0.0000000e+00
   2.6934234e+03   0.0000000e+00
   2.7034324e+03   0.0000000e+00
   2.7134414e+03   0.0000000e+00
   2.7234505e+03   0.0000000e+00
   2.7334595e+03   0.0000000e+00
   2.7434685e+03   0.0000000e+00
   2.7534775e+03   0.0000000e+00
   2.7634865e+03   0.0000000e+00
   2.7734955e+03   0.0000000e+00
   2.7835045e+03   0.0000000e+00
   2.7935135e+03   0.0000000e+00
   2.8035225e+03   0.0000000e+00
   2.8135315e+03   0.0000000e+00
   2.8235405e+03   0.0000000e+00
   2.8335495e+03   0.0000000e+00
   2.8435586e+03   0.0000000e+00
   2.8535676e+03   0.0000000e+00
   2.8635766e+03   0.0000000e+00
   2.8735856e+03   0.0000000e+00
   2.8835946e+03   0.0000000e+00
   2.8936036e+03   0.0000000e+00
   2.9036126e+03   0.0000000e+00
   2.9136216e+03   0.0000000e+00
   2.9236306e+03   0.0000000e+00
   2.9336396e+03   0.0000000e+00
   2.9436486e+03   0.0000000e+00
   2.9536577e+03   0.0000000e+00
   2.9636667e+03   0.0000000e+00
   2.9736757e+03   0.0000000e+00
   2.9836847e+03   0.0000000e+00
   2.9936937e+03   0.0000000e+00
   3.0037027e+03   0.0000000e+00
   3.0137117e+03   0.0000000e+00
   3.0237207e+03   0.0000000e+00
   3.0337297e+03   0.0000000e+00
   3.0437387e+03   0.0000000e+00
   3.0537477e+03   0.0000000e+00
   3.0637568e+03   0.0000000e+00
   3.0737658e+03   0.0000000e+00
   3.0837748e+03   0.0000000e+00
   3.0937838e+03   0.0000000e+00
   3.1037928e+03   0.0000000e+00
   3.1138018e+03   0.0000000e+00
   3.1238108e+03   0.0000000e+00
   3.1338198e+03   0.0000000e+00
   3.1438288e+03   0.0000000e+00
   3.1538378e+03   0.0000000e+00
   3.1638468e+03   0.0000000e+00
   3.1738559e+03   0.0000000e+00
   3.1838649e+03   0.0000000e+00
   3.1938739e+03   0.0000000e+00
   3.2038829e+03   0.0000000e+00
   3.2138919e+03   0.0000000e+00
   3.2239009e+03   0.0000000e+00
   3.2339099e+03   0.0000000e+00
   3.2439189e+03   0.0000000e+00
   3.2539279e+03   0.0000000e+00
   3.2639369e+03   0.0000000e+00
   3.2739459e+03   0.0000000e+00
   3.2839550e+03   0.0000000e+00
   3.2939640e+03   0.0000000e+00
   3.3039730e+03   0.0000000e+00
   3.3139820e+03   0.0000000e+00
   3.3239910e+03   0.0000000e+00
   3.3340000e+03   0.0000000e+00
   3.3440090e+03   0.0000000e+00
   3.3540180e+03   0.0000000e+00
   3.3640270e+03   0.0000000e+00
   3.3740360e+03   0.0000000e+00
   3.3840450e+03   0.0000000e+00
   3.3940541e+03   0.0000000e+00
   3.4040631e+03   0.0000000e+00
   3.4140721e+03   0.0000000e+00
   3.4240811e+03   0.0000000e+00
   3.4340901e+03   0.0000000e+00
   3.4440991e+03   0.0000000e+00
   3.4541081e+03   0.0000000e+00
   3.4641171e+03   0.0000000e+00
   3.4741261e+03   0.0000000e+00
   3.4841351e+03   0.0000000e+00
   3.4941441e+03   0.0000000e+00
   3.5041532e+03   0.0000000e+00
   3.5141622e+03   0.0000000e+00
   3.5241712e+03   0.0000000e+00
   3.5341802e+03   0.0000000e+00
   3.5441892e+03   0.0000000e+00
   3.5541982e+03   0.0000000e+00
   3.5642072e+03   0.0000000e+00
   3.5742162e+03   0.0000000e+00
   3.5842252e+03   0.0000000e+00
   3.5942342e+03   0.0000000e+00
   3.6042432e+03   0.0000000e+00
   3.6142523e+03   0.0000000e+00
   3.6242613e+03   0.0000000e+00
   3.6342703e+03   0.0000000e+00
   3.6442793e+03   0.0000000e+00
   3.6542883e+03   0.0000000e+00
   3.6642973e+03   0.0000000e+00
   3.6743063e+03   0.0000000e+00
   3.6843153e+03   0.0000000e+00
   3.6943243e+03   0.0000000e+00
   3.7043333e+03   0.0000000e+00
   3.7143423e+03   0.0000000e+00
   3.7243514e+03   0.0000000e+00
   3.7343604e+03   0.0000000e+00
   3.7443694e+03   0.0000000e+00
   3.7543784e+03   0.0000000e+00
   3.7643874e+03   0.0000000e+00
   3.7743964e+03   0.0000000e+00
   3.7844054e+03   0.0000000e+00
   3.7944144e+03   0.0000000e+00
   3.8044234e+03   0.0000000e+00
   3.8144324e+03   0.0000000e+00
   3.8244414e+03   0.0000000e+00
   3.8344505e+03   0.0000000e+00
   3.8444595e+03   0.0000000e+00
   3.8544685e+03   0.0000000e+00
   3.8644775e+03   0.0000000e+00
   3.8744865e+03   0.0000000e+00
   3.8844955e+03   0.0000000e+00
   3.8945045e+03   0.0000000e+00
   3.9045135e+03   0.0000000e+00
   3.9145225e+03   0.0000000e+00
   3.9245315e+03   0.0000000e+00
   3.9345405e+03   0.0000000e+00
   3.9445495e+03   0.0000000e+00
   3.9545586e+03   0.0000000e+00
   3.9645676e+03   0.0000000e+00
   3.9745766e+03   0.0000000e+00
   3.9845856e+03   0.0000000e+00
   3.9945946e+03   0.0000000e+00
   4.0046036e+03   0.0000000e+00
   4.0146126e+03   0.0000000e+00
   4.0246216e+03   0.0000000e+00
   4.0346306e+03   0.0000000e+00
   4.0446396e+03   0.0000000e+00
   4.0546486e+03   0.0000000e+00
   4.0646577e+03   0.0000000e+00
   4.0746667e+03   0.0000000e+00
   4.0846757e+03   0.0000000e+00
   4.0946847e+03   0.0000000e+00
   4.1046937e+03   0.0000000e+00
   4.1147027e+03   0.0000000e+00
   4.1247117e+03   0.0000000e+00
   4.1347207e+03   0.0000000e+00
   4.1447297e+03   0.0000000e+00
   4.1547387e+03   0.0000000e+00
   4.1647477e+03   0.0000000e+00
   4.1747568e+03   0.0000000e+00
   4.1847658e+03   0.0000000e+00
   4.1947748e+03   0.0000000e+00
   4.2047838e+03   0.0000000e+00
   4.2147928e+03   0.0000000e+00
   4.2248018e+03   0.0000000e+00
   4.2348108e+03   0.0000000e+00
   4.2448198e+03   0.0000000e+00
   4.2548288e+03   0.0000000e+00
   4.2648378e+03   0.0000000e+00
   4.2748468e+03   0.0000000e+00
   4.2848559e+03   0.0000000e+00
   4.2948649e+03   0.0000000e+00
   4.3048739e+03   0.0000000e+00
   4.3148829e+03   0.0000000e+00
   4.3248919e+03   0.0000000e+00
   4.3349009e+03   0.0000000e+00
   4.3449099e+03   0.0000000e+00
   4.3549189e+03   0.0000000e+00
   4.3649279e+03   0.0000000e+00
   4.3749369e+03   0.0000000e+00
   4.3849459e+03   0.0000000e+00
   4.3949550e+03   0.0000000e+00
   4.4049640e+03   0.0000000e+00
   4.4149730e+03   0.0000000e+00
   4.4249820e+03   0.0000000e+00
   4.4349910e+03   0.0000000e+00
   4.4450000e+03   0.0000000e+00
   4.4550090e+03   0.0000000e+00
   4.4650180e+03   0.0000000e+00
   4.4750270e+03   0.0000000e+00
   4.4850360e+03   0.0000000e+00
   4.4950450e+03   0.0000000e+00
   4.5050541e+03   0.0000000e+00
   4.5150631e+03   0.0000000e+00
   4.5250721e+03   0.0000000e+00
   4.5350811e+03   0.0000000e+00
   4.5450901e+03   0.0000000e+00
   4.5550991e+03   0.0000000e+00
   4.5651081e+03   0.0000000e+00
   4.5751171e+03   0.0000000e+00
   4.5851261e+03   0.0000000e+00
   4.5951351e+03   0.0000000e+00
   4.6051441e+03   0.0000000e+00
   4.6151532e+03   0.0000000e+00
   4.6251622e+03   0.0000000e+00
   4.6351712e+03   0.0000000e+00
   4.6451802e+03   0.0000000e+00
   4.6551892e+03   0.0000000e+00
   4.6651982e+03   0.0000000e+00
   4.6752072e+03   0.0000000e+00
   4.6852162e+03   0.0000000e+00
   4.6952252e+03   0.0000000e+00
   4.7052342e+03   0.0000000e+00
   4.7152432e+03   0.0000000e+00
   4.7252523e+03   0.0000000e+00
   4.7352613e+03   0.0000000e+00
   4.7452703e+03   0.0000000e+00
   4.7552793e+03   0.0000000e+00
   4.7652883e+03   0.0000000e+00
   4.7752973e+03   0.0000000e+00
   4.7853063e+03   0.0000000e+00
   4.7953153e+03   0.0000000e+00
   4.8053243e+03   0.0000000e+00
   4.8153333e+03   0.0000000e+00
   4.8253423e+03   0.0000000e+00
   4.8353514e+03   0.0000000e+00
   4.8453604e+03   0.0000000e+00
   4.8553694e+03   0.0000000e+00
   4.8653784e+03   0.0000000e+00
   4.8753874e+03   0.0000000e+00
   4.8853964e+03   0.0000000e+00
   4.8954054e+03   0.0000000e+00
   4.9054144e+03   0.0000000e+00
   4.9154234e+03   0.0000000e+00
   4.9254324e+03   0.0000000e+00
   4.9354414e+03   0.0000000e+00
   4.9454505e+03   0.0000000e+00
   4.9554595e+03   0.0000000e+00
   4.9654685e+03   0.0000000e+00
   4.9754775e+03   0.0000000e+00
   4.9854865e+03   0.0000000e+00
   4.9954955e+03   0.0000000e+00
   5.0055045e+03   0.0000000e+00
   5.0155135e+03   0.0000000e+00
   5.0255225e+03   0.0000000e+00
   5.0355315e+03   0.0000000e+00
   5.0455405e+03   0.0000000e+00
   5.0555495e+03   0.0000000e+00
   5.0655586e+03   0.0000000e+00
   5.0755676e+03   0.0000000e+00
   5.0855766e+03   0.0000000e+00
   5.0955856e+03   0.0000000e+00
   5.1055946e+03   0.0000000e+00
   5.1156036e+03   0.0000000e+00
   5.1256126e+03   0.0000000e+00
   5.1356216e+03   0.0000000e+00
   5.1456306e+03   0.0000000e+00
   5.1556396e+03   0.0000000e+00
   5.1656486e+03   0.0000000e+00
   5.1756577e+03   0.0000000e+00
   5.1856667e+03   0.0000000e+00
   5.1956757e+03   0.0000000e+00
   5.2056847e+03   0.0000000e+00
   5.2156937e+03   0.0000000e+00
   5.2257027e+03   0.0000000e+00
   5.2357117e+03   0.0000000e+00
   5.2457207e+03   0.0000000e+00
   5.2557297e+03   0.0000000e+00
   5.2657387e+03   0.0000000e+00
   5.2757477e+03   0.0000000e+00
   5.2857568e+03   0.0000000e+00
   5.2957658e+03   0.0000000e+00
   5.3057748e+03   0.0000000e+00
   5.3157838e+03   0.0000000e+00
   5.3257928e+03   0.0000000e+00
   5.3358018e+03   0.0000000e+00
   5.3458108e+03   0.0000000e+00
   5.3558198e+03   0.0000000e+00
   5.3658288e+03   0.0000000e+00
   5.3758378e+03   0.0000000e+00
   5.3858468e+03   0.0000000e+00
   5.3958559e+03   0.0000000e+00
   5.4058649e+03   0.0000000e+00
   5.4158739e+03   0.0000000e+00
   5.4258829e+03   0.0000000e+00
   5.4358919e+03   0.0000000e+00
   5.4459009e+03   0.0000000e+00
   5.4559099e+03   0.0000000e+00
   5.4659189e+03   0.0000000e+00
   5.4759279e+03   0.0000000e+00
   5.4859369e+03   0.0000000e+00
   5.4959459e+03   0.0000000e+00
   5.5059550e+03   0.0000000e+00
   5.5159640e+03   0.0000000e+00
   5.5259730e+03   0.0000000e+00
   5.5359820e+03   0.0000000e+00
   5.5459910e+03   0.0000000e+00
   5.5560000e+03   0.0000000e+00
   5.5660090e+03   0.0000000e+00
   5.5760180e+03   0.0000000e+00
   5.5860270e+03   0.0000000e+00
   5.5960360e+03   0.0000000e+00
   5.6060450e+03   0.0000000e+00
   5.6160541e+03   0.0000000e+00
   5.6260631e+03   0.0000000e+00
   5.6360721e+03   0.0000000e+00
   5.6460811e+03   0.0000000e+00
   5.6560901e+03   0.0000000e+00
   5.6660991e+03   0.0000000e+00
   5.6761081e+03   0.0000000e+00
   5.6861171e+03   0.0000000e+00
   5.6961261e+03   0.0000000e+00
   5.7061351e+03   0.0000000e+00
   5.7161441e+03   0.0000000e+00
   5.7261532e+03   0.0000000e+00
   5.7361622e+03   0.0000000e+00
   5.7461712e+03   0.0000000e+00
   5.7561802e+03   0.0000000e+00
   5.7661892e+03   0.0000000e+00
   5.7761982e+03   0.0000000e+00
   5.7862072e+03   0.0000000e+00
   5.7962162e+03   0.0000000e+00
   5.8062252e+03   0.0000000e+00
   5.8162342e+03   0.0000000e+00
   5.8262432e+03   0.0000000e+00
   5.8362523e+03   0.0000000e+00
   5.8462613e+03   0.0000000e+00
   5.8562703e+03   0.0000000e+00
   5.8662793e+03   0.0000000e+00
   5.8762883e+03   0.0000000e+00
   5.8862973e+03   0.0000000e+00
   5.8963063e+03   0.0000000e+00
   5.9063153e+03   0.0000000e+00
   5.9163243e+03   0.0000000e+00
   5.9263333e+03   0.0000000e+00
   5.9363423e+03   0.0000000e+00
   5.9463514e+03   0.0000000e+00
   5.9563604e+03   0.0000000e+00
   5.9663694e+03   0.0000000e+00
   5.9763784e+03   0.0000000e+00
   5.9863874e+03   0.0000000e+00
   5.9963964e+03   0.0000000e+00
   6.0064054e+03   0.0000000e+00
   6.0164144e+03   0.0000000e+00
   6.0264234e+03   0.0000000e+00
   6.0364324e+03   0.0000000e+00
   6.0464414e+03   0.0000000e+00
   6.0564505e+03   0.0000000e+00
   6.0664595e+03   0.0000000e+00
   6.0764685e+03   0.0000000e+00
   6.0864775e+03   0.0000000e+00
   6.0964865e+03   0.0000000e+00
   6.1064955e+03   0.0000000e+00
   6.1165045e+03   0.0000000e+00
   6.1265135e+03   0.0000000e+00
   6.1365225e+03   0.0000000e+00
   6.1465315e+03   0.0000000e+00
   6.1565405e+03   0.0000000e+00
   6.1665495e+03   0.0000000e+00
   6.1765586e+03   0.0000000e+00
   6.1865676e+03   0.0000000e+00
   6.1965766e+03   0.0000000e+00
   6.2065856e+03   0.0000000e+00
   6.2165946e+03   0.0000000e+00
   6.2266036e+03   0.0000000e+00
   6.2366126e+03   0.0000000e+00
   6.2466216e+03   0.0000000e+00
   6.2566306e+03   0.0000000e+00
   6.2666396e+03   0.0000000e+00
   6.2766486e+03   0.0000000e+00
   6.2866577e+03   0.0000000e+00
   6.2966667e+03   0.0000000e+00
   6.3066757e+03   0.0000000e+00
   6.3166847e+03   0.0000000e+00
   6.3266937e+03   0.0000000e+00
   6.3367027e+03   0.0000000e+00
   6.3467117e+03   0.0000000e+00
   6.3567207e+03   0.0000000e+00
   6.3667297e+03   0.0000000e+00
   6.3767387e+03   0.0000000e+00
   6.3867477e+03   0.0000000e+00
   6.3967568e+03   0.0000000e+00
   6.4067658e+03   0.0000000e+00
   6.4167748e+03   0.0000000e+00
   6.4267838e+03   0.0000000e+00
   6.4367928e+03   0.0000000e+00
   6.4468018e+03   0.0000000e+00
   6.4568108e+03   0.0000000e+00
   6.4668198e+03   0.0000000e+00
   6.4768288e+03   0.0000000e+00
   6.4868378e+03   0.0000000e+00
   6.4968468e+03   0.0000000e+00
   6.5068559e+03   0.0000000e+00
   6.5168649e+03   0.0000000e+00
   6.5268739e+03   0.0000000e+00
   6.5368829e+03   0.0000000e+00
   6.5468919e+03   0.0000000e+00
   6.5569009e+03   0.0000000e+00
   6.5669099e+03   0.0000000e+00
   6.5769189e+03   0.0000000e+00
   6.5869279e+03   0.0000000e+00
   6.5969369e+03   0.0000000e+00
   6.6069459e+03   0.0000000e+00
   6.6169550e+03   0.0000000e+00
   6.6269640e+03   0.0000000e+00
   6.6369730e+03   0.0000000e+00
   6.6469820e+03   0.0000000e+00
   6.6569910e+03   0.0000000e+00
   6.6670000e+03   0.0000000e+00
   6.6770090e+03   0.0000000e+00
   6.6870180e+03   0.0000000e+00
   6.6970270e+03   0.0000000e+00
   6.7070360e+03   0.0000000e+00
   6.7170450e+03   0.0000000e+00
   6.7270541e+03   0.0000000e+00
   6.7370631e+03   0.0000000e+00
   6.7470721e+03   0.0000000e+00
   6.7570811e+03   0.0000000e+00
   6.7670901e+03   0.0000000e+00
   6.7770991e+03   0.0000000e+00
   6.7871081e+03   0.0000000e+00
   6.7971171e+03   0.0000000e+00
   6.8071261e+03   0.0000000e+00
   6.8171351e+03   0.0000000e+00
   6.8271441e+03   0.0000000e+00
   6.8371532e+03   0.0000000e+00
   6.8471622e+03   0.0000000e+00
   6.8571712e+03   0.0000000e+00
   6.8671802e+03   0.0000000e+00
   6.8771892e+03   0.0000000e+00
   6.8871982e+03   0.0000000e+00
   6.8972072e+03   0.0000000e+00
   6.9072162e+03   0.0000000e+00
   6.9172252e+03   0.0000000e+00
   6.9272342e+03   0.0000000e+00
   6.9372432e+03   0.0000000e+00
   6.9472523e+03   0.0000000e+00
   6.9572613e+03   0.0000000e+00
   6.9672703e+03   0.0000000e+00
   6.9772793e+03   0.0000000e+00
   6.9872883e+03   0.0000000e+00
   6.9972973e+03   0.0000000e+00
   7.0073063e+03   0.0000000e+00
   7.0173153e+03   0.0000000e+00
   7.0273243e+03   0.0000000e+00
   7.0373333e+03   0.0000000e+00
   7.0473423e+03   0.0000000e+00
   7.0573514e+03   0.0000000e+00
   7.0673604e+03   0.0000000e+00
   7.0773694e+03   0.0000000e+00
   7.0873784e+03   0.0000000e+00
   7.0973874e+03   0.0000000e+00
   7.1073964e+03   0.0000000e+00
   7.1174054e+03   0.0000000e+00
   7.1274144e+03   0.0000000e+00
   7.1374234e+03   0.0000000e+00
   7.1474324e+03   0.0000000e+00
   7.1574414e+03   0.0000000e+00
   7.1674505e+03   0.0000000e+00
   7.1774595e+03   0.0000000e+00
   7.1874685e+03   0.0000000e+00
   7.1974775e+03   0.0000000e+00
   7.2074865e+03   0.0000000e+00
   7.2174955e+03   0.0000000e+00
   7.2275045e+03   0.0000000e+00
   7.2375135e+03   0.0000000e+00
   7.2475225e+03   0.0000000e+00
   7.2575315e+03   0.0000000e+00
   7.2675405e+03   0.0000000e+00
   7.2775495e+03   0.0000000e+00
   7.2875586e+03   0.0000000e+00
   7.2975676e+03   0.0000000e+00
   7.3075766e+03   0.0000000e+00
   7.3175856e+03   0.0000000e+00
   7.3275946e+03   0.0000000e+00
   7.3376036e+03   0.0000000e+00
   7.3476126e+03   0.0000000e+00
   7.3576216e+03   0.0000000e+00
   7.3676306e+03   0.0000000e+00
   7.3776396e+03   0.0000000e+00
   7.3876486e+03   0.0000000e+00
   7.3976577e+03   0.0000000e+00
   7.4076667e+03   0.0000000e+00
   7.4176757e+03   0.0000000e+00
   7.4276847e+03   0.0000000e+00
   7.4376937e+03   0.0000000e+00
   7.4477027e+03   0.0000000e+00
   7.4577117e+03   0.0000000e+00
   7.4677207e+03   0.0000000e+00
   7.4777297e+03   0.0000000e+00
   7.4877387e+03   0.0000000e+00
   7.4977477e+03   0.0000000e+00
   7.5077568e+03   0.0000000e+00
   7.5177658e+03   0.0000000e+00
   7.5277748e+03   0.0000000e+00
   7.5377838e+03   0.0000000e+00
   7.5477928e+03   0.0000000e+00
   7.5578018e+03   0.0000000e+00
   7.5678108e+03   0.0000000e+00
   7.5778198e+03   0.0000000e+00
   7.5878288e+03   0.0000000e+00
   7.5978378e+03   0.0000000e+00
   7.6078468e+03   0.0000000e+00
   7.6178559e+03   0.0000000e+00
   7.6278649e+03   0.0000000e+00
   7.6378739e+03   0.0000000e+00
   7.6478829e+03   0.0000000e+00
   7.6578919e+03   0.0000000e+00
   7.6679009e+03   0.0000000e+00
   7.6779099e+03   0.0000000e+00
   7.6879189e+03   0.0000000e+00
   7.6979279e+03   0.0000000e+00
   7.7079369e+03   0.0000000e+00
   7.7179459e+03   0.0000000e+00
   7.7279550e+03   0.0000000e+00
   7.7379640e+03   0.0000000e+00
   7.7479730e+03   0.0000000e+00
   7.7579820e+03   0.0000000e+00
   7.7679910e+03   0.0000000e+00
   7.7780000e+03   0.0000000e+00
   7.7880090e+03   0.0000000e+00
   7.7980180e+03   0.0000000e+00
   7.8080270e+03   0.0000000e+00
   7.8180360e+03   0.0000000e+00
   7.8280450e+03   0.0000000e+00
   7.8380541e+03   0.0000000e+00
   7.8480631e+03   0.0000000e+00
   7.8580721e+03   0.0000000e+00
   7.8680811e+03   0.0000000e+00
   7.8780901e+03   0.0000000e+00
   7.8880991e+03   0.0000000e+00
   7.8981081e+03   0.0000000e+00
   7.9081171e+03   0.0000000e+00
   7.9181261e+03   0.0000000e+00
   7.9281351e+03   0.0000000e+00
   7.9381441e+03   0.0000000e+00
   7.9481532e+03   0.0000000e+00
   7.9581622e+03   0.0000000e+00
   7.9681712e+03   0.0000000e+00
   7.9781802e+03   0.0000000e+00
   7.9881892e+03   0.0000000e+00
   7.9981982e+03   0.0000000e+00
   8.0082072e+03   0.0000000e+00
   8.0182162e+03   0.0000000e+00
   8.0282252e+03   0.0000000e+00
   8.0382342e+03   0.0000000e+00
   8.0482432e+03   0.0000000e+00
   8.0582523e+03   0.0000000e+00
   8.0682613e+03   0.0000000e+00
   8.0782703e+03   0.0000000e+00
   8.0882793e+03   0.0000000e+00
   8.0982883e+03   0.0000000e+00
   8.1082973e+03   0.0000000e+00
   8.1183063e+03   0.0000000e+00
   8.1283153e+03   0.0000000e+00
   8.1383243e+03   0.0000000e+00
   8.1483333e+03   0.0000000e+00
   8.1583423e+03   0.0000000e+00
   8.1683514e+03   0.0000000e+00
   8.1783604e+03   0.0000000e+00
   8.1883694e+03   0.0000000e+00
   8.1983784e+03   0.0000000e+00
   8.2083874e+03   0.0000000e+00
   8.2183964e+03   0.0000000e+00
   8.2284054e+03   0.0000000e+00
   8.2384144e+03   0.0000000e+00
   8.2484234e+03   0.0000000e+00
   8.2584324e+03   0.0000000e+00
   8.2684414e+03   0.0000000e+00
   8.2784505e+03   0.0000000e+00
   8.2884595e+03   0.0000000e+00
   8.2984685e+03   0.0000000e+00
   8.3084775e+03   0.0000000e+00
   8.3184865e+03   0.0000000e+00
   8.3284955e+03   0.0000000e+00
   8.3385045e+03   0.0000000e+00
   8.3485135e+03   0.0000000e+00
   8.3585225e+03   0.0000000e+00
   8.3685315e+03   0.0000000e+00
   8.3785405e+03   0.0000000e+00
   8.3885495e+03   0.0000000e+00
   8.3985586e+03   0.0000000e+00
   8.4085676e+03   0.0000000e+00
   8.4185766e+03   0.0000000e+00
   8.4285856e+03   0.0000000e+00
   8.4385946e+03   0.0000000e+00
   8.4486036e+03   0.0000000e+00
   8.4586126e+03   0.0000000e+00
   8.4686216e+03   0.0000000e+00
   8.4786306e+03   0.0000000e+00
   8.4886396e+03   0.0000000e+00
   8.4986486e+03   0.0000000e+00
   8.5086577e+03   0.0000000e+00
   8.5186667e+03   0.0000000e+00
   8.5286757e+03   0.0000000e+00
   8.5386847e+03   0.0000000e+00
   8.5486937e+03   0.0000000e+00
   8.5587027e+03   0.0000000e+00
   8.5687117e+03   0.0000000e+00
   8.5787207e+03   0.0000000e+00
   8.5887297e+03   0.0000000e+00
   8.5987387e+03   0.0000000e+00
   8.6087477e+03   0.0000000e+00
   8.6187568e+03   0.0000000e+00
   8.6287658e+03   0.0000000e+00
   8.6387748e+03   0.0000000e+00
   8.6487838e+03   0.0000000e+00
   8.6587928e+03   0.0000000e+00
   8.6688018e+03   0.0000000e+00
   8.6788108e+03   0.0000000e+00
   8.6888198e+03   0.0000000e+00
   8.6988288e+03   0.0000000e+00
   8.7088378e+03   0.0000000e+00
   8.7188468e+03   0.0000000e+00
   8.7288559e+03   0.0000000e+00
   8.7388649e+03   0.0000000e+00
   8.7488739e+03   0.0000000e+00
   8.7588829e+03   0.0000000e+00
   8.7688919e+03   0.0000000e+00
   8.7789009e+03   0.0000000e+00
   8.7889099e+03   0.0000000e+00
   8.7989189e+03   0.0000000e+00
   8.8089279e+03   0.0000000e+00
   8.8189369e+03   0.0000000e+00
   8.8289459e+03   0.0000000e+00
   8.8389550e+03   0.0000000e+00
   8.8489640e+03   0.0000000e+00
   8.8589730e+03   0.0000000e+00
   8.8689820e+03   0.0000000e+00
   8.8789910e+03   0.0000000e+00
   8.8890000e+03   0.0000000e+00
   8.8990090e+03   0.0000000e+00
   8.9090180e+03   0.0000000e+00
   8.9190270e+03   0.0000000e+00
   8.9290360e+03   0.0000000e+00
   8.9390450e+03   0.0000000e+00
   8.9490541e+03   0.0000000e+00
   8.9590631e+03   0.0000000e+00
   8.9690721e+03   0.0000000e+00
   8.9790811e+03   0.0000000e+00
   8.9890901e+03   0.0000000e+00
   8.9990991e+03   0.0000000e+00
   9.0091081e+03   0.0000000e+00
   9.0191171e+03   0.0000000e+00
   9.0291261e+03   0.0000000e+00
   9.0391351e+03   0.0000000e+00
   9.0491441e+03   0.0000000e+00
   9.0591532e+03   0.0000000e+00
   9.0691622e+03   0.0000000e+00
   9.0791712e+03   0.0000000e+00
   9.0891802e+03   0.0000000e+00
   9.0991892e+03   0.0000000e+00
   9.1091982e+03   0.0000000e+00
   9.1192072e+03   0.0000000e+00
   9.1292162e+03   0.0000000e+00
   9.1392252e+03   0.0000000e+00
   9.1492342e+03   0.0000000e+00
   9.1592432e+03   0.0000000e+00
   9.1692523e+03   0.0000000e+00
   9.1792613e+03   0.0000000e+00
   9.1892703e+03   0.0000000e+00
   9.1992793e+03   0.0000000e+00
   9.2092883e+03   0.0000000e+00
   9.2192973e+03   0.0000000e+00
   9.2293063e+03   0.0000000e+00
   9.2393153e+03   0.0000000e+00
   9.2493243e+03   0.0000000e+00
   9.2593333e+03   0.0000000e+00
   9.2693423e+03   0.0000000e+00
   9.2793514e+03   0.0000000e+00
   9.2893604e+03   0.0000000e+00
   9.2993694e+03   0.0000000e+00
   9.3093784e+03   0.0000000e+00
   9.3193874e+03   0.0000000e+00
   9.3293964e+03   0.0000000e+00
   9.3394054e+03   0.0000000e+00
   9.3494144e+03   0.0000000e+00
   9.3594234e+03   0.0000000e+00
   9.3694324e+03   0.0000000e+00
   9.3794414e+03   0.0000000e+00
   9.3894505e+03   0.0000000e+00
   9.3994595e+03   0.0000000e+00
   9.4094685e+03   0.0000000e+00
   9.4194775e+03   0.0000000e+00
   9.4294865e+03   0.0000000e+00
   9.4394955e+03   0.0000000e+00
   9.4495045e+03   0.0000000e+00
   9.4595135e+03   0.0000000e+00
   9.4695225e+03   0.0000000e+00
   9.4795315e+03   0.0000000e+00
   9.4895405e+03   0.0000000e+00
   9.4995495e+03   0.0000000e+00
   9.5095586e+03   0.0000000e+00
   9.5195676e+03   0.0000000e+00
   9.5295766e+03   0.0000000e+00
   9.5395856e+03   0.0000000e+00
   9.5495946e+03   0.0000000e+00
   9.5596036e+03   0.0000000e+00
   9.5696126e+03   0.0000000e+00
   9.5796216e+03   0.0000000e+00
   9.5896306e+03   0.0000000e+00
   9.5996396e+03   0.0000000e+00
   9.6096486e+03   0.0000000e+00
   9.6196577e+03   0.0000000e+00
   9.6296667e+03   0.0000000e+00
   9.6396757e+03   0.0000000e+00
   9.6496847e+03   0.0000000e+00
   9.6596937e+03   0.0000000e+00
   9.6697027e+03   0.0000000e+00
   9.6797117e+03   0.0000000e+00
   9.6897207e+03   0.0000000e+00
   9.6997297e+03   0.0000000e+00
   9.7097387e+03   0.0000000e+00
   9.7197477e+03   0.0000000e+00
   9.7297568e+03   0.0000000e+00
   9.7397658e+03   0.0000000e+00
   9.7497748e+03   0.0000000e+00
   9.7597838e+03   0.0000000e+00
   9.7697928e+03   0.0000000e+00
   9.7798018e+03   0.0000000e+00
   9.7898108e+03   0.0000000e+00
   9.7998198e+03   0.0000000e+00
   9.8098288e+03   0.0000000e+00
   9.8198378e+03   0.0000000e+00
   9.8298468e+03   0.0000000e+00
   9.8398559e+03   0.0000000e+00
   9.8498649e+03   0.0000000e+00
   9.8598739e+03   0.0000000e+00
   9.8698829e+03   0.0000000e+00
   9.8798919e+03   0.0000000e+00
   9.8899009e+03   0.0000000e+00
   9.8999099e+03   0.0000000e+00
   9.9099189e+03   0.0000000e+00
   9.9199279e+03   0.0000000e+00
   9.9299369e+03   0.0000000e+00
   9.9399459e+03   0.0000000e+00
   9.9499550e+03   0.0000000e+00
   9.9599640e+03   0.0000000e+00
   9.9699730e+03   0.0000000e+00
   9.9799820e+03   0.0000000e+00
   9.9899910e+03   0.0000000e+00
   1.0000000e+04   0.0000000e+00


==> figs/N_5_unsupervised/pad_obj.dat <==
   1.0000000e+00   8.4718000e-01
   1.1009009e+01   8.5028000e-01
   2.1018018e+01   8.6492000e-01
   3.1027027e+01   8.4276000e-01
   4.1036036e+01   8.6757000e-01
   5.1045045e+01   7.9572000e-01
   6.1054054e+01   8.4575000e-01
   7.1063063e+01   8.4592000e-01
   8.1072072e+01   8.3589000e-01
   9.1081081e+01   8.0427000e-01
   1.0109009e+02   8.6683000e-01
   1.1109910e+02   8.2109000e-01
   1.2110811e+02   8.1436000e-01
   1.3111712e+02   8.1019000e-01
   1.4112613e+02   8.1752000e-01
   1.5113514e+02   8.2182000e-01
   1.6114414e+02   8.2498000e-01
   1.7115315e+02   7.9679000e-01
   1.8116216e+02   7.9840000e-01
   1.9117117e+02   7.9329000e-01
   2.0118018e+02   7.9615000e-01
   2.1118919e+02   8.9360000e-01
   2.2119820e+02   7.9951000e-01
   2.3120721e+02   8.6860000e-01
   2.4121622e+02   7.8738000e-01
   2.5122523e+02   8.1966000e-01
   2.6123423e+02   7.9158000e-01
   2.7124324e+02   7.7216000e-01
   2.8125225e+02   8.1347000e-01
   2.9126126e+02   8.1801000e-01
   3.0127027e+02   8.9270000e-01
   3.1127928e+02   8.4998000e-01
   3.2128829e+02   8.4625000e-01
   3.3129730e+02   8.4179000e-01
   3.4130631e+02   8.7415000e-01
   3.5131532e+02   8.2940000e-01
   3.6132432e+02   8.5249000e-01
   3.7133333e+02   9.3884000e-01
   3.8134234e+02   8.6414000e-01
   3.9135135e+02   8.4894000e-01
   4.0136036e+02   8.5004000e-01
   4.1136937e+02   9.6358000e-01
   4.2137838e+02   9.0454000e-01
   4.3138739e+02   8.4304000e-01
   4.4139640e+02   9.1884000e-01
   4.5140541e+02   8.8990000e-01
   4.6141441e+02   8.8846000e-01
   4.7142342e+02   9.4494000e-01
   4.8143243e+02   9.0890000e-01
   4.9144144e+02   8.1244000e-01
   5.0145045e+02   8.9970000e-01
   5.1145946e+02   8.4985000e-01
   5.2146847e+02   8.6838000e-01
   5.3147748e+02   8.6749000e-01
   5.4148649e+02   8.5232000e-01
   5.5149550e+02   8.6618000e-01
   5.6150450e+02   9.3046000e-01
   5.7151351e+02   9.0731000e-01
   5.8152252e+02   9.0301000e-01
   5.9153153e+02   8.9736000e-01
   6.0154054e+02   8.8509000e-01
   6.1154955e+02   9.1341000e-01
   6.2155856e+02   9.0997000e-01
   6.3156757e+02   9.4108000e-01
   6.4157658e+02   8.9940000e-01
   6.5158559e+02   9.1581000e-01
   6.6159459e+02   8.8926000e-01
   6.7160360e+02   9.2100000e-01
   6.8161261e+02   9.2153000e-01
   6.9162162e+02   9.2332000e-01
   7.0163063e+02   9.3623000e-01
   7.1163964e+02   8.9283000e-01
   7.2164865e+02   9.7545000e-01
   7.3165766e+02   8.8795000e-01
   7.4166667e+02   8.3504000e-01
   7.5167568e+02   8.6276000e-01
   7.6168468e+02   9.3902000e-01
   7.7169369e+02   8.6384000e-01
   7.8170270e+02   8.5139000e-01
   7.9171171e+02   8.7305000e-01
   8.0172072e+02   9.2982000e-01
   8.1172973e+02   8.8939000e-01
   8.2173874e+02   8.9389000e-01
   8.3174775e+02   8.7894000e-01
   8.4175676e+02   9.9042000e-01
   8.5176577e+02   9.1196000e-01
   8.6177477e+02   9.8291000e-01
   8.7178378e+02   9.5161000e-01
   8.8179279e+02   9.4649000e-01
   8.9180180e+02   9.4587000e-01
   9.0181081e+02   8.9631000e-01
   9.1181982e+02   8.8335000e-01
   9.2182883e+02   8.9577000e-01
   9.3183784e+02   8.6057000e-01
   9.4184685e+02   9.4764000e-01
   9.5185586e+02   9.3888000e-01
   9.6186486e+02   9.1992000e-01
   9.7187387e+02   9.5237000e-01
   9.8188288e+02   9.6552000e-01
   9.9189189e+02   9.5316000e-01
   1.0019009e+03   9.5578000e-01
   1.0119099e+03   9.6084000e-01
   1.0219189e+03   9.7537000e-01
   1.0319279e+03   9.7699000e-01
   1.0419369e+03   1.0184100e+00
   1.0519459e+03   9.5323000e-01
   1.0619550e+03   9.6974000e-01
   1.0719640e+03   1.0048400e+00
   1.0819730e+03   9.6383000e-01
   1.0919820e+03   1.0108300e+00
   1.1019910e+03   1.0248200e+00
   1.1120000e+03   9.9135000e-01
   1.1220090e+03   9.9621000e-01
   1.1320180e+03   1.0029900e+00
   1.1420270e+03   9.8815000e-01
   1.1520360e+03   9.8175000e-01
   1.1620450e+03   1.0522400e+00
   1.1720541e+03   9.9122000e-01
   1.1820631e+03   9.9912000e-01
   1.1920721e+03   1.0565700e+00
   1.2020811e+03   1.0328600e+00
   1.2120901e+03   1.0483900e+00
   1.2220991e+03   1.0652600e+00
   1.2321081e+03   1.0507100e+00
   1.2421171e+03   1.0069900e+00
   1.2521261e+03   1.0209400e+00
   1.2621351e+03   1.0558200e+00
   1.2721441e+03   1.0028700e+00
   1.2821532e+03   1.0413800e+00
   1.2921622e+03   1.0291900e+00
   1.3021712e+03   1.0154600e+00
   1.3121802e+03   1.0203600e+00
   1.3221892e+03   1.0465800e+00
   1.3321982e+03   1.0302700e+00
   1.3422072e+03   1.0438000e+00
   1.3522162e+03   1.0233300e+00
   1.3622252e+03   9.9411000e-01
   1.3722342e+03   1.0330700e+00
   1.3822432e+03   1.0162600e+00
   1.3922523e+03   1.0025400e+00
   1.4022613e+03   9.9137000e-01
   1.4122703e+03   1.0151400e+00
   1.4222793e+03   1.0355500e+00
   1.4322883e+03   9.9842000e-01
   1.4422973e+03   1.0395800e+00
   1.4523063e+03   1.0176200e+00
   1.4623153e+03   1.0006800e+00
   1.4723243e+03   9.7700000e-01
   1.4823333e+03   1.0479500e+00
   1.4923423e+03   1.0194600e+00
   1.5023514e+03   9.7028000e-01
   1.5123604e+03   1.0056900e+00
   1.5223694e+03   1.0167100e+00
   1.5323784e+03   1.0239200e+00
   1.5423874e+03   1.0674300e+00
   1.5523964e+03   9.6797000e-01
   1.5624054e+03   1.0307000e+00
   1.5724144e+03   9.8647000e-01
   1.5824234e+03   1.0295000e+00
   1.5924324e+03   9.6755000e-01
   1.6024414e+03   1.0150500e+00
   1.6124505e+03   9.8627000e-01
   1.6224595e+03   1.0257000e+00
   1.6324685e+03   1.0228700e+00
   1.6424775e+03   1.0202200e+00
   1.6524865e+03   9.9258000e-01
   1.6624955e+03   1.0467400e+00
   1.6725045e+03   1.0342300e+00
   1.6825135e+03   1.0057100e+00
   1.6925225e+03   1.0257200e+00
   1.7025315e+03   1.0502800e+00
   1.7125405e+03   1.0231300e+00
   1.7225495e+03   1.0548000e+00
   1.7325586e+03   1.0217600e+00
   1.7425676e+03   1.0306000e+00
   1.7525766e+03   1.0383700e+00
   1.7625856e+03   1.0328800e+00
   1.7725946e+03   1.0090200e+00
   1.7826036e+03   1.0136500e+00
   1.7926126e+03   1.0210600e+00
   1.8026216e+03   1.0109900e+00
   1.8126306e+03   1.0524900e+00
   1.8226396e+03   9.8406000e-01
   1.8326486e+03   1.0346700e+00
   1.8426577e+03   1.0171300e+00
   1.8526667e+03   1.0769000e+00
   1.8626757e+03   1.0032500e+00
   1.8726847e+03   9.7088000e-01
   1.8826937e+03   1.0436300e+00
   1.8927027e+03   9.9084000e-01
   1.9027117e+03   9.9925000e-01
   1.9127207e+03   1.0110500e+00
   1.9227297e+03   1.0381400e+00
   1.9327387e+03   1.0502900e+00
   1.9427477e+03   1.0005700e+00
   1.9527568e+03   9.9516000e-01
   1.9627658e+03   1.0143300e+00
   1.9727748e+03   1.0404800e+00
   1.9827838e+03   1.0214800e+00
   1.9927928e+03   1.0055900e+00
   2.0028018e+03   1.0398600e+00
   2.0128108e+03   1.0015300e+00
   2.0228198e+03   1.0320800e+00
   2.0328288e+03   1.0320700e+00
   2.0428378e+03   1.0060600e+00
   2.0528468e+03   1.0683600e+00
   2.0628559e+03   1.0107100e+00
   2.0728649e+03   1.0357600e+00
   2.0828739e+03   1.0264100e+00
   2.0928829e+03   1.0324300e+00
   2.1028919e+03   1.0162000e+00
   2.1129009e+03   1.0366200e+00
   2.1229099e+03   1.0385800e+00
   2.1329189e+03   1.0287500e+00
   2.1429279e+03   1.0243200e+00
   2.1529369e+03   9.9435000e-01
   2.1629459e+03   9.9460000e-01
   2.1729550e+03   1.0100800e+00
   2.1829640e+03   1.0301500e+00
   2.1929730e+03   1.0366300e+00
   2.2029820e+03   9.8567000e-01
   2.2129910e+03   1.0388800e+00
   2.2230000e+03   1.0474700e+00
   2.2330090e+03   9.8355000e-01
   2.2430180e+03   1.0333100e+00
   2.2530270e+03   1.0462900e+00
   2.2630360e+03   1.0229900e+00
   2.2730450e+03   9.9841000e-01
   2.2830541e+03   1.0070800e+00
   2.2930631e+03   1.0234600e+00
   2.3030721e+03   1.0145000e+00
   2.3130811e+03   1.0199000e+00
   2.3230901e+03   1.0244800e+00
   2.3330991e+03   1.0363200e+00
   2.3431081e+03   1.0031200e+00
   2.3531171e+03   1.0279600e+00
   2.3631261e+03   1.0375100e+00
   2.3731351e+03   1.0537700e+00
   2.3831441e+03   1.0784500e+00
   2.3931532e+03   1.0289900e+00
   2.4031622e+03   1.0779600e+00
   2.4131712e+03   1.0015000e+00
   2.4231802e+03   1.0351300e+00
   2.4331892e+03   1.0449600e+00
   2.4431982e+03   1.0174500e+00
   2.4532072e+03   1.0093500e+00
   2.4632162e+03   1.0908500e+00
   2.4732252e+03   1.0714300e+00
   2.4832342e+03   1.0362900e+00
   2.4932432e+03   1.0762400e+00
   2.5032523e+03   1.0559200e+00
   2.5132613e+03   1.0115100e+00
   2.5232703e+03   1.0205600e+00
   2.5332793e+03   9.8601000e-01
   2.5432883e+03   1.0121200e+00
   2.5532973e+03   9.9180000e-01
   2.5633063e+03   1.0281400e+00
   2.5733153e+03   1.0162700e+00
   2.5833243e+03   1.0061800e+00
   2.5933333e+03   1.0153700e+00
   2.6033423e+03   1.0435100e+00
   2.6133514e+03   1.0102300e+00
   2.6233604e+03   1.0328700e+00
   2.6333694e+03   1.0155500e+00
   2.6433784e+03   1.0285300e+00
   2.6533874e+03   1.0162600e+00
   2.6633964e+03   1.0117200e+00
   2.6734054e+03   1.0526800e+00
   2.6834144e+03   1.0220800e+00
   2.6934234e+03   1.0600500e+00
   2.7034324e+03   9.8446000e-01
   2.7134414e+03   1.0552100e+00
   2.7234505e+03   1.0421000e+00
   2.7334595e+03   9.9494000e-01
   2.7434685e+03   1.0462300e+00
   2.7534775e+03   1.0332100e+00
   2.7634865e+03   1.0662800e+00
   2.7734955e+03   1.0053800e+00
   2.7835045e+03   1.0334000e+00
   2.7935135e+03   1.0479500e+00
   2.8035225e+03   1.0268000e+00
   2.8135315e+03   1.0140200e+00
   2.8235405e+03   1.0171900e+00
   2.8335495e+03   1.0130900e+00
   2.8435586e+03   1.0250300e+00
   2.8535676e+03   1.0373500e+00
   2.8635766e+03   1.0604600e+00
   2.8735856e+03   1.0552600e+00
   2.8835946e+03   1.0460000e+00
   2.8936036e+03   1.0069000e+00
   2.9036126e+03   1.0352600e+00
   2.9136216e+03   1.0447900e+00
   2.9236306e+03   9.9873000e-01
   2.9336396e+03   1.0293800e+00
   2.9436486e+03   1.0526900e+00
   2.9536577e+03   1.0046800e+00
   2.9636667e+03   1.0401200e+00
   2.9736757e+03   1.0242300e+00
   2.9836847e+03   1.0305400e+00
   2.9936937e+03   1.0641400e+00
   3.0037027e+03   1.0568900e+00
   3.0137117e+03   1.0109700e+00
   3.0237207e+03   1.0598900e+00
   3.0337297e+03   1.0083000e+00
   3.0437387e+03   1.0236700e+00
   3.0537477e+03   1.0028100e+00
   3.0637568e+03   1.0266400e+00
   3.0737658e+03   1.0044400e+00
   3.0837748e+03   1.0456700e+00
   3.0937838e+03   1.0447800e+00
   3.1037928e+03   1.0699600e+00
   3.1138018e+03   1.0449200e+00
   3.1238108e+03   1.0140200e+00
   3.1338198e+03   1.0541500e+00
   3.1438288e+03   1.0587400e+00
   3.1538378e+03   1.0074800e+00
   3.1638468e+03   1.0291100e+00
   3.1738559e+03   1.0340900e+00
   3.1838649e+03   1.0328400e+00
   3.1938739e+03   1.0001900e+00
   3.2038829e+03   1.0343900e+00
   3.2138919e+03   1.0639400e+00
   3.2239009e+03   1.0197000e+00
   3.2339099e+03   9.8713000e-01
   3.2439189e+03   1.0585900e+00
   3.2539279e+03   1.0357300e+00
   3.2639369e+03   1.0437800e+00
   3.2739459e+03   1.0171200e+00
   3.2839550e+03   1.0465300e+00
   3.2939640e+03   1.0632000e+00
   3.3039730e+03   1.0389900e+00
   3.3139820e+03   1.0320800e+00
   3.3239910e+03   1.0223500e+00
   3.3340000e+03   1.0139200e+00
   3.3440090e+03   1.0219700e+00
   3.3540180e+03   9.9699000e-01
   3.3640270e+03   1.0175100e+00
   3.3740360e+03   1.0297100e+00
   3.3840450e+03   1.0002500e+00
   3.3940541e+03   1.0482400e+00
   3.4040631e+03   1.0536800e+00
   3.4140721e+03   1.0246600e+00
   3.4240811e+03   1.0308100e+00
   3.4340901e+03   1.0446300e+00
   3.4440991e+03   1.0497400e+00
   3.4541081e+03   1.0358600e+00
   3.4641171e+03   1.0156100e+00
   3.4741261e+03   1.0796400e+00
   3.4841351e+03   1.0736700e+00
   3.4941441e+03   1.0117100e+00
   3.5041532e+03   1.0638900e+00
   3.5141622e+03   1.0282800e+00
   3.5241712e+03   1.0502300e+00
   3.5341802e+03   1.0304100e+00
   3.5441892e+03   1.0341500e+00
   3.5541982e+03   1.0457200e+00
   3.5642072e+03   1.0455900e+00
   3.5742162e+03   1.0343300e+00
   3.5842252e+03   1.0015200e+00
   3.5942342e+03   1.0290500e+00
   3.6042432e+03   1.0217000e+00
   3.6142523e+03   1.0037400e+00
   3.6242613e+03   1.0483900e+00
   3.6342703e+03   1.0120900e+00
   3.6442793e+03   1.0439000e+00
   3.6542883e+03   1.0256200e+00
   3.6642973e+03   1.0459300e+00
   3.6743063e+03   1.0533900e+00
   3.6843153e+03   1.0003900e+00
   3.6943243e+03   1.0195800e+00
   3.7043333e+03   1.0465900e+00
   3.7143423e+03   1.0164500e+00
   3.7243514e+03   1.0462900e+00
   3.7343604e+03   1.0677300e+00
   3.7443694e+03   9.9438000e-01
   3.7543784e+03   1.0285800e+00
   3.7643874e+03   1.0361000e+00
   3.7743964e+03   1.0411400e+00
   3.7844054e+03   1.0372400e+00
   3.7944144e+03   1.0306800e+00
   3.8044234e+03   1.0208100e+00
   3.8144324e+03   1.0561800e+00
   3.8244414e+03   1.0228600e+00
   3.8344505e+03   1.0193700e+00
   3.8444595e+03   1.0097600e+00
   3.8544685e+03   1.0367300e+00
   3.8644775e+03   1.0581900e+00
   3.8744865e+03   1.0398600e+00
   3.8844955e+03   1.0300800e+00
   3.8945045e+03   1.0379700e+00
   3.9045135e+03   1.0461400e+00
   3.9145225e+03   1.0504700e+00
   3.9245315e+03   1.0688200e+00
   3.9345405e+03   9.7589000e-01
   3.9445495e+03   1.0567300e+00
   3.9545586e+03   1.0354100e+00
   3.9645676e+03   1.0168000e+00
   3.9745766e+03   1.0298300e+00
   3.9845856e+03   1.0623600e+00
   3.9945946e+03   1.0444900e+00
   4.0046036e+03   1.0381600e+00
   4.0146126e+03   1.0358300e+00
   4.0246216e+03   1.0004400e+00
   4.0346306e+03   1.0524200e+00
   4.0446396e+03   1.0021200e+00
   4.0546486e+03   1.0359300e+00
   4.0646577e+03   1.0374900e+00
   4.0746667e+03   1.0626900e+00
   4.0846757e+03   1.0320900e+00
   4.0946847e+03   1.0327600e+00
   4.1046937e+03   1.0608100e+00
   4.1147027e+03   1.0536600e+00
   4.1247117e+03   1.0530600e+00
   4.1347207e+03   1.0471100e+00
   4.1447297e+03   1.0445000e+00
   4.1547387e+03   1.0119200e+00
   4.1647477e+03   1.0430200e+00
   4.1747568e+03   9.9689000e-01
   4.1847658e+03   1.0292600e+00
   4.1947748e+03   1.0539200e+00
   4.2047838e+03   1.0528500e+00
   4.2147928e+03   1.0729700e+00
   4.2248018e+03   1.0738200e+00
   4.2348108e+03   1.0215700e+00
   4.2448198e+03   1.0174600e+00
   4.2548288e+03   1.0154100e+00
   4.2648378e+03   1.0394500e+00
   4.2748468e+03   1.0132800e+00
   4.2848559e+03   1.0408500e+00
   4.2948649e+03   1.0740200e+00
   4.3048739e+03   1.0339900e+00
   4.3148829e+03   1.0428400e+00
   4.3248919e+03   1.0064400e+00
   4.3349009e+03   1.0161400e+00
   4.3449099e+03   1.0324000e+00
   4.3549189e+03   1.0926000e+00
   4.3649279e+03   9.8817000e-01
   4.3749369e+03   1.0522200e+00
   4.3849459e+03   1.0487100e+00
   4.3949550e+03   1.0316100e+00
   4.4049640e+03   1.0090700e+00
   4.4149730e+03   1.0295300e+00
   4.4249820e+03   1.0507700e+00
   4.4349910e+03   1.0354600e+00
   4.4450000e+03   1.0376800e+00
   4.4550090e+03   1.0508000e+00
   4.4650180e+03   1.0759800e+00
   4.4750270e+03   1.0468600e+00
   4.4850360e+03   1.0139900e+00
   4.4950450e+03   1.0336200e+00
   4.5050541e+03   1.0363400e+00
   4.5150631e+03   1.0154300e+00
   4.5250721e+03   1.0200100e+00
   4.5350811e+03   9.9812000e-01
   4.5450901e+03   1.0607100e+00
   4.5550991e+03   1.0717000e+00
   4.5651081e+03   1.0660400e+00
   4.5751171e+03   1.0416100e+00
   4.5851261e+03   1.0490500e+00
   4.5951351e+03   1.0188300e+00
   4.6051441e+03   1.0114400e+00
   4.6151532e+03   1.0523200e+00
   4.6251622e+03   1.0090700e+00
   4.6351712e+03   1.0272100e+00
   4.6451802e+03   1.0488900e+00
   4.6551892e+03   1.0173100e+00
   4.6651982e+03   9.9272000e-01
   4.6752072e+03   1.0349200e+00
   4.6852162e+03   9.8882000e-01
   4.6952252e+03   1.0027600e+00
   4.7052342e+03   1.0341800e+00
   4.7152432e+03   1.0238100e+00
   4.7252523e+03   1.0524900e+00
   4.7352613e+03   1.0750600e+00
   4.7452703e+03   1.0428700e+00
   4.7552793e+03   1.0223700e+00
   4.7652883e+03   1.0402600e+00
   4.7752973e+03   1.0354800e+00
   4.7853063e+03   1.0836900e+00
   4.7953153e+03   1.0393400e+00
   4.8053243e+03   9.8537000e-01
   4.8153333e+03   1.0266900e+00
   4.8253423e+03   1.0590100e+00
   4.8353514e+03   1.0259900e+00
   4.8453604e+03   1.0522100e+00
   4.8553694e+03   1.0622100e+00
   4.8653784e+03   1.0165600e+00
   4.8753874e+03   1.0383000e+00
   4.8853964e+03   1.0343400e+00
   4.8954054e+03   1.0654900e+00
   4.9054144e+03   1.0384200e+00
   4.9154234e+03   1.0333800e+00
   4.9254324e+03   1.0278200e+00
   4.9354414e+03   1.0396400e+00
   4.9454505e+03   1.0593500e+00
   4.9554595e+03   1.0358200e+00
   4.9654685e+03   1.0421300e+00
   4.9754775e+03   9.7448000e-01
   4.9854865e+03   9.9122000e-01
   4.9954955e+03   1.0637000e+00
   5.0055045e+03   1.0170100e+00
   5.0155135e+03   1.0143700e+00
   5.0255225e+03   1.0558200e+00
   5.0355315e+03   1.0417600e+00
   5.0455405e+03   1.0443800e+00
   5.0555495e+03   1.0247300e+00
   5.0655586e+03   1.0291100e+00
   5.0755676e+03   1.0418800e+00
   5.0855766e+03   1.0647100e+00
   5.0955856e+03   1.0236800e+00
   5.1055946e+03   1.0166000e+00
   5.1156036e+03   1.0466700e+00
   5.1256126e+03   1.0478300e+00
   5.1356216e+03   1.0283700e+00
   5.1456306e+03   1.0559400e+00
   5.1556396e+03   1.0473900e+00
   5.1656486e+03   1.0316600e+00
   5.1756577e+03   1.0132800e+00
   5.1856667e+03   1.0349100e+00
   5.1956757e+03   1.0026700e+00
   5.2056847e+03   1.0477500e+00
   5.2156937e+03   1.0314500e+00
   5.2257027e+03   1.0188700e+00
   5.2357117e+03   1.0497900e+00
   5.2457207e+03   1.0181200e+00
   5.2557297e+03   1.0393200e+00
   5.2657387e+03   1.0227200e+00
   5.2757477e+03   1.0160300e+00
   5.2857568e+03   1.0306900e+00
   5.2957658e+03   1.0653000e+00
   5.3057748e+03   1.0618800e+00
   5.3157838e+03   1.0652400e+00
   5.3257928e+03   9.9960000e-01
   5.3358018e+03   1.0455700e+00
   5.3458108e+03   1.0312400e+00
   5.3558198e+03   1.0342800e+00
   5.3658288e+03   1.0174700e+00
   5.3758378e+03   1.0611900e+00
   5.3858468e+03   1.0216200e+00
   5.3958559e+03   1.0802100e+00
   5.4058649e+03   1.0617100e+00
   5.4158739e+03   1.0574600e+00
   5.4258829e+03   1.0494600e+00
   5.4358919e+03   1.0477200e+00
   5.4459009e+03   1.0715000e+00
   5.4559099e+03   1.0492500e+00
   5.4659189e+03   1.0232200e+00
   5.4759279e+03   1.0118100e+00
   5.4859369e+03   1.0690100e+00
   5.4959459e+03   1.0452200e+00
   5.5059550e+03   1.0645100e+00
   5.5159640e+03   1.0421600e+00
   5.5259730e+03   1.0426700e+00
   5.5359820e+03   1.0493400e+00
   5.5459910e+03   1.0599700e+00
   5.5560000e+03   1.0356800e+00
   5.5660090e+03   1.0393300e+00
   5.5760180e+03   1.0413400e+00
   5.5860270e+03   1.0117600e+00
   5.5960360e+03   1.0261800e+00
   5.6060450e+03   1.0554400e+00
   5.6160541e+03   1.0410400e+00
   5.6260631e+03   1.0049800e+00
   5.6360721e+03   1.0495700e+00
   5.6460811e+03   1.0420100e+00
   5.6560901e+03   1.0264300e+00
   5.6660991e+03   1.0362400e+00
   5.6761081e+03   1.0041800e+00
   5.6861171e+03   1.0376800e+00
   5.6961261e+03   1.0191400e+00
   5.7061351e+03   1.0485900e+00
   5.7161441e+03   1.0339400e+00
   5.7261532e+03   1.0296000e+00
   5.7361622e+03   1.0573000e+00
   5.7461712e+03   1.0549500e+00
   5.7561802e+03   1.0433400e+00
   5.7661892e+03   1.0409600e+00
   5.7761982e+03   1.0236200e+00
   5.7862072e+03   1.0268700e+00
   5.7962162e+03   9.9780000e-01
   5.8062252e+03   1.0214300e+00
   5.8162342e+03   1.0404700e+00
   5.8262432e+03   1.0201100e+00
   5.8362523e+03   1.0351300e+00
   5.8462613e+03   1.0596700e+00
   5.8562703e+03   1.0733600e+00
   5.8662793e+03   1.0604200e+00
   5.8762883e+03   1.0336400e+00
   5.8862973e+03   1.0333800e+00
   5.8963063e+03   1.0249200e+00
   5.9063153e+03   1.0248400e+00
   5.9163243e+03   1.0205700e+00
   5.9263333e+03   1.0299700e+00
   5.9363423e+03   1.0327800e+00
   5.9463514e+03   1.0465400e+00
   5.9563604e+03   1.0314800e+00
   5.9663694e+03   1.0625500e+00
   5.9763784e+03   1.0708700e+00
   5.9863874e+03   1.0735500e+00
   5.9963964e+03   1.0405800e+00
   6.0064054e+03   1.0326200e+00
   6.0164144e+03   1.0363300e+00
   6.0264234e+03   1.0144000e+00
   6.0364324e+03   1.0374000e+00
   6.0464414e+03   1.0550000e+00
   6.0564505e+03   9.9941000e-01
   6.0664595e+03   1.0357400e+00
   6.0764685e+03   1.0307000e+00
   6.0864775e+03   1.0498100e+00
   6.0964865e+03   1.0814200e+00
   6.1064955e+03   1.0115000e+00
   6.1165045e+03   1.0403800e+00
   6.1265135e+03   1.0525800e+00
   6.1365225e+03   1.0255500e+00
   6.1465315e+03   1.0242700e+00
   6.1565405e+03   1.0385300e+00
   6.1665495e+03   1.0716500e+00
   6.1765586e+03   1.0188400e+00
   6.1865676e+03   1.0384900e+00
   6.1965766e+03   9.8637000e-01
   6.2065856e+03   1.0225500e+00
   6.2165946e+03   1.0460000e+00
   6.2266036e+03   1.0220300e+00
   6.2366126e+03   1.0334900e+00
   6.2466216e+03   1.0223600e+00
   6.2566306e+03   1.0590300e+00
   6.2666396e+03   1.0037100e+00
   6.2766486e+03   1.0361800e+00
   6.2866577e+03   1.0386200e+00
   6.2966667e+03   1.0536600e+00
   6.3066757e+03   1.0378600e+00
   6.3166847e+03   1.0309700e+00
   6.3266937e+03   1.0316100e+00
   6.3367027e+03   1.0305100e+00
   6.3467117e+03   1.0543300e+00
   6.3567207e+03   1.0459300e+00
   6.3667297e+03   1.0211900e+00
   6.3767387e+03   1.0540700e+00
   6.3867477e+03   1.0417800e+00
   6.3967568e+03   1.0435100e+00
   6.4067658e+03   1.0414300e+00
   6.4167748e+03   1.0748700e+00
   6.4267838e+03   1.0584500e+00
   6.4367928e+03   1.0481800e+00
   6.4468018e+03   1.0495300e+00
   6.4568108e+03   1.0430800e+00
   6.4668198e+03   1.0241100e+00
   6.4768288e+03   1.0298200e+00
   6.4868378e+03   1.0410400e+00
   6.4968468e+03   1.0205900e+00
   6.5068559e+03   1.0126000e+00
   6.5168649e+03   1.0488300e+00
   6.5268739e+03   1.0566400e+00
   6.5368829e+03   1.0452500e+00
   6.5468919e+03   1.0578100e+00
   6.5569009e+03   1.0346500e+00
   6.5669099e+03   1.0409200e+00
   6.5769189e+03   1.0330800e+00
   6.5869279e+03   1.0226700e+00
   6.5969369e+03   1.0299200e+00
   6.6069459e+03   1.0371200e+00
   6.6169550e+03   1.0272000e+00
   6.6269640e+03   1.0410300e+00
   6.6369730e+03   1.0059900e+00
   6.6469820e+03   1.0535000e+00
   6.6569910e+03   1.0468900e+00
   6.6670000e+03   1.0522700e+00
   6.6770090e+03   1.0770800e+00
   6.6870180e+03   1.0487500e+00
   6.6970270e+03   1.0518300e+00
   6.7070360e+03   1.0168800e+00
   6.7170450e+03   1.0486300e+00
   6.7270541e+03   1.0475200e+00
   6.7370631e+03   1.0316800e+00
   6.7470721e+03   1.0390600e+00
   6.7570811e+03   9.9459000e-01
   6.7670901e+03   1.0166100e+00
   6.7770991e+03   1.0410300e+00
   6.7871081e+03   1.0234800e+00
   6.7971171e+03   1.0391800e+00
   6.8071261e+03   1.0663100e+00
   6.8171351e+03   1.0572800e+00
   6.8271441e+03   1.0182300e+00
   6.8371532e+03   1.0362300e+00
   6.8471622e+03   1.0187700e+00
   6.8571712e+03   1.0283200e+00
   6.8671802e+03   1.0687200e+00
   6.8771892e+03   1.0288300e+00
   6.8871982e+03   1.0273500e+00
   6.8972072e+03   1.0213700e+00
   6.9072162e+03   1.0501700e+00
   6.9172252e+03   1.0331300e+00
   6.9272342e+03   1.0321100e+00
   6.9372432e+03   1.0523000e+00
   6.9472523e+03   1.0341900e+00
   6.9572613e+03   1.0094400e+00
   6.9672703e+03   1.0397300e+00
   6.9772793e+03   1.0720600e+00
   6.9872883e+03   1.0615000e+00
   6.9972973e+03   1.0388200e+00
   7.0073063e+03   1.0698200e+00
   7.0173153e+03   1.0525300e+00
   7.0273243e+03   1.0501800e+00
   7.0373333e+03   1.0142600e+00
   7.0473423e+03   1.0231900e+00
   7.0573514e+03   1.0387100e+00
   7.0673604e+03   1.0402300e+00
   7.0773694e+03   1.0672400e+00
   7.0873784e+03   1.0140800e+00
   7.0973874e+03   1.0501700e+00
   7.1073964e+03   1.0456200e+00
   7.1174054e+03   1.0274000e+00
   7.1274144e+03   1.0575500e+00
   7.1374234e+03   1.0756000e+00
   7.1474324e+03   1.0466100e+00
   7.1574414e+03   1.0407000e+00
   7.1674505e+03   1.0396700e+00
   7.1774595e+03   1.0209400e+00
   7.1874685e+03   1.0482500e+00
   7.1974775e+03   1.0348600e+00
   7.2074865e+03   1.0189400e+00
   7.2174955e+03   1.0261500e+00
   7.2275045e+03   1.0625000e+00
   7.2375135e+03   1.0425500e+00
   7.2475225e+03   1.0607000e+00
   7.2575315e+03   1.0687200e+00
   7.2675405e+03   1.0231500e+00
   7.2775495e+03   1.0308500e+00
   7.2875586e+03   1.0578200e+00
   7.2975676e+03   1.0305900e+00
   7.3075766e+03   1.0400400e+00
   7.3175856e+03   1.0365100e+00
   7.3275946e+03   1.0676300e+00
   7.3376036e+03   1.0123100e+00
   7.3476126e+03   1.0772200e+00
   7.3576216e+03   1.0818700e+00
   7.3676306e+03   1.0571000e+00
   7.3776396e+03   1.0505700e+00
   7.3876486e+03   1.0541400e+00
   7.3976577e+03   1.0628800e+00
   7.4076667e+03   1.0327000e+00
   7.4176757e+03   1.0700300e+00
   7.4276847e+03   1.0485000e+00
   7.4376937e+03   1.0377800e+00
   7.4477027e+03   1.0223700e+00
   7.4577117e+03   1.0350500e+00
   7.4677207e+03   1.0509900e+00
   7.4777297e+03   1.0477800e+00
   7.4877387e+03   1.0328400e+00
   7.4977477e+03   1.0222800e+00
   7.5077568e+03   1.0361100e+00
   7.5177658e+03   1.0480600e+00
   7.5277748e+03   1.0311900e+00
   7.5377838e+03   1.0300200e+00
   7.5477928e+03   1.0583700e+00
   7.5578018e+03   1.0457200e+00
   7.5678108e+03   1.0534100e+00
   7.5778198e+03   1.0750200e+00
   7.5878288e+03   1.0427600e+00
   7.5978378e+03   1.0405500e+00
   7.6078468e+03   1.0225300e+00
   7.6178559e+03   1.0437800e+00
   7.6278649e+03   9.7477000e-01
   7.6378739e+03   1.0469700e+00
   7.6478829e+03   1.0234300e+00
   7.6578919e+03   1.0152100e+00
   7.6679009e+03   1.0812500e+00
   7.6779099e+03   1.0509400e+00
   7.6879189e+03   1.0614900e+00
   7.6979279e+03   1.0589300e+00
   7.7079369e+03   1.0234200e+00
   7.7179459e+03   1.0327900e+00
   7.7279550e+03   1.0412000e+00
   7.7379640e+03   1.0603700e+00
   7.7479730e+03   1.0692100e+00
   7.7579820e+03   1.0227100e+00
   7.7679910e+03   1.0252600e+00
   7.7780000e+03   1.0213800e+00
   7.7880090e+03   1.0322800e+00
   7.7980180e+03   1.0505600e+00
   7.8080270e+03   1.0200100e+00
   7.8180360e+03   1.0481600e+00
   7.8280450e+03   1.0340600e+00
   7.8380541e+03   1.0173500e+00
   7.8480631e+03   1.0656700e+00
   7.8580721e+03   1.0271500e+00
   7.8680811e+03   1.0257300e+00
   7.8780901e+03   1.0389000e+00
   7.8880991e+03   1.0305100e+00
   7.8981081e+03   1.0300800e+00
   7.9081171e+03   1.0406100e+00
   7.9181261e+03   1.0461400e+00
   7.9281351e+03   1.0711400e+00
   7.9381441e+03   1.0164700e+00
   7.9481532e+03   1.0409100e+00
   7.9581622e+03   1.0123200e+00
   7.9681712e+03   1.0303800e+00
   7.9781802e+03   1.0548800e+00
   7.9881892e+03   1.0719400e+00
   7.9981982e+03   1.0516100e+00
   8.0082072e+03   1.0453900e+00
   8.0182162e+03   1.0458600e+00
   8.0282252e+03   1.0096000e+00
   8.0382342e+03   1.0444400e+00
   8.0482432e+03   1.0375100e+00
   8.0582523e+03   1.0496400e+00
   8.0682613e+03   1.0413700e+00
   8.0782703e+03   1.0265500e+00
   8.0882793e+03   1.0485900e+00
   8.0982883e+03   1.0132300e+00
   8.1082973e+03   1.0239700e+00
   8.1183063e+03   1.0081700e+00
   8.1283153e+03   1.0614000e+00
   8.1383243e+03   1.0482600e+00
   8.1483333e+03   1.0675300e+00
   8.1583423e+03   1.0491700e+00
   8.1683514e+03   1.0361600e+00
   8.1783604e+03   1.0303800e+00
   8.1883694e+03   1.0478500e+00
   8.1983784e+03   1.0790700e+00
   8.2083874e+03   1.0419300e+00
   8.2183964e+03   1.0632800e+00
   8.2284054e+03   1.0344000e+00
   8.2384144e+03   1.0655400e+00
   8.2484234e+03   1.0514100e+00
   8.2584324e+03   1.0649300e+00
   8.2684414e+03   1.0326100e+00
   8.2784505e+03   1.0656500e+00
   8.2884595e+03   1.0570200e+00
   8.2984685e+03   1.0308700e+00
   8.3084775e+03   1.0327200e+00
   8.3184865e+03   1.0063700e+00
   8.3284955e+03   1.0514700e+00
   8.3385045e+03   1.0278900e+00
   8.3485135e+03   1.0332200e+00
   8.3585225e+03   1.0554300e+00
   8.3685315e+03   1.0131000e+00
   8.3785405e+03   1.0371000e+00
   8.3885495e+03   1.0328200e+00
   8.3985586e+03   1.0212400e+00
   8.4085676e+03   9.8950000e-01
   8.4185766e+03   1.0800400e+00
   8.4285856e+03   1.0229200e+00
   8.4385946e+03   1.0581100e+00
   8.4486036e+03   1.0450700e+00
   8.4586126e+03   1.0450200e+00
   8.4686216e+03   1.0124500e+00
   8.4786306e+03   9.9717000e-01
   8.4886396e+03   1.0507700e+00
   8.4986486e+03   1.0534600e+00
   8.5086577e+03   1.0436800e+00
   8.5186667e+03   1.0236600e+00
   8.5286757e+03   1.0107700e+00
   8.5386847e+03   1.0456100e+00
   8.5486937e+03   1.0360100e+00
   8.5587027e+03   1.0531100e+00
   8.5687117e+03   1.0379700e+00
   8.5787207e+03   1.0757600e+00
   8.5887297e+03   1.0778900e+00
   8.5987387e+03   1.0476700e+00
   8.6087477e+03   1.0041600e+00
   8.6187568e+03   1.0325700e+00
   8.6287658e+03   1.0312000e+00
   8.6387748e+03   1.0531100e+00
   8.6487838e+03   1.0368700e+00
   8.6587928e+03   1.0482100e+00
   8.6688018e+03   1.0641400e+00
   8.6788108e+03   1.0084600e+00
   8.6888198e+03   1.0486000e+00
   8.6988288e+03   1.0283400e+00
   8.7088378e+03   1.0333100e+00
   8.7188468e+03   1.0433600e+00
   8.7288559e+03   1.0808300e+00
   8.7388649e+03   1.0080600e+00
   8.7488739e+03   1.0412000e+00
   8.7588829e+03   1.0422700e+00
   8.7688919e+03   1.0203700e+00
   8.7789009e+03   1.0610400e+00
   8.7889099e+03   1.0423300e+00
   8.7989189e+03   1.0215300e+00
   8.8089279e+03   1.0376800e+00
   8.8189369e+03   1.0343000e+00
   8.8289459e+03   1.0430600e+00
   8.8389550e+03   1.0264900e+00
   8.8489640e+03   1.0406500e+00
   8.8589730e+03   1.0445300e+00
   8.8689820e+03   1.0451400e+00
   8.8789910e+03   1.0503300e+00
   8.8890000e+03   1.0339800e+00
   8.8990090e+03   1.0825800e+00
   8.9090180e+03   1.0607600e+00
   8.9190270e+03   1.0797700e+00
   8.9290360e+03   1.0466700e+00
   8.9390450e+03   1.0590700e+00
   8.9490541e+03   1.0411900e+00
   8.9590631e+03   1.0416200e+00
   8.9690721e+03   1.0388300e+00
   8.9790811e+03   1.0387900e+00
   8.9890901e+03   1.0081900e+00
   8.9990991e+03   1.0680500e+00
   9.0091081e+03   1.0355100e+00
   9.0191171e+03   1.0305500e+00
   9.0291261e+03   1.0223800e+00
   9.0391351e+03   1.0276600e+00
   9.0491441e+03   1.0550600e+00
   9.0591532e+03   1.0492300e+00
   9.0691622e+03   1.0438600e+00
   9.0791712e+03   1.0420800e+00
   9.0891802e+03   1.0391100e+00
   9.0991892e+03   1.0393300e+00
   9.1091982e+03   1.0404100e+00
   9.1192072e+03   1.0804200e+00
   9.1292162e+03   1.0401600e+00
   9.1392252e+03   1.0276100e+00
   9.1492342e+03   1.0473300e+00
   9.1592432e+03   1.0152800e+00
   9.1692523e+03   1.0572800e+00
   9.1792613e+03   1.0286500e+00
   9.1892703e+03   1.0205300e+00
   9.1992793e+03   1.0312800e+00
   9.2092883e+03   1.0578900e+00
   9.2192973e+03   1.0092600e+00
   9.2293063e+03   1.0192300e+00
   9.2393153e+03   1.0447600e+00
   9.2493243e+03   1.0390000e+00
   9.2593333e+03   1.0673900e+00
   9.2693423e+03   1.0672300e+00
   9.2793514e+03   1.0727000e+00
   9.2893604e+03   1.0397800e+00
   9.2993694e+03   1.0169600e+00
   9.3093784e+03   1.0390100e+00
   9.3193874e+03   1.0387600e+00
   9.3293964e+03   1.0406700e+00
   9.3394054e+03   1.0467400e+00
   9.3494144e+03   1.0185500e+00
   9.3594234e+03   1.0460400e+00
   9.3694324e+03   1.0546500e+00
   9.3794414e+03   1.0543900e+00
   9.3894505e+03   1.0411100e+00
   9.3994595e+03   1.0330800e+00
   9.4094685e+03   1.0828800e+00
   9.4194775e+03   1.0507400e+00
   9.4294865e+03   1.0024200e+00
   9.4394955e+03   1.0326000e+00
   9.4495045e+03   1.0427500e+00
   9.4595135e+03   1.0463200e+00
   9.4695225e+03   1.0512400e+00
   9.4795315e+03   1.0670500e+00
   9.4895405e+03   1.0595500e+00
   9.4995495e+03   1.0164600e+00
   9.5095586e+03   1.0740900e+00
   9.5195676e+03   1.0324700e+00
   9.5295766e+03   1.0530500e+00
   9.5395856e+03   1.0305700e+00
   9.5495946e+03   1.0225300e+00
   9.5596036e+03   1.0144600e+00
   9.5696126e+03   1.0281700e+00
   9.5796216e+03   1.0282500e+00
   9.5896306e+03   1.0418400e+00
   9.5996396e+03   1.0311700e+00
   9.6096486e+03   1.0625600e+00
   9.6196577e+03   1.0220200e+00
   9.6296667e+03   1.0611800e+00
   9.6396757e+03   1.0191000e+00
   9.6496847e+03   1.0289100e+00
   9.6596937e+03   1.0259400e+00
   9.6697027e+03   1.0530400e+00
   9.6797117e+03   1.0753200e+00
   9.6897207e+03   1.0472500e+00
   9.6997297e+03   1.0413100e+00
   9.7097387e+03   1.0817100e+00
   9.7197477e+03   1.0413500e+00
   9.7297568e+03   1.0010400e+00
   9.7397658e+03   1.0392300e+00
   9.7497748e+03   1.0476300e+00
   9.7597838e+03   1.0357100e+00
   9.7697928e+03   1.0098400e+00
   9.7798018e+03   1.0405100e+00
   9.7898108e+03   1.0632300e+00
   9.7998198e+03   1.0381900e+00
   9.8098288e+03   1.0554900e+00
   9.8198378e+03   1.0626000e+00
   9.8298468e+03   1.0196200e+00
   9.8398559e+03   1.0583500e+00
   9.8498649e+03   1.0492700e+00
   9.8598739e+03   1.0421100e+00
   9.8698829e+03   1.0610900e+00
   9.8798919e+03   1.0401900e+00
   9.8899009e+03   1.0615900e+00
   9.8999099e+03   1.0243100e+00
   9.9099189e+03   1.0722200e+00
   9.9199279e+03   1.0028000e+00
   9.9299369e+03   1.0444500e+00
   9.9399459e+03   1.0628800e+00
   9.9499550e+03   1.0141800e+00
   9.9599640e+03   1.0213400e+00
   9.9699730e+03   1.0436100e+00
   9.9799820e+03   1.0365900e+00
   9.9899910e+03   1.0274000e+00
   1.0000000e+04   1.0341500e+00


==> figs/N_5_unsupervised/zp_5_obj.dat <==
   1.0000000e+01   8.6827800e-01
   2.0000000e+01   8.5561000e-01
   3.0000000e+01   8.5351900e-01
   4.0000000e+01   1.0170000e+00
   5.0000000e+01   9.5297300e-01
   6.0000000e+01   9.2619700e-01
   7.0000000e+01   9.7579200e-01
   8.0000000e+01   9.2493200e-01
   9.0000000e+01   9.2643700e-01
   1.0000000e+02   8.9039200e-01
   1.1000000e+02   9.6467300e-01
   1.2000000e+02   9.4696200e-01
   1.3000000e+02   9.0379400e-01
   1.4000000e+02   9.7214700e-01
   1.5000000e+02   9.3008500e-01
   1.6000000e+02   8.8430400e-01
   1.7000000e+02   8.8234500e-01
   1.8000000e+02   9.4639300e-01
   1.9000000e+02   9.1922400e-01
   2.0000000e+02   8.5969500e-01
   2.1000000e+02   8.8505100e-01
   2.2000000e+02   9.1023400e-01
   2.3000000e+02   9.3018300e-01
   2.4000000e+02   9.1755300e-01
   2.5000000e+02   9.2477900e-01
   2.6000000e+02   9.7065100e-01
   2.7000000e+02   9.4901200e-01
   2.8000000e+02   9.6571500e-01
   2.9000000e+02   9.7157600e-01
   3.0000000e+02   9.1357200e-01
   3.1000000e+02   9.3708800e-01
   3.2000000e+02   9.3968700e-01
   3.3000000e+02   9.3406900e-01
   3.4000000e+02   9.4716300e-01
   3.5000000e+02   9.0223700e-01
   3.6000000e+02   8.8603200e-01
   3.7000000e+02   9.4002100e-01
   3.8000000e+02   8.9241100e-01
   3.9000000e+02   9.3237500e-01
   4.0000000e+02   9.0382600e-01
   4.1000000e+02   8.9355100e-01
   4.2000000e+02   9.1796100e-01
   4.3000000e+02   9.3068800e-01
   4.4000000e+02   9.3190600e-01
   4.5000000e+02   9.1916900e-01
   4.6000000e+02   9.5771700e-01
   4.7000000e+02   9.4365200e-01
   4.8000000e+02   1.0079400e+00
   4.9000000e+02   9.1266900e-01
   5.0000000e+02   9.6667400e-01
   5.1000000e+02   9.4138700e-01
   5.2000000e+02   9.3637400e-01
   5.3000000e+02   9.4022000e-01
   5.4000000e+02   9.1194900e-01
   5.5000000e+02   9.0149100e-01
   5.6000000e+02   9.5342500e-01
   5.7000000e+02   9.5050200e-01
   5.8000000e+02   9.6424900e-01
   5.9000000e+02   9.3979600e-01
   6.0000000e+02   9.4101700e-01
   6.1000000e+02   9.1986600e-01
   6.2000000e+02   9.0412400e-01
   6.3000000e+02   9.1413900e-01
   6.4000000e+02   8.8687700e-01
   6.5000000e+02   9.5600500e-01
   6.6000000e+02   9.1800600e-01
   6.7000000e+02   8.6840900e-01
   6.8000000e+02   9.4410800e-01
   6.9000000e+02   9.4147000e-01
   7.0000000e+02   9.1608800e-01
   7.1000000e+02   9.3099000e-01
   7.2000000e+02   9.1070800e-01
   7.3000000e+02   9.1083500e-01
   7.4000000e+02   8.9875100e-01
   7.5000000e+02   9.0764200e-01
   7.6000000e+02   9.8241500e-01
   7.7000000e+02   9.1751500e-01
   7.8000000e+02   9.1760000e-01
   7.9000000e+02   9.2281900e-01
   8.0000000e+02   9.0263100e-01
   8.1000000e+02   9.3860900e-01
   8.2000000e+02   9.0190000e-01
   8.3000000e+02   8.5834400e-01
   8.4000000e+02   9.1882100e-01
   8.5000000e+02   8.9408500e-01
   8.6000000e+02   9.2348700e-01
   8.7000000e+02   8.8242000e-01
   8.8000000e+02   8.8706800e-01
   8.9000000e+02   9.7025800e-01
   9.0000000e+02   8.7207200e-01
   9.1000000e+02   9.1048800e-01
   9.2000000e+02   8.7355700e-01
   9.3000000e+02   8.9690700e-01
   9.4000000e+02   9.2512200e-01
   9.5000000e+02   9.0521700e-01
   9.6000000e+02   9.4305500e-01
   9.7000000e+02   9.1622400e-01
   9.8000000e+02   8.4130300e-01
   9.9000000e+02   9.3208900e-01
   1.0000000e+03   9.5101300e-01
   1.0100000e+03   9.4711900e-01
   1.0200000e+03   8.8433500e-01
   1.0300000e+03   8.9387900e-01
   1.0400000e+03   9.3240600e-01
   1.0500000e+03   9.4040900e-01
   1.0600000e+03   9.2219200e-01
   1.0700000e+03   9.1213200e-01
   1.0800000e+03   9.0007300e-01
   1.0900000e+03   9.4509600e-01
   1.1000000e+03   9.1960800e-01
   1.1100000e+03   9.0343400e-01
   1.1200000e+03   9.0164700e-01
   1.1300000e+03   8.8993600e-01
   1.1400000e+03   9.4882600e-01
   1.1500000e+03   9.0145100e-01
   1.1600000e+03   9.2308500e-01
   1.1700000e+03   8.9795500e-01
   1.1800000e+03   9.0505600e-01
   1.1900000e+03   9.2764900e-01
   1.2000000e+03   9.6799700e-01
   1.2100000e+03   9.0973800e-01
   1.2200000e+03   9.0448000e-01
   1.2300000e+03   9.2341900e-01
   1.2400000e+03   9.2674400e-01
   1.2500000e+03   9.5093100e-01
   1.2600000e+03   9.4367500e-01
   1.2700000e+03   9.1129100e-01
   1.2800000e+03   9.0447500e-01
   1.2900000e+03   9.1333000e-01
   1.3000000e+03   9.3025400e-01
   1.3100000e+03   9.4591700e-01
   1.3200000e+03   9.4534900e-01
   1.3300000e+03   9.2264300e-01
   1.3400000e+03   9.1529400e-01
   1.3500000e+03   9.4374100e-01
   1.3600000e+03   9.0767400e-01
   1.3700000e+03   8.9415300e-01
   1.3800000e+03   9.1523200e-01
   1.3900000e+03   9.5995100e-01
   1.4000000e+03   9.2491700e-01
   1.4100000e+03   9.8814000e-01
   1.4200000e+03   9.4571100e-01
   1.4300000e+03   9.1710100e-01
   1.4400000e+03   9.3567400e-01
   1.4500000e+03   9.0966500e-01
   1.4600000e+03   9.1643000e-01
   1.4700000e+03   8.9791800e-01
   1.4800000e+03   9.0977800e-01
   1.4900000e+03   9.3267400e-01
   1.5000000e+03   9.2165100e-01
   1.5100000e+03   8.7348900e-01
   1.5200000e+03   8.8187300e-01
   1.5300000e+03   9.1467500e-01
   1.5400000e+03   9.0765900e-01
   1.5500000e+03   9.3842500e-01
   1.5600000e+03   9.0491200e-01
   1.5700000e+03   9.3980700e-01
   1.5800000e+03   9.5386400e-01
   1.5900000e+03   9.3631000e-01
   1.6000000e+03   8.9838900e-01
   1.6100000e+03   9.3251000e-01
   1.6200000e+03   9.1997200e-01
   1.6300000e+03   9.4564700e-01
   1.6400000e+03   9.4963500e-01
   1.6500000e+03   9.2773600e-01
   1.6600000e+03   8.8031300e-01
   1.6700000e+03   9.4848600e-01
   1.6800000e+03   9.1028400e-01
   1.6900000e+03   9.5950400e-01
   1.7000000e+03   9.4188000e-01
   1.7100000e+03   9.3974800e-01
   1.7200000e+03   9.2675800e-01
   1.7300000e+03   8.9207300e-01
   1.7400000e+03   9.2658700e-01
   1.7500000e+03   9.3607000e-01
   1.7600000e+03   9.4390200e-01
   1.7700000e+03   9.4232800e-01
   1.7800000e+03   9.0747500e-01
   1.7900000e+03   9.1365800e-01
   1.8000000e+03   9.2663600e-01
   1.8100000e+03   9.1399600e-01
   1.8200000e+03   8.9174000e-01
   1.8300000e+03   9.3143800e-01
   1.8400000e+03   9.5435700e-01
   1.8500000e+03   9.1724400e-01
   1.8600000e+03   9.2002200e-01
   1.8700000e+03   9.6138100e-01
   1.8800000e+03   9.3190300e-01
   1.8900000e+03   9.2473700e-01
   1.9000000e+03   8.5462900e-01
   1.9100000e+03   8.9351100e-01
   1.9200000e+03   9.3038200e-01
   1.9300000e+03   9.0366400e-01
   1.9400000e+03   9.1512100e-01
   1.9500000e+03   9.1901500e-01
   1.9600000e+03   9.2978500e-01
   1.9700000e+03   9.3032100e-01
   1.9800000e+03   8.9910300e-01
   1.9900000e+03   9.0674500e-01
   2.0000000e+03   9.3140500e-01
   2.0100000e+03   8.9896800e-01
   2.0200000e+03   9.2989900e-01
   2.0300000e+03   9.1551600e-01
   2.0400000e+03   9.3225600e-01
   2.0500000e+03   9.1498500e-01
   2.0600000e+03   9.1366000e-01
   2.0700000e+03   8.9829200e-01
   2.0800000e+03   9.2335800e-01
   2.0900000e+03   9.3334900e-01
   2.1000000e+03   9.1475200e-01
   2.1100000e+03   8.8848400e-01
   2.1200000e+03   9.1644600e-01
   2.1300000e+03   9.1805500e-01
   2.1400000e+03   9.0004400e-01
   2.1500000e+03   8.7003300e-01
   2.1600000e+03   8.7643200e-01
   2.1700000e+03   9.2577400e-01
   2.1800000e+03   9.4321800e-01
   2.1900000e+03   9.1883800e-01
   2.2000000e+03   9.2137200e-01
   2.2100000e+03   9.0144700e-01
   2.2200000e+03   9.3775800e-01
   2.2300000e+03   8.8888700e-01
   2.2400000e+03   9.3910400e-01
   2.2500000e+03   9.3025000e-01
   2.2600000e+03   9.3924200e-01
   2.2700000e+03   9.4332700e-01
   2.2800000e+03   9.1391000e-01
   2.2900000e+03   9.0989300e-01
   2.3000000e+03   9.1753300e-01
   2.3100000e+03   9.2417100e-01
   2.3200000e+03   9.2794500e-01
   2.3300000e+03   9.3285500e-01
   2.3400000e+03   9.3994200e-01
   2.3500000e+03   9.6278600e-01
   2.3600000e+03   8.9859000e-01
   2.3700000e+03   9.2055000e-01
   2.3800000e+03   9.1499400e-01
   2.3900000e+03   8.9912600e-01
   2.4000000e+03   9.4901800e-01
   2.4100000e+03   9.0913100e-01
   2.4200000e+03   9.2534000e-01
   2.4300000e+03   9.0364500e-01
   2.4400000e+03   9.0559000e-01
   2.4500000e+03   9.2655900e-01
   2.4600000e+03   9.3732000e-01
   2.4700000e+03   9.3328100e-01
   2.4800000e+03   9.2036600e-01
   2.4900000e+03   9.0206700e-01
   2.5000000e+03   8.9581500e-01
   2.5100000e+03   9.0819300e-01
   2.5200000e+03   9.3262300e-01
   2.5300000e+03   9.1555900e-01
   2.5400000e+03   8.9343400e-01
   2.5500000e+03   9.1581600e-01
   2.5600000e+03   9.2400400e-01
   2.5700000e+03   9.0971500e-01
   2.5800000e+03   9.5420500e-01
   2.5900000e+03   9.6923500e-01
   2.6000000e+03   9.0309800e-01
   2.6100000e+03   9.2596700e-01
   2.6200000e+03   9.0649400e-01
   2.6300000e+03   9.2009900e-01
   2.6400000e+03   9.2895500e-01
   2.6500000e+03   9.2689400e-01
   2.6600000e+03   8.7199400e-01
   2.6700000e+03   9.2113100e-01
   2.6800000e+03   9.1863900e-01
   2.6900000e+03   9.1195700e-01
   2.7000000e+03   9.2616200e-01
   2.7100000e+03   8.9250500e-01
   2.7200000e+03   9.1817600e-01
   2.7300000e+03   9.2389700e-01
   2.7400000e+03   9.3547900e-01
   2.7500000e+03   9.2968800e-01
   2.7600000e+03   9.2378700e-01
   2.7700000e+03   9.1169000e-01
   2.7800000e+03   9.4327200e-01
   2.7900000e+03   8.8557000e-01
   2.8000000e+03   9.2144300e-01
   2.8100000e+03   9.2007000e-01
   2.8200000e+03   9.3122000e-01
   2.8300000e+03   9.5459600e-01
   2.8400000e+03   9.7558500e-01
   2.8500000e+03   9.3495400e-01
   2.8600000e+03   9.5877900e-01
   2.8700000e+03   9.0446000e-01
   2.8800000e+03   8.5837700e-01
   2.8900000e+03   9.2624500e-01
   2.9000000e+03   9.4569900e-01
   2.9100000e+03   8.8954800e-01
   2.9200000e+03   9.3508100e-01
   2.9300000e+03   9.2443100e-01
   2.9400000e+03   9.1246600e-01
   2.9500000e+03   8.9428900e-01
   2.9600000e+03   9.6471200e-01
   2.9700000e+03   9.0236400e-01
   2.9800000e+03   9.4116200e-01
   2.9900000e+03   9.1426200e-01
   3.0000000e+03   9.2682900e-01


==> figs/N_5_unsupervised/zp_5_viol.dat <==
   1.0000000e+01   1.2957100e-02
   2.0000000e+01   2.7451400e-02
   3.0000000e+01   4.5180400e-02
   4.0000000e+01   6.3863900e-02
   5.0000000e+01   6.0293200e-02
   6.0000000e+01   5.8777700e-02
   7.0000000e+01   5.7939700e-02
   8.0000000e+01   4.6900300e-02
   9.0000000e+01   4.3729300e-02
   1.0000000e+02   3.9827100e-02
   1.1000000e+02   4.4420800e-02
   1.2000000e+02   4.2364200e-02
   1.3000000e+02   3.7916000e-02
   1.4000000e+02   4.1035300e-02
   1.5000000e+02   3.7717800e-02
   1.6000000e+02   3.4571300e-02
   1.7000000e+02   3.5052300e-02
   1.8000000e+02   3.6034800e-02
   1.9000000e+02   3.4126200e-02
   2.0000000e+02   3.0319500e-02
   2.1000000e+02   3.1362900e-02
   2.2000000e+02   3.1347900e-02
   2.3000000e+02   3.2197100e-02
   2.4000000e+02   2.9509400e-02
   2.5000000e+02   3.2427700e-02
   2.6000000e+02   3.0762400e-02
   2.7000000e+02   2.8219200e-02
   2.8000000e+02   3.0731600e-02
   2.9000000e+02   2.6720900e-02
   3.0000000e+02   2.6331400e-02
   3.1000000e+02   2.9813800e-02
   3.2000000e+02   2.6066800e-02
   3.3000000e+02   2.6521600e-02
   3.4000000e+02   2.7863400e-02
   3.5000000e+02   2.7021700e-02
   3.6000000e+02   2.6526500e-02
   3.7000000e+02   2.7253500e-02
   3.8000000e+02   2.7226100e-02
   3.9000000e+02   2.8380100e-02
   4.0000000e+02   2.7475200e-02
   4.1000000e+02   2.7131300e-02
   4.2000000e+02   2.8415400e-02
   4.3000000e+02   2.7551500e-02
   4.4000000e+02   2.7730900e-02
   4.5000000e+02   2.6909800e-02
   4.6000000e+02   2.6546300e-02
   4.7000000e+02   2.6801300e-02
   4.8000000e+02   2.6217000e-02
   4.9000000e+02   2.7662100e-02
   5.0000000e+02   2.3793000e-02
   5.1000000e+02   2.7321600e-02
   5.2000000e+02   2.7372600e-02
   5.3000000e+02   2.7281100e-02
   5.4000000e+02   2.7942600e-02
   5.5000000e+02   2.6739600e-02
   5.6000000e+02   2.5846100e-02
   5.7000000e+02   2.2127600e-02
   5.8000000e+02   2.5258500e-02
   5.9000000e+02   2.3088600e-02
   6.0000000e+02   2.6071500e-02
   6.1000000e+02   2.4036600e-02
   6.2000000e+02   2.7541500e-02
   6.3000000e+02   2.4586300e-02
   6.4000000e+02   2.5262800e-02
   6.5000000e+02   2.4250500e-02
   6.6000000e+02   2.6349300e-02
   6.7000000e+02   2.5660900e-02
   6.8000000e+02   2.1227500e-02
   6.9000000e+02   2.3753600e-02
   7.0000000e+02   2.6277900e-02
   7.1000000e+02   2.2860300e-02
   7.2000000e+02   2.4633600e-02
   7.3000000e+02   2.5099900e-02
   7.4000000e+02   2.3349700e-02
   7.5000000e+02   2.4407700e-02
   7.6000000e+02   2.4229400e-02
   7.7000000e+02   2.1079800e-02
   7.8000000e+02   2.4107400e-02
   7.9000000e+02   2.3455700e-02
   8.0000000e+02   2.3825800e-02
   8.1000000e+02   2.1771900e-02
   8.2000000e+02   2.5852900e-02
   8.3000000e+02   2.5352400e-02
   8.4000000e+02   2.4517200e-02
   8.5000000e+02   2.3315800e-02
   8.6000000e+02   2.3737900e-02
   8.7000000e+02   2.3558300e-02
   8.8000000e+02   2.4931000e-02
   8.9000000e+02   2.3216500e-02
   9.0000000e+02   2.4864300e-02
   9.1000000e+02   2.4304400e-02
   9.2000000e+02   2.7627000e-02
   9.3000000e+02   2.5541400e-02
   9.4000000e+02   2.5400500e-02
   9.5000000e+02   2.4584700e-02
   9.6000000e+02   2.4421400e-02
   9.7000000e+02   2.4429700e-02
   9.8000000e+02   2.7279400e-02
   9.9000000e+02   2.5100800e-02
   1.0000000e+03   2.4182300e-02
   1.0100000e+03   2.3555000e-02
   1.0200000e+03   2.4447100e-02
   1.0300000e+03   2.3105400e-02
   1.0400000e+03   2.4316800e-02
   1.0500000e+03   2.3201000e-02
   1.0600000e+03   2.3785600e-02
   1.0700000e+03   2.5659800e-02
   1.0800000e+03   2.5836700e-02
   1.0900000e+03   2.4750300e-02
   1.1000000e+03   2.5193800e-02
   1.1100000e+03   2.4803600e-02
   1.1200000e+03   2.7379500e-02
   1.1300000e+03   2.5986600e-02
   1.1400000e+03   2.4606500e-02
   1.1500000e+03   2.5194600e-02
   1.1600000e+03   2.3537500e-02
   1.1700000e+03   2.4279600e-02
   1.1800000e+03   2.5379900e-02
   1.1900000e+03   2.4217400e-02
   1.2000000e+03   2.3765300e-02
   1.2100000e+03   2.6040100e-02
   1.2200000e+03   2.6828100e-02
   1.2300000e+03   2.5209900e-02
   1.2400000e+03   2.5164800e-02
   1.2500000e+03   2.4508000e-02
   1.2600000e+03   2.5432700e-02
   1.2700000e+03   2.7126900e-02
   1.2800000e+03   2.7319500e-02
   1.2900000e+03   2.6971500e-02
   1.3000000e+03   2.7597400e-02
   1.3100000e+03   2.4980700e-02
   1.3200000e+03   2.7115100e-02
   1.3300000e+03   2.6105600e-02
   1.3400000e+03   2.7269900e-02
   1.3500000e+03   2.6279700e-02
   1.3600000e+03   2.6966500e-02
   1.3700000e+03   2.4801500e-02
   1.3800000e+03   2.7093600e-02
   1.3900000e+03   2.4831300e-02
   1.4000000e+03   2.6559700e-02
   1.4100000e+03   2.2892200e-02
   1.4200000e+03   2.2815700e-02
   1.4300000e+03   2.5476200e-02
   1.4400000e+03   2.4233800e-02
   1.4500000e+03   2.6957200e-02
   1.4600000e+03   2.4880500e-02
   1.4700000e+03   2.6600900e-02
   1.4800000e+03   2.4642900e-02
   1.4900000e+03   2.5685200e-02
   1.5000000e+03   2.4070300e-02
   1.5100000e+03   2.5876000e-02
   1.5200000e+03   2.3800900e-02
   1.5300000e+03   2.5185900e-02
   1.5400000e+03   2.3383700e-02
   1.5500000e+03   2.4365500e-02
   1.5600000e+03   2.3290400e-02
   1.5700000e+03   2.4710800e-02
   1.5800000e+03   2.1848000e-02
   1.5900000e+03   2.2714800e-02
   1.6000000e+03   2.3524600e-02
   1.6100000e+03   2.3565500e-02
   1.6200000e+03   2.2885300e-02
   1.6300000e+03   2.3767400e-02
   1.6400000e+03   2.2951900e-02
   1.6500000e+03   2.4493800e-02
   1.6600000e+03   2.4615200e-02
   1.6700000e+03   2.3886200e-02
   1.6800000e+03   2.5924300e-02
   1.6900000e+03   2.4221900e-02
   1.7000000e+03   2.4500200e-02
   1.7100000e+03   2.3157000e-02
   1.7200000e+03   2.3907000e-02
   1.7300000e+03   2.5967600e-02
   1.7400000e+03   2.3256400e-02
   1.7500000e+03   2.2881100e-02
   1.7600000e+03   2.2815500e-02
   1.7700000e+03   2.4238500e-02
   1.7800000e+03   2.4035100e-02
   1.7900000e+03   2.4635300e-02
   1.8000000e+03   2.2954000e-02
   1.8100000e+03   2.4387800e-02
   1.8200000e+03   2.3770800e-02
   1.8300000e+03   2.3430500e-02
   1.8400000e+03   2.2577400e-02
   1.8500000e+03   2.5056700e-02
   1.8600000e+03   2.4168300e-02
   1.8700000e+03   2.3461300e-02
   1.8800000e+03   2.1470500e-02
   1.8900000e+03   2.4383800e-02
   1.9000000e+03   2.5900400e-02
   1.9100000e+03   2.4865200e-02
   1.9200000e+03   2.3893900e-02
   1.9300000e+03   2.3708500e-02
   1.9400000e+03   2.3543200e-02
   1.9500000e+03   2.3234400e-02
   1.9600000e+03   2.4778200e-02
   1.9700000e+03   2.4973500e-02
   1.9800000e+03   2.6106800e-02
   1.9900000e+03   2.6012800e-02
   2.0000000e+03   2.4035600e-02
   2.0100000e+03   2.6081800e-02
   2.0200000e+03   2.4415600e-02
   2.0300000e+03   2.4733800e-02
   2.0400000e+03   2.0395700e-02
   2.0500000e+03   2.1743300e-02
   2.0600000e+03   2.5140000e-02
   2.0700000e+03   2.3777400e-02
   2.0800000e+03   2.5305500e-02
   2.0900000e+03   2.5378000e-02
   2.1000000e+03   2.5401400e-02
   2.1100000e+03   3.0161900e-02
   2.1200000e+03   2.7325300e-02
   2.1300000e+03   2.7436600e-02
   2.1400000e+03   3.1332400e-02
   2.1500000e+03   2.7073000e-02
   2.1600000e+03   3.1040100e-02
   2.1700000e+03   2.6839400e-02
   2.1800000e+03   2.5432600e-02
   2.1900000e+03   2.5124000e-02
   2.2000000e+03   2.5936600e-02
   2.2100000e+03   2.4523800e-02
   2.2200000e+03   2.3642700e-02
   2.2300000e+03   2.3735300e-02
   2.2400000e+03   2.5203600e-02
   2.2500000e+03   2.3131400e-02
   2.2600000e+03   2.3020200e-02
   2.2700000e+03   2.1299800e-02
   2.2800000e+03   2.2398800e-02
   2.2900000e+03   2.4375800e-02
   2.3000000e+03   2.2019700e-02
   2.3100000e+03   2.4395700e-02
   2.3200000e+03   2.3109100e-02
   2.3300000e+03   2.3546600e-02
   2.3400000e+03   2.4539600e-02
   2.3500000e+03   2.4123800e-02
   2.3600000e+03   2.4625100e-02
   2.3700000e+03   2.4738100e-02
   2.3800000e+03   2.6815200e-02
   2.3900000e+03   2.6850300e-02
   2.4000000e+03   2.5323200e-02
   2.4100000e+03   2.7917300e-02
   2.4200000e+03   2.6661500e-02
   2.4300000e+03   2.7206800e-02
   2.4400000e+03   2.9785300e-02
   2.4500000e+03   2.8183200e-02
   2.4600000e+03   2.9327600e-02
   2.4700000e+03   2.4638300e-02
   2.4800000e+03   2.9090300e-02
   2.4900000e+03   2.8015100e-02
   2.5000000e+03   2.8327800e-02
   2.5100000e+03   2.5848400e-02
   2.5200000e+03   2.4985100e-02
   2.5300000e+03   2.3476900e-02
   2.5400000e+03   2.5997800e-02
   2.5500000e+03   2.6034200e-02
   2.5600000e+03   2.5122700e-02
   2.5700000e+03   2.5634900e-02
   2.5800000e+03   2.3364700e-02
   2.5900000e+03   2.2335600e-02
   2.6000000e+03   2.5473500e-02
   2.6100000e+03   2.3680100e-02
   2.6200000e+03   2.6398300e-02
   2.6300000e+03   2.3247800e-02
   2.6400000e+03   2.4273200e-02
   2.6500000e+03   2.5268200e-02
   2.6600000e+03   2.5958400e-02
   2.6700000e+03   2.2098000e-02
   2.6800000e+03   2.3121800e-02
   2.6900000e+03   2.3529000e-02
   2.7000000e+03   2.2994400e-02
   2.7100000e+03   2.3371300e-02
   2.7200000e+03   2.2288000e-02
   2.7300000e+03   2.4037800e-02
   2.7400000e+03   2.2402300e-02
   2.7500000e+03   2.3172500e-02
   2.7600000e+03   2.3610400e-02
   2.7700000e+03   2.2285800e-02
   2.7800000e+03   2.1860900e-02
   2.7900000e+03   2.4026400e-02
   2.8000000e+03   2.4052000e-02
   2.8100000e+03   2.0862600e-02
   2.8200000e+03   2.3043200e-02
   2.8300000e+03   2.0334700e-02
   2.8400000e+03   2.0383300e-02
   2.8500000e+03   2.2710000e-02
   2.8600000e+03   2.1098300e-02
   2.8700000e+03   2.9964100e-02
   2.8800000e+03   2.5936100e-02
   2.8900000e+03   2.5649300e-02
   2.9000000e+03   2.4946300e-02
   2.9100000e+03   2.7915500e-02
   2.9200000e+03   2.4711100e-02
   2.9300000e+03   2.6982400e-02
   2.9400000e+03   2.7746100e-02
   2.9500000e+03   2.6603500e-02
   2.9600000e+03   2.2239900e-02
   2.9700000e+03   2.5190100e-02
   2.9800000e+03   2.3891100e-02
   2.9900000e+03   2.3983400e-02
   3.0000000e+03   2.3308200e-02


==> figs/tanh/10_tanh.dat <==
  -5.0000000e+00   0.0000000e+00
  -4.9000000e+00   0.0000000e+00
  -4.8000000e+00   0.0000000e+00
  -4.7000000e+00   0.0000000e+00
  -4.6000000e+00   0.0000000e+00
  -4.5000000e+00   0.0000000e+00
  -4.4000000e+00   0.0000000e+00
  -4.3000000e+00   0.0000000e+00
  -4.2000000e+00   0.0000000e+00
  -4.1000000e+00   0.0000000e+00
  -4.0000000e+00   0.0000000e+00
  -3.9000000e+00   0.0000000e+00
  -3.8000000e+00   0.0000000e+00
  -3.7000000e+00   0.0000000e+00
  -3.6000000e+00   0.0000000e+00
  -3.5000000e+00   0.0000000e+00
  -3.4000000e+00   0.0000000e+00
  -3.3000000e+00   0.0000000e+00
  -3.2000000e+00   0.0000000e+00
  -3.1000000e+00   0.0000000e+00
  -3.0000000e+00   0.0000000e+00
  -2.9000000e+00   0.0000000e+00
  -2.8000000e+00   0.0000000e+00
  -2.7000000e+00   0.0000000e+00
  -2.6000000e+00   0.0000000e+00
  -2.5000000e+00   0.0000000e+00
  -2.4000000e+00   0.0000000e+00
  -2.3000000e+00   0.0000000e+00
  -2.2000000e+00   0.0000000e+00
  -2.1000000e+00   0.0000000e+00
  -2.0000000e+00   0.0000000e+00
  -1.9000000e+00   0.0000000e+00
  -1.8000000e+00   0.0000000e+00
  -1.7000000e+00   0.0000000e+00
  -1.6000000e+00   0.0000000e+00
  -1.5000000e+00   0.0000000e+00
  -1.4000000e+00   0.0000000e+00
  -1.3000000e+00   0.0000000e+00
  -1.2000000e+00   0.0000000e+00
  -1.1000000e+00   0.0000000e+00
  -1.0000000e+00   0.0000000e+00
  -9.0000000e-01   0.0000000e+00
  -8.0000000e-01   0.0000000e+00
  -7.0000000e-01   0.0000000e+00
  -6.0000000e-01   0.0000000e+00
  -5.0000000e-01   0.0000000e+00
  -4.0000000e-01   0.0000000e+00
  -3.0000000e-01   0.0000000e+00
  -2.0000000e-01   0.0000000e+00
  -1.0000000e-01   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   1.0000000e-01   7.6159416e-01
   2.0000000e-01   9.6402758e-01
   3.0000000e-01   9.9505475e-01
   4.0000000e-01   9.9932930e-01
   5.0000000e-01   9.9990920e-01
   6.0000000e-01   9.9998771e-01
   7.0000000e-01   9.9999834e-01
   8.0000000e-01   9.9999977e-01
   9.0000000e-01   9.9999997e-01
   1.0000000e+00   1.0000000e+00
   1.1000000e+00   1.0000000e+00
   1.2000000e+00   1.0000000e+00
   1.3000000e+00   1.0000000e+00
   1.4000000e+00   1.0000000e+00
   1.5000000e+00   1.0000000e+00
   1.6000000e+00   1.0000000e+00
   1.7000000e+00   1.0000000e+00
   1.8000000e+00   1.0000000e+00
   1.9000000e+00   1.0000000e+00
   2.0000000e+00   1.0000000e+00
   2.1000000e+00   1.0000000e+00
   2.2000000e+00   1.0000000e+00
   2.3000000e+00   1.0000000e+00
   2.4000000e+00   1.0000000e+00
   2.5000000e+00   1.0000000e+00
   2.6000000e+00   1.0000000e+00
   2.7000000e+00   1.0000000e+00
   2.8000000e+00   1.0000000e+00
   2.9000000e+00   1.0000000e+00
   3.0000000e+00   1.0000000e+00
   3.1000000e+00   1.0000000e+00
   3.2000000e+00   1.0000000e+00
   3.3000000e+00   1.0000000e+00
   3.4000000e+00   1.0000000e+00
   3.5000000e+00   1.0000000e+00
   3.6000000e+00   1.0000000e+00
   3.7000000e+00   1.0000000e+00
   3.8000000e+00   1.0000000e+00
   3.9000000e+00   1.0000000e+00
   4.0000000e+00   1.0000000e+00
   4.1000000e+00   1.0000000e+00
   4.2000000e+00   1.0000000e+00
   4.3000000e+00   1.0000000e+00
   4.4000000e+00   1.0000000e+00
   4.5000000e+00   1.0000000e+00
   4.6000000e+00   1.0000000e+00
   4.7000000e+00   1.0000000e+00
   4.8000000e+00   1.0000000e+00
   4.9000000e+00   1.0000000e+00
   5.0000000e+00   1.0000000e+00


==> figs/tanh/1_tanh.dat <==
  -5.0000000e+00   0.0000000e+00
  -4.9000000e+00   0.0000000e+00
  -4.8000000e+00   0.0000000e+00
  -4.7000000e+00   0.0000000e+00
  -4.6000000e+00   0.0000000e+00
  -4.5000000e+00   0.0000000e+00
  -4.4000000e+00   0.0000000e+00
  -4.3000000e+00   0.0000000e+00
  -4.2000000e+00   0.0000000e+00
  -4.1000000e+00   0.0000000e+00
  -4.0000000e+00   0.0000000e+00
  -3.9000000e+00   0.0000000e+00
  -3.8000000e+00   0.0000000e+00
  -3.7000000e+00   0.0000000e+00
  -3.6000000e+00   0.0000000e+00
  -3.5000000e+00   0.0000000e+00
  -3.4000000e+00   0.0000000e+00
  -3.3000000e+00   0.0000000e+00
  -3.2000000e+00   0.0000000e+00
  -3.1000000e+00   0.0000000e+00
  -3.0000000e+00   0.0000000e+00
  -2.9000000e+00   0.0000000e+00
  -2.8000000e+00   0.0000000e+00
  -2.7000000e+00   0.0000000e+00
  -2.6000000e+00   0.0000000e+00
  -2.5000000e+00   0.0000000e+00
  -2.4000000e+00   0.0000000e+00
  -2.3000000e+00   0.0000000e+00
  -2.2000000e+00   0.0000000e+00
  -2.1000000e+00   0.0000000e+00
  -2.0000000e+00   0.0000000e+00
  -1.9000000e+00   0.0000000e+00
  -1.8000000e+00   0.0000000e+00
  -1.7000000e+00   0.0000000e+00
  -1.6000000e+00   0.0000000e+00
  -1.5000000e+00   0.0000000e+00
  -1.4000000e+00   0.0000000e+00
  -1.3000000e+00   0.0000000e+00
  -1.2000000e+00   0.0000000e+00
  -1.1000000e+00   0.0000000e+00
  -1.0000000e+00   0.0000000e+00
  -9.0000000e-01   0.0000000e+00
  -8.0000000e-01   0.0000000e+00
  -7.0000000e-01   0.0000000e+00
  -6.0000000e-01   0.0000000e+00
  -5.0000000e-01   0.0000000e+00
  -4.0000000e-01   0.0000000e+00
  -3.0000000e-01   0.0000000e+00
  -2.0000000e-01   0.0000000e+00
  -1.0000000e-01   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   1.0000000e-01   9.9667995e-02
   2.0000000e-01   1.9737532e-01
   3.0000000e-01   2.9131261e-01
   4.0000000e-01   3.7994896e-01
   5.0000000e-01   4.6211716e-01
   6.0000000e-01   5.3704957e-01
   7.0000000e-01   6.0436778e-01
   8.0000000e-01   6.6403677e-01
   9.0000000e-01   7.1629787e-01
   1.0000000e+00   7.6159416e-01
   1.1000000e+00   8.0049902e-01
   1.2000000e+00   8.3365461e-01
   1.3000000e+00   8.6172316e-01
   1.4000000e+00   8.8535165e-01
   1.5000000e+00   9.0514825e-01
   1.6000000e+00   9.2166855e-01
   1.7000000e+00   9.3540907e-01
   1.8000000e+00   9.4680601e-01
   1.9000000e+00   9.5623746e-01
   2.0000000e+00   9.6402758e-01
   2.1000000e+00   9.7045194e-01
   2.2000000e+00   9.7574313e-01
   2.3000000e+00   9.8009640e-01
   2.4000000e+00   9.8367486e-01
   2.5000000e+00   9.8661430e-01
   2.6000000e+00   9.8902740e-01
   2.7000000e+00   9.9100745e-01
   2.8000000e+00   9.9263152e-01
   2.9000000e+00   9.9396317e-01
   3.0000000e+00   9.9505475e-01
   3.1000000e+00   9.9594936e-01
   3.2000000e+00   9.9668240e-01
   3.3000000e+00   9.9728296e-01
   3.4000000e+00   9.9777493e-01
   3.5000000e+00   9.9817790e-01
   3.6000000e+00   9.9850794e-01
   3.7000000e+00   9.9877824e-01
   3.8000000e+00   9.9899960e-01
   3.9000000e+00   9.9918087e-01
   4.0000000e+00   9.9932930e-01
   4.1000000e+00   9.9945084e-01
   4.2000000e+00   9.9955037e-01
   4.3000000e+00   9.9963186e-01
   4.4000000e+00   9.9969858e-01
   4.5000000e+00   9.9975321e-01
   4.6000000e+00   9.9979794e-01
   4.7000000e+00   9.9983457e-01
   4.8000000e+00   9.9986455e-01
   4.9000000e+00   9.9988910e-01
   5.0000000e+00   9.9990920e-01


==> figs/tanh/2_tanh.dat <==
  -5.0000000e+00   0.0000000e+00
  -4.9000000e+00   0.0000000e+00
  -4.8000000e+00   0.0000000e+00
  -4.7000000e+00   0.0000000e+00
  -4.6000000e+00   0.0000000e+00
  -4.5000000e+00   0.0000000e+00
  -4.4000000e+00   0.0000000e+00
  -4.3000000e+00   0.0000000e+00
  -4.2000000e+00   0.0000000e+00
  -4.1000000e+00   0.0000000e+00
  -4.0000000e+00   0.0000000e+00
  -3.9000000e+00   0.0000000e+00
  -3.8000000e+00   0.0000000e+00
  -3.7000000e+00   0.0000000e+00
  -3.6000000e+00   0.0000000e+00
  -3.5000000e+00   0.0000000e+00
  -3.4000000e+00   0.0000000e+00
  -3.3000000e+00   0.0000000e+00
  -3.2000000e+00   0.0000000e+00
  -3.1000000e+00   0.0000000e+00
  -3.0000000e+00   0.0000000e+00
  -2.9000000e+00   0.0000000e+00
  -2.8000000e+00   0.0000000e+00
  -2.7000000e+00   0.0000000e+00
  -2.6000000e+00   0.0000000e+00
  -2.5000000e+00   0.0000000e+00
  -2.4000000e+00   0.0000000e+00
  -2.3000000e+00   0.0000000e+00
  -2.2000000e+00   0.0000000e+00
  -2.1000000e+00   0.0000000e+00
  -2.0000000e+00   0.0000000e+00
  -1.9000000e+00   0.0000000e+00
  -1.8000000e+00   0.0000000e+00
  -1.7000000e+00   0.0000000e+00
  -1.6000000e+00   0.0000000e+00
  -1.5000000e+00   0.0000000e+00
  -1.4000000e+00   0.0000000e+00
  -1.3000000e+00   0.0000000e+00
  -1.2000000e+00   0.0000000e+00
  -1.1000000e+00   0.0000000e+00
  -1.0000000e+00   0.0000000e+00
  -9.0000000e-01   0.0000000e+00
  -8.0000000e-01   0.0000000e+00
  -7.0000000e-01   0.0000000e+00
  -6.0000000e-01   0.0000000e+00
  -5.0000000e-01   0.0000000e+00
  -4.0000000e-01   0.0000000e+00
  -3.0000000e-01   0.0000000e+00
  -2.0000000e-01   0.0000000e+00
  -1.0000000e-01   0.0000000e+00
   0.0000000e+00   0.0000000e+00
   1.0000000e-01   1.9737532e-01
   2.0000000e-01   3.7994896e-01
   3.0000000e-01   5.3704957e-01
   4.0000000e-01   6.6403677e-01
   5.0000000e-01   7.6159416e-01
   6.0000000e-01   8.3365461e-01
   7.0000000e-01   8.8535165e-01
   8.0000000e-01   9.2166855e-01
   9.0000000e-01   9.4680601e-01
   1.0000000e+00   9.6402758e-01
   1.1000000e+00   9.7574313e-01
   1.2000000e+00   9.8367486e-01
   1.3000000e+00   9.8902740e-01
   1.4000000e+00   9.9263152e-01
   1.5000000e+00   9.9505475e-01
   1.6000000e+00   9.9668240e-01
   1.7000000e+00   9.9777493e-01
   1.8000000e+00   9.9850794e-01
   1.9000000e+00   9.9899960e-01
   2.0000000e+00   9.9932930e-01
   2.1000000e+00   9.9955037e-01
   2.2000000e+00   9.9969858e-01
   2.3000000e+00   9.9979794e-01
   2.4000000e+00   9.9986455e-01
   2.5000000e+00   9.9990920e-01
   2.6000000e+00   9.9993914e-01
   2.7000000e+00   9.9995920e-01
   2.8000000e+00   9.9997265e-01
   2.9000000e+00   9.9998167e-01
   3.0000000e+00   9.9998771e-01
   3.1000000e+00   9.9999176e-01
   3.2000000e+00   9.9999448e-01
   3.3000000e+00   9.9999630e-01
   3.4000000e+00   9.9999752e-01
   3.5000000e+00   9.9999834e-01
   3.6000000e+00   9.9999889e-01
   3.7000000e+00   9.9999925e-01
   3.8000000e+00   9.9999950e-01
   3.9000000e+00   9.9999966e-01
   4.0000000e+00   9.9999977e-01
   4.1000000e+00   9.9999985e-01
   4.2000000e+00   9.9999990e-01
   4.3000000e+00   9.9999993e-01
   4.4000000e+00   9.9999995e-01
   4.5000000e+00   9.9999997e-01
   4.6000000e+00   9.9999998e-01
   4.7000000e+00   9.9999999e-01
   4.8000000e+00   9.9999999e-01
   4.9000000e+00   9.9999999e-01
   5.0000000e+00   1.0000000e+00


==> figs/tanh_der/10_der.dat <==
  -5.0000000e+00   0.0000000e+00
  -4.9000000e+00   0.0000000e+00
  -4.8000000e+00   0.0000000e+00
  -4.7000000e+00   0.0000000e+00
  -4.6000000e+00   0.0000000e+00
  -4.5000000e+00   0.0000000e+00
  -4.4000000e+00   0.0000000e+00
  -4.3000000e+00   0.0000000e+00
  -4.2000000e+00   0.0000000e+00
  -4.1000000e+00   0.0000000e+00
  -4.0000000e+00   0.0000000e+00
  -3.9000000e+00   0.0000000e+00
  -3.8000000e+00   0.0000000e+00
  -3.7000000e+00   0.0000000e+00
  -3.6000000e+00   0.0000000e+00
  -3.5000000e+00   0.0000000e+00
  -3.4000000e+00   0.0000000e+00
  -3.3000000e+00   0.0000000e+00
  -3.2000000e+00   0.0000000e+00
  -3.1000000e+00   0.0000000e+00
  -3.0000000e+00   0.0000000e+00
  -2.9000000e+00   0.0000000e+00
  -2.8000000e+00   0.0000000e+00
  -2.7000000e+00   0.0000000e+00
  -2.6000000e+00   0.0000000e+00
  -2.5000000e+00   0.0000000e+00
  -2.4000000e+00   0.0000000e+00
  -2.3000000e+00   0.0000000e+00
  -2.2000000e+00   0.0000000e+00
  -2.1000000e+00   0.0000000e+00
  -2.0000000e+00   0.0000000e+00
  -1.9000000e+00   0.0000000e+00
  -1.8000000e+00   0.0000000e+00
  -1.7000000e+00   0.0000000e+00
  -1.6000000e+00   0.0000000e+00
  -1.5000000e+00   0.0000000e+00
  -1.4000000e+00   0.0000000e+00
  -1.3000000e+00   0.0000000e+00
  -1.2000000e+00   0.0000000e+00
  -1.1000000e+00   0.0000000e+00
  -1.0000000e+00   0.0000000e+00
  -9.0000000e-01   0.0000000e+00
  -8.0000000e-01   0.0000000e+00
  -7.0000000e-01   0.0000000e+00
  -6.0000000e-01   0.0000000e+00
  -5.0000000e-01   0.0000000e+00
  -4.0000000e-01   0.0000000e+00
  -3.0000000e-01   0.0000000e+00
  -2.0000000e-01   0.0000000e+00
  -1.0000000e-01   0.0000000e+00
   0.0000000e+00   1.0000000e+00
   1.0000000e-01   4.1997434e-01
   2.0000000e-01   7.0650825e-02
   3.0000000e-01   9.8660372e-03
   4.0000000e-01   1.3409507e-03
   5.0000000e-01   1.8158323e-04
   6.0000000e-01   2.4576547e-05
   7.0000000e-01   3.3261093e-06
   8.0000000e-01   4.5014060e-07
   9.0000000e-01   6.0919917e-08
   1.0000000e+00   8.2446145e-09
   1.1000000e+00   1.1157872e-09
   1.2000000e+00   1.5100543e-10
   1.3000000e+00   2.0436319e-11
   1.4000000e+00   2.7657876e-12
   1.5000000e+00   3.7436720e-13
   1.6000000e+00   5.0626170e-14
   1.7000000e+00   6.8833828e-15
   1.8000000e+00   8.8817842e-16
   1.9000000e+00   2.2204460e-16
   2.0000000e+00   0.0000000e+00
   2.1000000e+00   0.0000000e+00
   2.2000000e+00   0.0000000e+00
   2.3000000e+00   0.0000000e+00
   2.4000000e+00   0.0000000e+00
   2.5000000e+00   0.0000000e+00
   2.6000000e+00   0.0000000e+00
   2.7000000e+00   0.0000000e+00
   2.8000000e+00   0.0000000e+00
   2.9000000e+00   0.0000000e+00
   3.0000000e+00   0.0000000e+00
   3.1000000e+00   0.0000000e+00
   3.2000000e+00   0.0000000e+00
   3.3000000e+00   0.0000000e+00
   3.4000000e+00   0.0000000e+00
   3.5000000e+00   0.0000000e+00
   3.6000000e+00   0.0000000e+00
   3.7000000e+00   0.0000000e+00
   3.8000000e+00   0.0000000e+00
   3.9000000e+00   0.0000000e+00
   4.0000000e+00   0.0000000e+00
   4.1000000e+00   0.0000000e+00
   4.2000000e+00   0.0000000e+00
   4.3000000e+00   0.0000000e+00
   4.4000000e+00   0.0000000e+00
   4.5000000e+00   0.0000000e+00
   4.6000000e+00   0.0000000e+00
   4.7000000e+00   0.0000000e+00
   4.8000000e+00   0.0000000e+00
   4.9000000e+00   0.0000000e+00
   5.0000000e+00   0.0000000e+00


==> figs/tanh_der/1_der.dat <==
  -5.0000000e+00   0.0000000e+00
  -4.9000000e+00   0.0000000e+00
  -4.8000000e+00   0.0000000e+00
  -4.7000000e+00   0.0000000e+00
  -4.6000000e+00   0.0000000e+00
  -4.5000000e+00   0.0000000e+00
  -4.4000000e+00   0.0000000e+00
  -4.3000000e+00   0.0000000e+00
  -4.2000000e+00   0.0000000e+00
  -4.1000000e+00   0.0000000e+00
  -4.0000000e+00   0.0000000e+00
  -3.9000000e+00   0.0000000e+00
  -3.8000000e+00   0.0000000e+00
  -3.7000000e+00   0.0000000e+00
  -3.6000000e+00   0.0000000e+00
  -3.5000000e+00   0.0000000e+00
  -3.4000000e+00   0.0000000e+00
  -3.3000000e+00   0.0000000e+00
  -3.2000000e+00   0.0000000e+00
  -3.1000000e+00   0.0000000e+00
  -3.0000000e+00   0.0000000e+00
  -2.9000000e+00   0.0000000e+00
  -2.8000000e+00   0.0000000e+00
  -2.7000000e+00   0.0000000e+00
  -2.6000000e+00   0.0000000e+00
  -2.5000000e+00   0.0000000e+00
  -2.4000000e+00   0.0000000e+00
  -2.3000000e+00   0.0000000e+00
  -2.2000000e+00   0.0000000e+00
  -2.1000000e+00   0.0000000e+00
  -2.0000000e+00   0.0000000e+00
  -1.9000000e+00   0.0000000e+00
  -1.8000000e+00   0.0000000e+00
  -1.7000000e+00   0.0000000e+00
  -1.6000000e+00   0.0000000e+00
  -1.5000000e+00   0.0000000e+00
  -1.4000000e+00   0.0000000e+00
  -1.3000000e+00   0.0000000e+00
  -1.2000000e+00   0.0000000e+00
  -1.1000000e+00   0.0000000e+00
  -1.0000000e+00   0.0000000e+00
  -9.0000000e-01   0.0000000e+00
  -8.0000000e-01   0.0000000e+00
  -7.0000000e-01   0.0000000e+00
  -6.0000000e-01   0.0000000e+00
  -5.0000000e-01   0.0000000e+00
  -4.0000000e-01   0.0000000e+00
  -3.0000000e-01   0.0000000e+00
  -2.0000000e-01   0.0000000e+00
  -1.0000000e-01   0.0000000e+00
   0.0000000e+00   1.0000000e+00
   1.0000000e-01   9.9006629e-01
   2.0000000e-01   9.6104298e-01
   3.0000000e-01   9.1513696e-01
   4.0000000e-01   8.5563879e-01
   5.0000000e-01   7.8644773e-01
   6.0000000e-01   7.1157776e-01
   7.0000000e-01   6.3473959e-01
   8.0000000e-01   5.5905517e-01
   9.0000000e-01   4.8691736e-01
   1.0000000e+00   4.1997434e-01
   1.1000000e+00   3.5920132e-01
   1.2000000e+00   3.0502000e-01
   1.3000000e+00   2.5743320e-01
   1.4000000e+00   2.1615246e-01
   1.5000000e+00   1.8070664e-01
   1.6000000e+00   1.5052708e-01
   1.7000000e+00   1.2500987e-01
   1.8000000e+00   1.0355837e-01
   1.9000000e+00   8.5609924e-02
   2.0000000e+00   7.0650825e-02
   2.1000000e+00   5.8223039e-02
   2.2000000e+00   4.7925344e-02
   2.3000000e+00   3.9411054e-02
   2.4000000e+00   3.2383774e-02
   2.5000000e+00   2.6592227e-02
   2.6000000e+00   2.1824798e-02
   2.7000000e+00   1.7904227e-02
   2.8000000e+00   1.4682665e-02
   2.9000000e+00   1.2037222e-02
   3.0000000e+00   9.8660372e-03
   3.1000000e+00   8.0848739e-03
   3.2000000e+00   6.6241978e-03
   3.3000000e+00   5.4266975e-03
   3.4000000e+00   4.4451932e-03
   3.5000000e+00   3.6408847e-03
   3.6000000e+00   2.9818891e-03
   3.7000000e+00   2.4420247e-03
   3.8000000e+00   1.9998036e-03
   3.9000000e+00   1.6375977e-03
   4.0000000e+00   1.3409507e-03
   4.1000000e+00   1.0980111e-03
   4.2000000e+00   8.9906491e-04
   4.3000000e+00   7.3615209e-04
   4.4000000e+00   6.0275058e-04
   4.5000000e+00   4.9351740e-04
   4.6000000e+00   4.0407595e-04
   4.7000000e+00   3.3084152e-04
   4.8000000e+00   2.7087825e-04
   4.9000000e+00   2.2178180e-04
   5.0000000e+00   1.8158323e-04


==> figs/tanh_der/2_der.dat <==
  -5.0000000e+00   0.0000000e+00
  -4.9000000e+00   0.0000000e+00
  -4.8000000e+00   0.0000000e+00
  -4.7000000e+00   0.0000000e+00
  -4.6000000e+00   0.0000000e+00
  -4.5000000e+00   0.0000000e+00
  -4.4000000e+00   0.0000000e+00
  -4.3000000e+00   0.0000000e+00
  -4.2000000e+00   0.0000000e+00
  -4.1000000e+00   0.0000000e+00
  -4.0000000e+00   0.0000000e+00
  -3.9000000e+00   0.0000000e+00
  -3.8000000e+00   0.0000000e+00
  -3.7000000e+00   0.0000000e+00
  -3.6000000e+00   0.0000000e+00
  -3.5000000e+00   0.0000000e+00
  -3.4000000e+00   0.0000000e+00
  -3.3000000e+00   0.0000000e+00
  -3.2000000e+00   0.0000000e+00
  -3.1000000e+00   0.0000000e+00
  -3.0000000e+00   0.0000000e+00
  -2.9000000e+00   0.0000000e+00
  -2.8000000e+00   0.0000000e+00
  -2.7000000e+00   0.0000000e+00
  -2.6000000e+00   0.0000000e+00
  -2.5000000e+00   0.0000000e+00
  -2.4000000e+00   0.0000000e+00
  -2.3000000e+00   0.0000000e+00
  -2.2000000e+00   0.0000000e+00
  -2.1000000e+00   0.0000000e+00
  -2.0000000e+00   0.0000000e+00
  -1.9000000e+00   0.0000000e+00
  -1.8000000e+00   0.0000000e+00
  -1.7000000e+00   0.0000000e+00
  -1.6000000e+00   0.0000000e+00
  -1.5000000e+00   0.0000000e+00
  -1.4000000e+00   0.0000000e+00
  -1.3000000e+00   0.0000000e+00
  -1.2000000e+00   0.0000000e+00
  -1.1000000e+00   0.0000000e+00
  -1.0000000e+00   0.0000000e+00
  -9.0000000e-01   0.0000000e+00
  -8.0000000e-01   0.0000000e+00
  -7.0000000e-01   0.0000000e+00
  -6.0000000e-01   0.0000000e+00
  -5.0000000e-01   0.0000000e+00
  -4.0000000e-01   0.0000000e+00
  -3.0000000e-01   0.0000000e+00
  -2.0000000e-01   0.0000000e+00
  -1.0000000e-01   0.0000000e+00
   0.0000000e+00   1.0000000e+00
   1.0000000e-01   9.6104298e-01
   2.0000000e-01   8.5563879e-01
   3.0000000e-01   7.1157776e-01
   4.0000000e-01   5.5905517e-01
   5.0000000e-01   4.1997434e-01
   6.0000000e-01   3.0502000e-01
   7.0000000e-01   2.1615246e-01
   8.0000000e-01   1.5052708e-01
   9.0000000e-01   1.0355837e-01
   1.0000000e+00   7.0650825e-02
   1.1000000e+00   4.7925344e-02
   1.2000000e+00   3.2383774e-02
   1.3000000e+00   2.1824798e-02
   1.4000000e+00   1.4682665e-02
   1.5000000e+00   9.8660372e-03
   1.6000000e+00   6.6241978e-03
   1.7000000e+00   4.4451932e-03
   1.8000000e+00   2.9818891e-03
   1.9000000e+00   1.9998036e-03
   2.0000000e+00   1.3409507e-03
   2.1000000e+00   8.9906491e-04
   2.2000000e+00   6.0275058e-04
   2.3000000e+00   4.0407595e-04
   2.4000000e+00   2.7087825e-04
   2.5000000e+00   1.8158323e-04
   2.6000000e+00   1.2172252e-04
   2.7000000e+00   8.1594685e-05
   2.8000000e+00   5.4695288e-05
   2.9000000e+00   3.6663679e-05
   3.0000000e+00   2.4576547e-05
   3.1000000e+00   1.6474219e-05
   3.2000000e+00   1.1043029e-05
   3.3000000e+00   7.4023774e-06
   3.4000000e+00   4.9619680e-06
   3.5000000e+00   3.3261093e-06
   3.6000000e+00   2.2295590e-06
   3.7000000e+00   1.4945186e-06
   3.8000000e+00   1.0018060e-06
   3.9000000e+00   6.7153079e-07
   4.0000000e+00   4.5014060e-07
   4.1000000e+00   3.0173829e-07
   4.2000000e+00   2.0226123e-07
   4.3000000e+00   1.3557976e-07
   4.4000000e+00   9.0881836e-08
   4.5000000e+00   6.0919917e-08
   4.6000000e+00   4.0835842e-08
   4.7000000e+00   2.7373084e-08
   4.8000000e+00   1.8348727e-08
   4.9000000e+00   1.2299519e-08
   5.0000000e+00   8.2446145e-09

